PACNav: A collective navigation approach for UAV swarms deprived of communication and external localization

This article proposes Persistence Administered Collective Navigation (PACNav) as an approach for achieving decentralized collective navigation of Unmanned Aerial Vehicle (UAV) swarms. The technique is based on the flocking and collective navigation behavior observed in natural swarms, such as cattle herds, bird flocks, and even large groups of humans. As global and concurrent information of all swarm members is not available in natural swarms, these systems use local observations to achieve the desired behavior. Similarly, PACNav relies only on local observations of relative positions of UAVs, making it suitable for large swarms deprived of communication capabilities and external localization systems. We introduce the novel concepts of path persistence and path similarity that allow each swarm member to analyze the motion of other members in order to determine its own future motion. PACNav is based on two main principles: (1) UAVs with little variation in motion direction have high path persistence, and are considered by other UAVs to be reliable leaders; (2) groups of UAVs that move in a similar direction have high path similarity, and such groups are assumed to contain a reliable leader. The proposed approach also embeds a reactive collision avoidance mechanism to avoid collisions with swarm members and environmental obstacles. This collision avoidance ensures safety while reducing deviations from the assigned path. Along with several simulated experiments, we present a real-world experiment in a natural forest, showcasing the validity and effectiveness of the proposed collective navigation approach in challenging environments. The source code is released as open-source, making it possible to replicate the obtained results and facilitate the continuation of research by the community.

==> data/forest_data/uav45/_odometry_odom_main_20to330.csv <==
# data in uav45/local_origin
# time, x, y, z
-0.018416, 0.028656, -0.671269, 1.545511
0.081490, 0.028137, -0.678240, 1.533665
0.181374, 0.025253, -0.684211, 1.516273
0.281461, 0.009264, -0.693752, 1.502927
0.381358, 0.000691, -0.703735, 1.493567
0.481435, -0.010360, -0.715884, 1.491580
0.581362, -0.027552, -0.725082, 1.500151
0.681422, -0.043013, -0.737050, 1.501708
0.781506, -0.056622, -0.748313, 1.491394
0.881599, -0.064809, -0.757444, 1.485604
0.981357, -0.065170, -0.766028, 1.478521
1.081647, -0.064208, -0.777216, 1.484317
1.181340, -0.075779, -0.792249, 1.486167
1.281350, -0.086829, -0.806452, 1.486231
1.381359, -0.095182, -0.816822, 1.484070
1.481324, -0.108700, -0.822408, 1.478931
1.581439, -0.115651, -0.830039, 1.464485
1.681347, -0.124394, -0.836926, 1.462656
1.781331, -0.133063, -0.843281, 1.450384
1.881391, -0.143771, -0.849761, 1.442693
1.981497, -0.149574, -0.861975, 1.442631
2.081395, -0.155828, -0.862816, 1.442942
2.181234, -0.169704, -0.860638, 1.431265
2.281337, -0.182472, -0.861829, 1.432363
2.381446, -0.194024, -0.863851, 1.421684
2.482898, -0.204706, -0.864363, 1.407102
2.581434, -0.217983, -0.864989, 1.395211
2.681324, -0.230244, -0.869228, 1.377595
2.781423, -0.241844, -0.873691, 1.358482
2.881333, -0.251122, -0.878239, 1.344044
2.981410, -0.260718, -0.888934, 1.331621
3.081346, -0.275587, -0.894993, 1.318235
3.181409, -0.290325, -0.903021, 1.303906
3.281414, -0.303332, -0.911057, 1.288248
3.381339, -0.318708, -0.916969, 1.284064
3.481387, -0.331732, -0.923677, 1.269686
3.581416, -0.340338, -0.931459, 1.258419
3.681384, -0.355159, -0.939329, 1.250520
3.781286, -0.373072, -0.952959, 1.248000
3.881235, -0.390339, -0.965743, 1.247458
3.981440, -0.409453, -0.975250, 1.247745
4.081338, -0.429974, -0.982049, 1.244492
4.181531, -0.451381, -0.983426, 1.235660
4.281374, -0.469972, -0.987375, 1.234311
4.381421, -0.484777, -0.990950, 1.229559
4.481615, -0.498148, -0.994622, 1.209902
4.581377, -0.516323, -1.000872, 1.205801
4.681482, -0.529929, -1.003806, 1.210717
4.781328, -0.547251, -1.006138, 1.204431
4.881465, -0.560815, -1.014948, 1.208525
4.981381, -0.576982, -1.022056, 1.210988
5.081521, -0.593362, -1.026473, 1.217226
5.181446, -0.607037, -1.035242, 1.209850
5.281410, -0.624472, -1.039618, 1.211746
5.381467, -0.633720, -1.048641, 1.223168
5.481357, -0.646629, -1.055651, 1.233284
5.581372, -0.656051, -1.063505, 1.251347
5.681339, -0.665347, -1.072499, 1.267196
5.781281, -0.678351, -1.076471, 1.285511
5.881523, -0.695256, -1.079595, 1.306814
5.981430, -0.718146, -1.085706, 1.319772
6.081978, -0.730645, -1.094325, 1.339084
6.181326, -0.741750, -1.097840, 1.353365
6.281269, -0.744719, -1.099428, 1.359551
6.381367, -0.751557, -1.102373, 1.365038
6.481450, -0.759018, -1.102937, 1.362819
6.581415, -0.764305, -1.097359, 1.363094
6.681385, -0.771936, -1.087698, 1.372855
6.781458, -0.779561, -1.077209, 1.382857
6.882175, -0.780934, -1.066878, 1.392818
6.981420, -0.785442, -1.050075, 1.400650
7.081432, -0.787454, -1.031901, 1.409681
7.181632, -0.797604, -1.005880, 1.410406
7.281697, -0.803739, -0.981539, 1.419229
7.381331, -0.805920, -0.956592, 1.422502
7.481343, -0.809255, -0.935462, 1.422736
7.581365, -0.809096, -0.917544, 1.419866
7.681659, -0.816621, -0.893549, 1.419236
7.781348, -0.822263, -0.863539, 1.415736
7.881253, -0.823244, -0.841829, 1.404616
7.981534, -0.825006, -0.819710, 1.408420
8.081373, -0.834499, -0.798936, 1.408065
8.181519, -0.840664, -0.781770, 1.408634
8.281395, -0.842984, -0.769224, 1.395984
8.381368, -0.842748, -0.760210, 1.386690
8.481404, -0.845725, -0.756245, 1.381771
8.581645, -0.848302, -0.747562, 1.382086
8.681392, -0.850826, -0.746251, 1.378096
8.781378, -0.850646, -0.745147, 1.381142
8.881334, -0.852301, -0.745416, 1.390290
8.981465, -0.854331, -0.745842, 1.392611
9.081408, -0.853234, -0.747125, 1.404133
9.181430, -0.851757, -0.748970, 1.417678
9.281311, -0.851204, -0.755536, 1.431446
9.381347, -0.847346, -0.761248, 1.442648
9.481364, -0.844698, -0.767870, 1.448931
9.581706, -0.842674, -0.773639, 1.451647
9.681440, -0.838284, -0.781749, 1.452709
9.781426, -0.831533, -0.787492, 1.456468
9.881371, -0.824459, -0.793570, 1.460913
9.981683, -0.815269, -0.795557, 1.456150
10.081340, -0.810179, -0.796176, 1.461650
10.181433, -0.806555, -0.798938, 1.462415
10.281370, -0.803743, -0.802348, 1.459748
10.381423, -0.802325, -0.804218, 1.459165
10.481356, -0.801882, -0.809305, 1.460730
10.581310, -0.798808, -0.814928, 1.462982
10.681289, -0.793493, -0.819288, 1.456374
10.781420, -0.792334, -0.822212, 1.456678
10.881443, -0.788836, -0.819132, 1.452416
10.981364, -0.786031, -0.818267, 1.444984
11.081839, -0.780402, -0.815059, 1.435643
11.181549, -0.778890, -0.811345, 1.429893
11.281335, -0.778223, -0.806862, 1.425975
11.381334, -0.772880, -0.803865, 1.419173
11.481318, -0.770054, -0.803282, 1.413660
11.581366, -0.764250, -0.799461, 1.399188
11.681407, -0.756621, -0.798516, 1.389009
11.781545, -0.754340, -0.801251, 1.378703
11.881337, -0.745927, -0.804140, 1.370034
11.981415, -0.736670, -0.808978, 1.356284
12.081394, -0.730931, -0.811306, 1.344957
12.181405, -0.717454, -0.814180, 1.330074
12.281389, -0.705971, -0.820478, 1.317526
12.381498, -0.694236, -0.824416, 1.290380
12.481371, -0.683010, -0.827368, 1.276742
12.581636, -0.670476, -0.831322, 1.266040
12.681348, -0.654894, -0.835142, 1.265823
12.781476, -0.638201, -0.843099, 1.269284
12.881394, -0.623085, -0.849539, 1.266389
12.981298, -0.607202, -0.856380, 1.260732
13.081453, -0.590808, -0.861539, 1.249058
13.181702, -0.571820, -0.864171, 1.243207
13.281289, -0.557895, -0.863666, 1.227999
13.381280, -0.538304, -0.865398, 1.233626
13.481415, -0.520239, -0.863454, 1.233066
13.581355, -0.504096, -0.862456, 1.239868
13.681421, -0.487933, -0.860280, 1.241408
13.781325, -0.469582, -0.860729, 1.238808
13.881318, -0.452966, -0.859476, 1.249877
13.981413, -0.443839, -0.857783, 1.265942
14.081438, -0.428144, -0.856772, 1.277327
14.181340, -0.404924, -0.861053, 1.289784
14.281526, -0.380447, -0.861097, 1.307921
14.381351, -0.359524, -0.863754, 1.318947
14.481443, -0.339954, -0.862947, 1.334043
14.581406, -0.316613, -0.865445, 1.333362
14.681409, -0.295979, -0.868610, 1.341724
14.781327, -0.270556, -0.872115, 1.344349
14.881477, -0.247280, -0.871149, 1.344307
14.981416, -0.227889, -0.872855, 1.357639
15.081577, -0.206955, -0.876252, 1.367086
15.181303, -0.195369, -0.875688, 1.376382
15.281330, -0.182767, -0.873373, 1.379895
15.381398, -0.167868, -0.873784, 1.388602
15.481405, -0.148496, -0.877017, 1.396850
15.581409, -0.132953, -0.876129, 1.409809
15.681289, -0.115001, -0.872180, 1.417264
15.781464, -0.101063, -0.864051, 1.431815
15.881376, -0.081876, -0.860179, 1.445063
15.981364, -0.066929, -0.857186, 1.455922
16.081375, -0.049800, -0.855320, 1.469447
16.181389, -0.038825, -0.852696, 1.479475
16.281516, -0.032288, -0.848248, 1.485647
16.381417, -0.026039, -0.845798, 1.489114
16.481711, -0.019703, -0.847160, 1.494364
16.581402, -0.009328, -0.843557, 1.497442
16.681516, 0.010284, -0.834501, 1.499660
16.781348, 0.028095, -0.830451, 1.500530
16.881559, 0.050528, -0.825838, 1.503771
16.982259, 0.069805, -0.820370, 1.510629
17.082108, 0.089481, -0.810180, 1.517968
17.181478, 0.105368, -0.800249, 1.516954
17.281364, 0.120808, -0.794790, 1.510690
17.381520, 0.136413, -0.793992, 1.513533
17.481447, 0.160309, -0.791457, 1.510347
17.581612, 0.183934, -0.783301, 1.513691
17.681360, 0.205622, -0.775926, 1.507924
17.781362, 0.225224, -0.772411, 1.501485
17.881334, 0.241241, -0.767747, 1.488523
17.981620, 0.268497, -0.765496, 1.478254
18.081387, 0.289111, -0.761856, 1.473195
18.181385, 0.308282, -0.755710, 1.466463
18.281298, 0.321081, -0.745978, 1.462087
18.381355, 0.326755, -0.738444, 1.456921
18.481407, 0.331099, -0.731299, 1.453127
18.581404, 0.343157, -0.723834, 1.449458
18.681375, 0.352233, -0.717828, 1.440804
18.781300, 0.356686, -0.711887, 1.442451
18.881389, 0.360644, -0.710852, 1.428833
18.981340, 0.360819, -0.712859, 1.417650
19.081395, 0.351241, -0.715594, 1.410042
19.181386, 0.338319, -0.721749, 1.411006
19.281325, 0.330695, -0.735469, 1.406655
19.381282, 0.323224, -0.756637, 1.398068
19.481973, 0.313093, -0.783435, 1.390243
19.581398, 0.310519, -0.813641, 1.382892
19.681299, 0.302398, -0.843007, 1.377641
19.781353, 0.292336, -0.875695, 1.369570
19.881490, 0.286849, -0.903238, 1.372954
19.981397, 0.283817, -0.928603, 1.364819
20.081506, 0.276286, -0.953383, 1.355907
20.181333, 0.282003, -0.977392, 1.359221
20.281446, 0.286268, -1.006691, 1.364535
20.381338, 0.302658, -1.034857, 1.361052
20.481505, 0.319261, -1.059106, 1.373200
20.581415, 0.335796, -1.078108, 1.381825
20.681545, 0.346500, -1.095934, 1.376056
20.781333, 0.353819, -1.118643, 1.376878
20.881605, 0.361455, -1.144208, 1.370585
20.982316, 0.362140, -1.170808, 1.358913
21.081504, 0.366643, -1.194635, 1.354850
21.181359, 0.374632, -1.215602, 1.350774
21.281373, 0.383006, -1.240381, 1.338213
21.381359, 0.391334, -1.267588, 1.327664
21.481413, 0.403376, -1.294360, 1.325917
21.581521, 0.406702, -1.320866, 1.324298
21.681384, 0.412367, -1.345932, 1.322490
21.781435, 0.426193, -1.373755, 1.324748
21.881342, 0.436943, -1.400516, 1.335425
21.981394, 0.445986, -1.423921, 1.347659
22.081275, 0.454539, -1.451189, 1.350625
22.182303, 0.463976, -1.476615, 1.353925
22.281393, 0.472392, -1.503186, 1.365771
22.382499, 0.483316, -1.530158, 1.381359
22.481366, 0.490522, -1.561044, 1.386692
22.581893, 0.508201, -1.597547, 1.396564
22.681355, 0.521532, -1.632953, 1.405379
22.781332, 0.527806, -1.668170, 1.422659
22.881406, 0.536671, -1.700575, 1.443165
22.981330, 0.554698, -1.732267, 1.459830
23.081640, 0.579361, -1.767119, 1.469409
23.181321, 0.604114, -1.804400, 1.487059
23.281384, 0.631264, -1.837527, 1.499343
23.381318, 0.664979, -1.870207, 1.514021
23.481473, 0.684092, -1.905659, 1.523744
23.581302, 0.700572, -1.941114, 1.530230
23.681367, 0.716697, -1.974719, 1.533654
23.781312, 0.734478, -2.010408, 1.541740
23.881317, 0.750242, -2.043323, 1.550385
23.981388, 0.764685, -2.077327, 1.556002
24.081982, 0.785382, -2.104044, 1.549534
24.181575, 0.799796, -2.138405, 1.550350
24.281353, 0.820202, -2.169445, 1.562484
24.381366, 0.832844, -2.197847, 1.564642
24.481446, 0.849582, -2.220882, 1.566910
24.581307, 0.867653, -2.240286, 1.580182
24.681328, 0.883089, -2.255962, 1.572891
24.781351, 0.905055, -2.267291, 1.569939
24.881484, 0.923426, -2.275440, 1.551751
24.981367, 0.937375, -2.281466, 1.539805
25.081501, 0.957548, -2.282992, 1.529971
25.181372, 0.975832, -2.276272, 1.518321
25.281505, 0.986534, -2.268534, 1.506304
25.381403, 0.998245, -2.262660, 1.512230
25.481556, 1.006650, -2.256216, 1.514034
25.581409, 1.006841, -2.252158, 1.517154
25.681530, 1.004034, -2.247859, 1.522409
25.781280, 1.007025, -2.239591, 1.516969
25.881511, 1.002493, -2.233281, 1.508580
25.981362, 0.994802, -2.232573, 1.497414
26.081662, 0.979466, -2.233940, 1.483639
26.181320, 0.957798, -2.237857, 1.473827
26.281468, 0.931562, -2.243300, 1.459352
26.381388, 0.912189, -2.250014, 1.449768
26.481505, 0.874965, -2.261606, 1.440593
26.581470, 0.845547, -2.273808, 1.426380
26.681343, 0.806072, -2.287296, 1.419876
26.781293, 0.770291, -2.299323, 1.416078
26.881412, 0.728920, -2.312754, 1.414146
26.981278, 0.684790, -2.327017, 1.403903
27.081367, 0.642656, -2.340239, 1.393706
27.181401, 0.601382, -2.354738, 1.379692
27.281312, 0.573918, -2.364655, 1.364877
27.381474, 0.543002, -2.377254, 1.355289
27.481380, 0.504371, -2.387432, 1.340923
27.581447, 0.463188, -2.399162, 1.333156
27.681362, 0.426167, -2.409313, 1.324216
27.781441, 0.396760, -2.419999, 1.311314
27.881367, 0.359825, -2.429870, 1.301233
27.981629, 0.322022, -2.441051, 1.292136
28.083627, 0.280504, -2.452196, 1.282421
28.181337, 0.245753, -2.462247, 1.278756
28.281617, 0.210261, -2.473574, 1.277055
28.381365, 0.181700, -2.486286, 1.264849
28.481524, 0.143400, -2.498654, 1.264571
28.581446, 0.104958, -2.512324, 1.261256
28.681366, 0.073455, -2.526999, 1.258258
28.783949, 0.045509, -2.540457, 1.255447
28.881322, 0.010345, -2.559859, 1.261368
28.981538, -0.023382, -2.578064, 1.263629
29.081959, -0.054627, -2.598819, 1.263499
29.181585, -0.091897, -2.616844, 1.256741
29.281349, -0.127095, -2.634865, 1.253520
29.381238, -0.160704, -2.653177, 1.258924
29.481343, -0.179989, -2.670312, 1.274298
29.582211, -0.210343, -2.689582, 1.288967
29.681340, -0.242660, -2.712137, 1.299379
29.781317, -0.269179, -2.732896, 1.247772
29.881421, -0.302951, -2.753280, 1.286477
29.981399, -0.335403, -2.775490, 1.334820
30.081455, -0.360393, -2.797386, 1.360298
30.181337, -0.382314, -2.815646, 1.365473
30.283706, -0.409351, -2.840661, 1.370715
30.381343, -0.445712, -2.863960, 1.384121
30.481395, -0.475911, -2.885002, 1.395410
30.581272, -0.513017, -2.904020, 1.401634
30.681326, -0.554207, -2.921618, 1.421748
30.781614, -0.589471, -2.940673, 1.445064
30.881345, -0.623171, -2.959836, 1.461700
30.981252, -0.654324, -2.981093, 1.481850
31.081603, -0.699348, -2.998527, 1.494240
31.181440, -0.738770, -3.020908, 1.516979
31.281332, -0.774326, -3.046557, 1.529209
31.381354, -0.811865, -3.069865, 1.525297
31.481359, -0.854991, -3.092736, 1.516822
31.581376, -0.886020, -3.117987, 1.509830
31.681472, -0.910797, -3.151080, 1.493957
31.781975, -0.939221, -3.183310, 1.502353
31.881345, -0.969000, -3.214451, 1.496039
31.981288, -1.016371, -3.241138, 1.491382
32.081607, -1.056940, -3.261807, 1.509331
32.181369, -1.091135, -3.291641, 1.531000
32.281310, -1.129780, -3.318846, 1.514598
32.381582, -1.164860, -3.346398, 1.490855
32.481325, -1.204582, -3.378011, 1.503775
32.581366, -1.236858, -3.411218, 1.502423
32.681484, -1.278348, -3.430449, 1.505891
32.781350, -1.314673, -3.471921, 1.490485
32.881479, -1.356281, -3.508349, 1.479849
32.981301, -1.397374, -3.537086, 1.472501
33.081387, -1.439474, -3.558053, 1.479632
33.181330, -1.474795, -3.588534, 1.474787
33.281319, -1.508463, -3.628651, 1.476580
33.381320, -1.558151, -3.660061, 1.473509
33.481555, -1.592167, -3.696547, 1.448673
33.581361, -1.635755, -3.720355, 1.428497
33.681349, -1.680267, -3.760421, 1.422211
33.781923, -1.720851, -3.811858, 1.413641
33.881324, -1.759116, -3.862935, 1.381070
33.981405, -1.798055, -3.912133, 1.348819
34.084122, -1.826201, -3.960434, 1.344798
34.181715, -1.863760, -3.999607, 1.333194
34.281368, -1.911286, -4.036051, 1.307456
34.381419, -1.948616, -4.069447, 1.275829
34.481457, -1.983969, -4.096169, 1.266152
34.581595, -2.016704, -4.129408, 1.257077
34.681320, -2.050873, -4.169220, 1.270514
34.781415, -2.085424, -4.197848, 1.279277
34.881320, -2.119314, -4.226789, 1.292003
34.981951, -2.150021, -4.260901, 1.315175
35.081971, -2.201163, -4.288242, 1.342798
35.181371, -2.244359, -4.316436, 1.394454
35.281817, -2.285531, -4.343113, 1.406560
35.381718, -2.330487, -4.364062, 1.396965
35.481644, -2.380265, -4.382403, 1.391092
35.581405, -2.424435, -4.400184, 1.375831
35.681330, -2.466069, -4.422711, 1.371743
35.781314, -2.508242, -4.447280, 1.367330
35.881404, -2.547368, -4.472377, 1.333765
35.981589, -2.592386, -4.502921, 1.320524
36.081319, -2.636763, -4.524851, 1.332771
36.181488, -2.676161, -4.540261, 1.349330
36.281243, -2.719096, -4.558719, 1.368903
36.381417, -2.761777, -4.568204, 1.371203
36.481493, -2.810857, -4.576640, 1.405662
36.581520, -2.853238, -4.583840, 1.467172
36.681384, -2.899221, -4.596590, 1.475583
36.781608, -2.953094, -4.602487, 1.475531
36.881498, -2.998266, -4.616104, 1.469442
36.981312, -3.034225, -4.623570, 1.473892
37.081332, -3.078758, -4.641029, 1.493232
37.181367, -3.108181, -4.646017, 1.521194
37.281339, -3.138055, -4.644477, 1.547670
37.381325, -3.174017, -4.652908, 1.560642
37.482330, -3.211409, -4.662038, 1.574578
37.581364, -3.264713, -4.658551, 1.566254
37.681368, -3.302382, -4.652669, 1.568129
37.781306, -3.333602, -4.651102, 1.563285
37.881457, -3.363383, -4.642823, 1.548195
37.981367, -3.397596, -4.641987, 1.529447
38.081653, -3.430420, -4.642352, 1.516301
38.181320, -3.464918, -4.636811, 1.486109
38.281535, -3.522554, -4.619277, 1.431990
38.381296, -3.580327, -4.609187, 1.394296
38.481487, -3.628141, -4.611528, 1.366293
38.581387, -3.647945, -4.603359, 1.338125
38.681346, -3.670564, -4.588821, 1.328864
38.781441, -3.702709, -4.586023, 1.327796
38.881477, -3.733824, -4.580013, 1.339197
38.981378, -3.776602, -4.559016, 1.339035
39.081437, -3.815556, -4.547143, 1.357891
39.181639, -3.852233, -4.539914, 1.385934
39.281412, -3.884405, -4.519758, 1.410839
39.381341, -3.917570, -4.506868, 1.414579
39.481383, -3.949138, -4.506869, 1.415788
39.581347, -3.977649, -4.501961, 1.389030
39.681356, -3.994273, -4.482781, 1.377673
39.781309, -4.025186, -4.467252, 1.368806
39.881386, -4.059045, -4.451337, 1.357340
39.981357, -4.093638, -4.429348, 1.339750
40.081461, -4.126023, -4.419693, 1.294034
40.181252, -4.151953, -4.401715, 1.285144
40.281348, -4.184319, -4.397899, 1.307573
40.381816, -4.222779, -4.383141, 1.320890
40.481312, -4.244082, -4.371222, 1.325584
40.581400, -4.260414, -4.366497, 1.321744
40.681358, -4.282664, -4.358760, 1.320706
40.781508, -4.305605, -4.343687, 1.320840
40.881342, -4.326798, -4.320387, 1.318066
40.981315, -4.351847, -4.292676, 1.317289
41.081329, -4.376166, -4.271524, 1.315061
41.181327, -4.392210, -4.234535, 1.309980
41.281304, -4.407809, -4.215825, 1.302722
41.381370, -4.422999, -4.194409, 1.290050
41.481263, -4.442691, -4.171538, 1.281476
41.581436, -4.469429, -4.152298, 1.271025
41.681356, -4.494840, -4.134515, 1.276483
41.781695, -4.514762, -4.104010, 1.301772
41.881393, -4.534375, -4.076123, 1.322909
41.981622, -4.560354, -4.049079, 1.333754
42.081762, -4.576805, -4.016712, 1.337547
42.181343, -4.594114, -3.992325, 1.336311
42.281440, -4.608607, -3.966195, 1.327824
42.381360, -4.630601, -3.935354, 1.325693
42.481462, -4.656578, -3.926585, 1.322670
42.581345, -4.663511, -3.906387, 1.331070
42.681617, -4.663057, -3.884224, 1.339284
42.781378, -4.664414, -3.863159, 1.342870
42.881648, -4.671844, -3.854757, 1.340347
42.981378, -4.682992, -3.846240, 1.343154
43.081532, -4.692060, -3.832229, 1.347329
43.181366, -4.691676, -3.837093, 1.354744
43.281365, -4.677292, -3.848861, 1.358160
43.381357, -4.655868, -3.864072, 1.359425
43.481569, -4.652863, -3.879999, 1.352601
43.581285, -4.658158, -3.903882, 1.348888
43.681528, -4.647779, -3.920771, 1.339311
43.781346, -4.640817, -3.939963, 1.337013
43.881365, -4.624855, -3.953412, 1.343290
43.981318, -4.601747, -3.961985, 1.346591
44.081486, -4.587955, -3.970360, 1.343135
44.181447, -4.562495, -3.973367, 1.331595
44.281503, -4.536754, -3.976680, 1.327927
44.381502, -4.501402, -3.986215, 1.340123
44.481351, -4.474707, -3.998873, 1.325758
44.581343, -4.443748, -4.005693, 1.306486
44.681373, -4.419233, -4.005110, 1.286321
44.781466, -4.375344, -3.993341, 1.279288
44.881322, -4.356612, -3.989347, 1.262051
44.981469, -4.329658, -3.982194, 1.241861
45.081458, -4.303014, -3.978150, 1.233915
45.181786, -4.277160, -3.971500, 1.232291
45.281422, -4.241994, -3.966974, 1.239205
45.382163, -4.206478, -3.966365, 1.250468
45.481868, -4.180725, -3.965557, 1.266872
45.582862, -4.159568, -3.958177, 1.285591
45.681282, -4.129870, -3.952442, 1.301799
45.781438, -4.105145, -3.946230, 1.314927
45.881344, -4.070721, -3.937488, 1.320397
45.981361, -4.044081, -3.929547, 1.306495
46.081440, -4.017325, -3.925654, 1.299345
46.181375, -3.994980, -3.911200, 1.310558
46.281326, -3.974439, -3.895452, 1.312534
46.381543, -3.956953, -3.888080, 1.321369
46.481389, -3.930628, -3.879299, 1.345232
46.581377, -3.897873, -3.869176, 1.364585
46.681350, -3.869313, -3.857252, 1.373900
46.781372, -3.836340, -3.842582, 1.388937
46.881362, -3.802522, -3.830859, 1.386812
46.981471, -3.766181, -3.818183, 1.383552
47.081469, -3.736185, -3.806824, 1.372499
47.181309, -3.714839, -3.803760, 1.354277
47.281785, -3.692411, -3.799157, 1.339850
47.381385, -3.669937, -3.786326, 1.331631
47.481299, -3.642071, -3.773971, 1.326646
47.581315, -3.609611, -3.763228, 1.323323
47.681347, -3.569812, -3.759066, 1.328760
47.781347, -3.528858, -3.759214, 1.350157
47.881415, -3.494430, -3.747460, 1.376856
47.981406, -3.466867, -3.721542, 1.395529
48.081385, -3.435294, -3.701160, 1.440657
48.181320, -3.405356, -3.689334, 1.477701
48.281326, -3.369292, -3.677371, 1.496214
48.381372, -3.329038, -3.671063, 1.495839
48.481359, -3.281204, -3.661746, 1.482515
48.581375, -3.239306, -3.665255, 1.460283
48.681337, -3.209533, -3.663743, 1.416445
48.781435, -3.174551, -3.660530, 1.371565
48.881522, -3.135315, -3.642742, 1.360875
48.982303, -3.095014, -3.625376, 1.363264
49.081376, -3.056922, -3.611415, 1.353921
49.181406, -3.020556, -3.602031, 1.340966
49.281328, -2.982314, -3.597318, 1.318538
49.381394, -2.943507, -3.581296, 1.219077
49.481424, -2.905905, -3.571284, 1.238419
49.581304, -2.870737, -3.555786, 1.272602
49.681299, -2.835037, -3.545137, 1.306504
49.781393, -2.804340, -3.529037, 1.333626
49.881424, -2.771229, -3.520281, 1.344695
49.981423, -2.738223, -3.506020, 1.347705
50.081320, -2.708538, -3.482797, 1.349454
50.181346, -2.673284, -3.469786, 1.369069
50.281265, -2.642247, -3.448523, 1.411312
50.381647, -2.604660, -3.420437, 1.461344
50.481481, -2.561229, -3.394997, 1.493295
50.581449, -2.514767, -3.364812, 1.503205
50.681633, -2.466545, -3.345413, 1.501468
50.781337, -2.417480, -3.324126, 1.503758
50.881529, -2.366298, -3.303051, 1.504621
50.981365, -2.315176, -3.281018, 1.497091
51.081287, -2.264625, -3.252565, 1.487455
51.181360, -2.225849, -3.214310, 1.477453
51.281309, -2.188096, -3.168266, 1.469563
51.381386, -2.152957, -3.138926, 1.475747
51.481395, -2.111044, -3.110909, 1.493499
51.581349, -2.068535, -3.084170, 1.506825
51.681317, -2.031641, -3.052420, 1.533403
51.781307, -2.000204, -3.021182, 1.547835
51.881350, -1.957505, -2.984636, 1.563861
51.981279, -1.925027, -2.946427, 1.572248
52.081376, -1.891757, -2.907964, 1.575944
52.181364, -1.855565, -2.865684, 1.577742
52.281263, -1.821702, -2.822159, 1.574894
52.381424, -1.789481, -2.777614, 1.565041
52.481415, -1.756457, -2.729230, 1.536939
52.581418, -1.717937, -2.682299, 1.522944
52.681325, -1.685962, -2.634720, 1.528064
52.781459, -1.654317, -2.585601, 1.521338
52.881370, -1.622421, -2.535578, 1.504778
52.981421, -1.591287, -2.488355, 1.482983
53.081333, -1.557614, -2.443867, 1.443289
53.181491, -1.523477, -2.396749, 1.423673
53.281337, -1.495853, -2.350831, 1.439345
53.381601, -1.457994, -2.304935, 1.443971
53.482077, -1.424961, -2.258302, 1.460288
53.581560, -1.391990, -2.212984, 1.457544
53.681352, -1.362027, -2.172683, 1.459861
53.781336, -1.326486, -2.134488, 1.432767
53.881378, -1.291691, -2.095927, 1.402348
53.981301, -1.258353, -2.055702, 1.400113
54.081577, -1.225702, -2.017704, 1.399318
54.181347, -1.189180, -1.977573, 1.391251
54.281406, -1.152288, -1.944407, 1.375728
54.381330, -1.115992, -1.908196, 1.365004
54.481972, -1.083231, -1.875544, 1.339107
54.581414, -1.054110, -1.846657, 1.353585
54.681786, -1.025681, -1.819884, 1.353761
54.782108, -0.995772, -1.789361, 1.375824
54.881662, -0.966556, -1.765106, 1.398707
54.981632, -0.935970, -1.738130, 1.421764
55.081980, -0.904836, -1.709244, 1.434699
55.181317, -0.874977, -1.680348, 1.446610
55.281519, -0.847124, -1.655806, 1.454478
55.381301, -0.821907, -1.630131, 1.460199
55.481514, -0.803603, -1.599293, 1.466375
55.583112, -0.772540, -1.573381, 1.475934
55.681577, -0.736536, -1.548173, 1.479583
55.781505, -0.701411, -1.527607, 1.484140
55.881381, -0.673124, -1.509179, 1.483625
55.981380, -0.649297, -1.492306, 1.480128
56.081587, -0.628065, -1.480684, 1.490831
56.181335, -0.612692, -1.473296, 1.503250
56.281384, -0.599274, -1.470565, 1.511658
56.381516, -0.590456, -1.472665, 1.525207
56.481427, -0.582264, -1.477978, 1.524070
56.581357, -0.575038, -1.491185, 1.522658
56.681386, -0.573109, -1.505969, 1.516642
56.781322, -0.574472, -1.521600, 1.505188
56.881408, -0.578021, -1.541644, 1.495578
56.981439, -0.581486, -1.562327, 1.496305
57.081411, -0.587438, -1.584073, 1.484233
57.182051, -0.603218, -1.611205, 1.474077
57.281506, -0.615628, -1.632839, 1.466868
57.381453, -0.625692, -1.657084, 1.463248
57.481303, -0.637198, -1.676436, 1.452795
57.581491, -0.649786, -1.694771, 1.448601
57.681427, -0.654347, -1.711855, 1.439622
57.781404, -0.668239, -1.730581, 1.433776
57.882219, -0.678374, -1.749968, 1.417042
57.981282, -0.699467, -1.766819, 1.409952
58.081432, -0.716205, -1.788997, 1.398377
58.181338, -0.729891, -1.806489, 1.386785
58.281389, -0.742699, -1.819967, 1.379740
58.381359, -0.758320, -1.834241, 1.383072
58.481389, -0.776596, -1.847628, 1.384857
58.583329, -0.782704, -1.859388, 1.382408
58.681344, -0.797510, -1.868749, 1.383886
58.781342, -0.807574, -1.881739, 1.385795
58.881312, -0.820701, -1.897411, 1.383503
58.981467, -0.836551, -1.913150, 1.379791
59.086030, -0.855299, -1.928075, 1.370112
59.181344, -0.873133, -1.941367, 1.360181
59.281393, -0.892875, -1.956767, 1.369386
59.381362, -0.910392, -1.967053, 1.376437
59.481335, -0.929133, -1.978421, 1.390691
59.581496, -0.942223, -1.989208, 1.403061
59.681392, -0.959032, -2.000305, 1.420904
59.781255, -0.978798, -2.014527, 1.430039
59.881375, -0.994160, -2.026854, 1.435843
59.981339, -1.007476, -2.042911, 1.435785
60.081403, -1.021504, -2.056952, 1.442682
60.182158, -1.031621, -2.072182, 1.449704
60.281463, -1.051812, -2.085857, 1.449604
60.381380, -1.071973, -2.103244, 1.452400
60.481444, -1.088931, -2.117176, 1.452060
60.581388, -1.102153, -2.135102, 1.453902
60.681403, -1.118794, -2.149478, 1.446355
60.781347, -1.134966, -2.166234, 1.434806
60.881369, -1.147923, -2.184236, 1.423973
60.981289, -1.163779, -2.194536, 1.408440
61.081259, -1.173744, -2.209942, 1.387713
61.181365, -1.191420, -2.226617, 1.363837
61.281458, -1.211378, -2.243087, 1.341180
61.381350, -1.230961, -2.262655, 1.328801
61.481537, -1.250159, -2.282740, 1.306627
61.581356, -1.268067, -2.307119, 1.297345
61.681587, -1.288745, -2.328871, 1.281126
61.782096, -1.301737, -2.347377, 1.266805
61.881321, -1.314893, -2.369226, 1.248435
61.981591, -1.323667, -2.386536, 1.249038
62.081855, -1.329492, -2.399650, 1.243469
62.181433, -1.332659, -2.412954, 1.238173
62.281344, -1.331794, -2.421797, 1.239313
62.381395, -1.330940, -2.423790, 1.232470
62.481490, -1.328679, -2.427007, 1.228190
62.581362, -1.324733, -2.419948, 1.220014
62.681322, -1.316944, -2.410581, 1.212248
62.782113, -1.313117, -2.396742, 1.206347
62.881266, -1.304252, -2.379431, 1.201068
62.981922, -1.293071, -2.357113, 1.190759
63.081289, -1.280622, -2.333239, 1.193414
63.181550, -1.267220, -2.310653, 1.206455
63.281330, -1.253010, -2.283503, 1.220545
63.381447, -1.236172, -2.259554, 1.228687
63.481284, -1.219028, -2.236596, 1.229323
63.581810, -1.201918, -2.203261, 1.231618
63.685728, -1.181079, -2.170817, 1.237905
63.781404, -1.159988, -2.140445, 1.231135
63.881330, -1.138772, -2.115444, 1.237082
63.981397, -1.121533, -2.091803, 1.236206
64.081326, -1.100959, -2.061866, 1.245374
64.181355, -1.080049, -2.029459, 1.252334
64.281672, -1.060210, -1.998450, 1.243211
64.381348, -1.038879, -1.964337, 1.253288
64.481884, -1.020185, -1.936222, 1.259829
64.581454, -1.006308, -1.911895, 1.256055
64.681553, -0.995709, -1.889738, 1.271371
64.784132, -0.989265, -1.867925, 1.291986
64.882080, -0.984886, -1.851418, 1.307400
64.981355, -0.985128, -1.845187, 1.312442
65.081372, -0.992810, -1.844345, 1.318443
65.181399, -1.004355, -1.847667, 1.335337
65.281591, -1.017679, -1.858522, 1.336331
65.381266, -1.032431, -1.876815, 1.341353
65.481614, -1.053954, -1.899793, 1.355316
65.581363, -1.078051, -1.923022, 1.382243
65.681367, -1.103178, -1.946843, 1.406826
65.782515, -1.120576, -1.976757, 1.419837
65.881357, -1.151490, -2.002615, 1.434147
65.981526, -1.179860, -2.027071, 1.435930
66.081602, -1.209911, -2.054227, 1.434343
66.181476, -1.238626, -2.082025, 1.424753
66.281379, -1.263566, -2.109936, 1.418958
66.381325, -1.284155, -2.136106, 1.418278
66.481455, -1.307253, -2.153626, 1.424307
66.581566, -1.332001, -2.177298, 1.429522
66.681341, -1.353014, -2.202100, 1.432244
66.781662, -1.375702, -2.223983, 1.438219
66.881326, -1.397176, -2.246393, 1.438254
66.982168, -1.422704, -2.267317, 1.436478
67.086353, -1.449230, -2.289060, 1.439909
67.181475, -1.476803, -2.308949, 1.447417
67.281348, -1.502978, -2.336087, 1.437863
67.381558, -1.522280, -2.364095, 1.419440
67.481403, -1.547547, -2.384045, 1.421787
67.581291, -1.573519, -2.403391, 1.423224
67.681652, -1.592399, -2.428208, 1.431345
67.781619, -1.618134, -2.455520, 1.430393
67.881412, -1.643782, -2.485282, 1.428524
67.981454, -1.668725, -2.516984, 1.430805
68.081410, -1.691353, -2.545460, 1.421717
68.181341, -1.715920, -2.577317, 1.407528
68.281258, -1.745677, -2.610978, 1.409607
68.381389, -1.771027, -2.645898, 1.406735
68.481435, -1.796260, -2.683199, 1.426545
68.581500, -1.817195, -2.722979, 1.419272
68.681446, -1.840879, -2.757959, 1.414541
68.781346, -1.868157, -2.798339, 1.402390
68.881431, -1.890889, -2.833940, 1.394912
68.981404, -1.921314, -2.877220, 1.383383
69.081549, -1.949828, -2.919024, 1.366531
69.181360, -1.974974, -2.964106, 1.358488
69.281326, -2.002071, -3.007986, 1.353152
69.381426, -2.030307, -3.047724, 1.351465
69.481670, -2.060862, -3.083834, 1.368964
69.581348, -2.098166, -3.113674, 1.377543
69.681326, -2.133935, -3.133046, 1.385576
69.781431, -2.165567, -3.158496, 1.405725
69.881391, -2.202330, -3.189454, 1.433559
69.982555, -2.248455, -3.215866, 1.448245
70.081366, -2.293243, -3.241155, 1.454918
70.181395, -2.339020, -3.262559, 1.459076
70.281334, -2.386854, -3.286491, 1.477698
70.381390, -2.434637, -3.300150, 1.495174
70.482404, -2.479673, -3.306262, 1.501794
70.581324, -2.513855, -3.313926, 1.523660
70.681335, -2.558881, -3.326132, 1.525764
70.781326, -2.599126, -3.345836, 1.537035
70.881351, -2.643024, -3.361192, 1.545999
70.981405, -2.689574, -3.372475, 1.523526
71.082399, -2.742766, -3.380278, 1.494494
71.181357, -2.782407, -3.396233, 1.490842
71.281360, -2.821126, -3.415882, 1.490119
71.381311, -2.862352, -3.449830, 1.500737
71.483425, -2.902589, -3.476582, 1.518458
71.581367, -2.947862, -3.499288, 1.532103
71.681521, -2.993009, -3.515986, 1.524848
71.781322, -3.040848, -3.530874, 1.563285
71.881407, -3.088198, -3.542518, 1.586238
71.981345, -3.126692, -3.563849, 1.613085
72.082881, -3.167183, -3.581073, 1.629569
72.181394, -3.202293, -3.599884, 1.638468
72.281537, -3.241770, -3.613239, 1.657084
72.381448, -3.281759, -3.621530, 1.659219
72.481308, -3.311514, -3.635349, 1.657579
72.581392, -3.348437, -3.649763, 1.660501
72.681381, -3.385802, -3.646563, 1.656038
72.781286, -3.422781, -3.640181, 1.639184
72.881420, -3.465390, -3.635920, 1.610332
72.981354, -3.506181, -3.620920, 1.608427
73.081262, -3.544383, -3.611556, 1.626678
73.181435, -3.584986, -3.598268, 1.623079
73.281421, -3.627054, -3.588189, 1.596769
73.381574, -3.668743, -3.580930, 1.565521
73.481249, -3.711717, -3.578227, 1.543193
73.581353, -3.752502, -3.568441, 1.514476
73.682156, -3.785315, -3.556123, 1.491355
73.781870, -3.822439, -3.539970, 1.469294
73.881325, -3.858480, -3.514159, 1.455295
73.981645, -3.890055, -3.489995, 1.435260
74.081330, -3.928662, -3.462294, 1.422357
74.181331, -3.961134, -3.430724, 1.411110
74.281356, -3.982613, -3.404328, 1.396602
74.381376, -4.014537, -3.375984, 1.377276
74.481408, -4.051566, -3.354366, 1.355098
74.581326, -4.079620, -3.328773, 1.339419
74.681844, -4.101347, -3.301318, 1.319237
74.781474, -4.115692, -3.271574, 1.305078
74.881443, -4.133172, -3.243308, 1.295996
74.981387, -4.163284, -3.215621, 1.280798
75.084533, -4.198845, -3.194680, 1.268512
75.181326, -4.221192, -3.164662, 1.261679
75.281499, -4.240790, -3.144023, 1.247571
75.381294, -4.271445, -3.124721, 1.234772
75.481340, -4.310644, -3.107896, 1.216757
75.581274, -4.342047, -3.086092, 1.212498
75.681579, -4.378400, -3.065861, 1.208822
75.781313, -4.410728, -3.055749, 1.218621
75.881350, -4.446654, -3.038629, 1.224118
75.981326, -4.489593, -3.018627, 1.231675
76.081422, -4.517092, -2.998138, 1.234163
76.181349, -4.533324, -2.969327, 1.222552
76.281618, -4.549628, -2.944919, 1.228887
76.381302, -4.581661, -2.918292, 1.240814
76.481407, -4.604116, -2.896087, 1.246142
76.581527, -4.631719, -2.865103, 1.246065
76.681327, -4.652969, -2.836056, 1.244034
76.781296, -4.666057, -2.796672, 1.251656
76.881280, -4.680736, -2.758974, 1.273579
76.981319, -4.693728, -2.722462, 1.286527
77.081425, -4.712971, -2.688466, 1.304379
77.181368, -4.732333, -2.647773, 1.321366
77.281352, -4.750624, -2.606126, 1.334498
77.381311, -4.771217, -2.572517, 1.351410
77.481419, -4.784587, -2.538425, 1.359064
77.581460, -4.794645, -2.510491, 1.370205
77.681289, -4.806744, -2.476396, 1.390303
77.781442, -4.813880, -2.446218, 1.399940
77.881307, -4.822946, -2.415914, 1.410098
77.981432, -4.836666, -2.378329, 1.420930
78.081877, -4.843340, -2.338804, 1.431189
78.181431, -4.840589, -2.300684, 1.444076
78.281303, -4.839843, -2.268783, 1.446226
78.381303, -4.843312, -2.227854, 1.451472
78.481369, -4.848932, -2.179175, 1.457582
78.581364, -4.861480, -2.138500, 1.456070
78.681326, -4.864364, -2.092635, 1.448537
78.781307, -4.873986, -2.044475, 1.447350
78.881301, -4.862288, -2.005945, 1.429659
78.981271, -4.855281, -1.956411, 1.435519
79.082103, -4.869573, -1.901339, 1.440613
79.181673, -4.877523, -1.856105, 1.443784
79.281362, -4.873848, -1.808713, 1.450851
79.381355, -4.864873, -1.756135, 1.452314
79.481315, -4.877529, -1.701042, 1.462119
79.581296, -4.876600, -1.646266, 1.459008
79.681326, -4.883463, -1.608228, 1.460320
79.781269, -4.894390, -1.565268, 1.460272
79.881351, -4.904828, -1.522162, 1.463366
79.981356, -4.923487, -1.481364, 1.464283
80.081343, -4.927731, -1.439210, 1.465513
80.181373, -4.913084, -1.380839, 1.470524
80.282046, -4.897139, -1.315524, 1.473463
80.381374, -4.886356, -1.257080, 1.477882
80.481533, -4.874250, -1.195590, 1.470645
80.581392, -4.869640, -1.137841, 1.467281
80.681560, -4.864356, -1.081631, 1.458024
80.781397, -4.862878, -1.031002, 1.451403
80.881477, -4.877386, -0.978919, 1.444356
80.982322, -4.872104, -0.926015, 1.434680
81.082034, -4.884337, -0.900975, 1.428799
81.181296, -4.877697, -0.853844, 1.418272
81.281391, -4.876608, -0.806127, 1.399008
81.381339, -4.878800, -0.770552, 1.390569
81.481396, -4.872009, -0.737636, 1.383557
81.581306, -4.872654, -0.701625, 1.384850
81.681334, -4.868994, -0.652905, 1.369918
81.781328, -4.853900, -0.610814, 1.359054
81.881381, -4.850365, -0.569092, 1.349125
81.984562, -4.839458, -0.517220, 1.344216
82.081326, -4.828176, -0.467412, 1.340900
82.181359, -4.817082, -0.421320, 1.326953
82.281297, -4.803916, -0.385333, 1.317702
82.381357, -4.795391, -0.356756, 1.316306
82.481317, -4.783185, -0.332237, 1.312944
82.581281, -4.766295, -0.303464, 1.309761
82.681310, -4.765757, -0.251397, 1.309514
82.781379, -4.758314, -0.219785, 1.324546
82.881370, -4.743051, -0.184618, 1.324404
82.981547, -4.739676, -0.144677, 1.332667
83.081470, -4.723260, -0.105931, 1.341786
83.181403, -4.694284, -0.070639, 1.352068
83.281413, -4.666953, -0.030065, 1.361507
83.381502, -4.639955, 0.028062, 1.356490
83.481447, -4.614227, 0.073607, 1.352784
83.581337, -4.579926, 0.118032, 1.348943
83.681339, -4.544511, 0.165150, 1.347211
83.781371, -4.521619, 0.213938, 1.343393
83.881354, -4.503100, 0.251628, 1.348041
83.981378, -4.493447, 0.280502, 1.348204
84.081574, -4.470965, 0.303460, 1.344672
84.181439, -4.466943, 0.331433, 1.336457
84.281492, -4.455267, 0.352571, 1.342065
84.381341, -4.437063, 0.376410, 1.341839
84.481603, -4.425287, 0.399141, 1.342188
84.581387, -4.415970, 0.425436, 1.334620
84.681452, -4.408080, 0.457613, 1.331004
84.781418, -4.391171, 0.490258, 1.330623
84.881322, -4.373480, 0.534275, 1.330022
84.981406, -4.359702, 0.584243, 1.323997
85.081423, -4.342382, 0.628754, 1.315873
85.181604, -4.312814, 0.672613, 1.304864
85.281317, -4.298968, 0.722886, 1.307368
85.381541, -4.292892, 0.766417, 1.316123
85.481315, -4.282241, 0.802257, 1.324459
85.581373, -4.269950, 0.845545, 1.333529
85.681305, -4.263648, 0.891505, 1.341967
85.781401, -4.264947, 0.935749, 1.335957
85.881308, -4.272099, 0.978547, 1.332527
85.981408, -4.281964, 1.028152, 1.327058
86.081978, -4.289743, 1.083375, 1.324916
86.181314, -4.287906, 1.129873, 1.319857
86.282843, -4.314238, 1.174062, 1.326614
86.381371, -4.331440, 1.197745, 1.332375
86.483395, -4.343599, 1.235835, 1.339597
86.581255, -4.359085, 1.272533, 1.346912
86.681512, -4.374533, 1.308089, 1.346584
86.781338, -4.401844, 1.330109, 1.337540
86.881488, -4.429367, 1.347500, 1.325765
86.981380, -4.434688, 1.360848, 1.314153
87.081538, -4.451763, 1.372410, 1.309747
87.181291, -4.449936, 1.378247, 1.292444
87.281290, -4.438044, 1.385074, 1.251475
87.381422, -4.426987, 1.403858, 1.223563
87.481320, -4.415421, 1.424853, 1.210219
87.581434, -4.407620, 1.449501, 1.214616
87.681268, -4.401747, 1.474267, 1.233895
87.781383, -4.396151, 1.505724, 1.258361
87.881300, -4.370784, 1.535268, 1.271239
87.981435, -4.341152, 1.565452, 1.234214
88.081506, -4.320208, 1.608030, 1.240825
88.181387, -4.300371, 1.650218, 1.257395
88.281337, -4.278340, 1.688839, 1.260234
88.381363, -4.260896, 1.738502, 1.261545
88.481374, -4.245477, 1.785775, 1.258106
88.581275, -4.226165, 1.845963, 1.254486
88.681327, -4.192045, 1.911728, 1.261111
88.781287, -4.166463, 1.973101, 1.273351
88.881318, -4.139778, 2.027278, 1.290465
88.981694, -4.111178, 2.096708, 1.305807
89.081379, -4.086675, 2.154922, 1.311038
89.181363, -4.063291, 2.210742, 1.300427
89.281411, -4.033290, 2.275028, 1.297609
89.381389, -4.004267, 2.344074, 1.305976
89.481629, -3.991117, 2.400391, 1.322383
89.581383, -3.979238, 2.458912, 1.346012
89.681293, -3.962007, 2.519500, 1.372189
89.781351, -3.947095, 2.568223, 1.392482
89.881449, -3.932393, 2.607974, 1.412572
89.981357, -3.909651, 2.645261, 1.430040
90.081488, -3.883464, 2.690196, 1.437363
90.181430, -3.849421, 2.741577, 1.438515
90.281545, -3.819417, 2.796549, 1.427770
90.381329, -3.790119, 2.843693, 1.428197
90.481273, -3.766131, 2.889883, 1.427541
90.582895, -3.756441, 2.929771, 1.428883
90.681363, -3.742815, 2.965759, 1.423053
90.781553, -3.723384, 3.009342, 1.424890
90.881406, -3.700821, 3.055796, 1.435192
90.981794, -3.674367, 3.094949, 1.448184
91.083403, -3.647031, 3.129071, 1.451596
91.181414, -3.625376, 3.164201, 1.458644
91.281304, -3.598636, 3.203511, 1.471303
91.381470, -3.590152, 3.248239, 1.478519
91.481611, -3.583751, 3.282084, 1.489307
91.581372, -3.567983, 3.325023, 1.503594
91.681427, -3.549219, 3.367947, 1.501671
91.781394, -3.519149, 3.412017, 1.492385
91.881659, -3.493106, 3.448899, 1.517024
91.981381, -3.471537, 3.484406, 1.541949
92.081794, -3.450194, 3.513627, 1.558623
92.181360, -3.424180, 3.551716, 1.568271
92.281621, -3.403596, 3.589915, 1.562434
92.381312, -3.374800, 3.627724, 1.554279
92.481409, -3.351598, 3.662643, 1.561463
92.581373, -3.329476, 3.700120, 1.564631
92.681417, -3.307635, 3.741493, 1.560550
92.781321, -3.279930, 3.778903, 1.557003
92.881677, -3.255120, 3.812069, 1.541921
92.981998, -3.239967, 3.842973, 1.519977
93.081277, -3.224460, 3.876770, 1.507894
93.181385, -3.205808, 3.907162, 1.503719
93.281292, -3.184248, 3.939342, 1.499710
93.381320, -3.157129, 3.973867, 1.502561
93.481345, -3.130306, 4.010056, 1.526606
93.581459, -3.105851, 4.046036, 1.540296
93.681392, -3.083311, 4.071992, 1.545998
93.781465, -3.071415, 4.109412, 1.541934
93.881293, -3.054842, 4.153365, 1.534850
93.981454, -3.036131, 4.186699, 1.539757
94.081697, -3.010934, 4.223212, 1.551574
94.181373, -2.990339, 4.251740, 1.560427
94.281301, -2.973101, 4.283853, 1.560030
94.381452, -2.944458, 4.318281, 1.544160
94.481429, -2.912555, 4.356219, 1.528512
94.581393, -2.886044, 4.399841, 1.504506
94.681342, -2.870450, 4.443552, 1.485951
94.781326, -2.846119, 4.485252, 1.472961
94.881335, -2.822961, 4.521709, 1.451803
94.981351, -2.797519, 4.562984, 1.437417
95.081389, -2.767581, 4.601998, 1.419763
95.181318, -2.737987, 4.652005, 1.389340
95.281358, -2.703258, 4.695413, 1.361327
95.381315, -2.677348, 4.738471, 1.332173
95.481443, -2.654112, 4.780783, 1.299811
95.581259, -2.627146, 4.817516, 1.272512
95.681775, -2.586878, 4.858743, 1.241268
95.781339, -2.556647, 4.897765, 1.201672
95.881280, -2.526097, 4.936049, 1.156989
95.981354, -2.490247, 4.970752, 1.128518
96.081443, -2.459807, 5.010967, 1.108799
96.181758, -2.428588, 5.038187, 1.084939
96.281356, -2.403521, 5.067919, 1.072237
96.381585, -2.374243, 5.108856, 1.064324
96.481411, -2.342784, 5.144085, 1.052527
96.581585, -2.309298, 5.174092, 1.060640
96.681321, -2.276758, 5.210385, 1.074991
96.781422, -2.245247, 5.245745, 1.080467
96.881379, -2.212909, 5.282320, 1.085828
96.981931, -2.176986, 5.326315, 1.083545
97.081353, -2.140821, 5.367222, 1.089770
97.181327, -2.109085, 5.408099, 1.097158
97.281315, -2.076131, 5.446769, 1.107769
97.381315, -2.040976, 5.486311, 1.128650
97.481376, -2.015992, 5.528632, 1.156684
97.581439, -1.987859, 5.568446, 1.187659
97.681407, -1.956704, 5.597021, 1.213474
97.781328, -1.932179, 5.630944, 1.242128
97.881719, -1.905969, 5.668356, 1.268803
97.981331, -1.878086, 5.699913, 1.292333
98.081610, -1.852298, 5.733124, 1.320519
98.181377, -1.819757, 5.771318, 1.345390
98.281644, -1.783537, 5.805484, 1.356786
98.381311, -1.744561, 5.833066, 1.368543
98.482868, -1.711858, 5.862364, 1.383362
98.581405, -1.686112, 5.904232, 1.393624
98.681283, -1.656173, 5.946018, 1.401124
98.781374, -1.621843, 5.982687, 1.396159
98.881641, -1.595756, 6.016328, 1.403824
98.981492, -1.565369, 6.063441, 1.408115
99.081404, -1.535850, 6.105442, 1.407004
99.183680, -1.509515, 6.141559, 1.406514
99.281586, -1.485747, 6.169987, 1.399901
99.381333, -1.457305, 6.206914, 1.401098
99.481404, -1.421771, 6.240337, 1.394247
99.581477, -1.380806, 6.274944, 1.389976
99.681423, -1.346120, 6.310588, 1.401730
99.781720, -1.310983, 6.353088, 1.414178
99.881354, -1.283326, 6.386745, 1.413919
99.981445, -1.269686, 6.420842, 1.419541
100.081670, -1.259434, 6.458461, 1.433380
100.181392, -1.238135, 6.494988, 1.420843
100.281277, -1.220465, 6.543404, 1.409354
100.382538, -1.198135, 6.589205, 1.389420
100.481447, -1.180336, 6.628684, 1.376628
100.581364, -1.154091, 6.665681, 1.376746
100.681490, -1.124584, 6.701369, 1.384886
100.781331, -1.100396, 6.738686, 1.409746
100.881879, -1.079898, 6.767633, 1.422696
100.981284, -1.057190, 6.800836, 1.433812
101.081392, -1.014466, 6.831129, 1.446455
101.181406, -0.968541, 6.861080, 1.458767
101.281402, -0.926148, 6.898255, 1.481221
101.381325, -0.904999, 6.932419, 1.473691
101.481622, -0.875728, 6.970201, 1.483949
101.581393, -0.834704, 7.005673, 1.527762
101.681335, -0.792662, 7.025606, 1.589515
101.781338, -0.761599, 7.065463, 1.626920
101.881499, -0.731089, 7.106032, 1.635964
101.982656, -0.697109, 7.138113, 1.649482
102.082006, -0.663309, 7.174486, 1.650089
102.181514, -0.620459, 7.216880, 1.649086
102.281338, -0.575120, 7.252984, 1.645029
102.381464, -0.537441, 7.300210, 1.637792
102.481342, -0.491629, 7.321866, 1.630367
102.581610, -0.445446, 7.360174, 1.619609
102.681396, -0.407614, 7.394637, 1.592928
102.781597, -0.373468, 7.433601, 1.571149
102.881377, -0.347425, 7.459274, 1.539943
102.981389, -0.327635, 7.478333, 1.508328
103.081476, -0.295384, 7.499250, 1.465297
103.181260, -0.265809, 7.520247, 1.418290
103.281360, -0.229895, 7.541241, 1.361594
103.381322, -0.203790, 7.569919, 1.307341
103.481426, -0.183124, 7.598717, 1.259289
103.581434, -0.167665, 7.620952, 1.213992
103.681322, -0.145966, 7.648150, 1.170019
103.781415, -0.122060, 7.682095, 1.144353
103.881505, -0.095901, 7.718274, 1.116360
103.981341, -0.060176, 7.747384, 1.100994
104.081783, -0.025868, 7.783834, 1.091064
104.181316, 0.006302, 7.808054, 1.079735
104.281684, 0.034941, 7.830116, 1.063744
104.381390, 0.057246, 7.863039, 1.047582
104.481383, 0.083790, 7.895940, 1.056709
104.581473, 0.121159, 7.932517, 1.065493
104.681343, 0.152417, 7.966315, 1.064990
104.781357, 0.179804, 7.991107, 1.068625
104.881480, 0.207324, 8.014493, 1.070204
104.981324, 0.240602, 8.042589, 1.078441
105.081678, 0.267075, 8.068820, 1.090719
105.181365, 0.286834, 8.096929, 1.135529
105.281300, 0.314556, 8.123824, 1.182730
105.381354, 0.347598, 8.150350, 1.219383
105.481373, 0.384580, 8.176667, 1.242856
105.581531, 0.408668, 8.207582, 1.274465
105.681347, 0.418694, 8.240160, 1.291819
105.781317, 0.431002, 8.269676, 1.295465
105.881515, 0.443325, 8.294638, 1.301459
105.981605, 0.462560, 8.319791, 1.321895
106.081480, 0.481062, 8.341480, 1.346905
106.181586, 0.498110, 8.362453, 1.363492
106.281384, 0.522720, 8.382811, 1.375238
106.381536, 0.552926, 8.414953, 1.377022
106.481575, 0.587882, 8.442978, 1.393182
106.581559, 0.606467, 8.461668, 1.421477
106.681333, 0.636884, 8.486400, 1.451607
106.781591, 0.659287, 8.514779, 1.475697
106.881310, 0.676106, 8.537642, 1.492985
106.981472, 0.698574, 8.559215, 1.516310
107.081404, 0.718440, 8.577735, 1.530794
107.181405, 0.736881, 8.592860, 1.536790
107.281333, 0.749025, 8.613770, 1.537191
107.381466, 0.762877, 8.634531, 1.541387
107.481432, 0.778203, 8.649073, 1.545003
107.581432, 0.804358, 8.662859, 1.560747
107.681324, 0.832860, 8.676960, 1.560738
107.781361, 0.856921, 8.688567, 1.560475
107.881315, 0.889086, 8.702082, 1.551771
107.981368, 0.912590, 8.718994, 1.548393
108.081566, 0.935705, 8.733286, 1.553253
108.181415, 0.969785, 8.747140, 1.557278
108.281434, 1.002578, 8.755702, 1.574201
108.381346, 1.037012, 8.770781, 1.590315
108.481556, 1.066229, 8.791650, 1.604152
108.581279, 1.099795, 8.808796, 1.603164
108.681540, 1.134913, 8.826408, 1.597732
108.781286, 1.170942, 8.838380, 1.601776
108.881465, 1.197928, 8.854953, 1.609274
108.981425, 1.230744, 8.871816, 1.614759
109.081451, 1.256738, 8.888364, 1.614764
109.181341, 1.286509, 8.903408, 1.618778
109.281770, 1.317027, 8.919861, 1.618453
109.381415, 1.349130, 8.940367, 1.612558
109.482370, 1.380102, 8.953004, 1.605249
109.581465, 1.419018, 8.966382, 1.601700
109.681302, 1.440646, 8.974670, 1.599102
109.781335, 1.464076, 8.982900, 1.600362
109.881388, 1.504577, 8.997700, 1.595304
109.981395, 1.544733, 9.009735, 1.593945
110.081719, 1.584724, 9.018695, 1.597772
110.181336, 1.623437, 9.025249, 1.599195
110.281353, 1.662958, 9.026419, 1.596820
110.381415, 1.704733, 9.033837, 1.594766
110.481364, 1.748092, 9.035427, 1.588472
110.581302, 1.794930, 9.034562, 1.571766
110.681383, 1.836342, 9.035327, 1.553599
110.781338, 1.881115, 9.034786, 1.541971
110.881395, 1.927670, 9.033928, 1.531517
110.981948, 1.975559, 9.030614, 1.520309
111.081421, 2.012954, 9.038796, 1.513531
111.181273, 2.054649, 9.037700, 1.505241
111.281302, 2.099209, 9.027674, 1.506150
111.381573, 2.151873, 9.012829, 1.503007
111.481781, 2.210112, 9.001129, 1.520508
111.581309, 2.262085, 8.994731, 1.513889
111.681325, 2.312815, 8.989946, 1.498483
111.781321, 2.364135, 8.985894, 1.493915
111.881325, 2.429817, 8.975668, 1.496026
111.981302, 2.496382, 8.979959, 1.491902
112.082096, 2.558476, 8.990429, 1.503777
112.181342, 2.613941, 8.994635, 1.517526
112.281693, 2.669156, 8.999272, 1.521199
112.381293, 2.727184, 9.007289, 1.513568
112.481350, 2.780101, 9.014699, 1.494378
112.581305, 2.834066, 9.024950, 1.487410
112.681328, 2.884666, 9.039630, 1.477188
112.781341, 2.935308, 9.056843, 1.471008
112.881315, 2.988853, 9.080082, 1.467358
112.981317, 3.045125, 9.102721, 1.463830
113.081494, 3.100340, 9.128240, 1.461259
113.181408, 3.154755, 9.159313, 1.462519
113.281405, 3.205872, 9.189326, 1.454028
113.381405, 3.255017, 9.221836, 1.434207
113.481373, 3.303809, 9.258468, 1.419457
113.581674, 3.364021, 9.300963, 1.404142
113.681385, 3.420273, 9.343862, 1.385648
113.781601, 3.474512, 9.382896, 1.365944
113.881336, 3.513621, 9.415685, 1.359848
113.981398, 3.555391, 9.455687, 1.361061
114.081392, 3.600063, 9.496374, 1.357237
114.181458, 3.645507, 9.539045, 1.353559
114.281350, 3.689318, 9.576825, 1.357013
114.381401, 3.740321, 9.609362, 1.363070
114.481333, 3.790029, 9.650782, 1.366695
114.581456, 3.828491, 9.686001, 1.379501
114.681336, 3.861077, 9.716687, 1.381585
114.781464, 3.892041, 9.749711, 1.386020
114.881323, 3.925913, 9.787934, 1.380399
114.981576, 3.958574, 9.828109, 1.376729
115.084118, 4.000268, 9.868700, 1.374064
115.181338, 4.034585, 9.904643, 1.376621
115.281550, 4.067218, 9.946417, 1.378263
115.381371, 4.106542, 9.994555, 1.382896
115.481383, 4.147426, 10.034562, 1.401551
115.581518, 4.184123, 10.065048, 1.406298
115.681265, 4.213364, 10.092217, 1.414005
115.781415, 4.251532, 10.127804, 1.415025
115.881410, 4.293631, 10.157984, 1.417356
115.981596, 4.338389, 10.187417, 1.426625
116.081567, 4.378475, 10.222531, 1.446379
116.181340, 4.418806, 10.255724, 1.467430
116.281481, 4.456305, 10.292382, 1.483527
116.381403, 4.491255, 10.336140, 1.498380
116.481545, 4.533207, 10.372527, 1.492539
116.582385, 4.573087, 10.411040, 1.495290
116.681435, 4.613588, 10.440458, 1.480405
116.781367, 4.652897, 10.475165, 1.456350
116.881472, 4.690684, 10.511861, 1.452911
116.981365, 4.733251, 10.543718, 1.446331
117.081389, 4.773175, 10.579460, 1.451510
117.181327, 4.808365, 10.614151, 1.449591
117.281339, 4.842524, 10.648972, 1.444766
117.381369, 4.885927, 10.680864, 1.448845
117.481416, 4.925454, 10.713996, 1.427372
117.581341, 4.960849, 10.746722, 1.412141
117.681427, 4.994600, 10.781056, 1.398149
117.781263, 5.030379, 10.814705, 1.396642
117.881305, 5.062616, 10.852416, 1.385076
117.981947, 5.091028, 10.892609, 1.379451
118.081897, 5.116482, 10.931027, 1.373378
118.181555, 5.141358, 10.960557, 1.367807
118.281317, 5.161928, 10.990768, 1.367607
118.381625, 5.180074, 11.017401, 1.360183
118.481368, 5.197166, 11.040234, 1.354635
118.581367, 5.211167, 11.068034, 1.370439
118.681426, 5.222692, 11.089433, 1.372755
118.781345, 5.236222, 11.108705, 1.370251
118.881365, 5.245880, 11.117455, 1.368705
118.981441, 5.258380, 11.122679, 1.374137
119.081433, 5.261865, 11.131055, 1.385904
119.181354, 5.263138, 11.134929, 1.390298
119.281527, 5.265001, 11.137687, 1.389496
119.381494, 5.263380, 11.140045, 1.386730
119.481526, 5.260880, 11.133884, 1.372835
119.581382, 5.262950, 11.136177, 1.354937
119.681480, 5.264461, 11.137109, 1.345768
119.781392, 5.268837, 11.133457, 1.351764
119.881382, 5.274119, 11.127391, 1.356190
119.981644, 5.277520, 11.123643, 1.357655
120.082617, 5.280840, 11.122418, 1.360251
120.181349, 5.283319, 11.123057, 1.363608
120.281385, 5.284761, 11.124261, 1.373655
120.381324, 5.282937, 11.123189, 1.369914
120.481321, 5.283683, 11.121703, 1.364144
120.581348, 5.281950, 11.124222, 1.361504
120.681376, 5.280153, 11.127513, 1.353875
120.781384, 5.277933, 11.137614, 1.351197
120.881316, 5.278816, 11.147492, 1.339493
120.983038, 5.278286, 11.154013, 1.333302
121.083996, 5.279804, 11.164397, 1.329553
121.181402, 5.280541, 11.172340, 1.318666
121.281395, 5.280739, 11.188157, 1.302357
121.381840, 5.279900, 11.202879, 1.285202
121.482126, 5.280381, 11.219549, 1.272437
121.581687, 5.284468, 11.234769, 1.256052
121.681359, 5.288855, 11.249495, 1.241415
121.781335, 5.294124, 11.269935, 1.232192
121.881382, 5.299004, 11.295751, 1.216542
121.982760, 5.306497, 11.320579, 1.203541
122.081848, 5.317901, 11.341303, 1.191022
122.181397, 5.327125, 11.360000, 1.165800
122.281481, 5.332007, 11.378518, 1.146276
122.381299, 5.338214, 11.391956, 1.128383
122.481573, 5.350798, 11.409960, 1.114411
122.581367, 5.365323, 11.429792, 1.114270
122.681400, 5.391137, 11.442867, 1.122345
122.781371, 5.423069, 11.450934, 1.135115
122.881685, 5.457852, 11.459966, 1.156196
122.981458, 5.494518, 11.472227, 1.174741
123.083361, 5.531326, 11.492298, 1.197534
123.181434, 5.568368, 11.508353, 1.217022
123.281368, 5.603578, 11.523139, 1.238406
123.381400, 5.641318, 11.541156, 1.256655
123.481377, 5.689919, 11.550564, 1.261457
123.581461, 5.743158, 11.566617, 1.270277
123.681340, 5.796620, 11.574019, 1.276499
123.781500, 5.850980, 11.584261, 1.276482
123.881364, 5.900700, 11.593971, 1.291548
123.981404, 5.956170, 11.605974, 1.305500
124.081470, 6.004483, 11.611868, 1.321716
124.181663, 6.059368, 11.613397, 1.345423
124.281385, 6.118031, 11.619544, 1.358624
124.381359, 6.178605, 11.622210, 1.363915
124.481411, 6.228124, 11.618738, 1.366218
124.581515, 6.280587, 11.611050, 1.372687
124.681441, 6.330940, 11.598979, 1.378170
124.781794, 6.387356, 11.579788, 1.387025
124.881340, 6.444712, 11.567985, 1.393483
124.981501, 6.502279, 11.548184, 1.399271
125.084461, 6.562607, 11.540821, 1.395159
125.181368, 6.620747, 11.529548, 1.409329
125.281610, 6.676762, 11.515732, 1.425255
125.381351, 6.733994, 11.504098, 1.429688
125.481464, 6.787953, 11.496245, 1.418691
125.581381, 6.841411, 11.481963, 1.398554
125.681363, 6.895694, 11.471067, 1.391318
125.781327, 6.948733, 11.465759, 1.406889
125.881392, 7.002373, 11.467720, 1.430737
125.981709, 7.048738, 11.473538, 1.439958
126.081355, 7.091808, 11.473301, 1.423338
126.181408, 7.133799, 11.467231, 1.389263
126.281343, 7.176215, 11.459605, 1.378956
126.381442, 7.219407, 11.450491, 1.372310
126.481417, 7.269878, 11.437937, 1.365298
126.581562, 7.309285, 11.426222, 1.358809
126.681345, 7.347851, 11.416487, 1.346745
126.781506, 7.384386, 11.407805, 1.345708
126.881365, 7.421174, 11.392676, 1.350052
126.981641, 7.455884, 11.376565, 1.362163
127.081418, 7.491847, 11.366328, 1.385440
127.181416, 7.525041, 11.347831, 1.402261
127.281334, 7.559433, 11.333397, 1.416331
127.381410, 7.590540, 11.323524, 1.430011
127.481326, 7.618714, 11.318294, 1.425187
127.581374, 7.646075, 11.310152, 1.419557
127.681375, 7.672993, 11.304362, 1.405106
127.781626, 7.700174, 11.297832, 1.413209
127.881334, 7.720607, 11.293088, 1.446432
127.981349, 7.742939, 11.287116, 1.452751
128.081410, 7.767944, 11.289536, 1.468116
128.181328, 7.790614, 11.302409, 1.468652
128.281334, 7.814618, 11.322094, 1.455721
128.381387, 7.831819, 11.342862, 1.455019
128.481605, 7.839985, 11.361958, 1.456630
128.581367, 7.845554, 11.381692, 1.460200
128.682149, 7.859297, 11.396345, 1.465170
128.782669, 7.872148, 11.414158, 1.467844
128.881467, 7.895688, 11.442568, 1.468297
128.981441, 7.911396, 11.474661, 1.474546
129.081362, 7.918418, 11.504482, 1.493570
129.181315, 7.923818, 11.529290, 1.499913
129.281487, 7.933314, 11.565156, 1.497675
129.381288, 7.949722, 11.601272, 1.497344
129.481823, 7.968555, 11.617203, 1.498469
129.581253, 7.989892, 11.631547, 1.500810
129.681377, 8.003256, 11.659857, 1.497455
129.781319, 8.012759, 11.687845, 1.479087
129.881637, 8.023595, 11.714268, 1.470968
129.981386, 8.027665, 11.735832, 1.463157
130.081294, 8.035091, 11.750439, 1.456993
130.181542, 8.041600, 11.767392, 1.444997
130.281441, 8.053672, 11.786698, 1.434327
130.381343, 8.066813, 11.802870, 1.422967
130.481603, 8.086572, 11.819437, 1.417231
130.581360, 8.102578, 11.833629, 1.423326
130.681322, 8.119359, 11.843416, 1.417786
130.781562, 8.138332, 11.859469, 1.410323
130.881453, 8.159771, 11.878799, 1.411283
130.981722, 8.180734, 11.899394, 1.404237
131.082468, 8.195813, 11.920136, 1.403924
131.181418, 8.212488, 11.938291, 1.389066
131.281357, 8.234951, 11.958865, 1.384555
131.381436, 8.254121, 11.978624, 1.397403
131.481427, 8.269851, 11.997733, 1.404917
131.581665, 8.290047, 12.011137, 1.389602
131.681456, 8.305154, 12.035048, 1.379564
131.781355, 8.317813, 12.061474, 1.374896
131.881361, 8.333631, 12.093989, 1.373178
131.981431, 8.344144, 12.119419, 1.377707
132.081584, 8.350315, 12.135352, 1.378663
132.181363, 8.352927, 12.159442, 1.379086
132.281409, 8.366639, 12.176247, 1.374269
132.381446, 8.375647, 12.195306, 1.377090
132.481648, 8.391513, 12.213700, 1.380532
132.582463, 8.409125, 12.233049, 1.388443
132.681457, 8.427094, 12.251441, 1.392838
132.781406, 8.449391, 12.271584, 1.398703
132.881395, 8.474017, 12.297564, 1.404131
132.981486, 8.496277, 12.318051, 1.413029
133.081521, 8.502084, 12.339072, 1.419992
133.181380, 8.513282, 12.363475, 1.427966
133.281362, 8.523886, 12.376061, 1.438718
133.381322, 8.537257, 12.389492, 1.448136
133.481342, 8.542961, 12.407212, 1.460758
133.581419, 8.545714, 12.425153, 1.473819
133.681374, 8.549923, 12.437498, 1.481949
133.782636, 8.551097, 12.450394, 1.495719
133.881364, 8.560838, 12.469123, 1.500764
133.981369, 8.566020, 12.488024, 1.506430
134.081376, 8.572389, 12.501151, 1.511459
134.181472, 8.581946, 12.514580, 1.522893
134.281332, 8.587097, 12.534123, 1.529614
134.381677, 8.584838, 12.553976, 1.534288
134.482118, 8.592784, 12.558941, 1.532556
134.581482, 8.591397, 12.560108, 1.529428
134.681373, 8.596343, 12.557152, 1.523484
134.782210, 8.604089, 12.553044, 1.505403
134.881377, 8.606553, 12.556744, 1.492610
134.981631, 8.612515, 12.557221, 1.482171
135.081378, 8.618383, 12.555453, 1.476362
135.181362, 8.631974, 12.560617, 1.472739
135.281431, 8.643813, 12.553472, 1.468827
135.381347, 8.645281, 12.549609, 1.460796
135.481362, 8.654931, 12.541839, 1.465171
135.581360, 8.667543, 12.538312, 1.477621
135.681442, 8.680969, 12.538198, 1.481345
135.781371, 8.701835, 12.537030, 1.481529
135.881412, 8.727686, 12.539682, 1.479269
135.981353, 8.733932, 12.541461, 1.478274
136.081398, 8.753589, 12.541099, 1.474642
136.181534, 8.767681, 12.545056, 1.470806
136.281381, 8.784521, 12.546623, 1.468860
136.382110, 8.806785, 12.545514, 1.462808
136.481581, 8.819886, 12.552222, 1.455656
136.581941, 8.830659, 12.557539, 1.448584
136.681393, 8.842899, 12.563522, 1.433338
136.781567, 8.861621, 12.568762, 1.422526
136.881334, 8.888484, 12.565365, 1.415415
136.981472, 8.909326, 12.562818, 1.403515
137.081390, 8.928645, 12.562668, 1.392703
137.181342, 8.950707, 12.562615, 1.371793
137.281816, 8.968496, 12.568519, 1.368460
137.381363, 8.986423, 12.574920, 1.366323
137.481348, 9.003702, 12.579805, 1.356426
137.581575, 9.022065, 12.586950, 1.347614
137.681391, 9.041452, 12.590076, 1.335990
137.781543, 9.059549, 12.598050, 1.322351
137.881328, 9.080804, 12.602995, 1.306723
137.981472, 9.101575, 12.610535, 1.296541
138.081574, 9.122193, 12.620044, 1.280269
138.181564, 9.138757, 12.631794, 1.264113
138.281381, 9.158619, 12.644243, 1.248303
138.381430, 9.172196, 12.656141, 1.237691
138.481333, 9.186482, 12.663746, 1.222383
138.581399, 9.205037, 12.680316, 1.226213
138.681352, 9.228343, 12.698624, 1.230701
138.781303, 9.250574, 12.718154, 1.240055
138.881336, 9.269529, 12.737321, 1.235744
138.981457, 9.288226, 12.749843, 1.233478
139.082858, 9.302929, 12.762720, 1.231627
139.181370, 9.327488, 12.778039, 1.231182
139.281514, 9.357337, 12.796937, 1.244973
139.381367, 9.386670, 12.803524, 1.269822
139.481902, 9.409939, 12.814374, 1.285820
139.581276, 9.426055, 12.817639, 1.289688
139.681409, 9.438972, 12.815786, 1.295177
139.781487, 9.455003, 12.813612, 1.296768
139.881516, 9.475386, 12.812073, 1.315130
139.981344, 9.497690, 12.806089, 1.322950
140.081603, 9.517839, 12.801616, 1.348673
140.181375, 9.533281, 12.800495, 1.370851
140.281401, 9.545991, 12.797235, 1.381434
140.381385, 9.557660, 12.792159, 1.388681
140.481593, 9.566386, 12.787648, 1.388178
140.581281, 9.586775, 12.779391, 1.387006
140.681321, 9.604483, 12.776890, 1.389933
140.781468, 9.626824, 12.769289, 1.380235
140.881408, 9.641871, 12.762798, 1.394869
140.981426, 9.663878, 12.751127, 1.405369
141.081298, 9.685563, 12.742208, 1.408529
141.181433, 9.706877, 12.734873, 1.407426
141.281304, 9.728713, 12.734924, 1.415194
141.381351, 9.748730, 12.734260, 1.415247
141.481455, 9.774706, 12.728699, 1.408158
141.581358, 9.800958, 12.731924, 1.391201
141.681429, 9.826356, 12.734880, 1.391866
141.781433, 9.855763, 12.739400, 1.389103
141.881532, 9.888253, 12.732945, 1.392656
141.981367, 9.917802, 12.734422, 1.403308
142.081362, 9.944802, 12.739013, 1.411138
142.181341, 9.977355, 12.739023, 1.416901
142.281522, 10.006091, 12.734300, 1.412702
142.381354, 10.033960, 12.732363, 1.414989
142.481685, 10.061228, 12.729621, 1.438580
142.581378, 10.085151, 12.720816, 1.453502
142.681322, 10.106423, 12.707504, 1.466819
142.781346, 10.124381, 12.699909, 1.483144
142.881304, 10.139277, 12.680513, 1.493768
142.981374, 10.152596, 12.659682, 1.491128
143.081285, 10.161643, 12.639477, 1.494824
143.181417, 10.165648, 12.619608, 1.494149
143.281396, 10.166255, 12.609476, 1.486669
143.381354, 10.163282, 12.592209, 1.481679
143.481393, 10.161666, 12.576208, 1.471169
143.581448, 10.159030, 12.566259, 1.452546
143.681304, 10.156983, 12.556412, 1.447458
143.781399, 10.154108, 12.543356, 1.448111
143.881349, 10.151008, 12.533053, 1.449704
143.981582, 10.153073, 12.525286, 1.450022
144.081519, 10.157802, 12.516600, 1.445173
144.181352, 10.161194, 12.511346, 1.445983
144.281332, 10.165231, 12.506196, 1.437131
144.381348, 10.171842, 12.498773, 1.427993
144.481584, 10.181199, 12.489510, 1.423118
144.581382, 10.190312, 12.484403, 1.420337
144.681303, 10.199967, 12.480267, 1.419205
144.781365, 10.211430, 12.476072, 1.406427
144.881526, 10.222081, 12.470849, 1.392103
144.981469, 10.234247, 12.466088, 1.390337
145.081515, 10.247865, 12.464322, 1.376958
145.181340, 10.261119, 12.456053, 1.365929
145.281434, 10.275261, 12.447009, 1.366183
145.381370, 10.291694, 12.440258, 1.366263
145.481406, 10.308218, 12.428721, 1.370544
145.581372, 10.322963, 12.418770, 1.376680
145.681423, 10.338508, 12.403132, 1.372180
145.781348, 10.355440, 12.386772, 1.374686
145.881410, 10.370001, 12.374869, 1.378469
145.981334, 10.382720, 12.363076, 1.377490
146.081504, 10.394017, 12.355433, 1.366435
146.181482, 10.401884, 12.358158, 1.354700
146.281451, 10.408271, 12.363900, 1.344113
146.381416, 10.410996, 12.371628, 1.333379
146.481380, 10.409239, 12.387829, 1.322551
146.581310, 10.404566, 12.397558, 1.311301
146.681381, 10.398515, 12.414534, 1.302316
146.781428, 10.389273, 12.434081, 1.287956
146.881359, 10.377300, 12.454443, 1.288497
146.981438, 10.362482, 12.474853, 1.296215
147.081279, 10.345577, 12.497929, 1.303825
147.181349, 10.329941, 12.522566, 1.306447
147.281337, 10.310764, 12.555117, 1.304118
147.381344, 10.292201, 12.586686, 1.293961
147.481485, 10.276764, 12.614288, 1.285795
147.582022, 10.263328, 12.642771, 1.280939
147.681429, 10.254128, 12.667575, 1.269693
147.781350, 10.246471, 12.690698, 1.261183
147.881387, 10.236559, 12.711857, 1.260457
147.981418, 10.225830, 12.736913, 1.253577
148.081467, 10.218634, 12.762062, 1.245631
148.181323, 10.213759, 12.784222, 1.247522
148.281548, 10.211120, 12.806355, 1.253910
148.381450, 10.210465, 12.826788, 1.268170
148.481362, 10.210068, 12.843822, 1.271769
148.581606, 10.216173, 12.858649, 1.269981
148.681381, 10.222690, 12.875107, 1.277280
148.781469, 10.230227, 12.891186, 1.289032
148.881355, 10.238837, 12.914519, 1.304634
148.981386, 10.247330, 12.939754, 1.313563
149.081465, 10.254185, 12.966011, 1.316248
149.181489, 10.260090, 12.993613, 1.320690
149.281326, 10.264027, 13.022475, 1.331608
149.381501, 10.265307, 13.045382, 1.330322
149.481536, 10.263757, 13.070066, 1.338345
149.581347, 10.262105, 13.097613, 1.341095
149.681285, 10.264204, 13.125672, 1.339528
149.781363, 10.258270, 13.153834, 1.340537
149.881300, 10.252862, 13.180338, 1.341210
149.981375, 10.249157, 13.210697, 1.352733
150.081358, 10.242239, 13.243075, 1.357559
150.181388, 10.234834, 13.271134, 1.364499
150.281442, 10.222574, 13.304721, 1.365943
150.381303, 10.210111, 13.330860, 1.365280
150.481348, 10.198785, 13.350655, 1.372124
150.581366, 10.187348, 13.373528, 1.378531
150.681346, 10.181885, 13.396928, 1.386461
150.781380, 10.178252, 13.420491, 1.394680
150.881473, 10.175657, 13.455029, 1.409703
150.981462, 10.169280, 13.488338, 1.420130
151.082497, 10.172350, 13.522208, 1.425505
151.181360, 10.175863, 13.552434, 1.426026
151.281578, 10.182072, 13.587392, 1.416961
151.381379, 10.188941, 13.629325, 1.411051
151.481370, 10.187352, 13.671601, 1.419381
151.581397, 10.192517, 13.710994, 1.429476
151.681363, 10.204163, 13.752814, 1.431791
151.781368, 10.214150, 13.793985, 1.432757
151.881311, 10.223071, 13.835575, 1.429833
151.981325, 10.222249, 13.874872, 1.429711
152.081431, 10.219231, 13.916249, 1.429681
152.181547, 10.216881, 13.951604, 1.420438
152.281418, 10.208906, 13.988103, 1.410210
152.381496, 10.200101, 14.028216, 1.396244
152.481405, 10.198423, 14.062877, 1.384456
152.581449, 10.190653, 14.099974, 1.378567
152.681422, 10.180990, 14.135090, 1.364723
152.781416, 10.176681, 14.167001, 1.351320
152.881357, 10.169613, 14.200770, 1.343402
152.981380, 10.161761, 14.242957, 1.330819
153.081350, 10.155393, 14.283388, 1.330342
153.181665, 10.150590, 14.318370, 1.313806
153.281431, 10.143219, 14.352628, 1.307758
153.381505, 10.137067, 14.389223, 1.320685
153.481374, 10.131843, 14.421298, 1.328705
153.581317, 10.128571, 14.464021, 1.327770
153.681206, 10.130403, 14.503650, 1.333434
153.781398, 10.130849, 14.542023, 1.334788
153.881355, 10.130814, 14.580511, 1.336004
153.981407, 10.120319, 14.620920, 1.336600
154.082841, 10.103087, 14.656006, 1.340851
154.181358, 10.093891, 14.684389, 1.353019
154.281498, 10.081220, 14.716532, 1.352778
154.381393, 10.078071, 14.749550, 1.354245
154.481445, 10.081945, 14.780320, 1.348191
154.581357, 10.084403, 14.809725, 1.334601
154.681536, 10.079456, 14.844832, 1.339767
154.781902, 10.071764, 14.880792, 1.354962
154.881406, 10.063938, 14.919337, 1.360611
154.981433, 10.053643, 14.959925, 1.364255
155.081277, 10.047989, 15.000736, 1.380002
155.181323, 10.039515, 15.042887, 1.374650
155.281469, 10.028383, 15.085911, 1.351124
155.381341, 10.018715, 15.128731, 1.323462
155.481559, 10.018095, 15.165794, 1.304971
155.581358, 10.030604, 15.207000, 1.293085
155.681388, 10.018900, 15.256618, 1.294147
155.781381, 9.998345, 15.302963, 1.289496
155.881406, 9.984364, 15.346489, 1.275950
155.981501, 9.970823, 15.392985, 1.251724
156.081415, 9.956478, 15.442732, 1.242116
156.181453, 9.947553, 15.485200, 1.258050
156.281510, 9.940611, 15.534339, 1.291553
156.381593, 9.926827, 15.581863, 1.328630
156.481788, 9.918201, 15.631516, 1.359137
156.581405, 9.911902, 15.679228, 1.383084
156.681729, 9.899741, 15.728885, 1.403383
156.781460, 9.891082, 15.774392, 1.431798
156.881377, 9.885768, 15.824856, 1.461884
156.981601, 9.884489, 15.875396, 1.473354
157.081320, 9.875894, 15.929138, 1.476557
157.181378, 9.869873, 15.972439, 1.472643
157.281423, 9.873397, 16.019402, 1.476930
157.381387, 9.871372, 16.065857, 1.481871
157.481383, 9.869644, 16.111227, 1.464230
157.581810, 9.868996, 16.159249, 1.457897
157.681733, 9.860309, 16.214032, 1.470896
157.781410, 9.849433, 16.270188, 1.475289
157.881581, 9.850901, 16.326724, 1.479585
157.981349, 9.845445, 16.378078, 1.479418
158.081542, 9.834909, 16.431340, 1.489962
158.181345, 9.826896, 16.486165, 1.483462
158.281462, 9.829470, 16.537414, 1.465761
158.381332, 9.827241, 16.586441, 1.448883
158.481345, 9.814864, 16.643864, 1.454437
158.582165, 9.803106, 16.702784, 1.448639
158.681399, 9.796842, 16.754237, 1.450252
158.781319, 9.793384, 16.806317, 1.459636
158.881392, 9.787449, 16.856477, 1.450943
158.981404, 9.781197, 16.909290, 1.447968
159.081426, 9.780140, 16.962883, 1.435851
159.181304, 9.780102, 17.015221, 1.418494
159.281382, 9.781604, 17.066690, 1.406654
159.381328, 9.786237, 17.125780, 1.399988
159.481466, 9.791988, 17.187210, 1.409942
159.581369, 9.799544, 17.244804, 1.439529
159.681715, 9.808468, 17.295664, 1.454697
159.781299, 9.821356, 17.340255, 1.461899
159.881582, 9.844899, 17.379346, 1.445434
159.981411, 9.864132, 17.425909, 1.432188
160.081339, 9.887431, 17.473871, 1.472672
160.181408, 9.907610, 17.518874, 1.532442
160.281381, 9.939216, 17.563125, 1.517678
160.381522, 9.964473, 17.601574, 1.503090
160.481466, 9.989422, 17.640367, 1.492784
160.581516, 10.017864, 17.679822, 1.501671
160.681344, 10.042836, 17.711497, 1.515086
160.781465, 10.065555, 17.738936, 1.522373
160.881317, 10.087207, 17.766440, 1.536207
160.981608, 10.106563, 17.799310, 1.541991
161.081420, 10.119366, 17.831241, 1.518255
161.181905, 10.128977, 17.859453, 1.480241
161.281366, 10.146337, 17.884036, 1.457520
161.381420, 10.160781, 17.913719, 1.451700
161.481477, 10.172281, 17.941665, 1.452293
161.581351, 10.187357, 17.980679, 1.454233
161.681357, 10.193446, 18.015511, 1.461249
161.781645, 10.203795, 18.040165, 1.477663
161.881294, 10.216932, 18.062313, 1.488103
161.981331, 10.227425, 18.085690, 1.497131
162.081388, 10.242740, 18.109125, 1.497398
162.181326, 10.256817, 18.123351, 1.495643
162.281351, 10.282333, 18.128868, 1.484430
162.381344, 10.300152, 18.143922, 1.475778
162.488157, 10.317896, 18.159374, 1.472576
162.581396, 10.329862, 18.181718, 1.462119
162.681445, 10.349451, 18.201677, 1.449598
162.781308, 10.359964, 18.221068, 1.437647
162.881660, 10.370114, 18.232527, 1.428218
162.981376, 10.385732, 18.242041, 1.407976
163.081823, 10.413287, 18.261025, 1.410425
163.181332, 10.449565, 18.265737, 1.425214
163.281385, 10.482214, 18.269195, 1.426539
163.381325, 10.510763, 18.280351, 1.412527
163.481405, 10.538969, 18.290955, 1.411214
163.582592, 10.550847, 18.300158, 1.409281
163.681363, 10.564986, 18.307691, 1.392694
163.781549, 10.584421, 18.314004, 1.386791
163.881642, 10.606106, 18.328125, 1.377842
163.981779, 10.634025, 18.334009, 1.373984
164.081405, 10.664905, 18.339638, 1.363763
164.181585, 10.694349, 18.349481, 1.361163
164.281379, 10.718853, 18.359342, 1.350032
164.381454, 10.734377, 18.369315, 1.347539
164.481356, 10.739399, 18.383497, 1.343258
164.581431, 10.749744, 18.398817, 1.335375
164.681347, 10.774991, 18.410177, 1.325786
164.781581, 10.799711, 18.426644, 1.327729
164.881309, 10.818677, 18.437234, 1.326041
164.981340, 10.830794, 18.452860, 1.325315
165.081554, 10.839388, 18.466917, 1.318034
165.181371, 10.852875, 18.481543, 1.310655
165.281730, 10.877709, 18.484755, 1.306166
165.381348, 10.886279, 18.495285, 1.309679
165.481405, 10.903204, 18.512742, 1.309319
165.581332, 10.915295, 18.518875, 1.306924
165.681437, 10.927078, 18.523587, 1.311518
165.781644, 10.937184, 18.530724, 1.322102
165.881651, 10.951098, 18.548830, 1.321913
165.981464, 10.969478, 18.558340, 1.324989
166.081640, 10.989004, 18.572149, 1.317475
166.181434, 11.011977, 18.583939, 1.317728
166.281284, 11.030280, 18.593966, 1.324329
166.381370, 11.038085, 18.596935, 1.326799
166.481305, 11.045208, 18.596828, 1.331752
166.581635, 11.062882, 18.597927, 1.333046
166.681306, 11.090051, 18.608450, 1.330750
166.781480, 11.094892, 18.617761, 1.327891
166.881327, 11.109677, 18.624601, 1.330555
166.981345, 11.121922, 18.632974, 1.334858
167.081365, 11.127577, 18.642829, 1.337842
167.181960, 11.130771, 18.649146, 1.339525
167.281307, 11.140044, 18.655241, 1.340382
167.381487, 11.142189, 18.655980, 1.339705
167.481246, 11.154540, 18.655730, 1.331593
167.581482, 11.161751, 18.659911, 1.336793
167.681317, 11.170321, 18.661947, 1.348781
167.781515, 11.181946, 18.661672, 1.355332
167.881442, 11.186223, 18.659208, 1.363321
167.981301, 11.186589, 18.664307, 1.365621
168.081411, 11.184097, 18.670993, 1.375512
168.181346, 11.191636, 18.678022, 1.385011
168.281357, 11.205969, 18.689664, 1.390965
168.381365, 11.220783, 18.691635, 1.386983
168.481941, 11.230795, 18.700156, 1.381985
168.581312, 11.243312, 18.704367, 1.371449
168.681414, 11.257316, 18.710714, 1.369059
168.781390, 11.275401, 18.713241, 1.363562
168.881490, 11.292527, 18.715144, 1.361436
168.981386, 11.309822, 18.718575, 1.362008
169.082739, 11.330825, 18.723449, 1.358145
169.181676, 11.349885, 18.727657, 1.355262
169.281328, 11.376516, 18.729827, 1.352405
169.381528, 11.394521, 18.732407, 1.351675
169.481456, 11.416820, 18.736354, 1.351166
169.581307, 11.443505, 18.738432, 1.358014
169.681321, 11.472910, 18.746492, 1.359213
169.781356, 11.498645, 18.752188, 1.368952
169.881298, 11.535735, 18.762136, 1.378337
169.981523, 11.564102, 18.777804, 1.381081
170.081367, 11.586573, 18.791092, 1.390393
170.181583, 11.611454, 18.804775, 1.395549
170.281317, 11.631852, 18.816675, 1.382889
170.381549, 11.663499, 18.826975, 1.374290
170.481329, 11.688148, 18.832519, 1.383151
170.581442, 11.712064, 18.835086, 1.404168
170.681281, 11.728287, 18.838854, 1.419788
170.781411, 11.742141, 18.845485, 1.428497
170.881359, 11.751964, 18.852819, 1.429817
170.981541, 11.754235, 18.860501, 1.431999
171.081353, 11.759581, 18.855634, 1.437402
171.181294, 11.764511, 18.841986, 1.442208
171.281328, 11.767608, 18.835993, 1.454413
171.381381, 11.770763, 18.830064, 1.472381
171.481437, 11.771216, 18.821344, 1.475860
171.581356, 11.776973, 18.807407, 1.462449
171.681347, 11.778104, 18.794905, 1.449464
171.781352, 11.770164, 18.792926, 1.442582
171.881377, 11.765374, 18.785631, 1.443123
171.981428, 11.761174, 18.777875, 1.448537
172.082385, 11.755921, 18.771823, 1.451139
172.182357, 11.749235, 18.766361, 1.453341
172.281937, 11.746148, 18.763815, 1.460195
172.381511, 11.744950, 18.765469, 1.480059
172.481569, 11.743973, 18.762989, 1.497867
172.581312, 11.748890, 18.753787, 1.503011
172.682026, 11.746383, 18.744093, 1.499803
172.781346, 11.745640, 18.739736, 1.499607
172.881402, 11.743386, 18.738410, 1.506797
172.981633, 11.747113, 18.736471, 1.531791
173.081458, 11.755367, 18.740454, 1.546287
173.181357, 11.763521, 18.743321, 1.549241
173.281342, 11.768464, 18.753415, 1.559225
173.381339, 11.782050, 18.751942, 1.560509
173.481381, 11.796185, 18.750996, 1.566644
173.581383, 11.805710, 18.752506, 1.575827
173.681360, 11.812457, 18.749176, 1.582007
173.781337, 11.819743, 18.745665, 1.572804
173.881317, 11.821429, 18.749454, 1.547150
173.981473, 11.825729, 18.756090, 1.534528
174.081490, 11.831023, 18.752171, 1.519439
174.182546, 11.824443, 18.755913, 1.502705
174.281316, 11.823442, 18.755460, 1.499069
174.381497, 11.825469, 18.754921, 1.493459
174.481305, 11.824959, 18.753775, 1.482669
174.581317, 11.824832, 18.749976, 1.465690
174.681362, 11.825503, 18.744682, 1.460929
174.781362, 11.827999, 18.738082, 1.453874
174.881287, 11.825364, 18.731392, 1.460065
174.981714, 11.824175, 18.726360, 1.471743
175.081495, 11.825265, 18.731703, 1.477296
175.181292, 11.827980, 18.740988, 1.484571
175.281289, 11.826123, 18.748502, 1.492929
175.381280, 11.824334, 18.753022, 1.497100
175.481390, 11.825409, 18.752494, 1.503207
175.581362, 11.827323, 18.760832, 1.511373
175.681313, 11.840032, 18.767428, 1.504048
175.781329, 11.839086, 18.787205, 1.499508
175.881266, 11.844790, 18.802072, 1.509644
175.981274, 11.849799, 18.811421, 1.519894
176.081447, 11.858058, 18.820497, 1.517310
176.181296, 11.864738, 18.836708, 1.521886
176.281323, 11.872194, 18.851240, 1.520900
176.381278, 11.878067, 18.864935, 1.510141
176.481803, 11.883784, 18.888801, 1.497755
176.581549, 11.898068, 18.905095, 1.481972
176.681802, 11.919354, 18.915761, 1.477352
176.781313, 11.932976, 18.928690, 1.474470
176.881517, 11.944262, 18.945381, 1.474394
176.981378, 11.959293, 18.950421, 1.459911
177.081666, 11.978948, 18.959102, 1.445743
177.181352, 11.996233, 18.968182, 1.429409
177.281530, 12.010759, 18.981844, 1.410052
177.381379, 12.031352, 18.986248, 1.382072
177.481398, 12.044988, 18.986246, 1.358403
177.581254, 12.060596, 18.988349, 1.352722
177.681348, 12.078936, 18.991881, 1.349707
177.781356, 12.089658, 18.997865, 1.347140
177.881342, 12.102567, 18.997749, 1.346332
177.981316, 12.119049, 18.998196, 1.340411
178.081369, 12.141801, 19.002941, 1.332763
178.181279, 12.160061, 19.003937, 1.319286
178.281360, 12.180290, 19.007975, 1.299710
178.382072, 12.202132, 19.012624, 1.287966
178.481343, 12.227032, 19.017211, 1.288263
178.581552, 12.258792, 19.021332, 1.287518
178.681363, 12.284873, 19.037594, 1.289139
178.781384, 12.312983, 19.054042, 1.287883
178.881316, 12.342344, 19.063939, 1.281972
178.981416, 12.375642, 19.073014, 1.278838
179.081414, 12.409420, 19.088114, 1.265093
179.181714, 12.431891, 19.097046, 1.271799
179.281376, 12.458646, 19.100857, 1.266547
179.381389, 12.480035, 19.096070, 1.259788
179.486416, 12.498591, 19.095014, 1.255239
179.581386, 12.511223, 19.095713, 1.259324
179.681415, 12.520961, 19.097993, 1.259930
179.781271, 12.527671, 19.096349, 1.261586
179.881340, 12.531507, 19.092891, 1.270559
179.981337, 12.536019, 19.096934, 1.282386
180.081550, 12.547105, 19.103159, 1.303035
180.181381, 12.562884, 19.109073, 1.308614
180.281479, 12.575772, 19.118881, 1.321339
180.381311, 12.592433, 19.128295, 1.341532
180.481401, 12.621888, 19.134620, 1.353709
180.581359, 12.643247, 19.142065, 1.363631
180.682468, 12.664642, 19.145662, 1.363134
180.781402, 12.683066, 19.158910, 1.380948
180.881588, 12.709556, 19.175112, 1.393117
180.981391, 12.739739, 19.188282, 1.414425
181.081407, 12.769191, 19.202843, 1.420588
181.181360, 12.796094, 19.214226, 1.435267
181.281532, 12.821226, 19.228184, 1.454335
181.381331, 12.848236, 19.229965, 1.470519
181.481330, 12.873318, 19.225400, 1.482628
181.581601, 12.900389, 19.212640, 1.489592
181.681325, 12.926482, 19.194714, 1.490104
181.781343, 12.951784, 19.182104, 1.487972
181.881363, 12.963607, 19.178684, 1.478256
181.981869, 12.969336, 19.178877, 1.470559
182.081358, 12.967253, 19.179217, 1.468561
182.181576, 12.968321, 19.170806, 1.467453
182.281381, 12.973519, 19.163929, 1.473100
182.382884, 12.977601, 19.154000, 1.467529
182.481451, 12.984539, 19.140067, 1.472398
182.581388, 12.995126, 19.119981, 1.483680
182.681355, 13.008013, 19.101580, 1.492748
182.781343, 13.025960, 19.082098, 1.498254
182.881380, 13.039018, 19.073420, 1.499261
182.981489, 13.054711, 19.062785, 1.496026
183.084330, 13.071305, 19.050523, 1.487169
183.181319, 13.082201, 19.037398, 1.485213
183.281404, 13.090509, 19.028083, 1.477226
183.381366, 13.098493, 19.020501, 1.467352
183.481587, 13.102173, 19.011513, 1.457076
183.581363, 13.105224, 19.004522, 1.439717
183.681260, 13.106917, 19.001535, 1.431229
183.781358, 13.104180, 18.999671, 1.420103
183.881344, 13.099379, 18.993107, 1.407109
183.989806, 13.092993, 18.991409, 1.397953
184.081380, 13.089125, 18.987356, 1.398151
184.181465, 13.086435, 18.980791, 1.390854
184.281337, 13.085193, 18.976805, 1.382030
184.381554, 13.082761, 18.978567, 1.377870
184.481396, 13.081780, 18.984127, 1.381759
184.581395, 13.080948, 18.993052, 1.398346
184.681327, 13.082452, 19.009173, 1.397633
184.781434, 13.081814, 19.018254, 1.390825
184.881349, 13.082470, 19.031695, 1.386190
184.981326, 13.083453, 19.048829, 1.386553
185.081367, 13.087795, 19.066316, 1.380752
185.181343, 13.095088, 19.081456, 1.372964
185.281349, 13.111015, 19.088033, 1.370002
185.381356, 13.129041, 19.092081, 1.366881
185.481373, 13.143999, 19.092949, 1.365558
185.581375, 13.153150, 19.101714, 1.364406
185.681450, 13.161775, 19.114157, 1.353490
185.781329, 13.177812, 19.119925, 1.343429
185.881499, 13.194779, 19.127693, 1.332989
185.981293, 13.211185, 19.136964, 1.326720
186.081321, 13.228429, 19.142536, 1.326912
186.181426, 13.247112, 19.143355, 1.329901
186.281343, 13.255127, 19.153472, 1.335221
186.381505, 13.263120, 19.162737, 1.342329
186.481404, 13.272832, 19.173460, 1.361762
186.581552, 13.285758, 19.180445, 1.372927
186.681280, 13.299664, 19.187744, 1.369825
186.781385, 13.309953, 19.197641, 1.370662
186.881399, 13.324451, 19.202877, 1.372927
186.981372, 13.330799, 19.214622, 1.377132
187.081660, 13.339358, 19.216177, 1.374007
187.181453, 13.348986, 19.217775, 1.369392
187.281214, 13.358584, 19.221188, 1.364089
187.381367, 13.372616, 19.226979, 1.365556
187.481545, 13.383332, 19.236986, 1.364011
187.581366, 13.396863, 19.242657, 1.362057
187.681434, 13.404614, 19.254435, 1.358268
187.781326, 13.416739, 19.266306, 1.358124
187.881449, 13.423991, 19.276976, 1.363940
187.981365, 13.435479, 19.286233, 1.368294
188.081332, 13.448795, 19.299862, 1.369137
188.181367, 13.466306, 19.312143, 1.367945
188.281341, 13.484903, 19.324928, 1.363636
188.381343, 13.503583, 19.341771, 1.358574
188.481287, 13.525375, 19.350133, 1.363192
188.581352, 13.545084, 19.356826, 1.370389
188.681313, 13.559140, 19.364195, 1.379047
188.781409, 13.572633, 19.372327, 1.379610
188.881350, 13.591231, 19.377625, 1.388162
188.981525, 13.609944, 19.384943, 1.385863
189.081360, 13.626379, 19.390768, 1.388081
189.181535, 13.636829, 19.403038, 1.383688
189.281348, 13.649939, 19.416412, 1.377147
189.381503, 13.661218, 19.428698, 1.376377
189.481421, 13.675081, 19.438546, 1.369681
189.582328, 13.689535, 19.450382, 1.347488
189.681327, 13.698287, 19.461718, 1.339392
189.781269, 13.705530, 19.472875, 1.339000
189.881325, 13.715764, 19.480461, 1.335890
189.982168, 13.723826, 19.486692, 1.337664
190.082268, 13.730317, 19.496382, 1.341744
190.181281, 13.742232, 19.502080, 1.335604
190.281342, 13.753323, 19.510823, 1.342477
190.381405, 13.760653, 19.520266, 1.343530
190.481481, 13.770838, 19.524485, 1.356710
190.581337, 13.780075, 19.531049, 1.362810
190.681562, 13.783940, 19.535445, 1.372498
190.781356, 13.789244, 19.533756, 1.395811
190.881464, 13.796250, 19.532326, 1.422936
190.981360, 13.804710, 19.531982, 1.440412
191.083143, 13.813971, 19.532154, 1.451778
191.181412, 13.825590, 19.527762, 1.458565
191.281349, 13.831627, 19.530849, 1.451158
191.381333, 13.834040, 19.537950, 1.454933
191.481354, 13.837448, 19.543857, 1.469137
191.581336, 13.843296, 19.548863, 1.468919
191.681307, 13.848932, 19.555660, 1.461207
191.781735, 13.858092, 19.568667, 1.461367
191.881397, 13.864209, 19.578399, 1.464375
191.981516, 13.859625, 19.596053, 1.476653
192.081357, 13.856660, 19.609816, 1.486536
192.181327, 13.857774, 19.620505, 1.490057
192.281346, 13.861405, 19.631545, 1.491588
192.381334, 13.864069, 19.642904, 1.487697
192.482293, 13.863263, 19.655001, 1.474464
192.581364, 13.864434, 19.666612, 1.463353
192.681728, 13.866208, 19.674508, 1.455342
192.781456, 13.872992, 19.680677, 1.443630
192.881412, 13.878208, 19.689267, 1.429173
192.981452, 13.883927, 19.695581, 1.417393
193.082341, 13.889993, 19.704868, 1.400195
193.181347, 13.897054, 19.714545, 1.393882
193.281718, 13.906107, 19.723315, 1.385449
193.381672, 13.920341, 19.728418, 1.375297
193.481357, 13.938607, 19.736524, 1.373439
193.581308, 13.955756, 19.747928, 1.375054
193.681302, 13.974401, 19.759027, 1.374524
193.781372, 13.991074, 19.773452, 1.369063
193.881403, 14.008312, 19.791121, 1.374192
193.981359, 14.023522, 19.805493, 1.372241
194.081373, 14.043204, 19.818078, 1.372412
194.181438, 14.061728, 19.834341, 1.375863
194.281410, 14.082614, 19.854967, 1.379205
194.381421, 14.103495, 19.875468, 1.376829
194.481343, 14.124073, 19.891794, 1.369940
194.581646, 14.141214, 19.910457, 1.366504
194.681365, 14.161374, 19.926205, 1.369935
194.781488, 14.175601, 19.945048, 1.355763
194.881385, 14.187588, 19.964594, 1.355309
194.981534, 14.194960, 19.979563, 1.350446
195.082694, 14.202036, 19.995582, 1.355292
195.181414, 14.212297, 20.004769, 1.354083
195.281313, 14.221960, 20.008996, 1.353138
195.381405, 14.228867, 20.014753, 1.347838
195.481301, 14.237344, 20.017842, 1.354940
195.582356, 14.245567, 20.021347, 1.358606
195.681324, 14.254596, 20.022966, 1.359546
195.781365, 14.264195, 20.020504, 1.357377
195.881878, 14.269977, 20.019860, 1.358340
195.981395, 14.270634, 20.026472, 1.355882
196.081390, 14.270266, 20.037150, 1.351123
196.181354, 14.269450, 20.040005, 1.343043
196.281327, 14.270557, 20.045406, 1.340182
196.381352, 14.270826, 20.049516, 1.338137
196.481394, 14.268419, 20.056865, 1.336067
196.582054, 14.270592, 20.067356, 1.336402
196.681377, 14.270005, 20.081031, 1.337589
196.782151, 14.267878, 20.092892, 1.335028
196.881346, 14.264170, 20.105605, 1.334100
196.982097, 14.263148, 20.113078, 1.337661
197.081341, 14.265802, 20.120312, 1.347542
197.181538, 14.269973, 20.127686, 1.351419
197.281279, 14.271272, 20.139581, 1.350554
197.381366, 14.270444, 20.152792, 1.348083
197.481560, 14.267175, 20.166420, 1.345679
197.581355, 14.261413, 20.178099, 1.356810
197.681440, 14.266907, 20.185887, 1.393324
197.781313, 14.271817, 20.191706, 1.425401
197.881414, 14.276529, 20.199165, 1.432476
197.981398, 14.284670, 20.209805, 1.426016
198.081314, 14.293586, 20.221886, 1.417442
198.181390, 14.299595, 20.235137, 1.397776
198.281372, 14.307488, 20.243697, 1.371345
198.381367, 14.308143, 20.255305, 1.352128
198.481626, 14.311508, 20.264428, 1.343506
198.581314, 14.317541, 20.273613, 1.332820
198.681344, 14.323873, 20.277557, 1.335094
198.781331, 14.329174, 20.282029, 1.336967
198.881356, 14.333593, 20.290027, 1.336600
198.981359, 14.336833, 20.303633, 1.340540
199.081367, 14.342903, 20.316138, 1.342493
199.182185, 14.349372, 20.326561, 1.352178
199.281341, 14.358308, 20.340254, 1.362778
199.381492, 14.368732, 20.351448, 1.374746
199.481951, 14.384214, 20.359430, 1.371952
199.581370, 14.406190, 20.368688, 1.374949
199.681402, 14.430405, 20.378120, 1.370237
199.781440, 14.449612, 20.390458, 1.371086
199.881402, 14.467813, 20.404156, 1.362756
199.981717, 14.478326, 20.416781, 1.356903
200.081523, 14.488790, 20.434360, 1.346437
200.181636, 14.514552, 20.449502, 1.350819
200.281389, 14.535219, 20.464151, 1.354288
200.381325, 14.551982, 20.478614, 1.365539
200.481479, 14.566636, 20.493681, 1.376994
200.581463, 14.560490, 20.509551, 1.380274
200.681909, 14.574980, 20.530941, 1.379548
200.781357, 14.593537, 20.547558, 1.383809
200.881416, 14.607606, 20.564088, 1.377559
200.981363, 14.622116, 20.579299, 1.373130
201.081320, 14.637357, 20.592064, 1.367388
201.181350, 14.652170, 20.606652, 1.364596
201.281540, 14.659989, 20.623501, 1.361435
201.381317, 14.671063, 20.635281, 1.359285
201.481400, 14.684191, 20.648425, 1.338050
201.585180, 14.702255, 20.659932, 1.322955
201.681321, 14.720418, 20.667587, 1.308737
201.782208, 14.737316, 20.677668, 1.294857
201.881575, 14.755320, 20.688283, 1.284329
201.981474, 14.779335, 20.695527, 1.276163
202.081787, 14.810657, 20.705179, 1.258923
202.181361, 14.839894, 20.715064, 1.262619
202.281387, 14.859482, 20.724509, 1.294225
202.382177, 14.874558, 20.735905, 1.316817
202.481360, 14.889910, 20.745119, 1.327448
202.581345, 14.901446, 20.750188, 1.331988
202.681450, 14.910574, 20.759338, 1.336624
202.781371, 14.907520, 20.764743, 1.335807
202.881292, 14.910977, 20.772227, 1.336076
202.981663, 14.919067, 20.782010, 1.328088
203.081333, 14.919912, 20.791326, 1.319148
203.181425, 14.911000, 20.798648, 1.302446
203.281611, 14.908083, 20.805830, 1.294369
203.381329, 14.909096, 20.811067, 1.289271
203.481444, 14.917644, 20.816867, 1.290443
203.581454, 14.925138, 20.822462, 1.289952
203.681332, 14.929559, 20.826189, 1.299265
203.785362, 14.931315, 20.827336, 1.316523
203.881346, 14.930957, 20.829638, 1.327188
203.981418, 14.927805, 20.840367, 1.332990
204.081871, 14.929596, 20.847321, 1.332315
204.181335, 14.930547, 20.856695, 1.333766
204.281357, 14.936848, 20.862118, 1.346350
204.381379, 14.938728, 20.867447, 1.354431
204.481416, 14.937062, 20.873235, 1.368532
204.581354, 14.942098, 20.876764, 1.377208
204.681358, 14.956921, 20.882876, 1.385410
204.781409, 14.970015, 20.888089, 1.385792
204.881315, 14.985963, 20.891881, 1.388238
204.981471, 15.000198, 20.899213, 1.392128
205.081325, 15.011305, 20.911423, 1.402475
205.181479, 15.020089, 20.924672, 1.408897
205.281344, 15.025219, 20.939805, 1.394298
205.381499, 15.033664, 20.954944, 1.397219
205.481343, 15.048235, 20.968611, 1.444064
205.581484, 15.059510, 20.979178, 1.469120
205.681376, 15.072068, 20.990326, 1.493253
205.781457, 15.084363, 21.000433, 1.508829
205.881418, 15.087143, 21.012187, 1.520402
205.981417, 15.091771, 21.027124, 1.520588
206.081418, 15.088002, 21.041553, 1.522636
206.181552, 15.105275, 21.051106, 1.522256
206.281391, 15.122891, 21.071380, 1.523374
206.382008, 15.139009, 21.085559, 1.537892
206.481280, 15.149883, 21.090643, 1.544301
206.581309, 15.160820, 21.104234, 1.541791
206.681515, 15.174517, 21.106560, 1.543095
206.781375, 15.180906, 21.113554, 1.541107
206.881515, 15.190797, 21.133760, 1.529110
206.981366, 15.201288, 21.149701, 1.512937
207.081389, 15.210628, 21.165672, 1.504438
207.181345, 15.216284, 21.178665, 1.503500
207.281462, 15.225497, 21.187267, 1.503538
207.381381, 15.239888, 21.191350, 1.505496
207.482081, 15.255256, 21.199065, 1.505643
207.581494, 15.265926, 21.194767, 1.501133
207.681952, 15.268008, 21.200354, 1.498007
207.781429, 15.275531, 21.216852, 1.486805
207.881498, 15.285329, 21.236275, 1.484992
207.981447, 15.295128, 21.242167, 1.483580
208.081482, 15.300902, 21.250532, 1.487996
208.181884, 15.310499, 21.257442, 1.482617
208.281288, 15.317267, 21.268278, 1.478426
208.382358, 15.323872, 21.269210, 1.475670
208.481467, 15.331450, 21.269964, 1.472143
208.581462, 15.336337, 21.274182, 1.476878
208.681317, 15.338687, 21.281093, 1.477797
208.781344, 15.343527, 21.284124, 1.481987
208.881423, 15.347008, 21.287787, 1.476651
208.981510, 15.352312, 21.287509, 1.488406
209.081365, 15.350358, 21.283130, 1.490774
209.181666, 15.349095, 21.293407, 1.494017
209.281393, 15.353213, 21.298169, 1.486919
209.381347, 15.362448, 21.299639, 1.476822
209.481444, 15.366286, 21.302576, 1.465487
209.581360, 15.363941, 21.296828, 1.454027
209.681341, 15.367277, 21.300076, 1.452147
209.781338, 15.367480, 21.304798, 1.446151
209.881424, 15.370701, 21.314086, 1.437450
209.981342, 15.371794, 21.323948, 1.427020
210.081956, 15.373080, 21.334602, 1.414142
210.181348, 15.376941, 21.343793, 1.393488
210.281528, 15.389090, 21.358523, 1.384540
210.381329, 15.398579, 21.378938, 1.380217
210.481928, 15.412460, 21.387012, 1.379758
210.581369, 15.417075, 21.393400, 1.380491
210.681555, 15.420777, 21.401677, 1.378672
210.781355, 15.425405, 21.410081, 1.373558
210.881393, 15.430698, 21.414511, 1.370669
210.981345, 15.437171, 21.421198, 1.370449
211.081434, 15.440850, 21.429900, 1.377799
211.181485, 15.440448, 21.449221, 1.393953
211.281397, 15.433361, 21.464256, 1.405330
211.381806, 15.433982, 21.476427, 1.416745
211.481309, 15.436385, 21.478375, 1.418381
211.582118, 15.435934, 21.481985, 1.422101
211.681369, 15.435725, 21.495158, 1.424363
211.781491, 15.432116, 21.504755, 1.429619
211.881359, 15.427389, 21.510210, 1.437106
211.981364, 15.423522, 21.512312, 1.438476
212.081330, 15.418463, 21.512547, 1.435903
212.181348, 15.416752, 21.515530, 1.433723
212.281230, 15.418652, 21.523200, 1.432693
212.381331, 15.421152, 21.530651, 1.418817
212.481618, 15.424020, 21.535091, 1.400146
212.581388, 15.427947, 21.540935, 1.384155
212.681497, 15.440792, 21.550878, 1.386865
212.781484, 15.461920, 21.553028, 1.383480
212.881521, 15.474225, 21.561232, 1.379290
212.981360, 15.479596, 21.578691, 1.374159
213.081810, 15.486995, 21.597634, 1.380021
213.181432, 15.496319, 21.611922, 1.386879
213.282084, 15.496419, 21.626412, 1.417127
213.381671, 15.504759, 21.649351, 1.444958
213.481553, 15.512117, 21.670842, 1.463730
213.581496, 15.510960, 21.690147, 1.478511
213.681323, 15.507913, 21.714678, 1.483940
213.781370, 15.506507, 21.737732, 1.485295
213.881508, 15.506082, 21.766920, 1.478296
213.982244, 15.506518, 21.791197, 1.461835
214.081361, 15.515499, 21.811504, 1.439138
214.181406, 15.511509, 21.830849, 1.421405
214.281342, 15.511550, 21.849364, 1.402345
214.381468, 15.511809, 21.869332, 1.381963
214.481412, 15.510373, 21.888019, 1.368929
214.581371, 15.512841, 21.912166, 1.350164
214.681329, 15.528644, 21.925427, 1.343791
214.781503, 15.531830, 21.941677, 1.332398
214.881334, 15.525506, 21.958265, 1.318146
214.981352, 15.528943, 21.972561, 1.296320
215.081442, 15.532612, 21.992977, 1.267852
215.181288, 15.531650, 22.012875, 1.259457
215.281500, 15.526641, 22.027717, 1.255664
215.381373, 15.524275, 22.040491, 1.257268
215.481347, 15.510544, 22.046397, 1.248702
215.581426, 15.497919, 22.059176, 1.245484
215.681503, 15.491847, 22.069112, 1.240726
215.781358, 15.482862, 22.082386, 1.233888
215.882262, 15.481274, 22.093860, 1.230513
215.981662, 15.479203, 22.099143, 1.241658
216.082570, 15.477520, 22.100912, 1.247059
216.181320, 15.473766, 22.115776, 1.252657
216.281532, 15.473137, 22.138483, 1.262441
216.381444, 15.472804, 22.171422, 1.286553
216.481386, 15.474711, 22.202343, 1.315229
216.581478, 15.475263, 22.223259, 1.329652
216.681339, 15.483723, 22.250815, 1.336537
216.781367, 15.492702, 22.272036, 1.338623
216.881348, 15.504659, 22.295964, 1.360497
216.981374, 15.514770, 22.322492, 1.381569
217.081321, 15.516919, 22.350252, 1.385670
217.181611, 15.529303, 22.371974, 1.397816
217.281459, 15.538036, 22.391667, 1.411079
217.383461, 15.540911, 22.423604, 1.427448
217.481643, 15.541248, 22.452267, 1.446752
217.581355, 15.541009, 22.467369, 1.464741
217.681398, 15.539869, 22.485585, 1.471041
217.782409, 15.544123, 22.519449, 1.468832
217.881463, 15.546555, 22.534401, 1.469813
217.981270, 15.560117, 22.557854, 1.475818
218.081800, 15.562393, 22.585175, 1.484352
218.181297, 15.559351, 22.615400, 1.481401
218.281594, 15.555954, 22.639511, 1.481114
218.381441, 15.545498, 22.664993, 1.494190
218.481424, 15.539108, 22.687284, 1.495959
218.581457, 15.533497, 22.706334, 1.490976
218.681506, 15.541287, 22.726725, 1.485294
218.781418, 15.546876, 22.752464, 1.475527
218.881388, 15.545762, 22.764422, 1.466477
218.981354, 15.540314, 22.773121, 1.455734
219.081425, 15.532022, 22.788125, 1.447164
219.181393, 15.529045, 22.800005, 1.433011
219.281391, 15.526640, 22.817515, 1.425899
219.381431, 15.520423, 22.836496, 1.415266
219.481648, 15.518317, 22.859540, 1.391718
219.581460, 15.514580, 22.873701, 1.380417
219.681590, 15.512996, 22.892266, 1.378358
219.781641, 15.510383, 22.913942, 1.388720
219.881349, 15.507200, 22.921984, 1.396758
219.981306, 15.501973, 22.932055, 1.397360
220.081378, 15.500393, 22.963890, 1.399247
220.181378, 15.495473, 22.982017, 1.397991
220.281498, 15.492073, 23.006323, 1.405168
220.381315, 15.492922, 23.029424, 1.392382
220.482142, 15.489191, 23.045073, 1.392358
220.581865, 15.482587, 23.065938, 1.381113
220.682265, 15.486645, 23.094036, 1.375128
220.781424, 15.482779, 23.108163, 1.378510
220.882446, 15.480415, 23.126205, 1.386354
220.981575, 15.483165, 23.148660, 1.399932
221.081424, 15.486432, 23.168519, 1.398860
221.181372, 15.485914, 23.190945, 1.411234
221.281403, 15.477884, 23.216116, 1.413254
221.381280, 15.478928, 23.236723, 1.408905
221.481690, 15.481726, 23.258775, 1.403341
221.581251, 15.487669, 23.273727, 1.402643
221.681383, 15.486248, 23.288334, 1.403555
221.781421, 15.480906, 23.308056, 1.404178
221.881534, 15.479512, 23.332988, 1.406284
221.981766, 15.483561, 23.356943, 1.404089
222.081426, 15.482207, 23.375323, 1.408698
222.181452, 15.481173, 23.403714, 1.407591
222.281379, 15.480392, 23.423277, 1.401044
222.381377, 15.475847, 23.443910, 1.389085
222.481380, 15.472738, 23.467717, 1.383558
222.581827, 15.472199, 23.489207, 1.372308
222.681384, 15.469737, 23.513071, 1.376847
222.781238, 15.467552, 23.536799, 1.378314
222.881212, 15.471127, 23.565246, 1.386383
222.981395, 15.467886, 23.599592, 1.411911
223.081559, 15.469370, 23.631315, 1.418248
223.181371, 15.470684, 23.654643, 1.410934
223.281508, 15.470820, 23.672015, 1.413166
223.381438, 15.472369, 23.691914, 1.423193
223.481379, 15.475815, 23.711855, 1.425681
223.581393, 15.468331, 23.733572, 1.431565
223.681719, 15.459010, 23.767783, 1.437086
223.781391, 15.459044, 23.791164, 1.443731
223.881521, 15.459861, 23.814183, 1.449184
223.981349, 15.458715, 23.834963, 1.459287
224.081480, 15.460104, 23.855159, 1.480343
224.181458, 15.459671, 23.870051, 1.476128
224.281400, 15.463957, 23.887608, 1.480277
224.381473, 15.466077, 23.897899, 1.477019
224.481566, 15.460213, 23.922823, 1.454967
224.581763, 15.447117, 23.954488, 1.445158
224.681481, 15.437415, 23.985374, 1.440730
224.781619, 15.432095, 24.011546, 1.448060
224.881356, 15.431735, 24.037215, 1.457324
224.981423, 15.430127, 24.062839, 1.471776
225.081270, 15.429867, 24.087524, 1.479730
225.181372, 15.426272, 24.119723, 1.485745
225.281400, 15.421416, 24.146161, 1.483819
225.381524, 15.422053, 24.182384, 1.484328
225.481324, 15.423716, 24.210381, 1.487088
225.581334, 15.424433, 24.231768, 1.485177
225.681519, 15.420460, 24.257475, 1.481163
225.781340, 15.419869, 24.284946, 1.474240
225.881408, 15.421238, 24.321850, 1.463857
225.981382, 15.425911, 24.340659, 1.452868
226.081536, 15.431349, 24.359379, 1.444531
226.181487, 15.436295, 24.374613, 1.438850
226.281370, 15.438446, 24.388547, 1.432918
226.381809, 15.440443, 24.414756, 1.426604
226.481388, 15.438208, 24.450900, 1.430369
226.581269, 15.437854, 24.475067, 1.439067
226.681419, 15.440688, 24.491043, 1.449674
226.781281, 15.442243, 24.510648, 1.462803
226.881402, 15.443695, 24.530368, 1.466896
226.981377, 15.448394, 24.546469, 1.476007
227.081908, 15.450480, 24.565631, 1.465198
227.181250, 15.450669, 24.580901, 1.453238
227.281337, 15.454634, 24.604500, 1.450948
227.382076, 15.456973, 24.612492, 1.442454
227.481368, 15.457826, 24.621467, 1.438895
227.581712, 15.457402, 24.632656, 1.434067
227.681363, 15.453082, 24.641576, 1.424902
227.781479, 15.445526, 24.649637, 1.415165
227.881422, 15.450834, 24.653140, 1.411116
227.981379, 15.452833, 24.660579, 1.400280
228.081387, 15.448641, 24.670907, 1.387046
228.182205, 15.447592, 24.677936, 1.373386
228.281367, 15.444298, 24.687773, 1.360076
228.381408, 15.441320, 24.700937, 1.354898
228.481323, 15.444879, 24.716820, 1.358694
228.581296, 15.438549, 24.739944, 1.359622
228.681389, 15.447423, 24.757692, 1.355989
228.781290, 15.442767, 24.779641, 1.337339
228.881348, 15.434973, 24.798152, 1.310164
228.981466, 15.429311, 24.810889, 1.273992
229.081392, 15.420692, 24.825597, 1.251261
229.181408, 15.417437, 24.841297, 1.228961
229.281289, 15.428117, 24.857479, 1.224140
229.381300, 15.430114, 24.877226, 1.241899
229.483559, 15.441504, 24.907225, 1.265611
229.581459, 15.445117, 24.939025, 1.274012
229.681471, 15.456078, 24.972978, 1.284955
229.781409, 15.464462, 25.010051, 1.286902
229.881497, 15.467346, 25.043292, 1.286360
229.983098, 15.476917, 25.064367, 1.276918
230.081249, 15.473996, 25.086655, 1.284792
230.181377, 15.469864, 25.118545, 1.298710
230.281600, 15.475916, 25.146446, 1.310959
230.381271, 15.474313, 25.173158, 1.336879
230.481309, 15.473371, 25.202512, 1.343610
230.581440, 15.468115, 25.228738, 1.349808
230.681385, 15.467169, 25.254047, 1.345037
230.781353, 15.462596, 25.279396, 1.352115
230.881388, 15.457787, 25.301689, 1.366710
230.982062, 15.455471, 25.321757, 1.372355
231.081458, 15.446794, 25.347641, 1.388278
231.181343, 15.447574, 25.373041, 1.398279
231.281293, 15.451277, 25.390477, 1.410238
231.381531, 15.453707, 25.409358, 1.425787
231.481333, 15.456937, 25.424930, 1.428469
231.581375, 15.467801, 25.435580, 1.418941
231.681370, 15.463364, 25.450801, 1.407316
231.781470, 15.452197, 25.473195, 1.399223
231.881420, 15.453306, 25.496620, 1.391982
231.981448, 15.452809, 25.513695, 1.384003
232.081416, 15.448747, 25.532498, 1.384991
232.182048, 15.452290, 25.559073, 1.382440
232.281536, 15.454996, 25.584672, 1.373969
232.381405, 15.451700, 25.600788, 1.356340
232.481374, 15.443901, 25.618263, 1.352580
232.581320, 15.442327, 25.639027, 1.362747
232.681399, 15.445241, 25.655607, 1.370395
232.781395, 15.453319, 25.673611, 1.382708
232.881448, 15.453990, 25.698713, 1.382441
232.981408, 15.451388, 25.715301, 1.381301
233.087031, 15.457770, 25.736042, 1.378591
233.181330, 15.457940, 25.756542, 1.375453
233.281691, 15.459330, 25.773234, 1.377968
233.381377, 15.462948, 25.787147, 1.378672
233.481636, 15.462584, 25.797301, 1.382139
233.581314, 15.466353, 25.819300, 1.380810
233.681904, 15.464305, 25.854954, 1.379871
233.781394, 15.469786, 25.880079, 1.375667
233.881449, 15.472984, 25.899745, 1.374478
233.981371, 15.475210, 25.926695, 1.374091
234.081533, 15.475022, 25.960250, 1.370947
234.181356, 15.476675, 25.987806, 1.367576
234.281433, 15.483363, 26.007251, 1.368061
234.381444, 15.486230, 26.040608, 1.364694
234.481426, 15.499934, 26.069484, 1.352348
234.581383, 15.514463, 26.104061, 1.352554
234.681430, 15.524359, 26.134451, 1.349306
234.781279, 15.530672, 26.162516, 1.345531
234.881464, 15.532117, 26.190020, 1.342403
234.981429, 15.532018, 26.211573, 1.338591
235.081525, 15.531825, 26.230748, 1.329192
235.181679, 15.526149, 26.258992, 1.323104
235.281852, 15.520312, 26.281802, 1.318187
235.381430, 15.517102, 26.302230, 1.315189
235.481551, 15.514117, 26.320373, 1.310597
235.581413, 15.516900, 26.336237, 1.307754
235.681800, 15.514743, 26.344522, 1.302773
235.782705, 15.500309, 26.352088, 1.296722
235.881297, 15.490900, 26.360662, 1.289894
235.981641, 15.482966, 26.372553, 1.294734
236.082104, 15.473205, 26.381997, 1.287344
236.181266, 15.462081, 26.387054, 1.276834
236.281292, 15.452468, 26.395585, 1.267441
236.381714, 15.447433, 26.405391, 1.265709
236.481619, 15.430753, 26.417167, 1.267011
236.581298, 15.423934, 26.435866, 1.269764
236.681350, 15.415619, 26.454117, 1.288296
236.781520, 15.407981, 26.470190, 1.317025
236.881396, 15.401595, 26.481543, 1.338019
236.981410, 15.393605, 26.493565, 1.348493
237.081680, 15.387353, 26.511356, 1.364979
237.181362, 15.380702, 26.533607, 1.378200
237.281388, 15.373806, 26.557624, 1.377605
237.381241, 15.372012, 26.581257, 1.383378
237.481470, 15.371877, 26.602014, 1.387482
237.581329, 15.373994, 26.621875, 1.389294
237.682868, 15.373166, 26.643617, 1.392558
237.781356, 15.372531, 26.669026, 1.396097
237.881400, 15.375467, 26.693211, 1.414411
237.981551, 15.375509, 26.716939, 1.450016
238.081380, 15.380971, 26.739345, 1.473547
238.181584, 15.391371, 26.761198, 1.486427
238.282268, 15.406236, 26.778078, 1.488461
238.381532, 15.417432, 26.793379, 1.497732
238.481578, 15.423569, 26.813513, 1.506011
238.581380, 15.427898, 26.826428, 1.505055
238.681355, 15.431868, 26.840960, 1.494637
238.781373, 15.439510, 26.851655, 1.487883
238.881346, 15.451513, 26.862878, 1.485908
238.981332, 15.456701, 26.882263, 1.485762
239.081441, 15.456366, 26.900348, 1.482996
239.181318, 15.458892, 26.915342, 1.470885
239.281389, 15.466625, 26.930414, 1.471334
239.382228, 15.478719, 26.941573, 1.462533
239.481408, 15.487158, 26.953967, 1.462008
239.581638, 15.492294, 26.966876, 1.455305
239.681341, 15.495845, 26.978079, 1.460022
239.781489, 15.511153, 26.991247, 1.466537
239.881383, 15.521643, 27.008083, 1.473049
239.981369, 15.528208, 27.023211, 1.475129
240.081680, 15.540481, 27.041190, 1.483594
240.181362, 15.552542, 27.054900, 1.484194
240.281389, 15.557300, 27.073175, 1.459014
240.381574, 15.566985, 27.094284, 1.402312
240.481417, 15.582747, 27.113913, 1.336560
240.581394, 15.594334, 27.128818, 1.318360
240.681338, 15.606430, 27.148215, 1.341442
240.781831, 15.625829, 27.165187, 1.370003
240.881391, 15.642684, 27.179382, 1.394750
240.981328, 15.658709, 27.197279, 1.425963
241.081523, 15.674775, 27.204083, 1.445701
241.181342, 15.692735, 27.212523, 1.453211
241.281841, 15.712035, 27.222878, 1.458838
241.381310, 15.732065, 27.232166, 1.463024
241.482212, 15.761760, 27.244005, 1.473155
241.581368, 15.787459, 27.254320, 1.478401
241.681485, 15.815158, 27.274357, 1.477019
241.781390, 15.840899, 27.287263, 1.467554
241.881376, 15.862078, 27.298696, 1.459349
241.981357, 15.882754, 27.310968, 1.427252
242.081608, 15.901730, 27.322105, 1.391589
242.181401, 15.932112, 27.327396, 1.367995
242.281418, 15.960251, 27.340776, 1.356360
242.381343, 15.993620, 27.352126, 1.353019
242.481394, 16.022722, 27.366071, 1.360593
242.581614, 16.049591, 27.376371, 1.380556
242.681328, 16.079545, 27.384219, 1.415612
242.781268, 16.109941, 27.389826, 1.430340
242.881313, 16.143799, 27.395527, 1.429610
242.981494, 16.169443, 27.403677, 1.429973
243.081667, 16.201549, 27.405673, 1.446022
243.181592, 16.232653, 27.407861, 1.454833
243.281476, 16.260521, 27.415482, 1.455259
243.381394, 16.290616, 27.423199, 1.447637
243.481369, 16.318194, 27.431961, 1.466346
243.581603, 16.340905, 27.439749, 1.475133
243.681328, 16.364622, 27.444327, 1.479182
243.781328, 16.392736, 27.450555, 1.472306
243.881356, 16.416717, 27.455885, 1.454581
243.981426, 16.442867, 27.458726, 1.438541
244.081264, 16.465140, 27.464110, 1.410892
244.181345, 16.487292, 27.469659, 1.382010
244.281427, 16.504884, 27.478239, 1.359957
244.381317, 16.529575, 27.487928, 1.343616
244.481510, 16.552594, 27.496094, 1.333412
244.581282, 16.571816, 27.509007, 1.331210
244.681608, 16.589871, 27.519002, 1.342445
244.781358, 16.607560, 27.528279, 1.333812
244.881381, 16.619353, 27.538479, 1.331136
244.981381, 16.629768, 27.548780, 1.317858
245.081973, 16.645799, 27.558534, 1.310964
245.181279, 16.658962, 27.568704, 1.315399
245.281442, 16.683799, 27.574726, 1.311698
245.381353, 16.701588, 27.580850, 1.312256
245.481340, 16.719312, 27.584427, 1.312733
245.581330, 16.739455, 27.589410, 1.312092
245.681318, 16.755978, 27.595009, 1.310378
245.781308, 16.772413, 27.602166, 1.315398
245.881586, 16.789347, 27.610864, 1.321004
245.981349, 16.808011, 27.616626, 1.330213
246.081455, 16.831227, 27.619669, 1.343857
246.181433, 16.855432, 27.620655, 1.352737
246.281320, 16.875796, 27.622596, 1.352595
246.381518, 16.899498, 27.623711, 1.350018
246.481328, 16.925194, 27.623189, 1.335510
246.581669, 16.948566, 27.624299, 1.318582
246.681506, 16.973948, 27.626375, 1.317515
246.781519, 16.992462, 27.629734, 1.325959
246.881326, 17.012023, 27.635204, 1.344192
246.981339, 17.031542, 27.639999, 1.360764
247.081396, 17.052679, 27.646267, 1.376812
247.181326, 17.074879, 27.651049, 1.382697
247.281397, 17.088713, 27.652987, 1.390304
247.381396, 17.105207, 27.658128, 1.410009
247.481550, 17.125353, 27.665519, 1.425601
247.581331, 17.148679, 27.672461, 1.434037
247.681489, 17.175471, 27.679455, 1.422597
247.781350, 17.200258, 27.688080, 1.436129
247.881493, 17.221467, 27.693616, 1.445746
247.981345, 17.247112, 27.695684, 1.468120
248.081520, 17.267045, 27.699697, 1.478496
248.181358, 17.288142, 27.701890, 1.485236
248.281298, 17.307113, 27.706080, 1.493093
248.381344, 17.334782, 27.710413, 1.491229
248.481319, 17.364299, 27.712023, 1.485387
248.581300, 17.385845, 27.713547, 1.481523
248.681337, 17.413364, 27.718094, 1.475694
248.781348, 17.436694, 27.722433, 1.466769
248.881345, 17.464513, 27.727551, 1.464163
248.982239, 17.485258, 27.735611, 1.469863
249.081343, 17.516072, 27.739363, 1.463510
249.181525, 17.545473, 27.746741, 1.459723
249.281334, 17.574338, 27.756205, 1.454250
249.381510, 17.604004, 27.762089, 1.444271
249.481287, 17.638166, 27.769373, 1.440683
249.581572, 17.668476, 27.777707, 1.441098
249.681502, 17.695693, 27.789093, 1.444178
249.781377, 17.721514, 27.801079, 1.440657
249.881262, 17.748100, 27.813797, 1.440485
249.981342, 17.767126, 27.824609, 1.444620
250.081395, 17.786175, 27.831338, 1.444785
250.181601, 17.802502, 27.842780, 1.449248
250.281331, 17.815865, 27.857746, 1.444808
250.381422, 17.827385, 27.866767, 1.432768
250.481399, 17.845593, 27.878638, 1.429250
250.581358, 17.866680, 27.886804, 1.418458
250.681309, 17.886929, 27.889284, 1.404905
250.781269, 17.909050, 27.889964, 1.385940
250.881308, 17.929536, 27.888740, 1.371236
250.982200, 17.946331, 27.894705, 1.357325
251.081342, 17.967561, 27.899008, 1.348336
251.181371, 17.985685, 27.903828, 1.334133
251.281298, 18.009976, 27.906767, 1.329051
251.381336, 18.033588, 27.910074, 1.327519
251.481353, 18.059935, 27.912373, 1.321867
251.581321, 18.086742, 27.913821, 1.322839
251.681376, 18.115605, 27.923616, 1.323836
251.781365, 18.138193, 27.930668, 1.332932
251.881422, 18.165744, 27.939656, 1.330687
251.981430, 18.200280, 27.944223, 1.323230
252.081308, 18.227769, 27.949676, 1.328373
252.181317, 18.253785, 27.953959, 1.335105
252.281332, 18.275453, 27.959508, 1.341676
252.381305, 18.296099, 27.970212, 1.345096
252.481432, 18.321263, 27.980318, 1.346804
252.581778, 18.345559, 27.992543, 1.352448
252.681320, 18.363205, 28.004062, 1.366905
252.781364, 18.386424, 28.015173, 1.384136
252.881336, 18.411551, 28.022805, 1.394811
252.981253, 18.432328, 28.029662, 1.405275
253.081403, 18.448578, 28.036351, 1.416428
253.181315, 18.464384, 28.042651, 1.424856
253.281552, 18.481564, 28.053200, 1.429964
253.381330, 18.494030, 28.061693, 1.437154
253.481373, 18.514702, 28.072298, 1.448322
253.581380, 18.536546, 28.078843, 1.460968
253.681346, 18.561919, 28.085970, 1.467073
253.781422, 18.586314, 28.092431, 1.482889
253.881391, 18.607211, 28.101842, 1.494160
253.981273, 18.627123, 28.108971, 1.502193
254.083075, 18.655568, 28.124709, 1.508454
254.181451, 18.680277, 28.135857, 1.508590
254.281351, 18.701018, 28.151315, 1.502875
254.381311, 18.724953, 28.164915, 1.498490
254.481330, 18.748428, 28.173000, 1.502288
254.581726, 18.774244, 28.178461, 1.509662
254.681332, 18.792000, 28.176700, 1.514836
254.781336, 18.813045, 28.176866, 1.507537
254.881339, 18.839033, 28.180413, 1.501224
254.981444, 18.864662, 28.188231, 1.488855
255.081255, 18.884699, 28.196122, 1.481758
255.181288, 18.897689, 28.200367, 1.469272
255.281284, 18.913286, 28.206482, 1.462664
255.381357, 18.930845, 28.213812, 1.462157
255.481425, 18.948430, 28.221712, 1.459909
255.581280, 18.963007, 28.227052, 1.452692
255.681957, 18.978440, 28.233533, 1.437502
255.781389, 18.998326, 28.235937, 1.422149
255.881393, 19.018570, 28.237345, 1.410564
255.981261, 19.039243, 28.244618, 1.397438
256.081352, 19.055607, 28.251495, 1.378539
256.181437, 19.069874, 28.255484, 1.353270
256.281413, 19.090025, 28.266760, 1.332590
256.381334, 19.100138, 28.277683, 1.319523
256.481222, 19.106512, 28.282040, 1.317911
256.581370, 19.115088, 28.284975, 1.315351
256.681329, 19.123978, 28.287791, 1.309529
256.781304, 19.133109, 28.292329, 1.304425
256.881396, 19.141385, 28.295522, 1.298029
256.981377, 19.154768, 28.295125, 1.293544
257.081719, 19.166454, 28.293489, 1.299551
257.181394, 19.181057, 28.294360, 1.316978
257.281778, 19.194574, 28.295488, 1.321393
257.381373, 19.207129, 28.300121, 1.322538
257.481587, 19.216476, 28.308191, 1.327757
257.581384, 19.222564, 28.320900, 1.330200
257.681367, 19.228670, 28.331649, 1.334014
257.781362, 19.241476, 28.345287, 1.331312
257.881369, 19.253569, 28.357358, 1.331809
257.981374, 19.265125, 28.366597, 1.332684
258.081398, 19.274209, 28.369459, 1.335021
258.181461, 19.280888, 28.373562, 1.341678
258.281346, 19.285043, 28.384128, 1.347055
258.381594, 19.298817, 28.392924, 1.349305
258.486414, 19.313800, 28.406603, 1.341865
258.581423, 19.320780, 28.415086, 1.328069
258.681364, 19.327151, 28.415322, 1.317735
258.781329, 19.335455, 28.421439, 1.312953
258.881346, 19.347418, 28.422723, 1.305700
258.981362, 19.360211, 28.424574, 1.305183
259.081341, 19.371185, 28.431202, 1.296527
259.181376, 19.386172, 28.436454, 1.293554
259.281434, 19.406394, 28.443921, 1.284721
259.381363, 19.418626, 28.449616, 1.284890
259.481655, 19.426025, 28.451309, 1.278389
259.581371, 19.436004, 28.456995, 1.288802
259.681283, 19.447275, 28.463321, 1.286896
259.781417, 19.465773, 28.470118, 1.282081
259.881609, 19.480433, 28.479129, 1.280468
259.981946, 19.497216, 28.473926, 1.286334
260.081336, 19.517403, 28.476099, 1.294791
260.181370, 19.536075, 28.482272, 1.300135
260.281420, 19.554321, 28.491889, 1.312972
260.381406, 19.569047, 28.496515, 1.324423
260.481370, 19.589687, 28.498239, 1.333310
260.581528, 19.607331, 28.500077, 1.340411
260.681328, 19.624384, 28.501803, 1.339826
260.781440, 19.646056, 28.503287, 1.339985
260.881351, 19.660912, 28.502066, 1.340727
260.981470, 19.675623, 28.504815, 1.340108
261.081395, 19.692007, 28.502005, 1.339154
261.181302, 19.708765, 28.494616, 1.345673
261.281365, 19.725440, 28.485765, 1.353884
261.381547, 19.734941, 28.488027, 1.358731
261.481646, 19.745031, 28.491642, 1.363435
261.583061, 19.753880, 28.494922, 1.360804
261.681498, 19.766140, 28.495907, 1.360846
261.781340, 19.775571, 28.493958, 1.361418
261.881244, 19.787133, 28.490328, 1.362388
261.981449, 19.796765, 28.490924, 1.371625
262.081420, 19.807603, 28.488239, 1.379126
262.182736, 19.813936, 28.490369, 1.387732
262.281359, 19.820540, 28.491814, 1.398778
262.381439, 19.822681, 28.493300, 1.405697
262.481343, 19.825874, 28.495219, 1.400791
262.581581, 19.832160, 28.497213, 1.393492
262.681438, 19.839917, 28.499987, 1.391007
262.781690, 19.849370, 28.502555, 1.395582
262.881427, 19.855357, 28.501063, 1.395206
262.981364, 19.870252, 28.492183, 1.380731
263.081686, 19.887313, 28.501790, 1.375794
263.181433, 19.896799, 28.503788, 1.366627
263.281364, 19.906930, 28.509572, 1.363400
263.381387, 19.920277, 28.518623, 1.358172
263.481325, 19.930518, 28.524253, 1.347451
263.581387, 19.939890, 28.528608, 1.343926
263.681433, 19.953099, 28.541050, 1.339119
263.781291, 19.969523, 28.553491, 1.337155
263.881383, 19.985062, 28.563327, 1.333932
263.981693, 20.000171, 28.570010, 1.332395
264.081683, 20.016300, 28.583459, 1.329322
264.181362, 20.031504, 28.595175, 1.329991
264.281652, 20.047241, 28.604151, 1.330377
264.381469, 20.065636, 28.619438, 1.335111
264.481578, 20.080161, 28.630640, 1.337809
264.581295, 20.096095, 28.638999, 1.332606
264.681581, 20.114714, 28.643379, 1.327942
264.781324, 20.130271, 28.645873, 1.336288
264.881346, 20.145866, 28.650914, 1.333083
264.981354, 20.160933, 28.661392, 1.331733
265.081290, 20.175514, 28.676951, 1.332292
265.181465, 20.189247, 28.681184, 1.338234
265.281364, 20.200863, 28.687786, 1.339336
265.381561, 20.211334, 28.695038, 1.340543
265.482125, 20.219276, 28.700232, 1.351875
265.581527, 20.227095, 28.705811, 1.371048
265.681320, 20.235988, 28.706256, 1.389741
265.781396, 20.242656, 28.711572, 1.398997
265.881287, 20.250265, 28.711311, 1.416902
265.981445, 20.257455, 28.714668, 1.430453
266.086185, 20.265103, 28.717245, 1.430111
266.181307, 20.270560, 28.720220, 1.434436
266.281372, 20.277103, 28.726976, 1.427206
266.381611, 20.283612, 28.730555, 1.444233
266.481336, 20.284503, 28.732944, 1.455911
266.581435, 20.288141, 28.729780, 1.457690
266.681356, 20.291133, 28.730476, 1.461642
266.781323, 20.296424, 28.730462, 1.453386
266.881350, 20.304405, 28.732028, 1.452036
266.981965, 20.313949, 28.731449, 1.454453
267.081285, 20.324040, 28.736125, 1.460736
267.181471, 20.335316, 28.740860, 1.473705
267.281336, 20.344665, 28.743671, 1.469444
267.381446, 20.356571, 28.744439, 1.467496
267.481423, 20.366741, 28.740995, 1.462703
267.581364, 20.376591, 28.736120, 1.458408
267.681355, 20.385945, 28.731495, 1.454946
267.781430, 20.396340, 28.731690, 1.446838
267.881399, 20.406014, 28.730379, 1.449364
267.981378, 20.418121, 28.724487, 1.456687
268.081496, 20.429827, 28.722527, 1.477339
268.181330, 20.441215, 28.715107, 1.484777
268.281401, 20.450749, 28.710483, 1.485265
268.381335, 20.459138, 28.708338, 1.484563
268.481544, 20.467034, 28.701962, 1.490590
268.581403, 20.474426, 28.698225, 1.495478
268.681418, 20.482255, 28.695299, 1.492311
268.781378, 20.492946, 28.690809, 1.484713
268.881585, 20.502949, 28.682704, 1.481638
268.981390, 20.509652, 28.676095, 1.483946
269.083433, 20.514723, 28.669838, 1.481253
269.181316, 20.521325, 28.663841, 1.472456
269.282031, 20.529732, 28.658654, 1.459219
269.381901, 20.534671, 28.654139, 1.455114
269.481634, 20.540584, 28.646814, 1.454481
269.581357, 20.546950, 28.639083, 1.451173
269.682292, 20.549666, 28.631758, 1.438388
269.781417, 20.552197, 28.624945, 1.433234
269.881306, 20.555391, 28.619162, 1.421301
269.981404, 20.560194, 28.615255, 1.407501
270.081391, 20.565822, 28.612191, 1.401486
270.182718, 20.572479, 28.603679, 1.390597
270.281329, 20.580133, 28.602083, 1.389258
270.381681, 20.584701, 28.605864, 1.391582
270.481277, 20.590961, 28.608436, 1.383538
270.581413, 20.596614, 28.613206, 1.374154
270.681353, 20.601838, 28.614851, 1.371933
270.781309, 20.613253, 28.616703, 1.371279
270.881295, 20.620330, 28.618102, 1.374562
270.981440, 20.627311, 28.621230, 1.374272
271.082938, 20.636970, 28.623514, 1.374599
271.181352, 20.644431, 28.624357, 1.382062
271.281646, 20.653502, 28.621296, 1.394388
271.381345, 20.662789, 28.618590, 1.412082
271.481358, 20.674173, 28.619357, 1.430184
271.581307, 20.687909, 28.618264, 1.431535
271.681707, 20.699971, 28.613908, 1.430292
271.781367, 20.712572, 28.604809, 1.434147
271.881365, 20.726395, 28.592431, 1.443266
271.981370, 20.739043, 28.581611, 1.443893
272.081343, 20.750475, 28.571401, 1.440777
272.181376, 20.758687, 28.561849, 1.437848
272.281357, 20.770308, 28.550717, 1.427625
272.381377, 20.779792, 28.537656, 1.418489
272.481350, 20.792316, 28.526521, 1.414227
272.581316, 20.801499, 28.523043, 1.414441
272.681305, 20.803816, 28.518462, 1.426338
272.781327, 20.808146, 28.510087, 1.426520
272.881413, 20.814585, 28.502602, 1.417442
272.981340, 20.818313, 28.493512, 1.398578
273.081471, 20.822074, 28.485346, 1.388006
273.181339, 20.834254, 28.473235, 1.388792
273.281357, 20.840735, 28.463709, 1.386917
273.381331, 20.847405, 28.456762, 1.388261
273.481433, 20.852892, 28.449403, 1.389891
273.581294, 20.858287, 28.443752, 1.401277
273.681359, 20.865575, 28.433545, 1.403251
273.781317, 20.871697, 28.421849, 1.405563
273.881336, 20.878407, 28.410481, 1.408165
273.981344, 20.884726, 28.402186, 1.408227
274.081528, 20.892779, 28.396950, 1.408994
274.181465, 20.898942, 28.390133, 1.399463
274.281354, 20.907068, 28.383447, 1.390804
274.381636, 20.916192, 28.380258, 1.381578
274.481516, 20.929117, 28.378296, 1.380222
274.581635, 20.941609, 28.380748, 1.373431
274.681379, 20.950964, 28.385462, 1.370700
274.781382, 20.962697, 28.391635, 1.367864
274.881373, 20.979575, 28.393100, 1.359289
274.981389, 20.998604, 28.392248, 1.352119
275.081524, 21.015978, 28.395384, 1.343044
275.181730, 21.037341, 28.397192, 1.334967
275.281412, 21.054820, 28.399274, 1.337920
275.381506, 21.071517, 28.399623, 1.335295
275.481429, 21.092645, 28.401589, 1.329191
275.581348, 21.112498, 28.401603, 1.319668
275.681374, 21.131886, 28.400962, 1.307595
275.781339, 21.155104, 28.394636, 1.300016
275.881501, 21.173189, 28.389754, 1.299476
275.981390, 21.180569, 28.390882, 1.304298
276.081296, 21.190178, 28.389707, 1.316397
276.181453, 21.205066, 28.380561, 1.318045
276.281580, 21.222482, 28.364400, 1.317397
276.381314, 21.237966, 28.350512, 1.316435
276.482034, 21.250904, 28.336614, 1.327851
276.581393, 21.264732, 28.323026, 1.339651
276.681410, 21.281877, 28.313261, 1.354619
276.781381, 21.295407, 28.297659, 1.370734
276.881514, 21.307879, 28.288198, 1.382069
276.981347, 21.323946, 28.279788, 1.385398
277.082169, 21.340948, 28.266010, 1.392713
277.181350, 21.360648, 28.250246, 1.403149
277.281391, 21.381554, 28.236811, 1.426025
277.381335, 21.403735, 28.226996, 1.440423
277.481354, 21.425360, 28.226444, 1.455590
277.581303, 21.450396, 28.229954, 1.472701
277.681344, 21.471900, 28.231954, 1.482492
277.781325, 21.494257, 28.227531, 1.499770
277.881313, 21.514889, 28.225840, 1.511023
277.981353, 21.533959, 28.230439, 1.522096
278.081387, 21.555002, 28.234176, 1.541837
278.181716, 21.580805, 28.240052, 1.561654
278.281393, 21.614938, 28.242979, 1.577172
278.382364, 21.641287, 28.251666, 1.597617
278.481384, 21.661270, 28.261804, 1.605481
278.581383, 21.678245, 28.273783, 1.616075
278.681405, 21.699667, 28.287423, 1.617089
278.781549, 21.725824, 28.301417, 1.615283
278.881400, 21.752515, 28.309439, 1.606313
278.981553, 21.776304, 28.322288, 1.595906
279.081359, 21.802437, 28.335431, 1.578027
279.181467, 21.828435, 28.345201, 1.566059
279.281307, 21.852083, 28.353063, 1.545888
279.381394, 21.874575, 28.357145, 1.530481
279.481468, 21.900163, 28.355397, 1.504614
279.582083, 21.922383, 28.359306, 1.494081
279.681309, 21.943208, 28.361069, 1.487491
279.781432, 21.970216, 28.353145, 1.483915
279.881299, 21.994273, 28.347297, 1.466247
279.981388, 22.016910, 28.338872, 1.458108
280.082697, 22.040252, 28.332695, 1.443773
280.181397, 22.060465, 28.319431, 1.427636
280.281612, 22.086618, 28.310302, 1.424658
280.381352, 22.108783, 28.300183, 1.420946
280.481439, 22.135174, 28.285400, 1.417522
280.581238, 22.161349, 28.275201, 1.406076
280.681505, 22.183761, 28.268653, 1.408891
280.781418, 22.200301, 28.264036, 1.414838
280.881441, 22.218580, 28.254381, 1.427481
280.981305, 22.242586, 28.238729, 1.436607
281.081424, 22.262921, 28.223221, 1.440774
281.181331, 22.281882, 28.208937, 1.448105
281.281377, 22.296915, 28.200211, 1.447237
281.381499, 22.315214, 28.191013, 1.442616
281.481382, 22.334171, 28.185707, 1.428465
281.581468, 22.349545, 28.180529, 1.415638
281.681352, 22.358069, 28.178773, 1.399629
281.783276, 22.372235, 28.175094, 1.386430
281.881344, 22.387966, 28.174932, 1.377684
281.982209, 22.404617, 28.175400, 1.371979
282.081390, 22.421555, 28.173854, 1.366872
282.181518, 22.434330, 28.176426, 1.363702
282.281388, 22.448115, 28.178264, 1.352460
282.381407, 22.459936, 28.185700, 1.343529
282.481389, 22.480727, 28.190339, 1.336462
282.581734, 22.498963, 28.200840, 1.332258
282.681438, 22.517027, 28.212696, 1.329102
282.781325, 22.532771, 28.221009, 1.314799
282.881294, 22.550047, 28.228660, 1.310837
282.981324, 22.566529, 28.232997, 1.306645
283.081288, 22.589299, 28.236606, 1.312519
283.181229, 22.612532, 28.241356, 1.306307
283.281926, 22.640249, 28.242115, 1.306243
283.381362, 22.662919, 28.252771, 1.307122
283.481462, 22.686477, 28.256904, 1.324871
283.581347, 22.712130, 28.258302, 1.338300
283.682143, 22.735410, 28.258865, 1.349190
283.781318, 22.760848, 28.262842, 1.348410
283.881283, 22.778772, 28.272673, 1.349015
283.981386, 22.795335, 28.273030, 1.348748
284.081463, 22.807369, 28.278730, 1.348421
284.181531, 22.821171, 28.282841, 1.345830
284.281383, 22.834879, 28.284858, 1.342954
284.382010, 22.845986, 28.287728, 1.345070
284.481304, 22.852564, 28.295539, 1.350441
284.581249, 22.864682, 28.302638, 1.354532
284.681338, 22.877413, 28.308429, 1.352902
284.781357, 22.886590, 28.318697, 1.352235
284.881364, 22.903447, 28.330109, 1.355377
284.981342, 22.921968, 28.340954, 1.362759
285.081447, 22.933266, 28.351664, 1.356965
285.181334, 22.940142, 28.363229, 1.338056
285.281309, 22.946731, 28.375317, 1.323977
285.381346, 22.960013, 28.380184, 1.313063
285.481467, 22.967357, 28.387302, 1.311453
285.581606, 22.981631, 28.394206, 1.300195
285.681328, 22.991554, 28.405412, 1.307044
285.781378, 23.000117, 28.414964, 1.325705
285.881360, 23.012551, 28.423724, 1.336497
285.981393, 23.022630, 28.431123, 1.356167
286.082268, 23.032621, 28.444657, 1.364312
286.181316, 23.042277, 28.456211, 1.369733
286.281443, 23.054226, 28.465468, 1.367941
286.382259, 23.066785, 28.484058, 1.362815
286.481416, 23.078916, 28.501045, 1.361618
286.581340, 23.088317, 28.517845, 1.353267
286.681358, 23.099201, 28.539212, 1.361797
286.781358, 23.111484, 28.560586, 1.362864
286.881541, 23.121132, 28.580906, 1.386585
286.981389, 23.136644, 28.600941, 1.390821
287.081415, 23.151939, 28.626376, 1.392667
287.181325, 23.165005, 28.649772, 1.412939
287.281384, 23.179777, 28.673818, 1.418692
287.381885, 23.188904, 28.694937, 1.386300
287.481380, 23.196612, 28.710535, 1.355714
287.581676, 23.205226, 28.719637, 1.331913
287.681285, 23.215384, 28.728871, 1.315959
287.781329, 23.225068, 28.736571, 1.313750
287.881466, 23.236145, 28.744847, 1.313648
287.981554, 23.246524, 28.751798, 1.306967
288.083083, 23.253689, 28.759660, 1.285985
288.181347, 23.263220, 28.770066, 1.276246
288.281461, 23.266962, 28.777904, 1.250527
288.381285, 23.278648, 28.785453, 1.224200
288.483066, 23.285308, 28.790286, 1.216125
288.581309, 23.288984, 28.800102, 1.200593
288.681354, 23.295560, 28.808354, 1.177044
288.781405, 23.304062, 28.815011, 1.199570
288.881340, 23.309897, 28.817577, 1.198641
288.981419, 23.304501, 28.821995, 1.165549
289.081653, 23.303165, 28.823737, 1.154838
289.181336, 23.296678, 28.824534, 1.149436
289.281349, 23.286379, 28.825051, 1.147230
289.381362, 23.272427, 28.823622, 1.179060
289.481540, 23.248861, 28.823065, 1.206752
289.581241, 23.223839, 28.826661, 1.247127
289.681346, 23.202632, 28.829237, 1.279144
289.781559, 23.172845, 28.834184, 1.286634
289.881352, 23.150012, 28.838791, 1.291072
289.981819, 23.128250, 28.848171, 1.294238
290.081395, 23.105770, 28.858155, 1.317197
290.182208, 23.088171, 28.871990, 1.315824
290.281398, 23.080847, 28.885214, 1.307405
290.381517, 23.090131, 28.901072, 1.313518
290.481464, 23.088647, 28.916226, 1.345224
290.581564, 23.091635, 28.928333, 1.369486
290.681302, 23.094715, 28.935166, 1.386898
290.781464, 23.101966, 28.943933, 1.392211
290.881359, 23.116855, 28.954488, 1.389625
290.981366, 23.130850, 28.966635, 1.391304
291.081860, 23.145451, 28.979024, 1.398191
291.181434, 23.160722, 28.998069, 1.412672
291.281336, 23.182278, 29.018953, 1.426627
291.381499, 23.198426, 29.036421, 1.443077
291.481362, 23.216707, 29.060900, 1.458559
291.581326, 23.232099, 29.088172, 1.466319
291.681444, 23.244214, 29.117281, 1.478399
291.781381, 23.259185, 29.143505, 1.494041
291.882061, 23.275899, 29.172334, 1.497986
291.981366, 23.287936, 29.203604, 1.507063
292.081630, 23.296855, 29.233798, 1.516361
292.181337, 23.303665, 29.268305, 1.526258
292.281632, 23.307066, 29.310371, 1.526678
292.381361, 23.312700, 29.348637, 1.531899
292.481439, 23.321847, 29.388436, 1.530888
292.582121, 23.331484, 29.426330, 1.532703
292.681272, 23.344160, 29.468681, 1.536625
292.781898, 23.360208, 29.516638, 1.544579
292.881397, 23.377294, 29.550731, 1.526055
292.982724, 23.394291, 29.592780, 1.521331
293.082679, 23.409530, 29.634017, 1.516095
293.181597, 23.429930, 29.671544, 1.534768
293.281334, 23.444116, 29.712748, 1.540933
293.381773, 23.456637, 29.750333, 1.539774
293.481413, 23.470662, 29.776915, 1.549713
293.581341, 23.486003, 29.804207, 1.563301
293.681392, 23.502339, 29.831711, 1.563742
293.781474, 23.515920, 29.857072, 1.570071
293.881346, 23.532403, 29.879563, 1.569604
293.982039, 23.548534, 29.901997, 1.572643
294.081453, 23.570143, 29.920856, 1.568527
294.181378, 23.591006, 29.939322, 1.561212
294.281314, 23.610749, 29.961231, 1.544906
294.381374, 23.630042, 29.982998, 1.539409
294.481311, 23.648167, 30.000433, 1.536007
294.581326, 23.662944, 30.015399, 1.542527
294.681458, 23.678053, 30.034719, 1.530815
294.781282, 23.691403, 30.046480, 1.516673
294.881524, 23.708649, 30.056435, 1.506558
294.981393, 23.725156, 30.057059, 1.497147
295.081541, 23.741435, 30.054535, 1.493295
295.181285, 23.755018, 30.051085, 1.500507
295.281382, 23.765132, 30.045581, 1.487878
295.381316, 23.772198, 30.036531, 1.473957
295.481449, 23.771011, 30.025756, 1.465288
295.581420, 23.769516, 30.011435, 1.448792
295.681398, 23.766925, 29.998986, 1.437330
295.781317, 23.764478, 29.988118, 1.427111
295.881573, 23.759397, 29.977289, 1.430972
295.981381, 23.757048, 29.964444, 1.433289
296.081305, 23.750906, 29.955527, 1.422550
296.181371, 23.744173, 29.945234, 1.398101
296.281320, 23.730944, 29.933807, 1.378426
296.381337, 23.715746, 29.921124, 1.367760
296.481409, 23.700794, 29.911770, 1.370151
296.581315, 23.688981, 29.897499, 1.376076
296.681300, 23.678168, 29.880699, 1.380581
296.781554, 23.667322, 29.863529, 1.373338
296.881340, 23.653773, 29.844839, 1.372360
296.981433, 23.640414, 29.830705, 1.375181
297.081374, 23.627709, 29.817317, 1.371833
297.181322, 23.617926, 29.804774, 1.360709
297.281423, 23.603729, 29.796219, 1.333741
297.381275, 23.587930, 29.791551, 1.320467
297.481451, 23.579459, 29.788197, 1.319492
297.581462, 23.582755, 29.788084, 1.332429
297.681317, 23.589779, 29.792272, 1.339876
297.781379, 23.605627, 29.799215, 1.349871
297.881349, 23.617923, 29.810418, 1.354247
297.981296, 23.631263, 29.822813, 1.359871
298.081411, 23.651079, 29.842130, 1.360589
298.181272, 23.670300, 29.866997, 1.350936
298.281380, 23.685233, 29.891524, 1.357296
298.381347, 23.699143, 29.916941, 1.365483
298.481382, 23.706765, 29.940223, 1.374102
298.581330, 23.714075, 29.963391, 1.378809
298.681422, 23.724945, 29.985791, 1.381867
298.781285, 23.734694, 30.006949, 1.384225
298.881478, 23.745494, 30.023561, 1.397349
298.981385, 23.755851, 30.039189, 1.388116
299.081309, 23.771397, 30.050519, 1.381901
299.181305, 23.789016, 30.056899, 1.372892
299.281393, 23.803882, 30.055030, 1.384767
299.381305, 23.817412, 30.047514, 1.392356
299.484609, 23.825393, 30.038893, 1.398247
299.581932, 23.832457, 30.029932, 1.406741
299.681809, 23.841257, 30.018737, 1.403274
299.781331, 23.848283, 30.004071, 1.395278
299.881415, 23.862000, 29.988564, 1.393643
299.981675, 23.881519, 29.974887, 1.392206
300.081370, 23.891064, 29.963152, 1.389881
300.181951, 23.896684, 29.955361, 1.395709
300.281555, 23.903183, 29.944952, 1.398091
300.382193, 23.905374, 29.935430, 1.387915
300.481346, 23.905057, 29.920945, 1.375087
300.581467, 23.910905, 29.911558, 1.361099
300.681375, 23.919143, 29.907222, 1.366099
300.781261, 23.926285, 29.908498, 1.377185
300.881256, 23.935544, 29.907526, 1.381643
300.981456, 23.944948, 29.909333, 1.385416
301.081563, 23.954172, 29.911489, 1.387707
301.181420, 23.960623, 29.915212, 1.387152
301.281873, 23.973553, 29.920752, 1.384116
301.381379, 23.992226, 29.923665, 1.382258
301.481600, 24.013432, 29.926709, 1.382420
301.581851, 24.030976, 29.932931, 1.369184
301.681514, 24.050510, 29.938024, 1.367707
301.782303, 24.073644, 29.946294, 1.363066
301.881493, 24.100716, 29.952418, 1.366024
301.981511, 24.125274, 29.953278, 1.362467
302.081491, 24.149646, 29.955966, 1.358047
302.181381, 24.171683, 29.957157, 1.361081
302.281374, 24.193658, 29.956178, 1.360942
302.381374, 24.213814, 29.962573, 1.355129
302.481433, 24.241110, 29.961909, 1.341773
302.581427, 24.271597, 29.963213, 1.320212
302.681392, 24.301824, 29.966184, 1.311443
302.781523, 24.330835, 29.967092, 1.313699
302.881364, 24.363166, 29.966229, 1.323262
302.981407, 24.394506, 29.967669, 1.324970
303.081398, 24.421926, 29.971604, 1.323340
303.181368, 24.451986, 29.976386, 1.332418
303.281325, 24.480061, 29.981537, 1.336672
303.381334, 24.504177, 29.987941, 1.335405
303.481363, 24.529248, 29.992644, 1.345256
303.581815, 24.549691, 29.997642, 1.354454
303.681338, 24.573563, 30.006874, 1.366942
303.781549, 24.594776, 30.014929, 1.369782
303.881319, 24.619101, 30.022954, 1.380672
303.981516, 24.641770, 30.024090, 1.390691
304.081244, 24.659894, 30.026813, 1.390911
304.181593, 24.683970, 30.039120, 1.397532
304.281482, 24.712627, 30.052121, 1.402098
304.381398, 24.741738, 30.063006, 1.407466
304.481393, 24.767762, 30.075791, 1.412234
304.581532, 24.799028, 30.088229, 1.431445
304.681367, 24.830660, 30.095770, 1.436614
304.781936, 24.863370, 30.105178, 1.435609
304.881326, 24.894035, 30.116164, 1.433423
304.981376, 24.925712, 30.124773, 1.433265
305.081555, 24.957649, 30.130802, 1.422184
305.181572, 24.993596, 30.137336, 1.423074
305.281260, 25.017681, 30.145961, 1.407430
305.381371, 25.052776, 30.156238, 1.415443
305.481582, 25.086422, 30.164636, 1.401605
305.581352, 25.121283, 30.175815, 1.407733
305.681618, 25.153853, 30.183497, 1.399107
305.781343, 25.183479, 30.189308, 1.392961
305.881587, 25.208012, 30.195171, 1.388333
305.981450, 25.236124, 30.198653, 1.387037
306.081396, 25.264016, 30.199037, 1.382888
306.181293, 25.287710, 30.203838, 1.379007
306.281376, 25.307295, 30.211245, 1.368103
306.381257, 25.328343, 30.214533, 1.371655
306.481858, 25.348188, 30.215425, 1.388209
306.581361, 25.371803, 30.221026, 1.396533
306.681587, 25.390345, 30.226898, 1.400436
306.781346, 25.407364, 30.233273, 1.391463
306.881326, 25.427169, 30.236289, 1.383932
306.981532, 25.447180, 30.238311, 1.392425
307.081345, 25.466805, 30.240670, 1.371290
307.181331, 25.488797, 30.244553, 1.396574
307.281289, 25.506541, 30.252205, 1.406086
307.381335, 25.521150, 30.260157, 1.427867
307.481363, 25.531706, 30.264858, 1.446970
307.581327, 25.540260, 30.269077, 1.461401
307.681343, 25.546113, 30.268094, 1.472783
307.781348, 25.543502, 30.265995, 1.476406
307.881299, 25.546209, 30.259403, 1.471308
307.981657, 25.542260, 30.255810, 1.471030
308.081511, 25.537407, 30.252956, 1.452611
308.181619, 25.526136, 30.256684, 1.426521
308.281323, 25.511188, 30.260722, 1.411214
308.381320, 25.492992, 30.267493, 1.418844
308.481333, 25.475961, 30.273443, 1.467710
308.581352, 25.465047, 30.274062, 1.518273
308.681650, 25.450858, 30.279107, 1.533626
308.781887, 25.429353, 30.284217, 1.540345
308.881291, 25.413679, 30.284571, 1.533276
308.981392, 25.402217, 30.286173, 1.519481
309.081916, 25.390149, 30.285380, 1.508255
309.181296, 25.379872, 30.282925, 1.496531
309.281744, 25.372783, 30.280205, 1.494643
309.381381, 25.370777, 30.277385, 1.489192
309.482023, 25.375043, 30.278523, 1.475588
309.581306, 25.381154, 30.280099, 1.469090
309.682233, 25.384440, 30.283621, 1.469838
309.781733, 25.386287, 30.288736, 1.466583
309.881485, 25.388563, 30.292396, 1.465702


==> data/forest_data/uav45/_uvdar_filteredPose1_20to330.csv <==
# data in uav45/local_origin
# time, x, y, z
-0.020481, 4.880289, -0.859066, 0.891664
0.146056, 4.879490, -0.808238, 0.868357
0.312710, 4.196825, -1.034578, 0.934954
0.479473, 4.063095, -1.029682, 0.941655
0.646138, 4.069856, -1.024947, 0.941149
0.812714, 4.151215, -1.027596, 0.916360
0.979436, 4.403560, -0.956087, 0.911412
1.146064, 4.224972, -1.030326, 0.869350
1.312695, 3.624291, -1.032644, 1.017835
1.479431, 3.882738, -1.034745, 0.918532
1.646051, 4.146851, -1.081236, 0.888817
1.812715, 4.061151, -1.072610, 0.895048
1.979517, 4.061125, -1.072750, 0.895037
2.146069, 4.257543, -1.034013, 0.958685
2.312739, 3.800303, -1.269536, 1.040532
2.479434, 4.001711, -1.177972, 1.018002
2.646048, 4.001078, -1.018019, 1.037311
2.812713, 4.021378, -1.248361, 1.044201
2.979450, 4.299297, -1.412583, 1.027343
3.146040, 4.139933, -1.265775, 1.049435
3.312708, 4.075952, -1.290126, 1.050431
3.479450, 4.084404, -1.290866, 1.068295
3.646045, 4.058972, -1.398312, 1.068892
3.812733, 4.305806, -1.493471, 1.079028
3.979486, 4.247496, -1.355111, 1.093142
4.146127, 4.176712, -1.405201, 1.113073
4.312697, 4.165393, -1.417012, 1.120886
4.479445, 4.543272, -1.474191, 1.105454
4.646122, 4.410729, -1.499730, 1.105906
4.812714, 4.335569, -1.513986, 1.111096
4.979406, 4.249429, -1.514676, 1.131662
5.146373, 4.374275, -1.667810, 1.120208
5.312708, 4.549740, -1.614599, 1.128081
5.479443, 4.515281, -1.624066, 1.109799
5.646085, 4.515286, -1.624053, 1.109746
5.812711, 4.577469, -1.724698, 1.112603
5.979433, 4.581206, -1.737941, 1.111054
6.146049, 4.751887, -1.917034, 1.118076
6.312709, 4.795916, -1.791263, 1.106729
6.479472, 4.795914, -1.791327, 1.106812
6.646051, 4.750107, -2.021055, 1.058477
6.812713, 4.873891, -1.875902, 1.083818
6.980585, 4.873888, -1.875897, 1.083785
7.146051, 4.986393, -1.931156, 1.059774
7.312748, 4.247314, -1.846304, 1.106500
7.479677, 4.247319, -1.846283, 1.106402
7.646056, 4.732839, -1.890567, 1.091865
7.812735, 4.316128, -1.810627, 1.139365
7.979493, 4.316145, -1.810660, 1.139468
8.146058, 4.334690, -1.679339, 1.128505
8.312714, 4.334678, -1.679343, 1.128400
8.479440, 4.850355, -1.954113, 1.054378
8.646114, 5.189564, -1.929894, 1.026093
8.812742, 5.409699, -2.062028, 1.007963
8.979471, 5.067905, -2.060776, 1.001594
9.146211, 5.087717, -1.879803, 1.004941
9.312715, 5.030802, -2.084680, 1.023216
9.479726, 4.997323, -2.094139, 1.010507
9.646059, 5.209499, -2.180724, 1.000361
9.812718, 5.227164, -2.068934, 1.003358
9.979533, 5.231367, -2.044613, 0.991177
10.146055, 4.426374, -2.126274, 1.098252
10.312710, 4.449031, -2.008785, 1.109343
10.479403, 4.769845, -2.198142, 1.082834
10.646127, 5.048111, -2.390304, 1.054829
10.812711, 4.732923, -2.265740, 1.102463
10.979403, 4.742773, -2.215425, 1.094568
11.146044, 5.121577, -2.427592, 1.069507
11.312708, 5.028584, -2.467929, 1.082069
11.479476, 5.204588, -2.534277, 1.077839
11.646057, 5.356791, -2.595421, 1.042698
11.812745, 5.272447, -2.681556, 1.045759
11.979405, 5.232994, -2.686219, 1.068864
12.146098, 5.263355, -2.559904, 1.066750
12.312705, 5.307715, -2.753495, 1.091655
12.479458, 5.271733, -2.757788, 1.071205
12.646068, 5.245557, -2.804152, 1.072850
12.812708, 5.246263, -2.862214, 1.098524
12.979529, 5.419029, -2.862841, 1.083846
13.146093, 5.239483, -2.921414, 1.089701
13.312731, 5.338551, -3.020325, 1.069730
13.479471, 5.370664, -2.895889, 1.089184
13.646070, 5.328928, -3.079954, 1.049971
13.812713, 5.515567, -3.069126, 1.049586
13.979407, 5.665176, -3.166427, 1.024986
14.146092, 5.497449, -3.117348, 1.051260
14.312683, 5.625228, -3.182466, 1.005264
14.479434, 5.670116, -3.216619, 0.978493
14.646107, 5.701494, -3.123981, 0.979866
14.812721, 5.757002, -3.290941, 0.987268
14.979435, 5.616753, -3.335739, 0.960127
15.146135, 5.644592, -3.234889, 0.975787
15.312733, 5.574141, -3.363757, 0.986410
15.479409, 5.568818, -3.397910, 1.002032
15.646046, 5.514310, -3.615557, 0.992824
15.812706, 5.559551, -3.566719, 1.018022
15.979419, 5.559559, -3.566678, 1.017915
16.146100, 5.891597, -3.663177, 1.037400
16.312727, 5.980109, -3.713634, 1.030150
16.479421, 6.041355, -3.808242, 1.033112
16.646080, 6.136661, -3.944329, 1.063034
16.812711, 6.040690, -4.072071, 1.070791
16.979519, 6.040692, -4.072068, 1.070853
17.146088, 5.971355, -4.017343, 1.134399
17.312717, 5.971294, -4.017422, 1.134276
17.479411, 6.121459, -4.102573, 1.131220
17.646178, 6.024090, -4.232604, 1.120935
17.812718, 6.013744, -4.144223, 1.122349
17.979520, 5.938608, -4.222378, 1.118596
18.146088, 6.104124, -4.258166, 1.106454
18.312717, 6.171824, -4.492845, 1.090652
18.479573, 6.171894, -4.492744, 1.090998
18.646106, 6.171922, -4.492678, 1.089486
18.812713, 6.122213, -4.565712, 1.079667
18.979430, 6.243276, -4.487457, 1.099695
19.146384, 6.269493, -4.553014, 1.076542
19.312719, 6.212346, -4.669010, 1.100189
19.479428, 5.809973, -4.445733, 1.115858
19.646090, 5.974935, -4.561482, 1.075292
19.812752, 6.110213, -4.727795, 1.090570
19.979476, 6.137592, -4.759817, 1.078667
20.146111, 6.238745, -4.863866, 1.012072
20.312724, 6.238712, -4.863914, 1.012154
20.479578, 5.992195, -4.757916, 0.991886
20.646082, 6.097859, -4.709705, 1.003986
20.812712, 5.794955, -4.647122, 1.004554
20.979403, 5.737422, -4.561132, 1.018537
21.146055, 6.086331, -4.570957, 1.023988
21.312716, 5.891900, -4.474342, 0.995283
21.479395, 5.878743, -4.438991, 0.987112
21.646103, 5.800515, -4.289550, 0.986000
21.812705, 5.778789, -4.294045, 0.967435
21.979437, 5.778881, -4.293945, 0.967645
22.146104, 6.017443, -4.152668, 0.956807
22.312731, 6.096650, -4.125367, 0.948585
22.479401, 5.527175, -3.783029, 1.017781
22.646065, 5.504653, -3.837045, 1.031981
22.812711, 6.009233, -3.668126, 1.026467
22.979411, 6.009193, -3.668165, 1.026287
23.146114, 5.979178, -3.751213, 1.038054
23.312713, 5.479225, -3.465411, 1.126101
23.479439, 6.077115, -3.642596, 1.035549
23.646102, 5.619053, -3.468685, 1.103584
23.812729, 5.618998, -3.468907, 1.103504
23.979481, 5.800644, -3.591882, 1.149320
24.146196, 5.765289, -3.391012, 1.152837
24.312711, 6.850026, -3.585408, 1.010005
24.479449, 6.860649, -3.446754, 1.036613
24.646070, 6.859430, -3.349936, 1.037076
24.812713, 7.270210, -3.352609, 1.041427
24.979405, 7.262868, -3.393660, 1.010574
25.146080, 7.323194, -3.357277, 1.014564
25.312745, 7.335510, -3.301997, 1.013045
25.479414, 6.306069, -3.035148, 1.134594
25.646083, 6.973797, -3.053923, 0.996918
25.812723, 6.522362, -2.958600, 1.123336
25.979412, 6.344703, -2.863610, 1.132234
26.146048, 6.407688, -2.775388, 1.081712
26.312710, 7.120483, -2.778886, 0.960834
26.479415, 7.377639, -2.738636, 0.884626
26.646217, 7.377580, -2.738662, 0.884666
26.812719, 7.864179, -2.630737, 0.849410
26.979835, 8.054502, -2.572638, 0.808064
27.146121, 7.563779, -2.489368, 0.834240
27.312681, 7.612001, -2.582075, 0.807422
27.479421, 7.690558, -2.468618, 0.810890
27.646023, 7.793310, -2.366241, 0.825133
27.812712, 7.787768, -2.363827, 0.768287
27.979425, 7.787798, -2.364052, 0.768233
28.146071, 7.787774, -2.364085, 0.768686
28.596186, 7.608909, -1.567657, 0.766292
28.762815, 7.570711, -1.427137, 0.765273
28.929380, 8.200680, -1.300287, 0.738174
29.096078, 8.367775, -1.331071, 0.701093
29.262720, 8.556122, -1.240101, 0.680780
29.429681, 8.489745, -1.152622, 0.648008
29.596137, 8.489732, -1.152524, 0.648144
29.762723, 8.489738, -1.152446, 0.648222
29.929389, 8.529372, -0.797796, 0.579785
30.096081, 8.527837, -0.783407, 0.599670
30.262743, 8.565022, -0.647306, 0.618470
30.429424, 8.640396, -0.709778, 0.627252
30.596095, 8.640465, -0.709901, 0.624119
30.762728, 8.854055, -0.306911, 0.590356
30.929385, 8.960764, -0.184625, 0.580889
31.096135, 8.993595, -0.160149, 0.565901
31.262739, 8.910699, -0.052669, 0.597102
31.429384, 8.965033, -0.071804, 0.678605
31.596115, 8.946786, -0.032388, 0.662631
31.762740, 8.903533, 0.048145, 0.642622
31.929429, 8.931687, 0.281383, 0.659178
32.096153, 8.996556, 0.188306, 0.680010
32.262743, 8.996558, 0.188271, 0.679923
32.429383, 9.056976, 0.340503, 0.597553
32.596102, 9.155048, 0.383130, 0.565674
32.762740, 9.168017, 0.297379, 0.505513
32.929428, 9.171913, 0.478282, 0.494765
33.096133, 9.178749, 0.452771, 0.483632
33.262730, 9.107585, 0.576305, 0.486186
33.429470, 9.092127, 0.601324, 0.474759
33.596119, 9.092241, 0.601225, 0.475252
33.762744, 9.043188, 0.688166, 0.449866
33.929507, 9.001238, 0.743323, 0.381415
34.096076, 9.001531, 0.743437, 0.381920
34.262727, 9.001108, 0.743458, 0.380905
34.596029, 8.728737, 1.134221, 0.364179
34.762736, 8.728673, 1.134213, 0.363753
34.929398, 8.666891, 1.208796, 0.327799
35.096125, 8.680443, 1.053127, 0.338281
35.262754, 8.680383, 1.053196, 0.338042
35.429389, 8.680461, 1.053145, 0.338473
35.946068, 8.594834, 1.185139, 0.330993
36.112723, 8.594810, 1.185134, 0.331001
36.629379, 8.474678, 1.376752, 0.405096
36.796067, 8.474760, 1.376609, 0.405500
36.962785, 8.474816, 1.376532, 0.405800
41.496081, 5.135406, 0.393188, 0.740737
41.662728, 5.135431, 0.393165, 0.740654
41.829386, 5.135367, 0.393272, 0.740719
43.246079, 4.392007, 0.590436, 0.802898
43.412740, 4.391892, 0.590687, 0.802870
43.929389, 3.408393, 0.207141, 0.949306
44.096052, 3.408427, 0.207044, 0.949147
44.262753, 3.408422, 0.207003, 0.949235
44.496061, 4.332523, 0.572423, 0.848821
44.662707, 4.243495, 0.525538, 0.881935
44.829379, 4.238753, 0.478254, 0.857772
44.996059, 4.216058, 0.465328, 0.820930
45.162745, 4.216025, 0.465339, 0.820978
45.329384, 4.216128, 0.465198, 0.821051
49.546077, 4.904676, -0.197036, 0.629824
49.712750, 4.904595, -0.196905, 0.629693
49.879396, 5.288911, -0.058353, 0.665944
50.046071, 5.574879, 0.064485, 0.654488
50.212713, 5.575026, 0.064205, 0.654388
50.379421, 5.574838, 0.064443, 0.654133
50.896122, 5.074335, -0.321549, 0.906397
51.062734, 5.074283, -0.321714, 0.906010
51.229391, 3.919931, -0.965798, 1.025459
51.396078, 8.198771, 1.005689, 0.705679
51.562732, 8.095720, 0.898154, 0.720326
51.729403, 7.727123, 0.584331, 0.760196
51.896097, 7.727148, 0.584327, 0.760219
52.062757, 7.458859, 0.635327, 0.814081
52.229554, 7.403754, 0.627469, 0.850451
52.396052, 7.403957, 0.627131, 0.850438
52.562808, 9.450513, 1.444365, 0.728372
52.729382, 9.450543, 1.444398, 0.728568
52.896039, 9.352249, 1.172456, 0.692304
53.062739, 9.332637, 1.080610, 0.684844
53.229379, 9.235932, 1.196469, 0.716914
53.396438, 9.597573, 1.170173, 0.676196
53.562724, 9.453928, 1.085267, 0.694786
53.729396, 8.421403, 0.564252, 0.754028
53.896075, 8.432053, 0.518897, 0.753234
54.062753, 8.432103, 0.518716, 0.753274
54.229386, 8.282642, 0.386400, 0.741897
54.396030, 8.282580, 0.386399, 0.741692
54.562735, 8.282635, 0.386397, 0.741776
54.729378, 8.461275, 0.271133, 0.721077
54.896089, 8.461228, 0.271175, 0.720877
55.062807, 8.434664, 0.360160, 0.736762
55.229398, 8.416364, 0.442859, 0.755487
55.396067, 8.416385, 0.442800, 0.755513
55.565904, 8.107109, 0.426132, 0.795447
55.729403, 8.020638, 0.549419, 0.808667
55.896069, 7.806779, 0.395157, 0.776003
56.062734, 7.878962, 0.498321, 0.796130
56.229392, 7.953244, 0.412966, 0.846638
56.396062, 7.982607, 0.576252, 0.823479
56.562932, 7.975324, 0.656684, 0.856929
56.729417, 7.749401, 0.620092, 0.872705
56.896167, 7.732208, 0.592441, 0.899806
57.063089, 7.663416, 0.594414, 0.898526
57.229405, 7.719802, 0.684418, 0.897670
57.397840, 7.705266, 0.800488, 0.869358
57.562738, 7.617746, 0.563552, 0.899812
57.729383, 7.847572, 0.694055, 0.868505
57.896090, 7.859647, 0.637468, 0.866593
58.062968, 7.249038, 0.392181, 0.876770
58.229415, 7.329260, 0.416684, 0.872428
58.396090, 6.610089, 0.187792, 0.953820
58.562811, 6.994555, 0.261611, 0.873675
58.729389, 6.994524, 0.261686, 0.873510
58.896064, 7.028448, 0.097921, 0.824076
59.062747, 7.114238, 0.184394, 0.837792
59.229383, 7.011693, 0.319323, 0.810152
59.396064, 6.077746, 0.009781, 0.894471
59.562823, 6.618167, 0.212147, 0.869159
59.729402, 6.879952, 0.098804, 0.841149
59.896077, 6.980527, 0.104367, 0.828369
60.062734, 6.972730, 0.123329, 0.802468
60.229385, 7.095235, 0.197635, 0.797397
60.396059, 7.099941, 0.179341, 0.790542
60.562714, 7.134315, 0.000049, 0.812659
60.729388, 6.090556, -0.122392, 0.937738
60.896059, 5.669527, -0.246635, 0.974452
61.062771, 6.297486, -0.089305, 0.860392
61.229426, 6.572984, -0.012232, 0.826855
61.396065, 6.207370, -0.089976, 0.859387
61.562749, 6.440412, 0.039374, 0.800497
61.729386, 6.609910, -0.036382, 0.776297
61.896083, 6.605752, 0.226797, 0.782007
62.062712, 6.721394, 0.021679, 0.772234
62.229370, 6.761289, -0.138952, 0.755347
62.396116, 6.761281, -0.138963, 0.755287
62.562735, 6.229030, -0.186035, 0.842586
62.729398, 6.670077, -0.091071, 0.785941
62.896085, 6.763836, -0.097937, 0.790286
63.062743, 6.763835, -0.097954, 0.790266
63.229457, 6.962875, -0.189121, 0.796026
63.396137, 6.547334, -0.325808, 0.855404
63.562756, 6.547467, -0.420635, 0.846574
63.729398, 6.783468, -0.399751, 0.844526
63.896475, 6.786139, -0.409160, 0.847782
64.062714, 7.022498, -0.370216, 0.801771
64.229357, 7.152103, -0.456469, 0.789967
64.396228, 7.152099, -0.456449, 0.790049
64.562724, 7.012975, -0.351683, 0.750071
64.729383, 6.956270, -0.183408, 0.743165
64.896079, 6.942297, -0.447499, 0.743282
65.062742, 6.872076, -0.271652, 0.761199
65.229396, 7.181497, -0.446384, 0.770228
65.396106, 7.030586, -0.385467, 0.764354
65.563031, 6.209779, -0.567520, 0.786249
65.729382, 5.942896, -0.651427, 0.806348
65.896089, 6.044575, -0.647554, 0.798277
66.062726, 6.226143, -0.615387, 0.774841
66.229386, 6.453861, -0.512847, 0.741130
66.396080, 6.453832, -0.512892, 0.740850
66.562812, 6.659469, -0.568934, 0.712809
66.729385, 6.622793, -0.449840, 0.715914
66.896071, 6.622809, -0.449836, 0.715988
67.062742, 6.899400, -0.470786, 0.746983
67.229386, 6.899412, -0.470688, 0.747165
67.396091, 6.899405, -0.470710, 0.747162
67.629387, 7.128941, -0.327986, 0.676209
67.796045, 6.959570, -0.071284, 0.682346
67.962790, 6.907770, 0.048617, 0.702788
68.129832, 6.006011, -0.468407, 0.766722
68.296104, 5.965300, -0.354406, 0.781016
68.462826, 5.646431, -0.670967, 0.759536
68.629382, 5.662886, -0.725214, 0.794513
68.796105, 5.722575, -0.715776, 0.805007
68.962774, 5.751819, -0.726989, 0.795690
69.129394, 4.986933, -1.002894, 0.842833
69.296051, 5.228614, -1.007515, 0.798829
69.462776, 4.919468, -1.235770, 0.826384
69.629410, 4.601697, -1.298256, 0.864965
69.796063, 4.412877, -1.349455, 0.884340
69.962809, 4.628190, -1.253427, 0.849125
70.129404, 4.590796, -1.151906, 0.828991
70.296159, 4.590848, -1.151861, 0.829059
70.462746, 4.538520, -0.994936, 0.889295
70.629399, 3.907844, -1.351115, 0.994640
70.796078, 3.927540, -1.327050, 1.020648
70.962779, 3.763447, -1.397546, 1.029172
71.129391, 3.667934, -1.448636, 1.073529
71.296059, 3.513061, -1.496132, 1.014994
71.462772, 3.513302, -1.495894, 1.014637
71.629390, 3.513043, -1.496108, 1.015092
71.796067, 3.561273, -1.672822, 1.006009
71.962764, 3.541005, -1.665454, 1.031653
72.129448, 3.570107, -1.782956, 1.044840
72.296082, 3.582858, -1.826679, 1.051564
72.462765, 3.468131, -1.842177, 1.113305
72.629400, 3.545342, -1.735684, 1.095118
72.796427, 3.545369, -1.735709, 1.095323
72.963006, 3.818086, -1.809491, 1.038458
73.129405, 3.094438, -1.944846, 1.089491
73.296027, 3.106441, -2.050081, 1.087308
73.462747, 3.106429, -2.050062, 1.087321
73.629396, 3.128938, -2.173360, 1.040944
73.796052, 2.986839, -2.025048, 1.031384
73.962782, 2.945141, -2.037089, 1.040133
74.129401, 2.950973, -2.113783, 1.030301
74.296086, 2.950970, -2.113800, 1.030346
74.546066, 3.044265, -1.916473, 1.032027
74.712753, 3.672292, -1.879108, 0.991604
74.879475, 3.672319, -1.879191, 0.991657
75.046030, 3.603727, -1.652040, 1.023727
75.212713, 3.603700, -1.651982, 1.023652
75.462807, 3.628828, -1.871243, 0.998923
75.629393, 3.254815, -1.663610, 1.021817
75.796039, 3.244688, -1.767018, 1.019470
75.962735, 3.929333, -1.424471, 1.007508
76.129412, 3.836991, -1.367540, 0.997604
76.296043, 3.837011, -1.367640, 0.997531
76.462744, 3.907022, -1.191005, 0.950094
76.629387, 3.941411, -1.309901, 0.899799
76.796088, 4.025596, -1.187851, 0.875724
76.962765, 4.143664, -1.337232, 0.855184
77.129822, 4.138278, -1.274289, 0.825091
77.296074, 4.294119, -1.130576, 0.824546
77.462779, 4.295098, -1.134080, 0.821876
77.629377, 4.295141, -1.134397, 0.821759
77.796096, 4.295063, -1.133900, 0.821837
80.012722, 4.235154, -0.440748, 0.983621
80.179440, 4.235116, -0.440545, 0.983600
80.346021, 4.228118, -0.333300, 1.024724
80.512741, 4.228144, -0.333482, 1.024948
80.679711, 4.205024, -0.390483, 1.054896
80.846074, 4.205045, -0.390170, 1.054880
81.012713, 4.205037, -0.389966, 1.054859
81.446068, 4.297994, -0.081434, 1.084008
81.612720, 4.324728, 0.066835, 1.050386
81.779351, 4.337320, 0.123911, 1.028593
81.946043, 4.337343, 0.123434, 1.028442
82.112713, 4.337358, 0.123429, 1.028626
82.929389, 4.384051, 0.563510, 1.025258
83.096059, 4.415993, 0.645053, 1.054775
83.262700, 4.416004, 0.644807, 1.054698
83.429382, 4.416015, 0.644359, 1.054562
83.862737, 4.410067, 0.629216, 1.009333
84.029404, 4.420221, 0.692920, 0.986281
84.196065, 4.420239, 0.693155, 0.986245
84.362735, 4.420209, 0.693275, 0.986249
86.479522, 4.412218, 1.596194, 1.044270
86.646088, 4.412184, 1.596266, 1.044208
86.812749, 4.412212, 1.596301, 1.044313
87.029397, 4.365482, 1.683626, 1.083742
87.196137, 4.365410, 1.683595, 1.083290
87.362735, 4.443178, 1.760276, 1.094740
87.529398, 4.443203, 1.760074, 1.094649
87.696046, 4.490121, 1.890955, 1.034096
87.862741, 4.500245, 1.899156, 1.053894
88.029388, 4.500262, 1.898946, 1.053841
88.196107, 4.596426, 2.032897, 1.058301
88.362794, 4.596451, 2.032732, 1.058282
88.529379, 6.461564, 2.076430, 1.045505
88.696070, 6.423762, 2.050862, 1.010590
88.862744, 6.282163, 2.278221, 1.030792
89.029424, 6.873551, 2.136803, 0.982216
89.196454, 7.283419, 2.276777, 0.949553
89.362726, 7.283430, 2.276982, 0.949470
89.529409, 7.256352, 2.270025, 0.895594
89.696076, 7.256331, 2.270217, 0.895447
90.112715, 7.279058, 2.602719, 0.967180
90.279402, 7.278982, 2.602644, 0.966469
90.446051, 7.254876, 2.670868, 1.030050
90.612722, 7.254871, 2.670789, 1.030173
90.779480, 7.263530, 2.695295, 1.036236
90.946069, 6.417228, 2.896305, 1.096330
91.114040, 6.283115, 2.911297, 1.093494
91.279461, 6.225380, 2.983026, 1.110496
91.446063, 6.574755, 3.046674, 1.076706
91.612716, 6.494098, 3.183422, 1.092569
91.779407, 6.474022, 3.076486, 1.069122
91.946053, 6.403855, 3.127099, 1.043364
92.112722, 6.399617, 3.095983, 1.031231
92.279421, 6.811628, 3.234097, 1.049240
92.446092, 6.759436, 3.130162, 1.006215
92.612725, 6.592673, 3.273584, 1.008022
92.779422, 6.585134, 3.458080, 1.027025
92.946073, 6.593703, 3.526484, 1.041658
93.112735, 6.503324, 3.334423, 1.032784
93.279438, 6.475271, 3.306274, 1.023908
93.446049, 6.464948, 3.315430, 0.980324
93.613003, 6.801021, 3.363117, 0.960743
93.779382, 6.796625, 3.345698, 0.956970
93.946074, 6.796507, 3.341650, 0.970884
94.112756, 6.796532, 3.341803, 0.970879
95.029380, 6.854851, 3.835024, 1.038461
95.196066, 6.854887, 3.835089, 1.038782
95.362754, 6.854913, 3.835139, 1.038782
95.529383, 6.522216, 3.894230, 1.001506
95.696321, 6.438626, 3.792999, 1.006670
95.862762, 5.873979, 3.925520, 1.050093
96.029511, 5.873906, 3.924913, 1.050058
96.196089, 5.844484, 3.783721, 0.993993
96.362732, 5.845207, 3.778377, 0.984113
96.529379, 5.844260, 3.863805, 0.960887
96.697263, 5.848343, 3.924343, 0.952043
96.862684, 5.845202, 3.920478, 0.968067
97.029395, 5.851439, 3.957331, 0.962112
97.195996, 5.851490, 3.955158, 0.950077
97.362752, 5.851527, 3.955158, 0.950359
97.529391, 5.851527, 3.955118, 0.950276
97.946245, 5.912232, 4.421264, 0.996514
98.112710, 5.935560, 4.456762, 0.985989
98.279387, 5.935915, 4.447070, 0.991134
98.446060, 5.942789, 4.498132, 1.019367
98.612738, 5.949540, 4.523783, 1.023767
98.779426, 5.976404, 4.555929, 1.036098
98.946059, 5.218687, 4.578418, 1.102183
99.112714, 5.837189, 4.585737, 1.064467
99.279430, 5.868001, 4.516849, 1.100711
99.446142, 5.595215, 4.616457, 1.116894
99.612680, 5.552384, 4.656702, 1.115499
99.779420, 5.539138, 4.693493, 1.106035
99.946043, 5.816121, 4.771853, 1.128340
100.112781, 5.831395, 4.800872, 1.103739
100.279432, 5.456822, 4.908815, 1.121325
100.446074, 5.413952, 4.977948, 1.090829
100.612716, 5.318782, 5.069061, 1.050279
100.779422, 5.343887, 5.108266, 1.036246
100.946057, 5.203953, 5.222380, 1.068439
101.112731, 5.237521, 5.246451, 1.083800
101.279454, 5.200871, 5.246885, 1.085937
101.446072, 5.166854, 5.175565, 1.011404
101.612715, 5.178437, 5.483101, 0.982492
101.779392, 5.133327, 5.444131, 1.020758
101.946030, 4.680935, 5.574727, 1.067791
102.112723, 4.688705, 5.623944, 1.042563
102.279415, 4.676290, 5.610598, 1.040632
102.446046, 4.654533, 5.682743, 1.003702
102.612712, 4.535468, 5.756317, 1.008170
102.779406, 4.552430, 5.757730, 1.018012
102.946118, 4.574880, 5.861837, 0.992924
103.112944, 4.349708, 5.891567, 1.032383
103.279418, 4.361312, 5.922262, 1.037988
103.446081, 4.205308, 5.951346, 1.055733
103.612712, 4.274586, 5.986861, 1.059920
103.779414, 4.335957, 5.954422, 1.055800
103.946048, 2.819662, 6.018130, 1.091568
104.112716, 1.372482, 7.239412, 1.104638
104.279505, 1.372470, 7.239412, 1.104731
104.446079, 3.371683, 6.349735, 1.432175
104.612718, 3.607859, 6.303553, 1.130983
104.779421, 3.541330, 6.327120, 1.130081
104.946114, 3.530516, 6.311895, 1.120448
105.112728, 3.443899, 6.321837, 1.141473
105.279418, 3.314662, 6.442780, 1.164774
105.446391, 3.224678, 6.533005, 1.217619
105.612755, 3.250768, 6.568287, 1.261458
105.779415, 3.305491, 6.571121, 1.278385
105.946055, 3.093795, 6.363706, 1.265959
106.112735, 2.829699, 6.615184, 1.273580
106.279429, 2.758147, 6.593771, 1.289732
106.446038, 2.694696, 6.620042, 1.309298
106.612712, 2.889174, 6.619565, 1.296917
106.779399, 3.110418, 6.422842, 1.295260
106.946082, 2.591364, 6.604014, 1.314118
107.112729, 2.578090, 6.613746, 1.312898
107.279366, 2.552614, 6.568993, 1.313279
107.446048, 2.475539, 6.604295, 1.301235
107.612714, 2.416419, 6.653055, 1.308777
107.779379, 2.432424, 6.614862, 1.277805
107.946144, 2.464489, 6.591990, 1.232961
108.112723, 2.414202, 6.670986, 1.220028
108.279478, 2.392779, 6.700907, 1.217853
108.446064, 2.426481, 6.680601, 1.219583
108.612714, 2.411791, 6.761063, 1.222362
108.779389, 2.440303, 6.752635, 1.204919
108.946047, 2.504402, 6.844403, 1.210248
109.112714, 2.274735, 7.110954, 1.305872
109.279421, 2.220758, 7.213080, 1.335498
109.446079, 2.279242, 7.197301, 1.310041
109.612737, 2.163616, 7.164178, 1.243311
109.779388, 2.163621, 7.164187, 1.243271
109.946099, 2.301220, 7.300444, 1.285506
110.112709, 2.356758, 7.319126, 1.280265
110.279407, 2.364756, 7.363109, 1.300258
110.446048, 2.375067, 7.376701, 1.321203
110.612711, 2.398114, 7.376235, 1.326535
110.779565, 2.408980, 7.362500, 1.321539
110.946095, 2.539169, 7.430899, 1.304935
111.113276, 2.454471, 7.338674, 1.324805
111.279383, 2.459781, 7.316728, 1.323001
111.446063, 2.546206, 7.377213, 1.319568
111.612713, 2.494591, 7.281319, 1.350192
111.779425, 2.494603, 7.281315, 1.350182
111.946051, 2.546431, 6.924613, 1.252557
112.112709, 2.556669, 6.922282, 1.269068
112.279462, 2.556594, 6.922290, 1.269031
112.446100, 2.576996, 7.221992, 1.386262
112.612775, 2.604442, 6.909745, 1.301000
112.779410, 2.697313, 6.491848, 1.289475
112.946045, 2.654229, 6.876280, 1.323389
113.112720, 2.555136, 6.899529, 1.331288
113.279392, 2.574084, 6.824735, 1.358354
113.446070, 2.734079, 6.492588, 1.385844
113.612715, 2.717882, 6.784425, 1.387775
113.779405, 2.740443, 6.830074, 1.393520
113.946101, 2.543859, 6.620615, 1.383559
114.112696, 2.743081, 6.788184, 1.401116
114.279421, 2.756294, 6.804848, 1.395268
114.446009, 2.749215, 6.806449, 1.420429
114.612729, 2.781201, 6.812073, 1.415219
114.779394, 2.763297, 6.789613, 1.435464
114.946056, 2.768911, 6.821622, 1.417669
115.114977, 2.747972, 6.770554, 1.427704
115.279403, 2.861406, 6.736416, 1.427908
115.446063, 2.696490, 6.753890, 1.441335
115.612705, 2.677658, 6.695062, 1.438075
115.779541, 2.644707, 6.635676, 1.482945
115.946090, 2.696380, 6.840121, 1.461736
116.112792, 2.696331, 6.840198, 1.461609
116.279451, 2.696339, 6.840167, 1.461513
116.446132, 2.623368, 6.717493, 1.469174
116.612715, 2.765305, 6.651555, 1.489272
116.779429, 2.585259, 6.701758, 1.485519
116.946090, 2.391073, 6.486482, 1.486001
117.112706, 2.524186, 6.590849, 1.485462
117.279429, 2.733186, 6.956391, 1.480991
117.446321, 2.494704, 6.821486, 1.490556
117.612728, 2.462919, 6.840720, 1.501722
117.779414, 2.462938, 6.840729, 1.501833
117.946057, 2.680092, 6.768860, 1.522552
118.112988, 2.501493, 6.518108, 1.510138
118.279434, 2.495991, 6.445897, 1.488318
118.446061, 2.492083, 6.484830, 1.473598
118.612711, 2.520230, 6.513109, 1.468788
118.779407, 2.520392, 6.513045, 1.468811
118.946116, 2.448317, 6.449866, 1.485604
119.112720, 2.437372, 6.485804, 1.531171
119.279459, 2.467664, 6.423993, 1.524135
119.446054, 2.624075, 6.642874, 1.532548
119.612714, 2.513114, 6.365450, 1.541342
119.779415, 2.622010, 6.726037, 1.515938
119.946051, 2.885814, 7.314517, 1.489214
120.112739, 3.138323, 7.524874, 1.467946
120.279442, 2.897322, 7.128194, 1.491831
120.446070, 2.866246, 7.051133, 1.518435
120.612684, 2.826736, 6.981263, 1.502286
120.779476, 2.732866, 7.046214, 1.492490
120.946054, 3.244783, 7.707871, 1.461559
121.113873, 2.890367, 7.113722, 1.479627
121.279407, 2.890366, 7.113714, 1.479660
121.446085, 2.847104, 7.051694, 1.431846
121.612712, 2.787587, 6.938817, 1.402319
121.779415, 3.077798, 7.491914, 1.341383
121.946092, 2.849083, 7.071295, 1.365702
122.112800, 2.849058, 7.071326, 1.365840
122.279441, 2.849040, 7.071327, 1.365772
122.446069, 2.715669, 6.986206, 1.334389
122.612713, 2.475522, 6.876377, 1.343345
122.779628, 2.655630, 6.976752, 1.335764
122.946045, 2.660364, 7.070598, 1.337504
123.112722, 2.705682, 7.129215, 1.363870
123.279453, 2.729816, 7.151746, 1.384803
123.446087, 2.561848, 7.281640, 1.407174
123.612727, 2.686491, 7.186401, 1.431158
123.779519, 2.686487, 7.186359, 1.431299
123.946120, 2.767344, 7.322137, 1.451898
124.113180, 2.687508, 7.208340, 1.479674
124.279409, 2.631428, 7.083182, 1.482491
124.446054, 2.652143, 7.278183, 1.534549
124.612715, 2.683309, 7.331337, 1.556590
124.779368, 2.683082, 7.331419, 1.556074
124.946070, 2.847646, 7.601278, 1.555091
125.112733, 2.765580, 7.507626, 1.601336
125.279419, 2.766160, 7.507543, 1.598041
125.446062, 3.085805, 7.861618, 1.595878
125.612719, 3.172908, 7.801031, 1.655869
125.779428, 2.812887, 7.590460, 1.639545
125.946054, 2.598100, 7.407404, 1.667819
126.112727, 2.670482, 7.334221, 1.694906
126.279412, 2.670489, 7.334213, 1.694652
126.512699, 2.473560, 7.628075, 1.762822
126.679414, 2.456372, 7.655515, 1.792942
126.846075, 2.456385, 7.655553, 1.793064
127.012713, 2.456354, 7.655542, 1.792981
128.129415, 2.550653, 7.526392, 1.902936
128.296136, 2.559719, 7.498301, 1.921863
128.462768, 2.549703, 7.493589, 1.920948
128.629388, 2.535687, 7.504653, 1.950865
128.796110, 2.523331, 7.503289, 1.935727
128.962754, 2.527005, 7.486538, 1.921566
129.129398, 2.527209, 7.486222, 1.921155
129.296070, 2.527018, 7.486477, 1.921312
131.529414, 2.079900, 8.290724, 1.798515
131.696121, 2.070425, 8.382093, 1.773794
131.862722, 2.034030, 8.400604, 1.723999
132.029384, 2.034046, 8.400595, 1.723992
132.196031, 2.034249, 8.400263, 1.723961
132.362692, 2.125027, 8.390105, 1.600890
132.529401, 2.104459, 8.152716, 1.477347
132.696080, 2.309122, 8.298613, 1.456225
132.862740, 2.369742, 8.352048, 1.419072
133.029465, 2.364164, 8.500543, 1.407315
133.196120, 2.364188, 8.500507, 1.407301
133.362735, 2.398412, 8.553724, 1.378588
133.529386, 2.377628, 8.673671, 1.390119
133.696060, 2.389955, 8.717354, 1.437339
133.862754, 2.392898, 8.757113, 1.443113
134.029379, 2.306612, 8.807105, 1.412903
134.196153, 2.337395, 8.826678, 1.438092
134.362725, 2.387228, 8.854269, 1.451742
134.529382, 2.528165, 8.963112, 1.451262
134.696069, 2.502939, 8.977702, 1.462641
134.862755, 2.440671, 9.082428, 1.469088
135.029393, 2.523859, 8.955278, 1.455886
135.197077, 2.598061, 9.271986, 1.499864
135.362748, 2.565168, 9.349711, 1.527752
135.529386, 2.553521, 9.210963, 1.479745
135.696048, 2.480077, 9.196583, 1.497150
135.862739, 2.580068, 9.296410, 1.533300
136.029383, 2.692655, 9.285430, 1.535830
136.196046, 2.710514, 9.248583, 1.547728
136.362733, 2.734759, 9.496911, 1.537007
136.529418, 2.606660, 9.449807, 1.546283
136.696127, 2.571906, 9.552182, 1.559779
136.862731, 2.720963, 9.556529, 1.571683
137.029388, 2.698002, 9.476071, 1.575096
137.196160, 2.771859, 9.603746, 1.594322
137.362728, 2.749938, 9.515946, 1.574958
137.529390, 2.705442, 9.542154, 1.582030
137.696053, 2.825282, 9.641748, 1.594487
137.862740, 2.878854, 9.787903, 1.607260
138.029398, 2.786856, 9.842684, 1.600098
138.196083, 2.947595, 9.755872, 1.616848
138.362750, 2.966195, 9.920319, 1.611213
138.529402, 2.966198, 9.920343, 1.611053
138.696528, 3.075554, 10.010878, 1.582144
138.862730, 3.075668, 10.010761, 1.582092
139.029398, 3.075698, 10.010732, 1.581948
139.346104, 3.165636, 10.142470, 1.585516
139.512704, 3.213596, 10.248430, 1.583989
139.679395, 3.420803, 10.325265, 1.552823
139.846092, 3.343818, 10.406096, 1.511580
140.012735, 3.343766, 10.406139, 1.511833
140.179426, 3.360745, 10.359317, 1.495143
140.346058, 3.340033, 10.513491, 1.532072
140.512714, 3.354450, 10.549434, 1.524325
140.679441, 3.489327, 10.653401, 1.547981
140.846045, 3.461507, 10.655894, 1.577885
141.012881, 3.461441, 10.656121, 1.578069
141.229381, 3.671579, 10.860806, 1.563066
141.397149, 3.776130, 10.888317, 1.580826
141.562770, 3.831052, 10.891402, 1.592361
141.729418, 3.865283, 10.807471, 1.584092
141.896110, 3.875309, 10.771828, 1.547873
142.062772, 3.928498, 10.975823, 1.536018
142.229397, 3.956720, 11.086737, 1.528272
142.396098, 3.956727, 11.086679, 1.528671
142.562750, 3.956733, 11.086783, 1.528942
143.096113, 4.109796, 11.287330, 1.480621
143.262742, 4.179130, 11.314842, 1.508051
143.429417, 4.204585, 11.305405, 1.504163
143.596099, 4.204608, 11.305312, 1.504440
143.846058, 4.240948, 11.144663, 1.549965
144.012730, 4.241386, 11.131105, 1.544056
144.179485, 4.241186, 11.210586, 1.569961
144.346058, 4.205451, 11.332787, 1.579545
144.512716, 4.527505, 11.408380, 1.582124
144.679788, 4.520191, 11.499280, 1.593924
144.846094, 4.566239, 11.418395, 1.590495
145.012723, 4.566233, 11.418411, 1.590605
145.179405, 4.444826, 11.467554, 1.578806
145.346117, 4.444815, 11.467555, 1.578785
145.512737, 4.886601, 11.518475, 1.550417
145.679408, 4.944538, 11.514510, 1.533842
145.846100, 4.875691, 11.497630, 1.524276
146.012736, 4.875720, 11.497411, 1.524723
146.179481, 4.974666, 11.525650, 1.519085
146.346057, 5.043678, 11.475000, 1.515821
146.512753, 5.084855, 11.500112, 1.509107
146.679405, 5.105560, 11.419200, 1.534423
146.846049, 5.105535, 11.419360, 1.534868
147.012680, 5.081576, 11.659260, 1.522773
147.179412, 5.125062, 11.505691, 1.541902
147.346108, 5.261536, 11.681860, 1.557511
147.512727, 5.261534, 11.681808, 1.557460
147.846086, 5.235774, 11.868487, 1.594795
148.012744, 5.244902, 11.738625, 1.576330
148.179426, 5.129468, 11.754134, 1.584018
148.346111, 5.155752, 11.664738, 1.591265
148.512715, 5.177143, 11.884739, 1.570158
148.679361, 5.167037, 11.959580, 1.565170
148.846050, 5.079213, 11.792994, 1.542845
149.012727, 5.205877, 11.826165, 1.567528
149.179427, 5.205867, 11.826178, 1.567513
149.346489, 5.251154, 11.884994, 1.550673
149.512723, 5.263926, 11.911519, 1.557975
149.679474, 5.296349, 11.817062, 1.571489
149.846100, 5.314712, 11.749348, 1.526662
150.012710, 5.317511, 11.727477, 1.494150
150.179427, 5.315470, 11.726575, 1.482103
150.346060, 5.315449, 11.726658, 1.482074
150.512733, 5.315431, 11.726700, 1.481979
150.746100, 5.656181, 12.041774, 1.435995
150.912732, 5.656185, 12.041742, 1.435797
151.079425, 5.717366, 12.044827, 1.411648
151.246060, 5.717344, 12.044857, 1.411713
151.412758, 5.666668, 12.222992, 1.405130
151.579446, 5.677527, 11.943952, 1.366757
151.746057, 5.677511, 11.943982, 1.366739
151.912715, 6.531305, 12.305618, 1.396137
152.079453, 6.531299, 12.305607, 1.395996
152.246056, 6.597729, 12.172498, 1.406703
152.412768, 6.049028, 12.268903, 1.391460
152.579426, 6.049048, 12.268901, 1.391315
152.746057, 6.049065, 12.268870, 1.391375
152.912759, 6.472714, 12.258914, 1.442396
153.079442, 6.466708, 12.238197, 1.430866
153.246126, 6.545485, 12.264614, 1.446748
153.412756, 6.526693, 12.180662, 1.432875
153.579405, 6.283840, 12.288679, 1.447170
153.746067, 6.387213, 12.312977, 1.432467
153.912763, 6.128453, 12.183996, 1.433109
154.079439, 6.202466, 12.097106, 1.428239
154.246062, 6.202344, 12.097326, 1.428183
154.412714, 6.752953, 12.364836, 1.376217
154.579408, 6.570353, 12.412198, 1.355994
154.746066, 7.021355, 12.384058, 1.319321
154.912734, 6.739206, 12.184304, 1.310508
155.079426, 6.928761, 12.265146, 1.282175
155.246083, 6.772101, 12.136727, 1.237355
155.412756, 7.041378, 12.341097, 1.202559
155.579430, 7.041362, 12.341129, 1.202820
155.746054, 6.892086, 12.539692, 1.171499
155.912738, 7.079740, 12.511603, 1.136184
156.079443, 7.079743, 12.511561, 1.136732
156.530926, 7.132301, 12.521017, 1.078768
156.696045, 7.228099, 12.452353, 1.075549
156.862733, 7.016459, 12.225029, 1.079759
157.029376, 7.040707, 12.450490, 1.139902
157.196124, 6.968478, 12.518769, 1.129408
157.362739, 7.159949, 12.406131, 1.124315
157.529855, 7.270295, 12.623313, 1.148803
157.696033, 7.632002, 13.145463, 1.197014
157.862728, 7.449912, 12.789071, 1.175797
158.029388, 7.456223, 12.717555, 1.192192
158.196058, 7.463535, 12.744661, 1.200038
158.362743, 7.463440, 12.678431, 1.186212
158.529386, 7.578041, 12.652204, 1.184192
158.696142, 7.578000, 12.652230, 1.184154
158.862772, 7.577976, 12.652247, 1.184055
159.112700, 7.585379, 12.799143, 1.198687
159.279402, 7.574714, 12.739753, 1.177872
159.446158, 7.436855, 12.819949, 1.163782
159.612753, 7.650866, 12.810797, 1.162117
159.779414, 7.645716, 12.752916, 1.185279
159.946055, 7.833755, 12.685018, 1.180037
160.112715, 7.606403, 12.887036, 1.163803
160.279425, 7.695664, 12.791050, 1.221318
160.446046, 7.818893, 13.033914, 1.221957
160.612713, 7.753946, 12.904756, 1.177013
160.779602, 8.068169, 13.578847, 1.273580
160.946101, 7.888353, 13.140402, 1.238479
161.112792, 7.868388, 13.097919, 1.251451
161.279404, 7.839947, 13.122070, 1.215495
161.446053, 8.176158, 13.765186, 1.249954
161.612728, 7.960476, 13.356145, 1.222660
161.779403, 7.943020, 13.315572, 1.217055
161.946087, 7.921201, 13.343769, 1.218082
162.112678, 7.717553, 13.231721, 1.218379
162.279421, 7.612418, 13.008846, 1.188676
162.446124, 7.875314, 13.284413, 1.208940
162.612707, 7.957625, 13.408779, 1.206850
162.779397, 7.925797, 13.085840, 1.177690
162.946147, 7.942826, 13.519105, 1.200466
163.112719, 8.016308, 13.575865, 1.163379
163.280337, 7.823974, 13.444578, 1.167649
163.446142, 8.017793, 13.610647, 1.223222
163.612725, 8.080798, 13.661363, 1.238143
163.779426, 8.125143, 13.790807, 1.243902
163.946068, 8.147511, 13.889698, 1.276008
164.112707, 8.147243, 13.940483, 1.293237
164.279421, 8.166276, 13.955934, 1.317894
164.446049, 7.985800, 13.838175, 1.287586
164.612752, 8.209805, 13.999993, 1.319834
164.779412, 8.231304, 14.021560, 1.328283
164.946081, 8.153163, 14.109145, 1.340793
165.112782, 8.248911, 14.033333, 1.365375
165.279507, 8.147762, 14.104741, 1.362518
165.446088, 8.680161, 14.795604, 1.355781
165.612733, 8.476285, 14.415548, 1.363265
165.780700, 8.412295, 14.282043, 1.353499
165.946082, 8.424412, 14.236264, 1.384919
166.112718, 8.527479, 14.216493, 1.363656
166.279406, 8.602743, 14.177975, 1.342939
166.446074, 8.645400, 14.154079, 1.356266
166.612715, 8.871382, 14.927896, 1.357706
166.779396, 8.879076, 14.659712, 1.340654
166.946075, 8.651818, 14.492268, 1.326856
167.112714, 8.796576, 14.419008, 1.319268
167.279422, 8.684804, 14.555368, 1.335245
167.446050, 8.695446, 14.541469, 1.324402
167.612717, 8.739266, 14.547616, 1.333807
167.779459, 8.752680, 14.561713, 1.319791
167.946065, 8.867289, 14.694953, 1.336874
168.112749, 8.844015, 14.706573, 1.314065
168.279435, 8.830384, 14.669655, 1.304494
168.446066, 8.867220, 14.700513, 1.312851
168.612715, 8.901087, 14.763997, 1.278697
168.779412, 8.901101, 14.763983, 1.278675
168.946021, 9.089307, 15.010445, 1.300756
169.112712, 9.026288, 14.886765, 1.299042
169.279407, 9.027407, 14.830177, 1.309665
169.446083, 9.032831, 14.888720, 1.307349
169.612721, 9.047410, 14.916123, 1.310724
169.779462, 9.071941, 14.871061, 1.312359
169.946155, 9.117685, 14.649767, 1.291464
170.112712, 9.152381, 14.964759, 1.322981
170.279385, 9.203177, 14.999989, 1.323515
170.446116, 9.206883, 14.996764, 1.332686
170.612713, 9.033817, 15.027838, 1.323792
170.779431, 9.133830, 14.969589, 1.321428
170.946037, 9.270852, 15.215670, 1.354099
171.112721, 9.188991, 15.234379, 1.328070
171.279414, 9.039717, 15.050343, 1.311324
171.446050, 9.039759, 15.050337, 1.311118
171.612668, 9.026682, 15.378195, 1.321098
171.779416, 9.048667, 15.421087, 1.330227
171.946082, 8.938918, 15.492537, 1.283875
172.112718, 8.886577, 15.585222, 1.304845
172.279433, 8.927277, 15.658646, 1.314478
172.446131, 8.587145, 15.580552, 1.292621
172.612714, 8.587189, 15.580531, 1.292427
172.779428, 8.587177, 15.580533, 1.292465
172.946055, 8.876041, 15.721554, 1.249188
173.112715, 9.015851, 15.886290, 1.291681
173.279410, 9.033047, 15.927392, 1.292223
173.446233, 8.803097, 15.603362, 1.240363
173.612833, 9.468645, 16.444238, 1.354466
173.779427, 9.468566, 16.444318, 1.354503
173.946056, 9.212809, 16.263712, 1.348684
174.112716, 9.092625, 16.228232, 1.312444
174.279405, 9.092644, 16.228215, 1.312166
174.446043, 9.176300, 16.144393, 1.305444
174.612779, 9.083405, 16.404745, 1.298751
174.779419, 9.083365, 16.404791, 1.298724
174.946077, 9.032832, 16.514676, 1.286767
175.112854, 9.056623, 16.571585, 1.296014
175.279395, 9.056653, 16.571583, 1.295895
175.446117, 8.974832, 16.612100, 1.312497
175.612715, 9.331680, 16.914332, 1.382254
175.779465, 9.054492, 16.939079, 1.356232
175.946082, 8.967502, 16.730118, 1.340409
176.112722, 8.935653, 16.665837, 1.350126
176.279407, 8.898037, 16.837565, 1.355999
176.446103, 8.830088, 16.866744, 1.363221
176.612757, 8.841278, 16.919171, 1.362889
176.779417, 8.851575, 16.967494, 1.375471
176.946121, 9.205802, 17.235837, 1.392777
177.112705, 8.959195, 17.128407, 1.410176
177.279407, 8.861404, 17.129272, 1.451970
177.446168, 8.648174, 17.291867, 1.444659
177.612945, 8.790644, 17.271187, 1.430038
177.779431, 8.882019, 17.355510, 1.448034
177.946066, 8.859123, 17.375568, 1.454487
178.112728, 8.902743, 17.301644, 1.469741
178.279423, 8.855680, 17.496633, 1.467381
178.446088, 8.825637, 17.562913, 1.454228
178.612736, 8.634645, 17.475513, 1.456640
178.779461, 8.712136, 17.595718, 1.471710
178.946102, 8.802993, 17.650088, 1.470486
179.112790, 8.802955, 17.650183, 1.470443
179.279383, 8.765543, 17.790963, 1.471837
179.446055, 8.664787, 17.983263, 1.448257
179.612738, 8.799672, 17.988807, 1.453902
179.779371, 8.714761, 17.994930, 1.441083
179.946056, 8.714787, 17.994822, 1.440922
180.112731, 8.678560, 18.160490, 1.421725
180.279386, 8.785915, 18.046312, 1.451281
180.446100, 8.617165, 18.008620, 1.478436
180.612747, 8.617170, 18.008619, 1.478329
180.779482, 8.539322, 18.046032, 1.451522
180.946059, 8.537661, 18.106196, 1.444294
181.112787, 8.537643, 18.106256, 1.444198
181.279403, 8.817860, 18.173751, 1.416470
181.446065, 8.624549, 18.317381, 1.389368
181.612745, 8.642344, 18.238412, 1.386242
181.779453, 8.695055, 18.441004, 1.366301
181.946136, 8.632031, 18.451974, 1.363758
182.112721, 8.632049, 18.451925, 1.363712
182.446076, 8.648565, 18.397482, 1.257676
182.612721, 8.644430, 18.405782, 1.249358
182.779394, 8.771840, 18.673004, 1.288048
182.946091, 9.029479, 18.750081, 1.295891
183.112901, 8.892732, 18.837008, 1.255210
183.279439, 8.882420, 18.861988, 1.251145
183.446085, 8.896059, 18.866522, 1.258400
183.612736, 8.899697, 18.862012, 1.257317
183.779408, 8.899707, 18.862018, 1.257256
183.946048, 8.907935, 18.813465, 1.270912
184.112970, 8.997645, 18.773691, 1.310159
184.279405, 8.875742, 18.767112, 1.298454
184.446084, 8.864364, 18.746807, 1.306530
184.612713, 8.906179, 18.828794, 1.332926
184.779533, 8.928108, 18.749490, 1.347496
184.946057, 8.939283, 18.838663, 1.353922
185.112751, 8.959763, 18.668229, 1.383624
185.279494, 8.947282, 18.795474, 1.383497
185.446054, 8.947237, 18.795707, 1.383643
185.612715, 8.983897, 18.949880, 1.427356
185.779428, 8.989988, 18.880602, 1.420099
185.946046, 9.030658, 19.092037, 1.448385
186.112716, 9.035267, 19.028379, 1.430693
186.279403, 9.043879, 18.929006, 1.433492
186.446049, 9.094014, 18.998842, 1.436160
186.612712, 9.123399, 18.957870, 1.421482
186.779421, 9.136749, 18.822487, 1.434732
186.946067, 9.162204, 18.918456, 1.450551
187.112719, 9.180452, 18.768352, 1.475282
187.279437, 9.180464, 18.768389, 1.475341
187.446081, 9.210811, 18.780388, 1.483071
187.612717, 9.228186, 18.929994, 1.492075
187.779383, 9.250778, 18.827918, 1.499271
187.946062, 9.261431, 18.912581, 1.530722
188.112712, 9.389274, 18.834100, 1.504282
188.279414, 9.450405, 18.804718, 1.510421
188.446053, 9.388147, 18.790277, 1.525056
188.612750, 9.471836, 18.798818, 1.505103
188.779415, 9.471804, 18.798886, 1.505116
188.946069, 9.455237, 18.684696, 1.502025
189.112721, 9.599577, 18.759619, 1.524552
189.279470, 9.599576, 18.759553, 1.524333
189.446054, 9.599552, 18.759613, 1.524451
189.612715, 9.684965, 18.684091, 1.500145
189.779440, 9.684936, 18.684300, 1.500259
190.012828, 9.873588, 18.717768, 1.427213
190.179398, 9.873558, 18.717817, 1.427322
190.346087, 9.802290, 18.720071, 1.414851
190.512959, 9.891433, 18.751556, 1.406977
190.679475, 9.891421, 18.751630, 1.406948
190.846114, 9.866933, 18.759663, 1.400134
191.013857, 9.866944, 18.759618, 1.400260
191.179461, 9.882257, 18.738917, 1.420481
191.346048, 9.939658, 18.735206, 1.430899
191.512753, 9.923514, 18.871326, 1.437348
191.679394, 9.920121, 18.883434, 1.449531
191.846046, 10.054605, 18.576696, 1.453930
192.013871, 10.160151, 18.701596, 1.473035
192.179361, 10.108901, 18.703562, 1.479877
192.346097, 10.178499, 18.717832, 1.502778
192.512789, 10.205877, 18.756851, 1.530070
192.679514, 10.229897, 18.678324, 1.534447
192.846105, 10.229902, 18.678315, 1.534477
193.014324, 10.230826, 18.823513, 1.514971
193.179381, 10.254773, 18.744458, 1.516983
193.346103, 10.346534, 18.900441, 1.497950
193.512744, 10.377088, 18.915376, 1.501250
193.679438, 10.358794, 19.046701, 1.507364
193.846046, 10.237262, 18.917270, 1.476251
194.012761, 10.285412, 18.896950, 1.446014
194.179501, 10.285372, 18.896929, 1.445975
194.346084, 10.282867, 18.945830, 1.407644
194.513832, 10.294052, 19.025701, 1.397107
194.679410, 10.442710, 18.974644, 1.398586
194.846047, 10.398740, 18.963185, 1.382874
195.012715, 10.404208, 19.003334, 1.373378
195.179529, 10.411708, 19.013328, 1.380187
195.346096, 10.390109, 19.133001, 1.392749
195.512762, 10.445816, 19.030093, 1.368862
195.679433, 10.445811, 19.030105, 1.368880
195.846081, 10.470838, 19.057957, 1.370495
196.012769, 10.482730, 19.059415, 1.367814
196.179390, 10.571408, 19.081600, 1.390219
196.346067, 10.614106, 19.118440, 1.379679
196.512725, 10.641981, 19.091642, 1.406160
196.679368, 10.570334, 19.085812, 1.402695
196.846086, 10.642706, 19.096432, 1.412864
197.012728, 10.694358, 19.107614, 1.413957
197.179418, 10.726246, 19.016349, 1.423702
197.346069, 10.692511, 19.091126, 1.450994
197.512728, 10.688823, 19.113622, 1.458076
197.679416, 10.699205, 19.101243, 1.435163
197.846078, 10.804375, 19.133511, 1.494602
198.013756, 10.863553, 18.973194, 1.520116
198.179410, 10.856553, 19.087233, 1.525065
198.346060, 10.880862, 19.083736, 1.480692
198.512856, 10.899306, 19.067976, 1.460537
198.679384, 10.903885, 19.075418, 1.469325
198.846050, 10.922103, 19.064902, 1.465269
199.012738, 10.922101, 19.064917, 1.465400
199.179571, 11.029373, 19.135040, 1.491613
199.346086, 10.978208, 19.137904, 1.501383
199.512717, 10.978220, 19.137883, 1.501554
199.746075, 11.019763, 19.237463, 1.549518
199.912722, 11.072571, 19.166812, 1.548906
200.079570, 11.043542, 19.327965, 1.560982
200.246046, 11.008048, 19.263570, 1.523420
200.412719, 11.039596, 19.172082, 1.517458
200.579416, 11.039878, 19.171439, 1.517252
200.746071, 11.060427, 19.115764, 1.532542
200.912718, 11.059113, 19.348159, 1.562605
201.079606, 11.208737, 19.358664, 1.534927
201.246081, 11.208753, 19.358650, 1.535096
201.412706, 11.082980, 19.289445, 1.576767
201.579434, 11.157659, 19.311851, 1.553789
201.746054, 11.150992, 19.294839, 1.526277
201.912730, 11.148162, 19.279917, 1.504629
202.079415, 11.191844, 19.186200, 1.508237
202.246049, 11.227366, 19.280052, 1.475047
202.412714, 11.282095, 19.213646, 1.523984
202.579417, 11.282121, 19.213628, 1.524043
202.746095, 11.334663, 19.106763, 1.586870
202.912753, 11.349973, 19.072312, 1.611701
203.079427, 11.358993, 19.316929, 1.617117
203.246195, 11.387891, 19.266646, 1.577758
203.412733, 11.456831, 19.293150, 1.542210
203.579418, 11.412544, 19.266181, 1.567438
203.746070, 11.409458, 19.246799, 1.572116
203.912712, 11.409448, 19.246810, 1.572059
204.079435, 11.363252, 19.365117, 1.573363
204.246066, 11.520631, 19.352594, 1.545188
204.412750, 11.584058, 19.265756, 1.514109
204.579469, 11.517931, 19.231294, 1.500568
204.746121, 11.517930, 19.231299, 1.500576
204.912738, 11.624059, 19.266224, 1.466379
205.079475, 11.624058, 19.266217, 1.466367
205.246072, 11.578019, 19.235897, 1.438068
205.412713, 11.652086, 19.291027, 1.372813
205.579422, 11.619731, 19.380049, 1.389471
205.746081, 11.743150, 19.308626, 1.433376
205.912735, 11.743180, 19.308606, 1.433211
206.079427, 11.743186, 19.308609, 1.433130
206.312748, 11.715015, 19.236287, 1.444494
206.479532, 11.741487, 19.233355, 1.467963
206.646170, 11.765626, 19.245361, 1.455114
206.812719, 11.783468, 19.247526, 1.446277
206.979396, 11.731288, 19.364255, 1.451713
207.146136, 11.792823, 19.271348, 1.435157
207.312716, 11.828276, 19.280553, 1.448499
207.479507, 11.848584, 19.320948, 1.472710
207.646043, 11.852373, 19.316030, 1.485017
207.812732, 11.748719, 19.244319, 1.482944
207.979432, 11.773751, 19.288489, 1.488811
208.146097, 11.773777, 19.288389, 1.488811
208.312712, 11.833916, 19.304294, 1.488980
208.479452, 11.846758, 19.307436, 1.480209
208.646044, 11.859858, 19.308155, 1.476746
208.812709, 11.930458, 19.375820, 1.478339
208.979480, 11.963639, 19.413140, 1.468901
209.146064, 11.982802, 19.436633, 1.472112
209.312975, 11.981212, 19.461235, 1.469279
209.479468, 11.932608, 19.571566, 1.465360
209.646091, 12.063863, 19.376770, 1.458912
209.812718, 12.037496, 19.411114, 1.459541
209.979436, 12.111683, 19.461985, 1.458535
210.146108, 12.155018, 19.479011, 1.456793
210.312714, 12.097132, 19.456495, 1.460732
210.479427, 12.097175, 19.456480, 1.460760
210.696062, 12.133268, 19.419149, 1.422863
210.862750, 12.187345, 19.343333, 1.431294
211.029583, 12.164895, 19.393467, 1.410257
211.196068, 12.164911, 19.393487, 1.410553
211.529405, 12.192460, 19.402394, 1.447398
211.696038, 12.192436, 19.402394, 1.447444
211.862740, 12.192397, 19.402494, 1.447582
212.096447, 12.296418, 19.506148, 1.464579
212.262773, 12.350334, 19.434984, 1.466296
212.429382, 12.367332, 19.442442, 1.478816
212.596061, 12.411392, 19.555618, 1.434929
212.762746, 12.411377, 19.555649, 1.434975
212.929427, 12.409969, 19.501358, 1.400119
213.096029, 12.418657, 19.497543, 1.379674
213.262757, 12.367860, 19.461653, 1.386458
213.429416, 12.356660, 19.436592, 1.396364
213.596081, 12.368335, 19.421248, 1.417380
213.762742, 12.312327, 19.509526, 1.439602
213.929391, 12.298768, 19.525676, 1.456166
214.096063, 12.535196, 19.474261, 1.483000
214.262741, 12.535190, 19.474243, 1.482963
214.429379, 12.588967, 19.477542, 1.486777
214.596057, 12.588983, 19.477537, 1.486852
214.762761, 12.520372, 19.572851, 1.540742
214.929364, 12.642550, 19.455092, 1.525017
215.096099, 12.642580, 19.455058, 1.525019
215.262748, 12.593836, 19.457679, 1.524243
215.429399, 12.596040, 19.452906, 1.521559
215.596038, 12.598505, 19.456519, 1.524634
215.762737, 12.603448, 19.453727, 1.559149
215.929383, 12.565117, 19.436251, 1.539708
216.096071, 12.495392, 19.526375, 1.557077
216.262754, 12.476795, 19.546579, 1.553388
216.429801, 12.603471, 19.485168, 1.511888
216.596071, 12.603500, 19.485157, 1.511519
216.762737, 12.603470, 19.485169, 1.511466
216.929400, 12.694352, 19.542047, 1.460155
217.096072, 12.726959, 19.539392, 1.448164
217.262738, 12.707497, 19.474708, 1.438748
217.430001, 12.810175, 19.385098, 1.439871
217.596060, 12.835353, 19.430701, 1.443581
217.762736, 12.779601, 19.468261, 1.441250
217.929401, 12.808796, 19.468565, 1.438480
218.096316, 12.808825, 19.468525, 1.438383
218.262732, 12.808852, 19.468504, 1.438636
218.596083, 12.894115, 19.460006, 1.416411
218.762739, 12.868477, 19.423698, 1.411053
218.929452, 12.801244, 19.490017, 1.408169
219.096106, 13.066806, 19.570554, 1.415313
219.262745, 13.066799, 19.570549, 1.415453
219.429502, 13.026860, 19.671016, 1.431605
219.596065, 13.042526, 19.616081, 1.410148
219.762733, 13.042299, 19.603401, 1.385738
219.929424, 13.370539, 20.051283, 1.384940
220.096190, 13.309151, 19.863707, 1.398228
220.262774, 13.309125, 19.863687, 1.398178
220.429398, 13.205174, 19.818009, 1.338208
220.596210, 13.443852, 20.202357, 1.346715
220.762721, 13.356310, 19.983979, 1.302520
220.929394, 13.494010, 19.904850, 1.275942
221.096089, 13.355114, 19.916471, 1.281791
221.262774, 13.546019, 20.178847, 1.318438
221.429446, 13.445475, 19.955533, 1.321516
221.596045, 13.337497, 19.820608, 1.307228
221.762691, 13.611482, 20.269570, 1.309548
221.929364, 13.634019, 20.319634, 1.322931
222.096062, 13.531230, 20.179985, 1.320427
222.262729, 13.384733, 19.745691, 1.307293
222.429389, 13.422543, 19.901775, 1.267746
222.596093, 13.444911, 19.793658, 1.269883
222.762904, 13.229700, 19.812988, 1.256289
222.929391, 13.514983, 19.995421, 1.266127
223.096093, 13.515099, 19.995383, 1.266174
223.262754, 13.515119, 19.995389, 1.266060
223.429428, 13.582981, 20.142508, 1.318741
223.596038, 13.621341, 20.032256, 1.328649
223.762759, 13.642079, 20.084245, 1.330268
223.929398, 13.755344, 20.131659, 1.361736
224.096062, 13.746236, 20.188134, 1.390529
224.262754, 13.855087, 20.148228, 1.395620
224.429517, 13.696693, 20.242758, 1.418190
224.596068, 14.033985, 20.694027, 1.404217
224.762758, 13.931456, 20.462219, 1.387245
224.929406, 13.972253, 20.531323, 1.405208
225.096073, 13.934545, 20.366450, 1.417558
225.262750, 13.953861, 20.171741, 1.400849
225.429387, 13.856907, 20.401651, 1.424930
225.596143, 13.997574, 20.444680, 1.433263
225.762732, 14.027946, 20.490042, 1.420221
225.929416, 14.043562, 20.543546, 1.428532
226.096107, 14.057878, 20.567782, 1.440315
226.262762, 14.039058, 20.542971, 1.412602
226.429419, 14.047842, 20.593270, 1.373323
226.596099, 14.266803, 21.148695, 1.410072
226.762749, 14.323009, 21.324261, 1.410773
226.929391, 14.353603, 21.394084, 1.434522
227.096099, 14.205290, 20.930161, 1.420570
227.262737, 14.255520, 20.970218, 1.430561
227.429398, 14.064630, 20.778575, 1.417523
227.596075, 14.267981, 20.861097, 1.432415
227.762762, 14.513036, 21.500850, 1.431590
227.929403, 14.561130, 21.611161, 1.449136
228.096301, 14.419258, 21.054074, 1.443684
228.262737, 14.442031, 20.815083, 1.433445
228.429514, 14.442242, 20.815015, 1.433552
228.596009, 14.215236, 20.879334, 1.441000
228.762854, 14.215261, 20.879316, 1.441058
228.929420, 14.432742, 21.120103, 1.457748
229.096338, 14.428538, 21.134837, 1.428168
229.262742, 14.428476, 21.134843, 1.428153
229.430299, 14.491070, 21.221349, 1.371155
229.596062, 14.727083, 21.587918, 1.395626
229.762716, 14.550766, 21.239497, 1.401312
229.929395, 14.590646, 21.298810, 1.418318
230.096072, 14.633292, 21.249026, 1.418903
230.262746, 14.633264, 21.249047, 1.418926
230.429393, 14.731804, 21.203582, 1.423030
230.596061, 14.817105, 21.307922, 1.440475
230.762728, 14.723865, 21.391242, 1.446870
230.929394, 14.740978, 21.925779, 1.418352
231.096055, 14.753981, 21.443478, 1.447895
231.262734, 14.740856, 21.304236, 1.447834
231.429411, 14.738420, 21.303521, 1.489633
231.596783, 14.767076, 21.427532, 1.484138
231.762752, 14.818612, 21.110811, 1.469492
231.929403, 14.787828, 21.467979, 1.480561
232.096120, 14.793432, 21.411783, 1.490496
232.262727, 14.807186, 21.456900, 1.502112
232.429400, 14.887389, 21.245753, 1.484004
232.596026, 15.030364, 21.238124, 1.491137
232.762733, 14.633601, 20.933224, 1.483717
232.929664, 14.634640, 20.933054, 1.481242
233.096271, 14.907918, 21.624004, 1.536148
233.262758, 14.891814, 21.624772, 1.520658
233.429411, 15.077374, 22.237499, 1.475221
233.596066, 15.103285, 22.451989, 1.482541
233.762724, 14.975604, 22.473710, 1.497511
233.929382, 15.220940, 22.481951, 1.505544
234.096059, 14.998297, 21.901264, 1.522380
234.262969, 15.030052, 21.892260, 1.517247
234.429432, 15.029957, 21.892236, 1.517202
234.596104, 14.840411, 21.327973, 1.506396
234.762736, 14.840444, 21.327974, 1.506310
234.929385, 15.090031, 22.046224, 1.499525
235.096039, 14.922651, 21.534503, 1.431440
235.262740, 14.922640, 21.534544, 1.431518
235.429360, 15.231939, 22.807730, 1.408798
235.596056, 15.217932, 22.563919, 1.406960
235.762748, 15.217972, 22.563930, 1.406888
235.929396, 15.276369, 23.002915, 1.334146
236.096274, 15.258911, 22.535430, 1.352447
236.262836, 15.273792, 22.521569, 1.336862
236.429352, 15.385695, 22.233722, 1.325710
236.596056, 15.430796, 22.220465, 1.303745
236.762736, 15.341327, 22.359190, 1.284257
236.929602, 15.385146, 22.565859, 1.306659
237.096139, 15.372827, 22.565401, 1.305613
237.262724, 15.419521, 22.703632, 1.317094
237.429389, 15.308750, 22.455979, 1.305249
237.596036, 15.308736, 22.455983, 1.305247
237.762746, 15.500581, 22.800184, 1.305656
237.929580, 15.530853, 22.872990, 1.309911
238.096906, 15.546851, 23.668553, 1.369138
238.262784, 15.601753, 23.058801, 1.363435
238.429412, 15.617590, 22.988417, 1.362644
238.596085, 15.762189, 23.011482, 1.394704
238.762739, 15.677274, 22.932178, 1.394446
238.929355, 15.525138, 22.931883, 1.396389
239.096064, 15.768814, 23.001374, 1.402805
239.262748, 15.788829, 22.990365, 1.408218
239.429573, 15.809821, 23.051266, 1.430230
239.596071, 15.809690, 23.051262, 1.430101
239.762780, 15.809641, 23.051265, 1.430033
239.979414, 15.780810, 23.185337, 1.507576
240.146074, 15.803987, 23.217773, 1.550010
240.312739, 15.855302, 23.080885, 1.560297
240.479404, 15.870930, 23.224849, 1.533365
240.646051, 15.889828, 23.191598, 1.486557
240.812694, 15.932969, 23.366687, 1.474516
240.979487, 15.947849, 23.358869, 1.509207
241.146145, 15.979119, 23.325925, 1.550492
241.312718, 16.008286, 23.426319, 1.566904
241.480665, 15.970725, 23.986705, 1.543304
241.646220, 16.078377, 23.470179, 1.567552
241.812718, 16.111724, 23.552089, 1.553684
241.979408, 16.090428, 24.134270, 1.545530
242.146091, 16.132913, 23.649857, 1.494941
242.312683, 16.118467, 24.185028, 1.471808
242.479416, 16.179540, 23.722880, 1.455888
242.646103, 16.235467, 23.667707, 1.451227
242.812721, 16.163341, 23.323900, 1.465245
242.979476, 16.288520, 23.724915, 1.456285
243.146056, 16.210964, 23.787513, 1.454487
243.312680, 16.374157, 23.831341, 1.451781
243.479405, 16.402057, 23.824747, 1.465370
243.646097, 16.435349, 24.031875, 1.508032
243.812717, 16.465247, 23.947512, 1.549593
243.979461, 16.489220, 23.951045, 1.553490
244.146060, 16.531213, 24.062697, 1.532203
244.312719, 16.569929, 24.051188, 1.485952
244.479435, 16.699512, 24.067058, 1.497584
244.646060, 16.627004, 24.109408, 1.456662
244.812716, 16.668480, 24.028231, 1.447114
244.979427, 16.675331, 24.100407, 1.439125
245.146073, 16.705815, 24.048525, 1.409573
245.312706, 16.891585, 23.709007, 1.413954
245.479443, 16.773499, 24.024747, 1.389081
245.646023, 16.820291, 24.104549, 1.387836
245.812723, 16.854465, 24.097729, 1.378281
245.979445, 16.896391, 24.103971, 1.399278
246.146097, 16.921403, 24.116947, 1.408943
246.312716, 16.976748, 24.211368, 1.408642
246.479364, 16.988490, 24.221465, 1.419830
246.646110, 17.031679, 24.740766, 1.397606
246.812715, 17.080237, 24.279996, 1.381308
246.979415, 17.080237, 24.279996, 1.381353
247.146099, 17.110293, 24.318754, 1.398437
247.312727, 17.180759, 24.336449, 1.386084
247.479461, 17.202838, 24.340773, 1.392535
247.646076, 17.243976, 24.283204, 1.391893
247.812719, 17.282856, 24.396171, 1.395504
247.979432, 17.287645, 24.382226, 1.404769
248.146078, 17.351053, 24.319381, 1.413257
248.312714, 17.526566, 23.993430, 1.437116
248.479420, 17.395434, 24.345124, 1.448120
248.646055, 17.459775, 24.472442, 1.473605
248.812756, 17.469256, 24.993260, 1.494431
248.979454, 17.514011, 24.589316, 1.482809
249.146060, 17.512456, 24.543718, 1.502967
249.312717, 17.496136, 25.142180, 1.508365
249.479415, 17.479693, 24.643300, 1.518900
249.646065, 17.291478, 23.771724, 1.536625
249.812716, 17.449615, 24.498276, 1.563712
249.979416, 17.221392, 23.843451, 1.580715
250.146084, 17.559323, 24.542380, 1.597023
250.312744, 17.457200, 24.642030, 1.607735
250.479418, 17.458348, 24.657139, 1.626562
250.646116, 17.464094, 24.823386, 1.626753
250.812753, 17.453545, 24.841528, 1.614821
250.979443, 17.499672, 24.258126, 1.634216
251.146078, 17.472527, 24.871601, 1.607117
251.312716, 17.322627, 24.907319, 1.594426
251.479435, 17.500722, 24.974135, 1.564738
251.646019, 17.521973, 24.969849, 1.523524
251.812709, 17.636572, 25.399427, 1.483814
251.979443, 17.593476, 25.025330, 1.507727
252.146120, 17.740952, 25.560982, 1.427970
252.312727, 17.665196, 25.128873, 1.468670
252.479488, 17.664727, 25.113321, 1.444499
252.646111, 17.665997, 24.549325, 1.426718
252.812717, 17.670299, 25.142219, 1.427325
252.979422, 17.681706, 25.196046, 1.421683
253.146051, 17.670970, 25.190264, 1.404657
253.312718, 17.705885, 25.319499, 1.399155
253.479435, 17.674518, 25.277331, 1.400755
253.646079, 17.692542, 25.383740, 1.397183
253.812741, 17.668678, 24.983473, 1.374701
253.979526, 17.512721, 25.063993, 1.376581
254.146085, 17.837094, 25.812550, 1.418760
254.312715, 17.745171, 25.523782, 1.388015
254.479440, 17.749946, 25.543021, 1.388620
254.646034, 17.766702, 25.539139, 1.387257
254.812741, 17.880004, 25.465753, 1.394764
254.979414, 17.767124, 25.099391, 1.377762
255.146028, 17.833380, 25.510245, 1.408936
255.312714, 18.013449, 25.585569, 1.404519
255.479551, 18.075694, 25.566352, 1.406271
255.646060, 17.871221, 25.259277, 1.405990
255.812685, 18.089614, 26.048133, 1.410304
255.979458, 17.986323, 25.775429, 1.408427
256.146058, 17.963022, 25.730710, 1.382966
256.312740, 17.979541, 25.754445, 1.364464
256.479436, 18.006268, 25.799759, 1.354425
256.646053, 18.015484, 25.809179, 1.353642
256.812724, 18.015476, 25.809182, 1.353613
256.979410, 18.250998, 25.731974, 1.333252
257.146147, 18.105575, 25.862620, 1.336695
257.312724, 18.095783, 25.521749, 1.347569
257.479421, 18.150745, 25.871280, 1.348622
257.646036, 18.160891, 25.841369, 1.350112
257.812729, 18.290114, 25.809305, 1.364985
257.979438, 18.199675, 25.857621, 1.372970
258.146039, 18.166951, 25.994219, 1.368329
258.312713, 18.120896, 26.016957, 1.365149
258.480582, 18.305747, 25.947781, 1.390722
258.646051, 18.329499, 25.949571, 1.416764
258.812689, 18.355130, 25.969901, 1.409746
258.979427, 18.012552, 25.588635, 1.411981
259.146070, 18.344197, 25.612588, 1.423522
259.312739, 18.423025, 26.035100, 1.436385
259.479438, 18.138328, 25.692172, 1.437470
259.646122, 18.212590, 25.666577, 1.497747
259.812673, 18.494464, 26.058353, 1.493527
259.979413, 18.546440, 26.119736, 1.510710
260.146075, 18.576785, 26.083984, 1.533024
260.312713, 18.630030, 26.144277, 1.538317
260.479426, 18.630012, 26.144296, 1.538380
260.646082, 18.708140, 26.190930, 1.529894
260.812689, 18.742509, 26.214067, 1.524346
260.979450, 18.758518, 26.196242, 1.528064
261.146082, 18.809710, 26.233952, 1.508668
261.312718, 18.866788, 26.224646, 1.503661
261.480331, 18.902312, 26.265125, 1.506368
261.646063, 18.898380, 26.277959, 1.522536
261.812712, 19.089908, 26.269776, 1.512139
261.979511, 19.129710, 26.599122, 1.464205
262.146094, 19.098211, 26.652130, 1.493288
262.312726, 19.001476, 26.352044, 1.517988
262.479409, 19.235661, 26.618025, 1.494716
262.646050, 19.177007, 26.301026, 1.529767
262.812712, 19.195435, 26.293087, 1.526664
262.979474, 19.207244, 25.815322, 1.530152
263.146086, 19.260538, 26.262369, 1.528280
263.312714, 19.187991, 26.319032, 1.534044
263.479415, 19.316204, 26.272662, 1.531658
263.646077, 19.360149, 26.279287, 1.536561
263.812724, 19.409794, 26.291119, 1.524618
263.979463, 19.422477, 26.269838, 1.511979
264.146170, 19.047221, 25.338729, 1.518542
264.312737, 19.491073, 26.302366, 1.480298
264.479426, 19.509947, 26.315755, 1.488267
264.646059, 19.530740, 26.290639, 1.486023
264.812741, 19.574421, 26.319087, 1.452096
264.979486, 19.588938, 26.327532, 1.437610
265.146201, 19.621300, 26.299663, 1.437417
265.312741, 19.653508, 26.288790, 1.431872
265.479477, 19.685173, 26.361302, 1.433476
265.646050, 19.718543, 26.279924, 1.412554
265.812717, 19.819050, 26.536227, 1.414304
265.979439, 19.535713, 25.845167, 1.390443
266.146120, 19.836091, 26.217880, 1.409499
266.312721, 19.877645, 26.188456, 1.394710
266.479405, 19.946599, 26.559980, 1.399739
266.646122, 19.922271, 26.263880, 1.382821
266.812700, 19.953663, 26.242998, 1.361787
266.979440, 19.972057, 26.203143, 1.357052
267.146078, 19.992685, 26.156136, 1.357725
267.312744, 20.019798, 26.177488, 1.388579
267.479408, 20.041902, 26.194603, 1.388426
267.646089, 20.056615, 26.134532, 1.393853
267.812736, 20.087615, 26.135366, 1.397965
267.979409, 20.100463, 26.103636, 1.398189
268.146077, 19.936067, 25.676687, 1.385311
268.312847, 20.182359, 26.166194, 1.434222
268.479467, 20.203063, 26.178440, 1.430103
268.646111, 20.213224, 26.155335, 1.438499
268.812719, 20.247545, 26.160156, 1.441742
268.979504, 20.261353, 26.185260, 1.430672
269.146163, 20.276410, 26.212385, 1.418373
269.312719, 20.283664, 26.110398, 1.394558
269.479393, 20.301918, 26.153093, 1.390460
269.646134, 20.301997, 26.153078, 1.390543
269.812747, 20.545926, 26.157985, 1.385499
269.979510, 20.362191, 26.196714, 1.388567
270.146070, 20.506959, 26.516238, 1.383424
270.312698, 20.405266, 26.212726, 1.378699
270.479420, 20.421420, 26.213811, 1.374972
270.646048, 20.508514, 25.830307, 1.378678
270.812719, 20.443361, 26.224019, 1.391421
270.979412, 20.461439, 26.223937, 1.393198
271.146156, 20.472897, 26.248768, 1.399208
271.312722, 20.472906, 26.248774, 1.399213
271.479437, 20.472904, 26.248765, 1.399154
271.646071, 20.502200, 26.230330, 1.426508
271.812700, 20.524451, 26.272011, 1.437014
271.979408, 20.548048, 26.257516, 1.460473
272.146084, 20.465905, 26.321964, 1.459512
272.312727, 20.406632, 26.329768, 1.463787
272.479465, 20.405481, 26.328201, 1.457842
272.646052, 20.665296, 26.306313, 1.455971
272.812717, 20.694306, 26.266311, 1.469098
272.979405, 20.713138, 26.286358, 1.465931
273.146100, 20.710002, 26.279938, 1.457893
273.312736, 20.552025, 25.178593, 1.453570
273.479409, 20.802766, 26.269101, 1.458063
273.646233, 20.820964, 26.287619, 1.467537
273.812722, 20.872537, 26.299169, 1.482663
273.979465, 20.892006, 26.326942, 1.483615
274.146061, 20.936040, 26.332044, 1.495781
274.312682, 20.975482, 26.339526, 1.489616
274.479408, 21.124156, 25.959487, 1.498274
274.646112, 21.140837, 26.355419, 1.508054
274.812714, 21.140833, 26.355424, 1.508061
274.979388, 21.293844, 26.384405, 1.524784
275.146060, 21.121061, 26.670803, 1.472985
275.312748, 21.011338, 26.679603, 1.501198
275.479422, 21.011314, 26.679603, 1.501206
275.646056, 21.281797, 26.709742, 1.506035
275.812723, 21.238479, 26.410037, 1.520664
275.979413, 21.253303, 26.399513, 1.513599
276.146077, 21.353010, 26.647966, 1.464086
276.312708, 21.287350, 26.612850, 1.431394
276.479579, 21.307780, 26.634510, 1.408336
276.646073, 21.307886, 26.634458, 1.408360
276.812718, 21.307892, 26.634461, 1.408327
277.246065, 21.466202, 26.589455, 1.399340
277.412732, 21.588067, 26.576665, 1.400855
277.579386, 21.529902, 26.517656, 1.407389
277.746135, 21.558001, 26.280321, 1.340636
277.912729, 21.694013, 25.923134, 1.307511
278.079449, 21.617219, 26.426993, 1.374234
278.246138, 21.523854, 26.267549, 1.313804
278.412719, 21.669645, 26.216024, 1.305665
278.579595, 21.684257, 26.228210, 1.307495
278.746092, 21.617343, 26.029708, 1.280102
278.912740, 21.617338, 26.029713, 1.280080
279.079415, 21.471361, 24.519012, 0.998558
279.246090, 21.816681, 26.461172, 1.330302
279.412719, 21.833689, 26.313029, 1.250027
279.579434, 21.854610, 26.349742, 1.251692
279.746234, 21.909049, 26.530631, 1.312413
279.912779, 21.942782, 26.364626, 1.258539
280.079467, 21.966079, 26.335966, 1.252424
280.246067, 21.997195, 26.359110, 1.263553
280.412797, 22.019040, 26.260723, 1.253703
280.579416, 22.027905, 26.300320, 1.275167
280.746050, 22.061413, 26.299342, 1.296428
280.912744, 22.071250, 26.251791, 1.324511
281.079395, 22.071247, 26.251808, 1.324433
281.246115, 22.093587, 26.262686, 1.376362
281.412690, 22.122237, 26.266943, 1.445276
281.579490, 22.139479, 26.265415, 1.455584
281.746029, 21.974525, 26.128989, 1.468790
281.912723, 22.167486, 26.233726, 1.512066
282.079413, 22.176876, 26.180911, 1.523153
282.246052, 21.831468, 25.278733, 1.579252
282.412695, 22.200286, 26.175878, 1.580488
282.579420, 22.199957, 26.175824, 1.580500
282.746062, 22.133625, 26.200427, 1.640204
282.912730, 21.809915, 25.135583, 1.751645
283.079904, 22.254906, 25.903633, 1.670127
283.246042, 22.267867, 26.100330, 1.667194
283.412718, 22.384915, 26.094346, 1.678300
283.579427, 22.301456, 26.092863, 1.644597
283.746153, 22.069840, 25.739564, 1.631634
283.912717, 22.369402, 25.827168, 1.595590
284.079419, 22.366357, 26.042506, 1.582016
284.246066, 22.387759, 26.011845, 1.537779
284.412762, 22.429087, 26.088908, 1.489924
284.579419, 22.434057, 26.030101, 1.472883
284.746098, 22.554997, 26.041212, 1.472291
284.912773, 22.449977, 26.012980, 1.429246
285.079445, 22.448634, 25.975113, 1.421283
285.246048, 22.448753, 25.984613, 1.410126
285.412756, 22.448742, 25.984624, 1.410084
285.579423, 22.631091, 25.957935, 1.354258
285.746069, 22.448062, 26.010753, 1.274810
285.912736, 22.431312, 25.993919, 1.239902
286.079428, 22.431313, 25.993909, 1.239996
286.246084, 22.435018, 26.005573, 1.211117
286.412702, 22.573223, 25.980450, 1.202899
286.579415, 22.573291, 25.980438, 1.202823
286.746051, 22.329953, 26.051167, 1.171956
286.912729, 22.150765, 25.759128, 1.149761
287.079417, 22.406763, 26.054144, 1.180693
287.246088, 22.372161, 25.946825, 1.180686
287.412720, 22.367777, 25.886714, 1.190906
287.579396, 22.377365, 25.887791, 1.170023
287.746070, 22.388861, 25.902507, 1.147104
287.912719, 22.457315, 26.146720, 1.199310
288.079457, 22.437256, 26.041742, 1.195781
288.246087, 22.437130, 26.041797, 1.195859
288.412744, 22.517887, 26.222574, 1.206069
288.579397, 22.517834, 26.222579, 1.206059
288.746071, 22.544744, 26.332883, 1.212374
288.912717, 22.411680, 26.072395, 1.253890
289.079432, 22.327702, 26.108154, 1.246386
289.246097, 22.270294, 26.131450, 1.234772
289.412722, 22.378914, 25.784532, 1.240267
289.579432, 22.378939, 25.784523, 1.240315
289.746061, 22.382780, 26.000513, 1.329199
289.912765, 22.443245, 26.220793, 1.355100
290.079430, 22.391349, 26.024590, 1.357961
290.246050, 22.153274, 25.844754, 1.362322
290.412725, 22.153311, 25.844735, 1.362362
290.579594, 22.301424, 26.069389, 1.408696
290.746144, 22.436324, 26.040340, 1.435340
290.912788, 22.436420, 26.040311, 1.435610
291.079455, 22.436477, 26.040309, 1.433482
291.246075, 22.144874, 26.166775, 1.415534
291.412721, 22.114281, 26.055540, 1.429536
291.579412, 22.285710, 25.833523, 1.428160
291.746083, 22.283115, 26.067446, 1.439128
291.912723, 22.209726, 26.173241, 1.437249
292.079417, 22.307207, 25.903070, 1.424219
292.246067, 22.435710, 26.539013, 1.444571
292.412753, 22.318883, 26.209885, 1.406402
292.579497, 22.318719, 26.209978, 1.406603
292.746057, 22.231671, 26.172078, 1.397038
292.912731, 22.353041, 26.538442, 1.414970
293.079439, 22.259058, 26.274127, 1.386986
293.246086, 22.262416, 26.228192, 1.368214
293.412754, 22.257809, 26.244942, 1.373383
293.579434, 22.360724, 26.218588, 1.371111
293.746065, 22.425541, 26.199079, 1.365213
293.913121, 22.219595, 26.319729, 1.358131
294.079428, 22.220208, 26.241900, 1.334419
294.246110, 22.211296, 26.419256, 1.356879
294.412731, 22.182032, 26.379282, 1.340193
294.579412, 22.182048, 26.379287, 1.340283
294.746052, 22.205484, 26.478350, 1.340334
294.912732, 22.273829, 26.369991, 1.325192
295.079459, 22.158153, 26.430035, 1.324098
295.246086, 22.158311, 26.429959, 1.324607
295.412761, 22.158314, 26.429991, 1.324277
295.662774, 22.266016, 26.559236, 1.405903
295.829399, 22.274389, 26.560729, 1.400741
295.996156, 22.130020, 26.634878, 1.414702
296.162732, 22.455352, 27.075887, 1.440097
296.329379, 22.288370, 26.572098, 1.448128
296.496179, 22.106816, 26.677496, 1.452425
296.662740, 22.289524, 26.881657, 1.471419
296.829427, 22.289388, 26.881760, 1.471383
296.996467, 22.231315, 26.828248, 1.469640
297.162846, 22.212874, 26.815980, 1.480650
297.329390, 22.096302, 26.877262, 1.483388
297.496221, 22.118979, 26.865651, 1.493038
297.662759, 22.119027, 26.865620, 1.493251
297.829392, 22.420635, 27.268630, 1.493665
297.996099, 22.420624, 27.268648, 1.493836
298.162746, 22.222740, 26.800398, 1.486815
298.329403, 21.801735, 26.637532, 1.470547
298.496113, 21.801810, 26.637497, 1.470483
298.662770, 22.037687, 26.637389, 1.431666
298.829413, 22.119797, 26.919100, 1.456537
298.996077, 22.119914, 26.919012, 1.456200
299.162812, 21.993568, 26.994279, 1.459054
299.329400, 21.993581, 26.994304, 1.459002
299.579439, 22.176433, 27.119959, 1.441452
299.746053, 22.172136, 27.119958, 1.464229
299.912798, 22.157480, 27.175213, 1.456966
300.079428, 22.144946, 27.237263, 1.456399
300.246127, 22.144968, 27.237244, 1.456446
300.412772, 22.144927, 27.237285, 1.456271
300.579432, 22.054743, 27.344514, 1.477327
300.746065, 21.803171, 27.329071, 1.457249
300.912781, 21.808039, 27.323088, 1.461520
301.079446, 21.941484, 27.232841, 1.473003
301.246091, 22.038887, 27.482398, 1.454224
301.412721, 22.038888, 27.482396, 1.454141
301.579420, 22.055771, 27.529547, 1.446753
301.746068, 22.041262, 27.535334, 1.444155
301.912890, 21.962320, 27.615254, 1.429784
302.079416, 22.096536, 27.623919, 1.443239
302.246069, 21.908430, 27.659145, 1.426351
302.412820, 21.887818, 27.680639, 1.422152
302.579422, 22.306859, 27.844736, 1.425468
302.746058, 22.150597, 27.692498, 1.401180
302.912782, 22.172254, 27.715087, 1.397873
303.079386, 22.172188, 27.715177, 1.397992
303.246078, 22.158681, 27.707583, 1.377445
303.412840, 22.164884, 27.719517, 1.361480
303.579453, 22.225424, 27.787619, 1.369923
303.746082, 22.000167, 27.815439, 1.339363
303.912750, 22.224792, 27.809373, 1.350589
304.079985, 22.162879, 27.693747, 1.349391
304.246068, 22.233029, 27.824207, 1.361599
304.412695, 22.188563, 27.816500, 1.374887
304.579411, 22.118605, 27.745603, 1.396329
304.746062, 22.079766, 27.998201, 1.426441
304.912755, 22.208003, 27.933077, 1.465236
305.079628, 22.279033, 27.979647, 1.468481
305.246055, 22.311988, 28.003823, 1.471043
305.412749, 22.311989, 28.003802, 1.471124
305.846057, 22.415429, 27.878258, 1.534198
306.012957, 22.336940, 28.119997, 1.515304
306.179365, 22.212826, 28.002440, 1.517965
306.346077, 22.161697, 28.027043, 1.511104
306.512796, 22.161655, 28.027063, 1.511172
306.679579, 22.178531, 28.063052, 1.533598
306.846071, 22.178469, 28.063143, 1.533591
307.012762, 22.207228, 28.114239, 1.474704
307.179396, 22.156345, 28.086921, 1.436375
307.346051, 22.295047, 28.172258, 1.420587
307.512726, 22.295033, 28.172301, 1.420360
307.679435, 22.664910, 28.451549, 1.404661
307.846053, 22.664897, 28.451577, 1.404701
308.129418, 22.438551, 28.345540, 1.380257
308.296065, 22.412149, 28.327909, 1.352337
308.462875, 22.490254, 28.221132, 1.318634
308.629383, 22.490270, 28.221108, 1.318651
308.796057, 22.555608, 28.397256, 1.393449
308.962752, 22.628863, 28.488769, 1.419884
309.129393, 22.574005, 28.573113, 1.402257
309.296084, 22.574031, 28.573038, 1.402178
309.462755, 22.574089, 28.572893, 1.402069
309.712729, 22.711052, 28.546740, 1.422698


==> data/forest_data/uav45/_uvdar_filteredPose2_20to330.csv <==
# data in uav45/local_origin
# time, x, y, z
-0.020388, 4.026668, 2.877491, 1.175492
0.146192, 4.080359, 3.013304, 1.189008
0.312769, 3.947052, 2.720741, 1.154494
0.479610, 3.545538, 2.387682, 1.232019
0.646314, 3.688809, 2.438191, 1.180148
0.812793, 3.775775, 2.712233, 1.160263
0.979498, 3.684129, 2.767019, 1.154077
1.146140, 3.665740, 2.786158, 1.169229
1.312736, 3.549435, 2.825693, 1.156191
1.479604, 3.549354, 2.825722, 1.156386
1.646119, 3.421940, 2.669061, 1.147279
1.812800, 3.267632, 2.765670, 1.188670
1.979616, 3.114560, 2.752922, 1.172972
2.146138, 3.244546, 2.761770, 1.169961
2.312816, 2.958550, 2.731644, 1.204634
2.479493, 2.788445, 2.706672, 1.228357
2.646128, 2.746444, 2.748973, 1.236356
2.812789, 2.688003, 2.804333, 1.258914
2.979566, 2.559506, 2.762415, 1.264251
3.146097, 2.650185, 2.837781, 1.272597
3.312782, 2.563376, 2.830916, 1.292607
3.479597, 2.388461, 2.771839, 1.292176
3.646143, 2.292572, 2.742821, 1.279430
3.812840, 2.237612, 2.734979, 1.273969
3.979582, 2.358101, 2.792319, 1.242533
4.146304, 2.372125, 2.864185, 1.276422
4.312847, 2.322779, 2.931817, 1.231561
4.479529, 2.011733, 2.689884, 1.223882
4.646245, 1.969411, 2.733496, 1.203203
4.812806, 2.112054, 2.813885, 1.179624
4.979485, 2.112047, 2.813896, 1.179794
5.146510, 1.751806, 2.822592, 1.204145
5.312769, 1.943036, 2.693875, 1.158502
5.479517, 1.722467, 2.612140, 1.147885
5.646169, 1.867146, 2.689768, 1.152784
5.812780, 1.867141, 2.689759, 1.152346
5.979494, 1.867118, 2.689783, 1.152754
6.229598, 1.394307, 2.337703, 1.210355
6.396187, 1.366727, 2.357251, 1.199649
6.562987, 0.971315, 1.792803, 1.254578
6.729547, 1.279787, 2.595822, 1.167457
6.896198, 1.207055, 2.275186, 1.198190
7.062795, 1.074913, 2.345474, 1.223065
7.229470, 1.114930, 2.165637, 1.208782
7.396161, 1.057881, 2.120632, 1.212583
7.562823, 0.951957, 2.011090, 1.241257
7.729485, 0.951965, 2.011067, 1.241222
7.896178, 0.951959, 2.011059, 1.240978
8.062814, 1.076876, 1.919249, 1.220921
8.229440, 0.811160, 1.906204, 1.231755
8.396154, 0.811164, 1.906216, 1.231817
8.562852, 0.750409, 1.888973, 1.246012
8.729500, 0.701847, 1.840309, 1.245743
8.896186, 0.730882, 1.892072, 1.241895
9.062865, 0.683731, 1.859519, 1.254792
9.229441, 0.653774, 1.853459, 1.271371
9.396232, 0.682918, 1.922926, 1.281387
9.562894, 0.636181, 1.866639, 1.301399
9.729450, 0.606668, 1.850996, 1.301076
9.896255, 0.378466, 1.456715, 1.379415
10.062806, 0.625807, 1.922517, 1.313310
10.229441, 0.596864, 1.944402, 1.324689
10.396204, 0.548952, 1.902471, 1.324384
10.562855, 0.550942, 1.961151, 1.314773
10.729576, 0.479953, 1.919351, 1.309083
10.896251, 0.470214, 1.922454, 1.315016
11.062809, 0.479307, 1.991108, 1.306863
11.229869, 0.422431, 1.947621, 1.306432
11.396184, 0.412610, 1.964763, 1.326283
11.562823, 0.176005, 1.509279, 1.394423
11.729463, 0.333350, 1.877379, 1.325091
11.896177, 0.314237, 1.936584, 1.362235
12.062819, 0.124568, 1.536108, 1.385554
12.229469, 0.250076, 1.947986, 1.372996
12.396441, 0.265062, 1.970812, 1.379899
12.562897, 0.349821, 1.933973, 1.376286
12.729451, 0.076473, 1.514088, 1.373196
12.896262, 0.208449, 1.930481, 1.396481
13.062832, 0.199721, 1.990424, 1.413259
13.229475, 0.192905, 1.992476, 1.417956
13.396342, 0.197191, 1.994989, 1.411244
13.562845, 0.195402, 2.004993, 1.410139
13.729485, 0.162390, 1.960198, 1.400573
13.896219, 0.162870, 1.959718, 1.400170
14.062831, 0.173127, 2.026239, 1.391929
14.229471, 0.151324, 2.034630, 1.389317
14.396157, 0.136637, 1.987525, 1.405715
14.562800, 0.141779, 2.037584, 1.418434
14.729463, 0.139223, 2.121720, 1.415422
14.896177, 0.126105, 2.109871, 1.408691
15.062797, 0.093553, 2.063955, 1.411536
15.229677, 0.056243, 1.755816, 1.426333
15.396491, 0.056237, 1.755816, 1.426356
15.562900, -0.011040, 1.611125, 1.437976
15.729455, 0.028819, 2.188266, 1.409814
15.896194, -0.092628, 2.621189, 1.428272
16.062821, -0.092723, 2.621208, 1.428516
16.229476, 0.094935, 2.623675, 1.411081
16.396185, -0.062981, 2.273676, 1.420534
16.562812, -0.104235, 2.238703, 1.426820
16.729467, -0.137414, 2.245224, 1.418165
16.896232, -0.155767, 2.319036, 1.431534
17.062824, -0.146823, 1.780433, 1.479326
17.229475, -0.408703, 2.679962, 1.430618
17.396200, -0.247390, 2.335148, 1.427369
17.562813, -0.180627, 1.773211, 1.477900
17.729489, -0.276080, 2.217455, 1.442808
17.896208, -0.276408, 2.217407, 1.442828
18.063434, -0.237184, 1.837052, 1.500147
18.229894, -0.229914, 1.760864, 1.484097
18.396221, -0.331236, 2.155059, 1.459832
18.562835, -0.413891, 2.123045, 1.472537
18.729465, -0.606098, 2.053076, 1.491843
18.896264, -0.868072, 2.845552, 1.529787
19.062841, -0.619226, 2.199798, 1.531693
19.229450, -0.446024, 2.170881, 1.503183
19.396191, -0.445914, 2.170974, 1.503182
19.562823, -0.301345, 2.192249, 1.494376
19.729638, -0.371406, 2.082970, 1.510166
19.896464, -0.360440, 2.053937, 1.502691
20.062897, -0.378914, 2.110723, 1.503708
20.229420, -0.381749, 2.072427, 1.473718
20.396169, -0.381583, 2.072257, 1.474250
20.562819, -0.315513, 1.622819, 1.461608
20.729456, -0.416461, 2.047742, 1.474712
20.896192, -0.411129, 2.447051, 1.475488
21.062861, -0.329773, 1.623732, 1.461661
21.229476, -0.442251, 2.062922, 1.433309
21.396361, -0.442214, 2.062946, 1.433408
21.563150, -0.396310, 2.008782, 1.424648
21.729553, -0.323059, 1.823520, 1.407969
21.896172, -0.336255, 1.958915, 1.387512
22.062862, -0.365848, 2.022047, 1.396024
22.229472, -0.417930, 2.110752, 1.395105
22.396168, -0.418882, 2.067194, 1.404446
22.562833, -0.282519, 1.515390, 1.423212
22.729473, -0.384791, 1.965770, 1.379060
22.896316, -0.398284, 1.980818, 1.370799
23.063343, -0.393539, 1.946800, 1.372661
23.229641, -0.383817, 1.981016, 1.368900
23.396242, -0.381853, 1.955402, 1.372061
23.562821, -0.472336, 1.842237, 1.374831
23.729961, -0.366145, 1.874469, 1.370745
23.896253, -0.412189, 2.025735, 1.352258
24.062819, -0.501615, 1.918467, 1.356667
24.229439, -0.395604, 1.898559, 1.348700
24.396224, -0.288381, 1.919485, 1.328091
24.562879, -0.421696, 1.860328, 1.342363
24.729604, -0.707689, 2.290773, 1.360328
24.896350, -0.707616, 2.290789, 1.360400
25.062829, -0.436763, 1.850379, 1.377673
25.229534, -0.431732, 1.870801, 1.350055
25.396345, -0.437499, 1.755088, 1.363118
25.562823, -0.439821, 1.713934, 1.381263
25.729471, -0.466821, 1.696846, 1.413317
25.896315, -0.692100, 1.893908, 1.410584
26.063153, -0.496258, 2.046152, 1.445777
26.229468, -0.466173, 1.725255, 1.396324
26.396213, -0.432307, 1.629948, 1.401480
26.562813, -0.445525, 1.685732, 1.399215
26.729503, -0.410670, 1.654997, 1.381546
26.896234, -0.407776, 1.635605, 1.388314
27.062843, -0.389042, 1.558087, 1.370674
27.229484, -0.402904, 1.629017, 1.377405
27.396310, -0.395482, 1.639506, 1.375074
27.562978, -0.369405, 1.638358, 1.405985
27.729515, -0.366487, 1.604765, 1.381661
27.896191, -0.345901, 1.489588, 1.383136
28.062834, -0.333220, 1.571746, 1.376025
28.229562, -0.293511, 1.382087, 1.363465
28.396280, -0.297653, 1.529073, 1.364766
28.562952, -0.292069, 1.522172, 1.365803
28.729474, -0.404766, 1.823265, 1.352035
28.896193, -0.276587, 1.678701, 1.329211
29.062817, -0.264749, 1.798005, 1.318288
29.229445, -0.228636, 1.654131, 1.266290
29.396168, -0.102622, 1.770425, 1.270164
29.562830, -0.131461, 1.789717, 1.219956
29.729571, -0.144808, 1.636562, 1.216965
29.897727, -0.292044, 1.702308, 1.160218
30.062831, -0.272990, 1.566394, 1.155081
30.229568, -0.269237, 1.580707, 1.167537
30.396151, -0.262054, 1.637355, 1.114976
30.562810, -0.241188, 1.643605, 1.104963
30.729441, -0.219004, 1.692914, 1.079138
30.896490, -0.206622, 1.581976, 1.061688
31.062840, -0.238790, 1.602794, 1.060382
31.229473, -0.225176, 1.580669, 1.089697
31.396132, -0.235011, 1.524030, 1.132627
31.562812, -0.342765, 1.529974, 1.130972
31.729523, -0.336442, 1.217500, 1.168036
31.896195, -0.372784, 0.751393, 1.249654
32.062813, -0.384482, 0.655869, 1.237596
32.229550, -0.202927, 1.305886, 1.145693
32.396412, -0.302239, 1.317305, 1.148465
32.562849, -0.126827, 1.482426, 1.077707
32.729434, -0.081331, 1.496468, 1.073328
32.896436, -0.081341, 1.496633, 1.073664
33.063436, -0.100632, 1.438731, 1.063218
33.229437, -0.188372, 1.650327, 1.047564
33.396310, -0.193436, 1.663696, 1.042942
33.562813, -0.259611, 1.524548, 1.062506
33.729452, -0.089391, 1.576892, 1.059307
33.896172, -0.246430, 1.679832, 1.064506
34.062788, -0.246447, 1.679825, 1.064393
34.229429, -0.231046, 1.658918, 1.049092
34.396197, -0.158914, 1.734164, 1.032293
34.563078, -0.086751, 1.879494, 0.973914
34.729483, -0.064256, 1.897188, 0.938264
34.896207, -0.027308, 1.938146, 0.924152
35.062881, -0.004060, 2.029155, 0.887977
35.229483, 0.094283, 2.215057, 0.879655
35.396195, -0.018469, 1.860898, 0.938770
35.562848, -0.018479, 1.860826, 0.938449
35.729496, -0.134289, 1.899853, 0.891049
35.896094, 0.029011, 1.906618, 0.862491
36.062874, -0.105052, 1.574498, 0.894739
36.229461, -0.037378, 1.581541, 0.903974
36.396227, 0.006098, 1.677046, 0.926311
36.562858, -0.009352, 1.719225, 0.904507
36.729480, -0.135766, 1.777017, 0.966361
36.896248, -0.173448, 1.801565, 1.033151
37.062839, -0.173374, 1.801568, 1.033191
37.229490, 0.031506, 1.676506, 1.087749
37.396235, -0.012903, 1.684017, 1.125521
37.562785, -0.093553, 1.724707, 1.142074
37.729461, 0.197612, 1.677683, 1.168846
37.896135, 0.157573, 1.803010, 1.171302
38.063160, 0.086859, 1.690121, 1.183342
38.229480, -0.031354, 1.667458, 1.177824
38.396149, 0.023648, 1.624618, 1.103989
38.562865, 0.060889, 1.593813, 1.065679
38.729483, -0.033995, 1.642812, 1.054205
38.896184, 0.125657, 1.580379, 1.015444
39.062862, 0.248015, 1.765248, 0.954763
39.229584, 0.324031, 1.918772, 0.971636
39.396323, 0.218597, 1.858997, 1.050220
39.579421, -0.588064, 0.692517, 1.065709
39.746049, -0.125899, 1.228976, 1.049472
39.912711, 0.047992, 1.632271, 1.049100
40.079445, 0.271802, 2.088387, 1.004480
40.246096, 0.421891, 1.922952, 1.402389
40.412724, 0.647306, 2.421430, 0.963929
40.579380, 0.830554, 2.294710, 0.949707
40.746054, 0.756673, 2.030974, 0.977783
40.912777, 0.757062, 1.917961, 0.982957
41.079609, 0.777049, 1.824424, 0.967832
41.246302, 0.662680, 1.899228, 0.986177
41.412794, 0.927683, 1.797213, 0.965750
41.579551, 0.951294, 1.723091, 0.962558
41.746146, 0.830589, 1.421237, 0.957816
41.913306, 0.829470, 1.385221, 0.996575
42.079832, 0.772755, 1.268626, 1.000618
42.246273, 0.895491, 1.315603, 1.047619
42.412809, 0.955397, 1.227984, 1.016543
42.579838, 1.134295, 1.585623, 0.983327
42.746217, 1.160120, 1.140956, 0.996419
42.912828, 1.281820, 1.250309, 1.014908
43.079560, 1.304195, 1.237403, 1.016598
43.246173, 1.354394, 1.197595, 1.010751
43.412834, 1.328104, 1.227897, 1.011285
43.579795, 1.319873, 1.238521, 1.016228
43.746295, 1.337799, 1.055574, 1.048038
43.912846, 1.301813, 1.051280, 1.047148
44.079499, 1.380410, 0.941728, 1.015423
44.246228, 1.470975, 0.783219, 1.037564
44.412810, 1.482873, 0.852924, 0.996707
44.579778, 1.223698, 0.691364, 1.076575
44.746110, 1.412608, 0.661478, 1.044537
44.912816, 1.484204, 0.541615, 1.032407
45.079525, 1.484201, 0.541624, 1.032355
45.246176, 1.743357, 0.807689, 1.013453
45.412815, 1.769315, 0.964809, 0.945506
45.579489, 1.889072, 0.739473, 0.973605
45.746163, 0.945936, 0.017466, 0.999566
45.912865, 0.945911, 0.017400, 0.999315
46.079541, 1.362593, 0.234734, 1.045299
46.246153, 0.243417, -0.446020, 1.066184
46.412817, 0.834907, -0.264421, 1.050993
46.579547, 1.030232, -0.149521, 1.063824
46.746147, 1.157231, -0.016892, 1.058071
46.912840, 1.565917, 0.213571, 1.073190
47.079565, 1.771240, 0.329047, 1.024926
47.246287, 1.745109, 0.463260, 1.013172
47.412822, 1.391650, 0.149641, 1.044442
47.579433, 1.474585, 0.011453, 0.994994
47.746310, 1.660739, 0.208404, 0.999204
47.929469, 1.944491, 0.357149, 0.955114
48.096146, 1.933672, 0.356404, 0.943962
48.262807, 1.626156, 0.155317, 1.056031
48.430067, -0.185091, -1.449222, 1.293200
48.596173, 0.244984, -1.112264, 1.235160
48.763093, 0.360253, -0.783933, 1.217423
48.929476, -0.660928, -1.465450, 1.203808
49.096405, -0.128925, -0.985002, 1.151953
49.262831, 0.666636, -0.649517, 1.060825
49.429441, 1.231320, -0.212952, 0.943931
49.596110, 1.611477, 0.074551, 0.843998
49.762796, 1.858067, 0.159468, 0.850501
49.929498, 1.855620, 0.443396, 0.881178
50.096292, 1.855565, 0.443467, 0.881013
50.262805, 2.108847, 0.404486, 0.805799
50.429416, 2.455999, 0.589424, 0.804776
50.596168, 2.540334, 0.483791, 0.839792
50.762819, 1.727001, -0.015604, 0.970250
50.929470, 1.902687, 0.259354, 0.960681
51.096299, 1.902621, 0.259167, 0.959002
51.262938, 2.270838, 0.304351, 0.849662
51.429494, 2.382791, 0.463031, 0.802838
51.596435, 2.206536, 0.243848, 0.965822
51.762832, 2.435703, 0.513854, 0.820464
51.929518, 2.528682, 0.584835, 0.792476
52.096170, 2.685371, 0.589547, 0.824707
52.262832, 1.861807, 0.071233, 1.006857
52.429485, 2.221737, 0.263574, 0.930607
52.596254, 2.327676, 0.432942, 0.926866
52.762798, 2.487507, 0.497346, 0.903721
52.929519, 2.392126, 0.344692, 0.993084
53.096720, 2.282166, 0.453176, 0.970349
53.262806, 1.953352, 0.104702, 1.075003
53.429491, 2.273333, 0.319292, 1.019388
53.596150, 2.563605, 0.445155, 1.040232
53.762782, 2.680892, 0.655471, 1.038804
53.929536, 2.755453, 0.695419, 1.017247
54.096290, 2.644608, 0.638995, 1.039867
54.263166, 2.828794, 0.747647, 1.022177
54.429465, 2.807667, 0.730407, 1.018205
54.596139, 2.769803, 0.748845, 1.005033
54.762812, 2.806307, 0.773018, 1.000150
54.929426, 2.792478, 0.781652, 1.029636
55.096132, 2.735638, 0.781235, 1.046712
55.263147, 2.868233, 0.859178, 1.041391
55.429518, 2.904829, 0.877991, 1.050522
55.596126, 2.467872, 0.616188, 1.123333
55.762807, 2.460029, 0.519470, 1.171608
55.929500, 2.755598, 0.881793, 1.124120
56.096142, 3.103589, 0.945005, 1.050996
56.262830, 2.956234, 0.900635, 1.594230
56.429462, 2.913106, 0.907069, 1.119423
56.596162, 2.946659, 0.839914, 1.103879
56.762819, 2.413929, 0.654948, 1.218956
56.929499, 3.127440, 1.127981, 1.088936
57.096392, 3.285583, 1.187955, 1.049852
57.262772, 3.312890, 1.151272, 1.018479
57.429502, 3.181362, 1.044972, 1.028144
57.596129, 2.981182, 0.947537, 1.051021
57.762834, 3.417271, 1.167883, 1.019328
57.929458, 3.387996, 1.192031, 0.983617
58.096170, 3.291583, 1.167280, 0.980513
58.262814, 3.332304, 1.177254, 0.962072
58.429474, 3.668357, 1.402135, 0.901222
58.596523, 3.635080, 1.383962, 0.913534
58.762930, 3.238551, 1.031480, 0.946518
58.929454, 3.650869, 1.403384, 0.916917
59.096425, 3.650857, 1.403405, 0.916858
59.262837, 3.762926, 1.523148, 0.866070
59.429475, 3.473890, 1.347744, 0.904999
59.596168, 3.713412, 1.523330, 0.868636
59.762835, 3.866976, 1.633288, 0.858982
59.929472, 3.975603, 1.704287, 0.856767
60.096162, 4.051060, 1.717002, 0.858199
60.262905, 4.043153, 1.805722, 0.868031
60.429468, 3.669382, 1.347029, 0.954631
60.596122, 3.900997, 1.562277, 0.923376
60.762855, 4.248327, 1.587421, 0.935888
60.929467, 4.193421, 1.511702, 0.948317
61.096206, 3.789613, 1.479822, 0.987625
61.262847, 3.688961, 1.027022, 0.990122
61.429595, 3.902380, 1.351778, 0.958835
61.596168, 3.672845, 1.398461, 0.974108
61.762810, 3.940227, 1.553296, 0.940723
61.929455, 4.071179, 1.662006, 0.884658
62.096110, 4.174356, 1.807893, 0.851311
62.262831, 4.425813, 2.072005, 0.804150
62.429685, 4.436985, 2.033050, 0.792167
62.596150, 4.465293, 2.062279, 0.792287
62.763047, 4.446947, 2.150442, 0.794505
62.929467, 4.551650, 2.309662, 0.788145
63.096138, 4.576897, 2.385687, 0.810644
63.262851, 4.527007, 2.336246, 0.823369
63.429464, 4.434142, 2.297926, 0.883000
63.596167, 4.364822, 2.392013, 0.886304
63.762825, 4.497912, 2.473814, 0.870864
63.929549, 4.654902, 2.678279, 0.894832
64.098146, 4.575664, 2.633568, 0.872919
64.262857, 4.216983, 1.864488, 0.892295
64.429456, 4.090007, 2.297221, 0.893265
64.596156, 4.212997, 2.466460, 0.904090
64.762824, 4.419871, 2.500879, 0.836402
64.929460, 4.586875, 2.740792, 0.908163
65.096657, 4.862161, 3.099130, 0.809667
65.263000, 4.952882, 2.974250, 0.800964
65.429459, 4.889914, 3.039699, 0.856319
65.596177, 4.781433, 2.962686, 0.851273
65.763042, 5.524152, 3.668730, 0.754581
65.929462, 5.047179, 3.143799, 0.787449
66.096214, 4.871737, 3.026243, 0.796022
66.262833, 4.874191, 3.186930, 0.665427
66.429461, 4.874171, 3.186872, 0.664680
66.596213, 4.874189, 3.186865, 0.664826
66.912806, 5.027498, 3.030644, 0.815999
67.079509, 4.564699, 2.837784, 0.860741
67.246146, 4.564716, 2.837871, 0.861509
67.412795, 4.564669, 2.837825, 0.860682
67.929520, 4.166229, 2.611925, 0.896470
68.096280, 4.242295, 2.653780, 0.872751
68.262877, 3.947816, 2.107090, 0.873913
68.429454, 3.790852, 2.289287, 0.863042
68.596125, 3.859668, 2.205098, 0.838491
68.762855, 3.756175, 2.172261, 0.856382
68.929474, 3.841720, 2.291717, 0.834077
69.096187, 3.823784, 2.514313, 0.774899
69.262944, 3.878844, 2.428649, 0.762314
69.429641, 3.181626, 1.795179, 0.768176
69.596146, 3.388555, 1.972832, 0.763493
69.763012, 3.633851, 2.148964, 0.698341
69.929488, 3.706301, 2.320175, 0.726587
70.096131, 3.523874, 2.167321, 0.733892
70.262842, 3.381737, 1.968228, 0.712869
70.429479, 3.472014, 1.864302, 0.737667
70.596392, 3.415977, 1.967865, 0.797661
70.762841, 3.481683, 1.976887, 0.759033
70.929491, 3.554764, 2.018638, 0.733184
71.096198, 3.469076, 2.103072, 0.715374
71.262883, 3.433226, 1.914664, 0.696537
71.429470, 3.454126, 1.738523, 0.656306
71.596180, 3.333927, 1.734707, 0.679531
71.762830, 3.227336, 1.690999, 0.693699
71.929476, 3.197403, 1.601592, 0.739580
72.096152, 3.199063, 1.577945, 0.769048
72.262843, 3.150540, 1.560376, 0.808932
72.429594, 3.171711, 1.513553, 0.798833
72.596126, 3.089401, 1.488280, 0.836945
72.762823, 2.899739, 1.263079, 0.872320
72.929553, 2.917218, 1.066883, 0.860960
73.096133, 2.854338, 1.242060, 0.851861
73.262856, 2.829759, 1.074316, 0.890152
73.429518, 3.007770, 1.158609, 0.879922
73.596101, 2.811875, 0.956131, 0.922090
73.762851, 2.795290, 0.886946, 0.939924
73.929566, 2.755782, 0.901704, 0.915210
74.096143, 2.704193, 0.841098, 0.905035
74.262816, 2.665068, 0.833631, 0.931786
74.429475, 2.476589, 0.634541, 0.951343
74.596047, 2.346967, 0.609824, 0.998924
74.762801, 2.346962, 0.609793, 0.998793
74.929471, 2.469943, 0.604775, 0.984250
75.096207, 2.400930, 0.592820, 0.986503
75.262907, 2.338698, 0.451508, 1.037094
75.429477, 2.344042, 0.407162, 1.056878
75.596138, 2.081122, 0.316119, 1.077172
75.762854, 2.142449, 0.133986, 1.060718
75.929446, 2.176553, 0.248139, 1.085394
76.096167, 2.295073, 0.163911, 1.091213
76.263059, 2.182119, 0.239416, 1.084785
76.429577, 2.219486, 0.068568, 1.076238
76.596210, 2.270846, -0.093893, 1.066340
76.762827, 2.365951, -0.020637, 1.033607
76.929517, 2.408287, -0.210177, 1.000444
77.096150, 2.425319, -0.264814, 1.013474
77.262800, 2.425313, -0.264797, 1.014161
77.429489, 2.425267, -0.264655, 1.013617
78.329544, 2.386797, -0.154861, 0.944453
78.496154, 2.978994, -0.285693, 0.861779
78.662866, 2.902187, -0.422326, 0.826947
78.829480, 1.103887, -0.875517, 1.070361
78.996251, 1.276258, -0.743442, 1.013703
79.163061, 1.666957, -0.713068, 0.990022
79.329460, 1.982428, -0.664191, 0.956371
79.496168, 0.619229, -1.145489, 1.039500
79.662838, 0.619240, -1.145382, 1.039576
79.829468, 0.910068, -0.928713, 1.061188
79.996895, 0.653202, -1.101635, 1.060368
80.162826, 0.916121, -1.166600, 1.064725
80.329483, 0.917218, -1.119657, 1.043196
80.496141, 0.913567, -1.175867, 1.038593
80.662896, 1.393725, -1.133180, 1.039399
80.829449, 0.723094, -1.399136, 1.123218
80.996141, 0.637068, -1.271141, 1.130735
81.162822, 0.572286, -1.227413, 1.139489
81.329480, 0.058885, -1.282982, 1.170781
81.496161, 0.441193, -1.206014, 1.135959
81.662977, 0.509331, -1.221375, 1.131974
81.829468, 0.581888, -1.217773, 1.131093
81.996193, 0.029590, -1.171874, 1.148891
82.162805, 0.007834, -1.271880, 1.158222
82.329487, 0.602800, -1.244600, 1.123831
82.496102, 0.764933, -1.239736, 1.148604
82.662797, 0.945163, -1.161186, 1.128485
82.829527, 1.178717, -1.150314, 1.132873
82.996172, 1.178737, -1.150372, 1.132791
83.162974, 1.244537, -1.224046, 1.129879
83.329464, 1.074049, -1.196352, 1.154213
83.496202, 1.161684, -1.353712, 1.147485
83.662837, 1.156521, -1.208035, 1.138475
83.829470, 1.133807, -1.204409, 1.122185
83.996101, 1.053975, -1.100634, 1.126175
84.162804, 1.053994, -1.100681, 1.126056
84.329478, 1.055873, -1.008174, 1.091955
84.496237, 1.184456, -0.913398, 1.103223
84.662863, 1.066577, -0.828939, 1.094109
84.829771, 1.210609, -0.841968, 1.074370
84.996236, 0.748944, -0.675969, 1.085651
85.162889, 0.976184, -0.712741, 1.079009
85.329484, 1.073752, -0.679650, 1.055985
85.496121, 1.209401, -0.669133, 1.060512
85.662820, 0.649229, -0.510061, 1.105761
85.829445, 0.984191, -0.415796, 1.106221
85.996138, 1.235580, -0.691931, 1.094882
86.162858, 1.403885, -0.578949, 1.097032
86.329557, 1.410311, -0.669299, 1.094476
86.496152, 1.421211, -0.624339, 1.077315
86.663109, 1.406049, -0.669624, 1.104070
86.829457, 1.406135, -0.669590, 1.104235
88.146112, 1.623859, 0.138839, 1.141593
88.312780, 1.163968, 0.069243, 1.162445
88.479493, 1.163874, 0.068928, 1.162566
88.646268, 2.392471, -0.339767, 1.162454
88.812754, 2.488491, -0.387620, 1.155538
88.979487, 2.282971, -0.222277, 1.174993
89.146106, 2.103506, -0.128435, 1.173784
89.312780, 2.058057, -0.075629, 1.161589
89.479594, 2.058077, -0.075687, 1.161605
89.646115, 1.994315, 0.155346, 1.147485
89.812792, 2.334230, -0.018762, 1.176400
89.979720, 2.167144, 0.189499, 1.199037
90.146255, 2.415782, -0.018710, 1.230442
90.312797, 2.732232, -0.082620, 1.211181
90.479626, 2.583516, 0.130157, 1.198519
90.646135, 2.452893, 0.219895, 1.193075
90.812846, 2.213892, 0.339090, 1.198478
90.979578, 1.686019, 0.577059, 1.224822
91.146182, 1.994049, 0.578433, 1.230748
91.312842, 2.236482, 0.561314, 1.212213
91.479486, 2.422713, 0.422094, 1.174754
91.646253, 2.610439, 0.365244, 1.179363
91.812799, 2.549383, 0.433807, 1.152837
91.979493, 2.600584, 0.459345, 1.153801
92.146245, 2.654982, 0.444094, 1.178882
92.312775, 2.888582, 0.426286, 1.140839
92.479511, 2.971480, 0.398151, 1.136389
92.646188, 3.108910, 0.382370, 1.119173
92.812851, 3.004720, 0.505307, 1.125843
92.979511, 3.045042, 0.614060, 1.121053
93.146123, 3.185130, 0.552747, 1.125364
93.313343, 3.283713, 0.541852, 1.062486
93.479522, 3.331830, 0.551450, 1.068113
93.646153, 3.485405, 0.530755, 1.066197
93.812772, 3.437683, 0.457235, 1.071634
93.979483, 2.898313, 1.018846, 1.131049
94.146126, 2.651001, 1.135043, 1.167443
94.312884, 2.252797, 1.500446, 1.235953
94.479604, 2.293235, 1.515150, 1.217997
94.646157, 2.354788, 1.543088, 1.203118
94.812837, 2.238289, 1.570760, 1.180221
94.979487, 2.763624, 1.412652, 1.165029
95.146178, 3.080693, 1.317168, 1.116420
95.312817, 2.994094, 1.422384, 1.134040
95.479597, 2.942083, 1.352442, 1.133230
95.646173, 2.468351, 1.810103, 1.115208
95.812806, 2.511082, 1.830375, 1.122006
95.979543, 3.066118, 1.521690, 1.067532
96.146083, 3.462293, 1.315122, 1.026814
96.313245, 3.753107, 1.320264, 1.019830
96.479506, 3.627412, 1.205419, 1.020681
96.646149, 3.854333, 1.071287, 0.983307
96.812806, 3.846552, 1.058418, 0.996290
96.979567, 3.846478, 1.058312, 0.996176
98.112807, 4.223228, 1.611719, 1.059305
98.279467, 4.223219, 1.611737, 1.059374
98.446144, 3.953943, 1.654669, 1.058209
98.612855, 4.374480, 1.491536, 1.084823
98.779516, 4.337238, 1.359602, 1.038417
98.946128, 4.363021, 1.330168, 1.023913
99.112807, 4.376943, 1.311626, 1.018761
99.279487, 3.788069, 1.809809, 1.065213
99.446200, 4.061199, 1.645774, 1.065618
99.612741, 4.174965, 1.549460, 1.042083
99.779514, 3.760163, 1.780308, 1.053095
99.946193, 3.591510, 1.898621, 1.082757
100.112927, 3.872553, 1.652224, 1.041492
100.279605, 4.112499, 1.384985, 1.047015
100.446160, 4.023574, 1.451317, 0.988749
100.612778, 4.191502, 1.310863, 0.973399
100.779517, 4.359128, 1.287128, 0.977920
100.946141, 4.524672, 1.110204, 0.956303
101.112809, 4.503098, 0.990502, 0.959054
101.279558, 4.403968, 1.099433, 0.957518
101.446194, 4.496092, 1.086980, 0.933343
101.612778, 4.613706, 1.029871, 0.934655
101.779476, 4.155784, 1.575365, 1.004819
101.946116, 3.997060, 1.818985, 1.122264
102.112814, 4.177575, 1.663155, 1.064149
102.279500, 4.125426, 1.745504, 1.079450
102.446101, 4.323478, 1.619614, 1.038904
102.612796, 4.106904, 1.978606, 1.072015
102.779541, 4.056782, 2.035699, 1.080415
102.946223, 4.286548, 1.809189, 1.040429
103.113112, 4.351260, 1.723074, 1.031207
103.279548, 4.385431, 1.636733, 0.983857
103.446178, 4.400769, 1.485686, 0.992287
103.612804, 4.359803, 1.506803, 0.968520
103.779501, 4.329438, 1.484466, 0.967350
103.946162, 4.475909, 1.333338, 0.951593
104.112805, 4.341869, 1.340918, 0.953943
104.279588, 4.361192, 1.303628, 0.937671
104.446154, 4.535536, 1.162963, 0.897531
104.612796, 4.356103, 1.271952, 0.881780
104.779646, 4.523472, 1.223454, 0.897392
104.946265, 4.430272, 1.224618, 0.869345
105.112803, 4.556719, 1.170558, 0.908685
105.279534, 4.376155, 1.320615, 0.888704
105.446519, 4.495691, 1.421325, 0.953369
105.612858, 4.433205, 1.391307, 0.969927
105.779556, 4.449508, 1.497246, 0.976106
105.946132, 4.512858, 1.528641, 0.962911
106.112797, 4.619129, 1.622355, 1.000673
106.279521, 4.522179, 1.570153, 0.960090
106.446154, 4.462030, 1.514208, 0.927066
106.612814, 4.791646, 1.541559, 0.943380
106.779490, 4.775371, 1.489853, 0.957174
106.946161, 4.817275, 1.488938, 0.988170
107.112802, 4.886118, 1.362798, 0.965235
107.279457, 4.886106, 1.362794, 0.965156
107.446126, 4.862428, 1.268109, 1.000422
107.612830, 4.827562, 1.307309, 0.964093
107.779457, 4.543311, 1.587224, 0.961074
107.946306, 4.668364, 1.499538, 0.942540
108.112826, 4.732059, 1.424972, 0.901560
108.279577, 4.669299, 1.400836, 0.919947
108.446212, 4.703283, 1.329580, 0.903386
108.612772, 4.587416, 1.608622, 0.928467
108.779446, 4.185837, 2.303591, 1.010309
108.946096, 4.207575, 2.344444, 0.980553
109.112789, 4.171938, 2.286909, 0.981389
109.279533, 4.217022, 2.240477, 0.986337
109.446154, 4.310652, 2.285894, 0.989285
109.612834, 4.300259, 2.279357, 0.993503
109.779470, 4.300287, 2.279380, 0.993396
109.946170, 4.300291, 2.279376, 0.993553
110.112768, 4.686962, 2.522729, 1.024454
110.279480, 4.807991, 2.588079, 1.037094
110.446146, 4.877213, 2.614105, 1.068951
110.612792, 4.837338, 2.407918, 1.052484
110.779696, 4.909733, 2.364390, 1.064049
110.946220, 4.962037, 2.316096, 1.009056
111.113334, 4.841143, 2.420815, 1.039894
111.279483, 4.948771, 2.391462, 1.059434
111.446155, 4.910050, 2.539871, 1.066053
111.612787, 4.955864, 2.509086, 1.081992
111.779495, 4.875487, 2.694670, 1.106849
111.946127, 4.958234, 2.708591, 1.108745
112.112855, 5.030728, 2.555339, 1.066992
112.279550, 5.030736, 2.555398, 1.066898
112.446194, 5.130773, 2.582306, 1.085436
112.612889, 5.248892, 2.628389, 1.070205
112.779482, 5.145121, 2.603728, 1.051427
112.946111, 5.399888, 2.728707, 1.064121
113.112783, 5.272246, 2.704806, 1.074512
113.279463, 5.470311, 2.741939, 1.119442
113.446222, 5.531508, 2.883611, 1.174779
113.612992, 5.691685, 2.935721, 1.146061
113.779477, 5.710655, 2.925672, 1.155563
113.946227, 5.830159, 2.975958, 1.148300
114.112763, 5.923860, 3.023268, 1.160240
114.279503, 5.883707, 3.011359, 1.161597
114.446072, 6.048845, 3.249890, 1.184728
114.612801, 6.116109, 3.259617, 1.169650
114.779500, 6.236318, 3.318420, 1.194845
114.946357, 6.351030, 3.375365, 1.184381
115.115035, 6.480247, 3.449903, 1.206030
115.279471, 6.480269, 3.449835, 1.206120
115.446121, 6.527031, 3.505991, 1.230908
115.612774, 6.684763, 3.467549, 1.237561
115.779615, 6.814991, 3.615452, 1.251686
115.946187, 6.852095, 3.730520, 1.248216
116.112859, 6.928169, 3.816970, 1.248314
116.279649, 7.084891, 3.892633, 1.251159
116.446422, 7.073539, 3.940507, 1.258921
116.612791, 7.244803, 3.846929, 1.234163
116.779506, 7.271355, 3.936621, 1.245209
116.946181, 7.386624, 3.864874, 1.225083
117.112771, 7.507928, 4.000890, 1.223829
117.279517, 7.444255, 3.980279, 1.220640
117.446429, 7.675137, 4.084142, 1.267114
117.612845, 7.829042, 4.086823, 1.240662
117.779498, 7.787038, 4.093323, 1.300737
117.946141, 7.905909, 4.123883, 1.277902
118.113052, 8.153629, 4.081771, 1.249396
118.279633, 8.224941, 4.044254, 1.249335
118.446141, 8.312412, 4.079115, 1.262612
118.612768, 8.350114, 4.200201, 1.260114
118.779481, 8.387155, 4.221304, 1.282468
118.946273, 8.366297, 4.523053, 1.282873
119.112829, 8.528197, 4.712083, 1.299422
119.279590, 8.565120, 4.686635, 1.297645
119.446126, -5.271147, 18.278027, 1.405918
119.612799, 9.174459, 4.317222, 1.275993
119.779512, 9.179061, 4.417111, 1.279503
119.946120, 9.213831, 4.784872, 1.297419
120.112862, 9.178690, 5.114305, 1.269071
120.279527, 9.254156, 5.137398, 1.270244
120.446135, 9.288816, 5.137332, 1.265058
120.612750, 9.511140, 5.255039, 1.275198
120.779577, 9.592578, 5.337234, 1.278879
120.946122, 9.653827, 5.329820, 1.296326
121.113961, 9.608457, 5.296968, 1.295793
121.279505, 9.632939, 5.315223, 1.300433
121.446199, 9.632967, 5.315228, 1.300412
121.612785, 9.632999, 5.315255, 1.300324
122.329567, 10.069108, 5.679026, 1.366847
122.496302, 10.068749, 5.678759, 1.367353
122.912811, 10.472099, 6.176444, 1.397905
123.079506, 10.523015, 6.229362, 1.400253
123.246210, 10.638392, 6.332167, 1.385844
123.412817, 10.694835, 6.375364, 1.380117
123.579548, 10.765040, 6.410585, 1.375894
123.746132, 10.161979, 6.824419, 1.326469
123.912811, 10.498146, 6.727548, 1.293974
124.079470, 10.498234, 6.727593, 1.294105
124.246108, 10.626913, 6.776836, 1.278413
124.412819, 10.672993, 6.769961, 1.301704
124.579499, 10.840008, 6.943460, 1.310901
124.746147, 10.840023, 6.943474, 1.310574
124.912792, 10.977509, 7.083066, 1.310083
125.079542, 10.803591, 6.941569, 1.266251
125.246170, 10.711747, 7.346746, 1.304052
125.412821, 10.717972, 7.489837, 1.328143
125.579488, 10.659659, 7.610105, 1.317341
125.746119, 10.608702, 7.781231, 1.308311
125.912774, 10.705108, 7.827712, 1.339918
126.079522, 10.645775, 7.769400, 1.324308
126.246213, 10.732195, 7.949515, 1.386706
126.412843, 10.796699, 8.005477, 1.357904
126.579490, 10.905328, 8.043964, 1.338943
126.746127, 10.832251, 7.964418, 1.332396
126.912783, 11.018620, 8.043278, 1.366809
127.079545, 11.131546, 8.242396, 1.375527
127.246238, 11.126037, 8.410122, 1.385295
127.412798, 11.146171, 8.469038, 1.376683
127.579455, 11.146201, 8.469053, 1.376791
127.746180, 11.209891, 8.501729, 1.332623
127.912906, 11.244571, 8.688892, 1.342063
128.079522, 11.256457, 8.698188, 1.348895
128.246127, 11.293541, 8.735269, 1.336513
128.412787, 11.293565, 8.735285, 1.336480
128.579596, 11.419497, 8.754620, 1.256215
128.746184, 11.403203, 8.792621, 1.243507
128.912826, 11.470810, 8.905383, 1.242744
129.079499, 11.435184, 8.885911, 1.211867
129.246170, 11.394627, 8.973051, 1.259544
129.412834, 11.442961, 9.021437, 1.248504
129.579458, 11.520031, 8.966382, 1.212874
129.746129, 11.518455, 9.007593, 1.216975
129.912811, 11.611221, 8.982675, 1.246920
130.079490, 11.646213, 8.959985, 1.232367
130.246433, 11.551462, 9.033245, 1.236109
130.412954, 11.458557, 9.113921, 1.251537
130.579488, 11.357228, 8.997552, 1.232632
130.746228, 11.330103, 9.232503, 1.290005
130.912787, 11.450156, 9.117919, 1.258040
131.079482, 11.549739, 9.020363, 1.254428
131.246284, 11.671443, 8.952297, 1.250012
131.412800, 11.577136, 9.044462, 1.251173
131.579599, 11.576846, 9.044188, 1.251066
131.746273, 11.517680, 9.140329, 1.229003
131.912853, 11.588501, 9.219753, 1.211698
132.079521, 11.651562, 9.298713, 1.191684
132.246143, 11.651653, 9.298828, 1.191746
132.412797, 11.712657, 9.284837, 1.178306
132.579551, 11.806944, 9.251773, 1.163570
132.746216, 11.758800, 9.304823, 1.142783
132.912836, 11.696476, 9.239994, 1.140585
133.079619, 11.865744, 9.221149, 1.166806
133.246133, 11.756110, 9.317016, 1.157714
133.412814, 11.683177, 9.299119, 1.140216
133.579599, 11.651447, 9.504253, 1.200884
133.746182, 11.679761, 9.459029, 1.198259
133.912777, 11.601046, 9.520020, 1.205421
134.079507, 11.601030, 9.520004, 1.205368
134.246099, 11.595056, 9.484602, 1.197354
134.412813, 11.611958, 9.495552, 1.206745
134.579715, 11.564931, 9.465675, 1.197226
134.746133, 11.446392, 9.499618, 1.185133
134.912894, 11.460049, 9.404555, 1.147465
135.079612, 11.446823, 9.415127, 1.127271
135.246182, 11.431569, 9.357728, 1.140798
135.412791, 11.590905, 9.145011, 1.129081
135.579556, 11.476001, 9.298176, 1.134064
135.746156, 11.468410, 9.300362, 1.161283
135.912779, 11.439703, 9.391959, 1.177344
136.079509, 11.478775, 9.338254, 1.186469
136.246139, 11.379231, 9.340427, 1.184567
136.412750, 11.493349, 9.403873, 1.224987
136.579535, 11.403598, 9.337152, 1.207766
136.746306, 11.424463, 9.553393, 1.227520
136.912891, 11.354446, 9.494690, 1.211910
137.079551, 11.422442, 9.599467, 1.226966
137.246128, 11.422439, 9.599442, 1.227054
137.414348, 11.493232, 9.701335, 1.282358
137.579587, 11.558468, 9.639612, 1.271870
137.746216, 11.566326, 9.681835, 1.302691
137.912839, 11.486519, 9.801985, 1.312559
138.079515, 11.454200, 9.888427, 1.328223
138.246223, 11.461604, 9.948798, 1.355512
138.412796, 11.555016, 9.912341, 1.352917
138.579696, 11.498790, 9.874208, 1.352276
138.746244, 11.504230, 9.834269, 1.363100
138.912801, 11.625716, 9.943200, 1.387299
139.081139, 11.625754, 9.943229, 1.387693
139.246141, 11.712350, 9.855897, 1.367689
139.412847, 11.701349, 9.844734, 1.351015
139.579516, 11.928100, 9.946110, 1.371746
139.746203, 12.053072, 9.921107, 1.350558
139.912811, 12.029953, 9.839452, 1.303210
140.079667, 12.001843, 9.814090, 1.286920
140.246109, 12.228758, 9.800533, 1.287410
140.412885, 12.320841, 9.789253, 1.273842
140.579563, 12.455475, 9.850634, 1.289734
140.746241, 12.579498, 9.792246, 1.289602
140.912785, 12.681603, 9.764765, 1.294508
141.079575, 12.623166, 9.798516, 1.295362
141.246176, 12.599274, 9.707144, 1.289212
141.412822, 12.644867, 9.671706, 1.296624
141.579486, 12.691688, 9.792099, 1.318076
141.746157, 12.685811, 9.781795, 1.295546
141.912808, 12.687100, 9.726886, 1.273196
142.079570, 12.708461, 9.718969, 1.289194
142.246218, 12.597035, 9.609204, 1.258433
142.412857, 12.542581, 9.794575, 1.265136
142.579461, 12.470614, 9.737503, 1.255088
142.746143, 12.525825, 9.790458, 1.298939
142.912784, 12.448503, 9.848091, 1.326429
143.079531, 12.503260, 9.808721, 1.341975
143.246143, 12.555843, 9.768305, 1.345268
143.412765, 12.538080, 9.830194, 1.363832
143.579538, 12.644575, 9.926724, 1.374904
143.746156, 12.502651, 9.939251, 1.202732
143.912857, 12.492302, 9.936155, 1.371423
144.080507, 12.574901, 9.822312, 1.342753
144.246238, 12.522428, 9.828588, 1.346455
144.412770, 12.393659, 9.932663, 1.355008
144.579537, 12.332603, 9.927720, 1.339417
144.746136, 12.344294, 9.903798, 1.336510
144.913054, 12.380904, 9.839775, 1.311250
145.079473, 12.080807, 10.114017, 1.319888
145.246160, 12.255774, 10.033528, 1.314909
145.413309, 12.370342, 9.921262, 1.302845
145.579501, 12.271404, 10.041868, 1.289769
145.746221, 12.115562, 10.014154, 1.288007
145.912842, 12.253750, 9.959391, 1.250489
146.079520, 12.402433, 9.962123, 1.255515
146.246214, 12.438737, 9.937361, 1.269120
146.412778, 12.346824, 9.915637, 1.305382
146.579672, 12.222898, 10.255231, 1.327052
146.746140, 12.311051, 9.930740, 1.272562
146.912862, 12.395847, 10.009113, 1.289831
147.079512, 12.389315, 9.959438, 1.312679
147.246149, 12.402758, 9.928591, 1.326333
147.412777, 12.355024, 10.000022, 1.338244
147.579476, 12.355046, 10.000037, 1.338238
147.746189, 12.655457, 9.701792, 1.350401
147.913018, 12.559929, 9.869456, 1.365652
148.079923, 12.630654, 9.760791, 1.366000
148.246342, 12.697037, 9.689029, 1.341797
148.412815, 12.597673, 9.841805, 1.331170
148.579878, 12.646532, 9.802383, 1.342778
148.746203, 12.722756, 9.706634, 1.305531
148.912797, 12.731257, 9.726942, 1.307810
149.079550, 12.792495, 9.647613, 1.307811
149.246146, 12.756257, 9.700470, 1.310541
149.412801, 12.735077, 9.752664, 1.327069
149.579511, 12.671162, 9.754660, 1.307770
149.746129, 12.714742, 9.779215, 1.306654
149.912789, 12.792284, 9.672134, 1.277493
150.079541, 12.855818, 9.719511, 1.263894
150.246181, 12.794355, 9.628788, 1.284048
150.412813, 12.740377, 9.699190, 1.232759
150.579497, 12.708492, 9.673494, 1.254905
150.746179, 12.682281, 9.628483, 1.249254
150.912826, 12.646301, 9.666107, 1.257334
151.079498, 12.646329, 9.666139, 1.257351
151.246139, 12.499231, 9.574227, 1.277192
151.412926, 12.523208, 9.587668, 1.271137
151.579530, 12.609144, 9.653310, 1.285154
151.746143, 12.530325, 9.656128, 1.276771
151.912779, 12.479193, 9.702652, 1.278783
152.079554, 12.479182, 9.702623, 1.278795
152.246148, 12.440615, 9.693185, 1.281017
152.412835, 12.377052, 9.753907, 1.281349
152.579635, -2.636911, 23.093897, 1.436614
152.746162, 12.582914, 9.256622, 1.264069
152.912868, 12.582937, 9.256577, 1.264079
153.079834, 12.413406, 9.543311, 1.277071
153.246226, 12.342778, 9.661155, 1.287892
153.412851, 12.349933, 9.786354, 1.263010
153.579486, 12.184031, 9.726462, 1.270000
153.746160, 12.131711, 9.860378, 1.251939
153.912849, 12.124693, 9.831387, 1.252746
154.079534, 12.145648, 10.006964, 1.204771
154.246129, 12.107958, 9.740525, 1.236307
154.412792, 12.037095, 9.811324, 1.215839
154.579509, 12.109378, 9.848541, 1.206117
154.746148, 12.021341, 9.844758, 1.177775
154.912827, 12.044572, 9.722878, 1.145387
155.079537, 11.989192, 9.867766, 1.153896
155.246342, 11.951988, 9.868128, 1.141808
155.412877, 11.879490, 9.867146, 1.080126
155.579760, 11.862359, 9.859744, 1.060477
155.746131, 11.737242, 9.820855, 1.028104
155.912844, 11.803141, 9.817349, 1.005199
156.079545, 11.755595, 9.806268, 0.955971
156.246242, 11.617421, 10.143719, 0.963582
156.412910, 11.480614, 10.076561, 0.976380
156.579522, 11.539855, 10.320231, 1.071109
156.746205, 11.328301, 10.712395, 1.106262
156.912915, 11.403064, 10.338449, 1.100238
157.079512, 11.485545, 10.332539, 1.159588
157.246151, 11.163958, 10.283217, 1.153885
157.412795, 11.143660, 10.316594, 1.159655
157.579499, 11.088732, 10.305911, 1.158280
157.746107, 11.260813, 10.168095, 1.180814
157.912811, 11.278746, 10.126600, 1.174951
158.079549, 11.139337, 10.105352, 1.181867
158.246168, 11.215485, 10.167245, 1.204952
158.412822, 11.321325, 10.196463, 1.197852
158.579520, 11.321363, 10.196541, 1.198268
158.746133, 11.050667, 10.107117, 1.155897
158.912794, 10.989243, 10.106789, 1.115843
159.081666, 11.067293, 10.132590, 1.108940
159.246152, 10.916082, 10.178081, 1.075751
159.412885, 10.916081, 10.178048, 1.075846
159.579488, 10.813951, 10.251913, 1.000141
159.746178, 10.772041, 10.182327, 0.949551
159.912825, 10.686778, 10.309908, 0.917066
160.079510, 10.686538, 10.309826, 0.916906
160.246267, 10.549314, 10.248560, 0.894943
160.413120, 10.680374, 10.250280, 0.921799
160.579521, 10.585825, 10.115505, 0.876844
160.746181, 10.577003, 10.176089, 0.895972
160.912803, 10.607851, 10.262292, 0.914304
161.079528, 10.614748, 10.185402, 0.926608
161.246250, 10.609202, 10.203740, 0.863789
161.412770, 10.723563, 10.289679, 0.878005
161.579493, 10.680022, 10.216075, 0.858170
161.746127, 10.728904, 10.267187, 0.868591
161.914540, 10.730951, 10.744070, 0.931165
162.079566, 10.748550, 10.734745, 0.916867
162.246184, 10.783722, 10.637506, 0.910650
162.412804, 10.707994, 10.641041, 0.887435
162.579462, 10.967659, 10.697689, 0.833584
162.746161, 10.891014, 10.732299, 0.906487
162.912814, 10.848617, 10.765569, 0.950024
163.079830, 10.868592, 10.792299, 0.945380
163.246186, 10.896393, 10.827316, 0.984062
163.412829, 10.896267, 10.827301, 0.984036
163.579525, 10.950678, 10.855799, 1.028968
163.746192, 10.940006, 11.038133, 1.055896
163.912789, 11.004201, 11.045657, 1.065447
164.079474, 11.004176, 11.045658, 1.065229
164.246163, 10.872500, 11.010368, 1.124982
164.412804, 10.892108, 11.146206, 1.124651
164.579539, 10.862339, 11.243977, 1.140808
164.746580, 10.922921, 11.197205, 1.146963
164.912932, 10.806865, 11.303883, 1.166743
165.080163, 10.755400, 11.428095, 1.181648
165.246182, 10.797551, 11.445962, 1.184048
165.412813, 10.797585, 11.445933, 1.184181
165.579477, 10.645546, 11.507782, 1.176368
165.746293, 10.624164, 11.463628, 1.158542
165.912773, 10.712821, 11.527216, 1.144217
166.079942, 10.634492, 11.572563, 1.129504
166.246176, 10.658509, 11.608606, 1.116336
166.413887, 10.670511, 11.653525, 1.101040
166.579510, 10.670497, 11.653523, 1.100990
166.746139, 10.685666, 11.684798, 1.100837
166.912771, 10.834875, 11.859603, 1.099686
167.079530, 10.728976, 11.994117, 1.095382
167.246168, 10.727733, 12.087075, 1.082742
167.412791, 10.727690, 12.158972, 1.099397
167.579474, 10.732246, 12.193933, 1.065326
167.746201, 10.721583, 12.245073, 1.090634
167.912999, 10.721858, 12.245030, 1.090780
168.081529, 10.548978, 12.286197, 1.050475
168.246137, 10.644122, 12.278944, 1.065169
168.412804, 10.539893, 12.457686, 1.095573
168.579485, 10.515272, 12.399405, 1.111425
168.746088, 10.504270, 12.537734, 1.117540
168.912813, 10.545933, 12.444620, 1.129077
169.081845, 10.576494, 12.391429, 1.156221
169.246296, 10.613340, 12.440531, 1.136329
169.412840, 10.610715, 12.504399, 1.139998
169.579546, 10.638496, 12.566494, 1.146469
169.746195, 10.523466, 12.588774, 1.139592
169.912837, 10.523432, 12.588749, 1.139908
170.079503, 10.523385, 12.588750, 1.139992
173.529482, 11.891112, 12.404781, 0.915008
173.696200, 11.958862, 12.075904, 0.876134
173.862828, 12.011847, 12.980574, 0.980249
174.029480, 12.051733, 13.993347, 1.094095
174.196161, 12.051806, 13.993343, 1.094067
174.362842, 11.978620, 14.594902, 1.182406
174.529511, 11.934108, 14.705283, 1.191283
174.696286, 12.102413, 14.680781, 1.189258
174.862835, 12.155556, 14.661423, 1.173490
175.029441, 12.242138, 14.646350, 1.185499
175.196238, 12.337768, 14.669344, 1.166889
175.362768, 12.448100, 14.689684, 1.187488
175.529492, 12.546435, 14.719631, 1.184634
175.696181, 12.643617, 14.747213, 1.176024
175.863467, 12.776142, 14.790145, 1.150471
176.029462, 12.776121, 14.790158, 1.150330
176.196249, 12.775781, 14.790043, 1.150283
176.446206, 12.745040, 14.693519, 1.222751
176.612849, 12.851480, 14.848112, 1.248513
176.779495, 12.932018, 14.812378, 1.259915
176.946251, 13.058595, 14.834882, 1.270960
177.112801, 13.106533, 14.840487, 1.270113
177.279484, 13.094292, 14.837539, 1.284340
177.446364, 13.223029, 14.879182, 1.265669
177.613065, 13.340196, 14.915784, 1.264079
177.779541, 13.270091, 14.891170, 1.275980
177.946152, 13.479573, 14.962861, 1.283878
178.112803, 13.514747, 14.971140, 1.287829
178.279525, 13.463230, 14.991583, 1.303185
178.446201, 13.517664, 14.970007, 1.326575
178.612846, 13.578049, 14.977500, 1.319696
178.779551, 13.719107, 15.034324, 1.319995
178.946200, 13.714525, 15.036745, 1.314497
179.112885, 13.821794, 14.945395, 1.297512
179.279491, 13.800229, 14.880174, 1.305650
179.446132, 13.799973, 14.880077, 1.305529
179.612817, 13.791588, 14.877933, 1.238609
179.779463, 13.970353, 15.094229, 1.245683
179.946140, 14.094395, 15.094425, 1.227893
180.112806, 14.094414, 15.094438, 1.227844
180.279469, 14.223504, 15.077652, 1.213739
180.446249, 14.203548, 14.986244, 1.198682
180.612821, 14.397471, 15.092736, 1.208476
180.779568, 14.322739, 15.150083, 1.193334
180.946154, 14.396540, 15.162928, 1.229991
181.112885, 14.333004, 15.139632, 1.219488
181.279508, 14.396015, 15.202627, 1.210282
181.446151, 14.580801, 15.277135, 1.259593
181.612808, 14.635576, 15.310365, 1.261624
181.779599, 14.572209, 15.278392, 1.282806
181.946630, 14.797246, 15.276883, 1.275843
182.112784, 14.868387, 15.425076, 1.295950
182.279486, 14.962621, 15.497773, 1.301585
182.446182, 15.129424, 15.440007, 1.304015
182.612805, 15.065933, 15.403296, 1.274408
182.779491, 15.093475, 15.414752, 1.274264
182.946366, 15.093181, 15.414585, 1.274284
183.112982, 15.237648, 15.722025, 1.290617
183.279518, 15.357470, 15.691811, 1.282006
183.446168, 15.372483, 15.796882, 1.251746
183.612849, 15.460313, 15.729362, 1.238923
183.779480, 15.468819, 15.676918, 1.226933
183.946139, 15.488595, 15.801200, 1.222951
184.113052, 15.637095, 15.838339, 1.226746
184.279480, 15.611485, 15.918222, 1.237957
184.446195, 15.699419, 15.880871, 1.249353
184.612786, 15.834765, 15.766339, 1.227206
184.779644, 15.766904, 15.892008, 1.258768
184.946152, 15.960206, 15.811661, 1.231915
185.112848, 15.932990, 15.883729, 1.272355
185.279695, 15.815493, 15.915370, 1.272220
185.446130, 15.815288, 15.915227, 1.272124
185.612787, 15.651796, 16.033285, 1.292866
185.779513, 15.742742, 15.928970, 1.287242
185.946145, 15.705663, 16.000098, 1.281473
186.112794, 15.676132, 16.112592, 1.283417
186.279501, 15.606093, 16.235758, 1.286597
186.446121, 15.593760, 16.163290, 1.254883
186.612794, 15.655127, 16.274633, 1.283238
186.779488, 15.709553, 16.222089, 1.283795
186.946155, 15.663321, 16.321767, 1.273723
187.112824, 15.657307, 16.335602, 1.277958
187.279767, 15.553573, 16.458930, 1.285487
187.446220, 15.662477, 16.355231, 1.276557
187.612808, 15.611374, 16.390533, 1.258629
187.779486, 15.600047, 16.389264, 1.254076
187.946154, 15.575121, 16.444029, 1.232478
188.112796, 15.533071, 16.493498, 1.233550
188.279524, 15.606815, 16.546081, 1.226207
188.446130, 15.564572, 16.468426, 1.208894
188.612848, 16.179796, 16.281891, 1.206966
188.779502, 15.503263, 16.500399, 1.225801
188.946135, 15.784659, 16.469612, 1.249747
189.112810, 15.490498, 16.630404, 1.278836
189.279546, 15.442468, 16.629630, 1.287547
189.446134, 15.453766, 16.621742, 1.300439
189.612793, 15.482493, 16.603878, 1.294742
189.779520, 15.447880, 16.599029, 1.285174
189.946164, 15.365626, 16.635375, 1.270471
190.112850, 15.428558, 16.639972, 1.262148
190.279569, 15.397872, 16.667752, 1.269981
190.446176, 15.401594, 16.699987, 1.264640
190.612785, 15.412440, 16.727631, 1.244466
190.779524, 15.486279, 16.770700, 1.234074
190.946230, 15.451911, 16.940319, 1.258737
191.113239, 15.495676, 16.907693, 1.290731
191.279521, 15.411605, 16.928966, 1.325601
191.446209, 15.413039, 16.942624, 1.319937
191.612810, 15.397153, 16.943731, 1.330546
191.779670, 15.357342, 17.012765, 1.331144
191.946167, 15.379500, 17.061172, 1.338069
192.112905, 15.326385, 16.936677, 1.313829
192.279522, 15.398107, 16.953772, 1.328656
192.446231, 15.387492, 16.958558, 1.340629
192.612786, 15.329839, 16.993158, 1.321046
192.779503, 15.329824, 16.993152, 1.321006
192.946191, 15.429529, 17.042387, 1.324923
193.112806, 15.277301, 17.026902, 1.362430
193.279497, 15.335310, 17.012064, 1.329153
193.446458, 15.346730, 17.054711, 1.324822
193.613570, 15.363917, 17.065975, 1.324879
193.779501, 15.410536, 17.034958, 1.332509
193.946125, 15.530186, 16.943709, 1.324771
194.112842, 15.511797, 17.002905, 1.334587
194.279543, 15.522455, 17.020055, 1.314174
194.446118, 15.598525, 17.021156, 1.324592
194.612755, 15.612623, 17.026451, 1.325972
194.779721, 15.662679, 17.019096, 1.314013
194.946316, 15.726210, 17.082290, 1.327602
195.113004, 15.839684, 16.999395, 1.327969
195.279491, 15.911341, 17.030808, 1.329124
195.446134, 16.001717, 16.966208, 1.322641
195.612765, 16.065160, 17.069808, 1.363895
195.779499, 16.188727, 17.160610, 1.353546
195.946144, 16.262633, 17.049854, 1.346877
196.112793, 16.262632, 17.049859, 1.346944
196.279508, 16.222674, 17.025708, 1.322298
196.446111, 16.442925, 17.125625, 1.346253
196.612799, 16.627601, 17.017702, 1.328356
196.779642, 16.680913, 17.014883, 1.328693
196.946158, 16.771737, 16.981787, 1.322792
197.113367, 16.781061, 17.089602, 1.297280
197.279532, 16.781291, 17.089780, 1.297430
197.446113, 16.882075, 17.204750, 1.292404
197.612846, 16.996559, 17.148976, 1.285827
197.779511, 17.017751, 17.247640, 1.293617
197.946143, 17.017790, 17.247677, 1.293603
198.112734, 17.212886, 17.249452, 1.323533
198.279535, 17.279207, 17.265972, 1.330486
198.446168, 17.489751, 17.232429, 1.305659
198.612853, 17.610253, 17.197471, 1.298978
198.779586, 17.514550, 17.407812, 1.282892
198.946146, 17.557834, 17.490163, 1.288137
199.112957, 17.513214, 17.439624, 1.275420
199.279516, 17.522917, 17.457056, 1.277761
199.446213, 17.596346, 17.529713, 1.285880
199.612773, 17.638292, 17.586684, 1.266201
199.779631, 17.666347, 17.622011, 1.260055
199.946115, 17.666372, 17.622025, 1.260232
200.112877, 17.666377, 17.622046, 1.260261
200.329516, 17.999245, 18.233252, 1.275563
200.496474, 18.033157, 18.298407, 1.271215
200.662881, 18.088145, 18.386026, 1.292022
200.829467, 17.995552, 18.389720, 1.318066
200.996162, 17.995536, 18.389704, 1.318043
201.162837, 18.041031, 18.553794, 1.313882
201.329486, 18.183622, 18.468843, 1.304678
201.496159, 18.207860, 18.649743, 1.320463
201.662818, 18.369372, 18.697560, 1.306439
201.829443, 18.265499, 18.874084, 1.299730
201.996130, 18.321742, 18.892658, 1.285681
202.163167, 18.312770, 19.029464, 1.285498
202.329483, 18.451328, 19.145983, 1.279492
202.496257, 18.419166, 19.147632, 1.329366
202.662776, 18.399486, 19.107639, 1.328630
202.829476, 18.424856, 19.158182, 1.359618
202.996128, 18.424833, 19.158165, 1.359462
203.162893, 18.455518, 19.471380, 1.408667
203.329459, 18.507005, 19.647656, 1.402390
203.496351, 17.921035, 19.785023, 1.371238
203.662969, 17.941119, 19.685926, 1.328852
203.829553, 17.941135, 19.685956, 1.328933
203.998405, 18.397657, 19.784781, 1.350906
204.162864, 18.443394, 19.850594, 1.347732
204.329484, 18.467417, 19.922825, 1.324217
204.496196, 18.228502, 20.033812, 1.347941
204.662832, 18.516947, 20.028042, 1.328697
204.829482, 18.478118, 20.186468, 1.340300
204.996435, 18.689538, 20.119900, 1.340549
205.162897, 18.661735, 20.107015, 1.331145
205.329474, 18.364244, 20.137546, 1.351520
205.496147, 18.702666, 20.301889, 1.329608
205.662805, 18.713827, 20.391586, 1.331272
205.829455, 18.675361, 20.254059, 1.322073
205.996160, 18.684152, 20.362433, 1.354932
206.163010, 18.559663, 20.463495, 1.360713
206.329484, 18.687894, 20.530846, 1.354018
206.496227, 18.465392, 20.617879, 1.382935
206.662835, 18.702040, 20.607810, 1.339504
206.829468, 18.472319, 20.759428, 1.390889
206.996156, 18.674537, 20.779057, 1.331195
207.162845, 18.661927, 20.698232, 1.326482
207.329485, 18.898064, 20.899299, 1.326630
207.496149, 18.899489, 21.008271, 1.344391
207.662832, 18.661117, 20.973503, 1.406062
207.829518, 18.821233, 20.864077, 1.392548
207.996119, 19.071391, 20.966858, 1.377701
208.162904, 19.055439, 20.995679, 1.380914
208.329600, 18.994867, 21.067878, 1.385402
208.496150, 19.023326, 21.093151, 1.381375
208.662817, 18.742104, 21.156559, 1.421121
208.829469, 19.009108, 21.189053, 1.395796
208.996159, 19.086013, 21.270470, 1.398666
209.162869, 18.689470, 21.281394, 1.447235
209.329501, 18.593644, 21.322506, 1.448861
209.496193, 18.891685, 21.360332, 1.433742
209.662802, 19.129876, 21.365165, 1.430288
209.829492, 18.934902, 21.393396, 1.460730
209.996190, 18.934679, 21.356798, 1.462114
210.162855, 18.918461, 21.374339, 1.449254
210.329490, 18.981810, 21.343856, 1.452702
210.496193, 19.007731, 21.336054, 1.425627
210.662894, 18.962839, 21.323783, 1.414611
210.829478, 19.071685, 21.225187, 1.413674
210.996163, 19.071686, 21.225181, 1.413890
211.162854, 18.981040, 21.308971, 1.398415
211.329453, 18.649455, 21.389008, 1.423598
211.496156, 18.901290, 21.375487, 1.401793
211.662836, 19.098272, 21.377753, 1.400055
211.829536, 19.288708, 21.519716, 1.387876
211.996128, 19.288708, 21.519740, 1.388087
212.162826, 18.989745, 21.409894, 1.373294
212.329548, 18.950957, 21.426238, 1.380670
212.496211, 18.990785, 21.292497, 1.380972
212.662923, 19.024672, 21.469921, 1.354279
212.829440, 18.941780, 21.492652, 1.341740
212.996157, 18.662147, 21.519253, 1.383009
213.162848, 18.983596, 21.511874, 1.346222
213.329591, 18.875420, 21.524921, 1.349820
213.496144, 18.870939, 21.645748, 1.364125
213.662858, 19.428951, 21.317922, 1.371749
213.829473, 18.974013, 21.549202, 1.398687
213.996381, 19.270609, 21.388639, 1.400440
214.162822, 18.850839, 21.620988, 1.413410
214.329948, 18.811888, 21.629784, 1.398384
214.496138, 18.520423, 21.679223, 1.403006
214.662795, 18.724752, 21.674945, 1.398306
214.829476, 18.757147, 21.599258, 1.394053
214.996197, 18.757130, 21.599219, 1.394201
215.162798, 18.747977, 21.561417, 1.348650
215.329478, 18.785784, 21.771763, 1.315165
215.496155, 18.934452, 21.833319, 1.336963
215.664110, 19.103396, 21.856611, 1.269119
215.829645, 18.878620, 21.733547, 1.247256
215.996189, 18.854581, 21.885925, 1.234938
216.162846, 18.748945, 21.902605, 1.202834
216.329489, 18.786194, 21.912990, 1.185473
216.496154, 18.489232, 21.971612, 1.210372
216.662820, 18.601316, 21.996458, 1.180873
216.829479, 18.775693, 21.988351, 1.133481
216.996196, 18.776988, 22.000597, 1.124736
217.162906, 18.796443, 22.051859, 1.115746
217.329492, 18.752621, 22.071347, 1.124293
217.496138, 18.447206, 22.137700, 1.200532
217.662800, 18.683361, 22.024695, 1.142219
217.829457, 18.726347, 22.037885, 1.156367
217.996103, 18.840140, 22.128050, 1.135890
218.162899, 18.897331, 22.195406, 1.184591
218.329505, 18.809899, 22.176865, 1.159020
218.496161, 18.763774, 22.196765, 1.186841
218.662819, 18.431385, 22.281531, 1.270203
218.829469, 18.730793, 22.244259, 1.219500
218.996206, 18.730798, 22.244240, 1.219474
219.162881, 18.432512, 22.350731, 1.298437
219.329543, 18.759656, 22.338809, 1.285024
219.496721, 18.675717, 22.297914, 1.274521
219.662831, 18.658457, 22.326058, 1.269332
219.829571, 18.754341, 22.327361, 1.283040
219.996127, 18.748405, 22.328842, 1.305542
220.162822, 18.373873, 22.441844, 1.340768
220.329539, 18.585727, 22.382583, 1.332583
220.496146, 18.564772, 22.417955, 1.350325
220.662907, 18.632957, 22.440269, 1.353781
220.829471, 18.613912, 22.495023, 1.343475
220.996163, 18.629181, 22.610176, 1.353910
221.162823, 18.683921, 22.353350, 1.346837
221.329452, 18.489035, 22.601866, 1.368977
221.496157, 18.543393, 22.607428, 1.367518
221.662877, 18.506857, 22.637868, 1.333900
221.829946, 18.652361, 22.610440, 1.313698
221.996168, 18.552611, 22.639566, 1.313283
222.162899, 18.724038, 22.687921, 1.300849
222.329465, 18.463929, 22.710393, 1.272141
222.496183, 18.495575, 22.709107, 1.252265
222.662814, 18.413610, 22.737391, 1.226612
222.829477, 18.399645, 22.744094, 1.217381
222.996204, 18.114889, 22.851353, 1.259431
223.162819, 18.467835, 22.601044, 1.246516
223.329452, 18.355006, 22.829560, 1.235707
223.496243, 18.541308, 22.823125, 1.237298
223.662816, 18.274755, 22.887536, 1.240686
223.829563, 18.365627, 22.906603, 1.234392
223.996241, 18.377678, 22.962681, 1.246233
224.162809, 18.123930, 22.936367, 1.312936
224.329482, 18.313216, 23.052241, 1.307664
224.496140, 18.337439, 23.160336, 1.305563
224.662820, 18.207464, 23.112519, 1.295621
224.829479, 18.172387, 23.068038, 1.261089
224.996181, 18.102012, 23.147916, 1.295732
225.162859, 18.080615, 23.144123, 1.312600
225.329502, 18.054633, 23.138006, 1.303351
225.496189, 18.011435, 23.056514, 1.296513
225.662804, 17.987075, 23.176413, 1.284801
225.829522, 17.936722, 23.245944, 1.306275
225.996213, 18.020957, 23.201429, 1.251455
226.162819, 17.974068, 23.256859, 1.229804
226.329482, 17.896904, 23.316706, 1.208369
226.496365, 17.700568, 23.366819, 1.250080
226.662869, 17.627066, 23.553256, 1.260160
226.829602, 17.662534, 23.553588, 1.254825
226.996234, 17.743683, 23.564876, 1.194806
227.162807, 17.754663, 23.615017, 1.195953
227.329457, 17.745384, 23.656605, 1.192135
227.496211, 17.633942, 23.760230, 1.210212
227.662816, 17.608609, 23.832897, 1.215521
227.829481, 17.591191, 23.909635, 1.225205
227.996337, 17.444694, 23.987070, 1.273212
228.162832, 17.435842, 24.072580, 1.309109
228.329544, 17.696333, 23.857074, 1.275683
228.496132, 17.589171, 24.099260, 1.303698
228.662819, 17.558331, 24.187505, 1.341838
228.829442, 17.581361, 24.263129, 1.381056
228.996151, 17.356660, 24.364416, 1.373310
229.162807, 17.878022, 24.110224, 1.347118
229.329448, 17.596841, 24.539170, 1.347124
229.496156, 17.594376, 24.484777, 1.338037
229.662841, 17.622846, 24.574415, 1.362804
229.829532, 17.656279, 24.656479, 1.368742
229.996175, 17.998128, 24.461036, 1.371199
230.162843, 17.704626, 24.729660, 1.350750
230.329460, 18.044855, 24.554925, 1.348385
230.496140, 17.655133, 24.828814, 1.360157
230.662837, 17.683251, 24.875611, 1.363570
230.829476, 17.708580, 24.917811, 1.353254
230.996163, 18.103007, 24.687174, 1.341768
231.162931, 17.742287, 24.959102, 1.353345
231.329468, 17.774715, 25.030579, 1.373327
231.496219, 17.753042, 25.043780, 1.375268
231.662871, 17.805031, 25.066488, 1.387093
231.829447, 17.820888, 25.111284, 1.391836
231.996280, 17.822465, 25.134310, 1.387728
232.162807, 17.854521, 25.178082, 1.384289
232.329584, 17.915463, 25.217406, 1.395342
232.496222, 18.340466, 24.969668, 1.364004
232.662814, 17.918954, 25.264291, 1.367260
232.829458, 17.945258, 25.326427, 1.377903
232.996150, 17.961314, 25.334879, 1.372492
233.162827, 18.009342, 25.390550, 1.371449
233.329454, 18.080405, 25.443534, 1.359829
233.496168, 18.080401, 25.443442, 1.359956
233.663435, 18.158332, 25.493551, 1.365192
233.829442, 18.160843, 25.543667, 1.338580
233.996215, 18.193211, 25.597058, 1.309934
234.162806, 18.244444, 25.643590, 1.303093
234.329480, 18.228773, 25.690747, 1.287967
234.496157, 17.869240, 25.773576, 1.328065
234.662821, 18.247103, 25.769305, 1.267110
234.829571, 18.291307, 25.787803, 1.254442
234.996162, 18.303569, 25.841496, 1.258634
235.163061, 18.409317, 25.854973, 1.249413
235.329457, 18.350031, 25.910664, 1.259613
235.496316, 18.717178, 25.716927, 1.252729
235.662823, 18.865226, 25.968064, 1.265613
235.829461, 18.529873, 25.951267, 1.261141
235.996167, 18.504315, 25.847983, 1.257859
236.162977, 18.508800, 26.083060, 1.302323
236.329504, 18.102251, 26.048339, 1.307060
236.496163, 18.657095, 26.046228, 1.297229
236.662898, 18.685511, 25.976032, 1.278455
236.829443, 18.695884, 25.997267, 1.291940
236.996127, 18.267757, 26.088328, 1.318927
237.162847, 18.800447, 26.010150, 1.308571
237.329488, 18.812730, 26.029921, 1.296244
237.496290, 18.858346, 26.023219, 1.306330
237.662899, 18.648328, 25.953001, 1.308496
237.829472, 18.875377, 26.074228, 1.298874
237.996144, 19.077352, 26.067397, 1.284427
238.162796, 19.048294, 25.961848, 1.296070
238.329465, 19.041155, 26.096118, 1.315918
238.496135, 19.034202, 26.062568, 1.320494
238.662827, 19.096138, 26.107588, 1.367352
238.829467, 19.118875, 26.135244, 1.366591
238.997277, 19.292521, 26.157009, 1.356600
239.163022, 19.370573, 26.152113, 1.364536
239.329488, 19.266899, 26.219386, 1.359905
239.496179, 19.299568, 26.237000, 1.357583
239.662809, 19.360629, 26.201933, 1.369690
239.829471, 19.441399, 26.150954, 1.378374
239.996129, 19.375470, 26.172300, 1.409046
240.162969, 19.497764, 26.166296, 1.425635
240.329543, 19.555352, 26.161996, 1.440946
240.496168, 19.695076, 26.158303, 1.409614
240.662815, 19.782312, 26.172097, 1.296319
240.829456, 19.703092, 26.215092, 1.308959
240.996312, 19.766832, 26.204935, 1.321311
241.162801, 19.855169, 26.219159, 1.320478
241.329471, 19.849191, 26.226235, 1.306483
241.496158, 19.844233, 26.209751, 1.293407
241.662895, 20.056278, 26.063712, 1.293691
241.829469, 20.047916, 26.353173, 1.301445
241.996184, 20.086784, 26.245946, 1.276710
242.162799, 20.077739, 26.248122, 1.226546
242.329490, 20.149405, 26.237151, 1.184268
242.496185, 20.014457, 26.289583, 1.168560
242.662832, 20.414518, 26.300862, 1.203871
242.829587, 20.168806, 26.305191, 1.183740
242.996150, 20.154543, 26.322116, 1.203257
243.162860, 20.272489, 26.306606, 1.213598
243.329521, 19.670339, 26.403160, 1.292366
243.496252, 20.104631, 26.395900, 1.260918
243.662811, 20.278554, 26.355461, 1.310683
243.829442, 20.533782, 26.368309, 1.316976
243.996176, 20.276109, 26.342791, 1.342110
244.162814, 20.301642, 26.344490, 1.338816
244.329479, 20.317513, 26.349196, 1.326811
244.496148, 20.372574, 26.343810, 1.320915
244.662888, 20.449622, 26.329179, 1.312374
244.829399, 20.462972, 26.336295, 1.329028
244.996191, 20.515541, 26.325108, 1.337845
245.162811, 20.581490, 26.307598, 1.327964
245.329469, 20.664489, 26.295369, 1.315560
245.496171, 20.678401, 26.319194, 1.304321
245.662830, 20.654787, 26.304621, 1.290262
245.829631, 20.678928, 26.335266, 1.291466
245.996187, 20.453483, 26.407842, 1.275716
246.162827, 20.615197, 26.378803, 1.309902
246.329457, 20.834531, 26.328624, 1.296543
246.496155, 20.857813, 26.313820, 1.299898
246.662830, 20.806406, 26.345036, 1.285597
246.829486, 20.930018, 26.307077, 1.278674
246.996101, 20.894757, 26.313111, 1.281690
247.162817, 20.969949, 26.303804, 1.300296
247.329466, 20.897894, 26.316149, 1.295147
247.496259, 20.971274, 26.248952, 1.278802
247.662926, 21.065982, 26.234309, 1.276607
247.829468, 21.076491, 26.199725, 1.256341
247.996224, 21.076489, 26.199722, 1.256299
248.162801, 21.184969, 26.149697, 1.291980
248.329440, 48.082404, 75.771940, 4.352450
248.496172, 20.636052, 25.430661, 1.281985
248.662830, 21.091056, 26.148698, 1.300201
248.829443, 21.125220, 26.176958, 1.310446
248.996297, 21.284592, 26.149589, 1.306075
249.162879, 21.277908, 25.883173, 1.308649
249.329484, 21.503801, 26.051834, 1.328997
249.496164, 21.356371, 26.031023, 1.305838
249.662812, 21.376765, 26.148766, 1.317883
249.829462, 21.299067, 25.826523, 1.319132
249.996202, 21.377618, 26.035084, 1.325187
250.162932, 21.365767, 26.030921, 1.338540
250.329494, 21.393156, 26.064763, 1.371389
250.496291, 21.467262, 26.024132, 1.337849
250.662898, 21.368781, 26.130311, 1.386341
250.829458, 21.428642, 26.035180, 1.368178
250.996178, 21.528411, 26.052164, 1.370823
251.162789, 21.483764, 26.122538, 1.376048
251.329447, 21.160010, 25.518115, 1.336474
251.496201, 21.564384, 26.141924, 1.373110
251.662817, 21.376752, 26.139196, 1.372120
251.829472, 21.481108, 26.228518, 1.369920
251.996217, 21.586585, 26.191998, 1.361348
252.162797, 21.626864, 26.211379, 1.362438
252.329482, 21.524587, 26.311139, 1.369319
252.496227, 21.559759, 26.116439, 1.349225
252.662858, 21.630809, 26.298279, 1.353881
252.829481, 21.562324, 26.382834, 1.358928
252.996202, 21.679328, 26.324439, 1.345896
253.162831, 21.677206, 26.374822, 1.348566
253.329472, 21.663258, 26.426624, 1.343475
253.496218, 21.636790, 26.424329, 1.324255
253.662796, 21.642575, 25.909953, 1.280166
253.829702, 22.068178, 25.991946, 1.274499
253.996278, 21.721706, 26.435423, 1.315807
254.162892, 21.737624, 26.412631, 1.319299
254.329468, 18.505069, 22.563606, 1.208122
254.496198, 21.287217, 26.408781, 1.370554
254.662804, 21.357097, 25.988955, 1.351522
254.829496, 21.655924, 26.585139, 1.395976
254.996184, 21.492532, 26.674305, 1.390572
255.162825, 21.697658, 26.580994, 1.382612
255.329489, 21.807934, 26.608887, 1.390043
255.496137, 21.795025, 26.651828, 1.384768
255.662967, 21.793521, 26.693874, 1.426141
255.829792, 21.819041, 26.692199, 1.435871
255.996274, 21.866593, 26.793295, 1.448530
256.162853, 21.799786, 26.690920, 1.417073
256.329495, 21.776735, 26.784438, 1.395541
256.496302, 21.902201, 26.706219, 1.393053
256.662815, 21.807114, 26.812854, 1.398713
256.829488, 21.865269, 26.790549, 1.408700
256.996296, 21.914523, 26.894502, 1.410073
257.162852, 21.925691, 26.815211, 1.399772
257.329483, 21.940646, 26.903627, 1.401612
257.496191, 22.032049, 26.785538, 1.382549
257.662804, 22.008414, 26.813503, 1.401842
257.829427, 21.940952, 26.889710, 1.391810
257.996282, 22.017223, 26.873470, 1.394945
258.162955, 21.736343, 27.098262, 1.390261
258.329439, 22.141095, 26.744927, 1.370966
258.496189, 22.034478, 27.031939, 1.385959
258.662817, 22.158272, 27.017357, 1.387088
258.829507, 22.057367, 27.013265, 1.364972
258.996143, 21.783357, 27.274058, 1.358629
259.162809, 22.105265, 27.104426, 1.351874
259.329468, 22.154311, 27.116245, 1.336949
259.496319, 22.196462, 27.121452, 1.333240
259.662871, 22.196133, 27.102674, 1.319523
259.829520, 22.267565, 27.162896, 1.322893
259.996119, 22.251932, 27.207009, 1.316433
260.162831, 22.343985, 27.200079, 1.309322
260.329516, 22.396287, 27.242008, 1.308375
260.496175, 22.381920, 27.213545, 1.298180
260.662834, 22.377138, 27.316140, 1.316314
260.829536, 22.375668, 27.346159, 1.327513
260.996618, 22.367738, 27.374054, 1.331863
261.162853, 22.400656, 27.393790, 1.325200
261.329456, 22.447041, 27.391414, 1.329197
261.496175, 22.389841, 27.426782, 1.347556
261.662819, 22.501974, 27.531482, 1.349368
261.829466, 22.641228, 27.407966, 1.347641
261.996664, 22.579312, 27.426333, 1.337726
262.162849, 22.682983, 27.425342, 1.340397
262.329517, 22.713397, 27.473176, 1.353719
262.496285, 22.754588, 27.471873, 1.357757
262.662834, 22.777048, 27.475400, 1.351248
262.829467, 22.763045, 27.685564, 1.371660
262.996160, 22.780084, 27.591715, 1.379376
263.162874, 22.868679, 27.608355, 1.356350
263.329463, 22.933060, 27.624028, 1.357176
263.496119, 23.057131, 27.609099, 1.343963
263.662799, 22.901109, 27.675814, 1.338580
263.829462, 22.923052, 27.697833, 1.339656
263.996137, 22.852621, 27.732541, 1.336064
264.162820, 22.928860, 27.715947, 1.312918
264.329495, 22.876056, 27.717690, 1.303321
264.496174, 22.921213, 27.743803, 1.302461
264.662816, 22.921875, 27.758269, 1.305748
264.829507, 22.875446, 27.788555, 1.302076
264.996516, 22.903228, 27.902356, 1.308776
265.162914, 22.882687, 27.819057, 1.310474
265.329464, 22.609972, 27.937639, 1.337659
265.496115, 22.873853, 27.862811, 1.323020
265.662913, 22.928486, 27.881572, 1.333048
265.829489, 22.961937, 27.901948, 1.350727
265.996137, 22.962351, 27.897553, 1.363758
266.162818, 23.299740, 27.897768, 1.384859
266.329472, 22.805025, 28.037133, 1.401762
266.496160, 22.711539, 28.075568, 1.409451
266.662837, 23.162343, 27.981039, 1.389090
266.829535, 23.239259, 27.997910, 1.387564
266.996354, 23.156221, 28.059545, 1.396309
267.162851, 23.217636, 28.088670, 1.412076
267.329558, 23.207976, 28.143401, 1.452684
267.496233, 23.246500, 28.151504, 1.453322
267.662830, 23.256250, 28.187575, 1.478519
267.829461, 23.248616, 28.201110, 1.491913
267.996186, 23.372932, 28.032100, 1.482551
268.162836, 23.290743, 28.163357, 1.490915
268.329498, 23.279628, 28.207352, 1.512066
268.496187, 23.354904, 28.195202, 1.508951
268.662943, 23.097018, 28.251995, 1.535551
268.829468, 23.474029, 28.174738, 1.510916
268.996161, 23.430644, 28.172529, 1.495114
269.162936, 23.434382, 28.162929, 1.454064
269.329470, 23.510050, 28.120559, 1.413774
269.496161, 23.599417, 28.109517, 1.397948
269.662845, 23.503824, 28.108407, 1.406419
269.829499, 23.093992, 28.176633, 1.421118
269.996171, 23.478071, 28.083309, 1.419789
270.162863, 23.081549, 28.164171, 1.428452
270.329474, 23.581621, 28.045526, 1.392863
270.496208, 23.808207, 28.010464, 1.389993
270.662824, 23.998058, 28.122284, 1.385518
270.829458, 23.625244, 28.110978, 1.375386
270.996279, 23.598951, 28.138166, 1.357572
271.162788, 23.616551, 28.183799, 1.334938
271.329467, 23.610715, 28.232970, 1.330882
271.496451, 23.660041, 28.248364, 1.340243
271.662829, 23.714313, 28.325652, 1.346825
271.829500, 23.740617, 28.366758, 1.351721
271.996092, 24.136694, 28.191223, 1.348355
272.162820, 23.800253, 28.421471, 1.359399
272.329482, 23.798864, 28.452101, 1.348437
272.496202, 23.732946, 28.460740, 1.350358
272.662819, 23.738186, 28.511626, 1.338850
272.829569, 23.730421, 28.571811, 1.354084
272.996178, 23.730421, 28.571867, 1.354019
273.162802, 23.688526, 28.629989, 1.330455
273.329471, 23.832688, 28.676086, 1.330447
273.496191, 23.788950, 28.704157, 1.331547
273.662826, 23.846567, 28.741721, 1.340652
273.829467, 23.792571, 28.762179, 1.363823
273.996180, 23.911451, 28.774076, 1.357265
274.162876, 23.365869, 28.722237, 1.414992
274.329448, 23.704697, 28.879454, 1.391617
274.496147, 24.477792, 28.682874, 1.392040
274.662807, 23.409026, 28.722372, 1.414212
274.829460, 23.737705, 28.745523, 1.421629
274.996174, 24.220704, 28.639203, 1.429204
275.162908, 24.149732, 28.890506, 1.442218
275.329490, 24.148402, 28.882604, 1.446290
275.496336, 23.826835, 28.740663, 1.445439
275.662883, 23.783392, 28.756994, 1.441455
275.829471, 23.801479, 28.794748, 1.415921
275.996113, 23.730486, 28.787627, 1.423989
276.162815, 24.215443, 29.042877, 1.414745
276.329451, 23.879862, 28.907738, 1.415249
276.496229, 23.886548, 28.936278, 1.407613
276.662818, 23.947729, 29.000974, 1.414130
276.830159, 24.726302, 29.405804, 1.438051
276.996164, 24.688006, 29.498521, 1.445939
277.162800, 23.946699, 29.150420, 1.455046
277.329451, 24.006119, 29.193413, 1.477899
277.496201, 24.006141, 29.193365, 1.477915
277.662804, 24.104923, 29.258187, 1.481693
277.829458, 24.173956, 29.313632, 1.475234
277.996697, 24.173977, 29.313592, 1.475153
278.162879, 25.192723, 29.540763, 1.395974
278.329729, 24.218526, 29.384412, 1.421578
278.496819, 24.177296, 29.385546, 1.422573
278.662822, 24.125262, 29.515811, 1.414661
278.829462, 24.162986, 29.421354, 1.391540
278.996872, 24.209853, 29.471390, 1.372338
279.162825, 24.203472, 29.494178, 1.346250
279.329422, 24.226367, 29.540985, 1.334695
279.496234, 24.226365, 29.540990, 1.334614
279.662850, 24.285145, 29.605642, 1.292385
279.829521, 24.304107, 29.646903, 1.292232
279.996129, 24.880147, 29.802100, 1.254020
280.162851, 24.313691, 29.684198, 1.275766
280.329459, 24.359837, 29.722851, 1.261936
280.496139, 24.024986, 29.515748, 1.342897
280.662984, 24.300339, 29.705573, 1.267013
280.829443, 24.300804, 29.873685, 1.282965
280.996213, 24.431408, 29.841393, 1.279672
281.163112, 24.456908, 29.867211, 1.302791
281.329459, 24.120000, 29.615085, 1.407941
281.496131, 24.528085, 29.915610, 1.375789
281.662825, 24.528147, 29.915603, 1.375733
281.829479, 24.247577, 29.673920, 1.407729
281.996166, 24.659428, 29.919333, 1.399309
282.163008, 24.316612, 29.634718, 1.419849
282.329909, 25.119462, 30.022941, 1.416050
282.496118, 24.744104, 29.875307, 1.393733
282.662878, 24.768924, 29.840756, 1.399106
282.829558, 24.810870, 29.846694, 1.383787
282.996107, 24.831123, 29.830968, 1.359935
283.162852, 24.831173, 29.830913, 1.359935
283.329498, 25.364215, 29.950160, 1.333929
283.496150, 24.898617, 29.797337, 1.324541
283.662873, 24.931300, 29.771981, 1.314092
283.829541, 25.025286, 29.789978, 1.309561
283.997113, 25.007729, 29.766700, 1.300260
284.162818, 24.658439, 29.527266, 1.354982
284.329495, 25.001668, 29.851310, 1.299553
284.496094, 25.139287, 29.787690, 1.292702
284.662921, 25.148101, 29.774785, 1.294512
284.829445, 25.150802, 29.753741, 1.305659
284.996410, 25.147817, 29.758093, 1.293203
285.162877, 25.199968, 29.777903, 1.321703
285.329477, 24.858373, 29.597621, 1.339402
285.496217, 25.193972, 29.789361, 1.302693
285.662825, 25.282600, 29.809115, 1.297201
285.829494, 25.249190, 29.771822, 1.286196
285.996224, 25.249184, 29.771822, 1.286198
286.162843, 25.288312, 29.768123, 1.321805
286.329491, 25.264965, 29.725149, 1.326490
286.496156, 25.314474, 29.596406, 1.334597
286.662838, 25.331318, 29.698292, 1.318371
286.829467, 25.397491, 29.692105, 1.326762
286.996292, 25.417649, 29.684965, 1.329558
287.162837, 25.469948, 29.665616, 1.354419
287.329478, 25.527859, 29.668723, 1.389911
287.496142, 25.532025, 29.679000, 1.347939
287.662830, 25.484011, 29.774935, 1.332533
287.829486, 25.510958, 29.656347, 1.318838
287.996169, 25.199567, 29.530506, 1.342334
288.162857, 25.562327, 29.647655, 1.327633
288.329547, 25.224328, 29.515290, 1.321340
288.496590, 25.224411, 29.515218, 1.321368
288.663036, 25.567129, 29.599092, 1.261440
288.829623, 25.596511, 29.570087, 1.239901
288.996154, 25.614209, 29.532206, 1.244023
289.162821, 25.710530, 29.511301, 1.185559
289.329458, 25.750800, 29.461368, 1.142433
289.496183, 25.750816, 29.461374, 1.142411
289.662824, 25.816492, 29.291919, 1.175592
289.829463, 25.811482, 29.327333, 1.208527
289.996301, 26.073388, 29.423198, 1.213028
290.163271, 26.072974, 29.216492, 1.199240
290.329522, 25.857584, 29.188735, 1.230436
290.496148, 25.857586, 29.188818, 1.230267
290.663191, 25.841216, 29.169178, 1.230197
290.829475, 25.835033, 29.157075, 1.245274
290.996152, 25.778871, 29.157385, 1.244784
291.162877, 25.753771, 29.150750, 1.235691
291.329531, 25.660279, 29.156885, 1.253211
291.496171, 25.662002, 29.152099, 1.259999
291.662929, 25.639021, 29.175827, 1.270791
291.829468, 25.645948, 29.193054, 1.273368
291.996163, 25.657203, 29.215807, 1.262636
292.162980, 25.620781, 29.234105, 1.265128
292.329437, 25.942320, 29.063215, 1.241658
292.496150, 25.567053, 29.263112, 1.268481
292.662860, 25.552921, 29.242797, 1.278513
292.829462, 25.504774, 29.226973, 1.281236
292.996315, 25.504776, 29.226984, 1.281155
293.162870, 25.710058, 28.950781, 1.242627
293.329602, 25.553466, 29.156261, 1.260114
293.496150, 25.574445, 29.135232, 1.266591
293.662841, 25.575889, 29.067089, 1.269375
293.829487, 25.699347, 28.970576, 1.220119
293.996189, 25.642178, 28.878899, 1.211987
294.163012, 25.527259, 28.912354, 1.254946
294.329480, 25.541007, 28.811900, 1.279364
294.496230, 25.545664, 28.766823, 1.249740
294.662892, 25.484320, 28.751478, 1.246808
294.829530, 25.727221, 28.731140, 1.266347
294.996197, 25.491780, 28.645229, 1.273780
295.162847, 25.453956, 28.618371, 1.269388
295.329486, 25.426394, 28.545945, 1.286349
295.496218, 25.564079, 28.578695, 1.290523
295.663179, 25.537318, 28.491717, 1.258757
295.829491, 25.474210, 28.309732, 1.256560
295.996314, 25.360335, 28.369091, 1.282871
296.162813, 25.295379, 28.395050, 1.317449
296.329469, 25.385129, 28.216266, 1.263275
296.496308, 25.381306, 28.213972, 1.262108
296.662817, 25.405181, 28.143922, 1.248864
296.829493, 25.348140, 28.188845, 1.256581
296.996544, 25.369893, 28.197437, 1.267545
297.162931, 25.376027, 28.191986, 1.277960
297.329476, 25.395925, 28.217415, 1.273341
297.496700, 25.439693, 28.281239, 1.273342
297.662864, 25.439703, 28.281268, 1.273373
297.829471, 25.447221, 28.288860, 1.250292
297.996173, 25.446003, 28.044821, 1.247118
298.162807, 25.368364, 28.017828, 1.238774
298.329497, 25.332753, 27.979237, 1.221237
298.496215, 25.332801, 27.979279, 1.221192
298.662925, 25.301186, 27.966491, 1.211560
298.829506, 25.313461, 27.930649, 1.218688
298.996145, 25.313545, 27.930729, 1.218640
299.162883, 25.346137, 27.855859, 1.198845
299.329479, 25.346160, 27.855861, 1.198839
299.496153, 25.442968, 27.934010, 1.208333
299.662809, 25.304248, 27.851664, 1.230368
299.829498, 25.250717, 27.870992, 1.225479
299.996166, 25.325528, 27.951616, 1.224674
300.162842, 25.435982, 27.822305, 1.249054
300.329571, 25.365683, 27.771228, 1.232214
300.496222, 25.281760, 27.755709, 1.257009
300.662822, 25.238831, 27.765934, 1.257032
300.829499, 25.239791, 27.730672, 1.256359
300.996247, 25.239646, 27.730576, 1.256463
301.162906, 25.188252, 27.812206, 1.276332
301.329534, 25.109690, 27.732934, 1.271421
301.496345, 25.196416, 27.769894, 1.280541
301.663045, 25.235142, 27.722587, 1.283286
301.829501, 25.203105, 27.734620, 1.281614
301.996174, 25.231950, 27.706917, 1.283468
302.162803, 25.182830, 27.722856, 1.286464
302.329520, 25.079141, 27.714799, 1.296630
302.496161, 25.183444, 27.642340, 1.301301
302.662880, 25.139067, 27.690245, 1.305999
302.829478, 25.138402, 27.627184, 1.286599
302.996222, 25.138429, 27.627167, 1.286647
303.162816, 25.097625, 27.676688, 1.293379
303.329474, 25.108104, 27.616944, 1.302771
303.496110, 25.107495, 27.617293, 1.308073
303.662839, 25.094938, 27.803440, 1.311905
303.829458, 25.120577, 27.736414, 1.322408
303.996161, 25.070311, 27.907119, 1.336685
304.162913, 25.053103, 27.909140, 1.342423
304.329559, 25.108676, 27.736359, 1.328717
304.496242, 25.108684, 27.736354, 1.328643
304.662824, 25.083890, 27.774811, 1.349263
304.829500, 25.080942, 27.802636, 1.367626
304.996148, 25.092626, 27.781235, 1.365984
305.162824, 25.095332, 27.812715, 1.354057
305.329529, 25.097962, 27.822080, 1.349090
305.496467, 25.091302, 27.808107, 1.335502
305.663384, 25.083900, 27.797556, 1.330463
305.829455, 25.083900, 27.797555, 1.330522
305.996168, 25.131366, 27.796616, 1.328526
306.162830, 24.875960, 27.882650, 1.313706
306.329499, 25.005270, 27.838366, 1.314540
306.496220, 24.886100, 27.864735, 1.309535
306.662844, 24.984786, 27.822331, 1.320958
306.829474, 24.949766, 27.839066, 1.314745
306.996202, 24.938398, 27.826772, 1.298990
307.162991, 24.926334, 27.806747, 1.268046
307.329538, 24.934360, 27.796024, 1.288119
307.496155, 24.934347, 27.796041, 1.288107
307.662823, 24.945970, 27.796858, 1.303410
307.829469, 24.940241, 27.789267, 1.316975
307.996161, 24.932081, 27.838630, 1.332413
308.162900, 24.942983, 27.785674, 1.314406
308.329491, 24.956699, 27.782487, 1.265158
308.496167, 24.955174, 27.761926, 1.245492
308.662839, 25.000974, 27.778968, 1.281122
308.829467, 25.001325, 27.788991, 1.356937
308.996213, 24.996920, 27.786681, 1.357348
309.162834, 24.999924, 27.725328, 1.364147
309.329630, 24.999896, 27.725336, 1.363725
309.496261, 24.999863, 27.725329, 1.363869


==> data/forest_data/uav45/_uvdar_filteredPose3_20to330.csv <==
# data in uav45/local_origin
# time, x, y, z
-0.037042, 1.752632, 0.478045, 1.377093
0.129782, 1.960959, 0.096176, 1.318907
0.296215, 1.913288, 0.094233, 1.249669
0.462862, 1.926491, 0.059064, 1.230206
0.629575, 1.892804, -0.080378, 1.303418
0.796177, 1.959139, 0.024995, 1.255201
0.962989, 1.836919, -0.053198, 1.191849
1.129611, 1.893620, -0.045928, 1.164795
1.296345, 1.884518, -0.127101, 1.252828
1.463083, 1.668785, -0.200359, 1.273144
1.629823, 1.621641, -0.235159, 1.280104
1.796247, 1.603902, -0.312013, 1.282869
1.963252, 1.876413, -0.213994, 1.225757
2.129595, 1.566022, -0.283798, 1.233819
2.296502, 1.522786, -0.181393, 1.228982
2.462953, 1.564424, -0.321064, 1.223897
2.629566, 2.633773, -0.127200, 1.062587
2.796274, 2.633772, -0.127196, 1.062614
2.962887, 1.595079, -0.440508, 1.177511
3.129562, 1.500893, -0.466659, 1.212401
3.296279, 2.585308, -0.119264, 1.055657
3.462910, 1.643637, -0.504376, 1.166232
3.629863, 1.603810, -0.353097, 1.142179
3.796313, 1.486026, -0.618742, 1.171958
3.962944, 1.506693, -0.668245, 1.172097
4.129546, 1.460056, -0.722844, 1.179238
4.296280, 1.519386, -0.592994, 1.154682
4.463014, 1.943909, -0.650095, 1.129207
4.629563, 1.959678, -0.622094, 1.127993
4.796419, 2.010731, -0.454303, 1.126979
4.962876, 2.118219, -0.507843, 1.132839
5.129549, 2.110355, -0.458285, 1.158254
5.296216, 2.464417, -0.194463, 1.136217
5.462854, 2.216004, -0.327376, 1.146092
5.629549, 2.119069, -0.319312, 1.169207
5.796300, 2.497412, -0.061476, 1.161607
5.962920, 2.267109, -0.121912, 1.175876
6.129689, 2.183507, -0.101209, 1.176611
6.296830, 3.198393, 0.210993, 1.063313
6.463139, 3.198402, 0.210957, 1.063332
6.629706, 3.173963, -0.034973, 1.033680
6.796719, 2.450212, -0.130196, 1.087038
6.963399, 1.693885, -0.385148, 1.212585
7.129586, 2.263118, -0.200147, 1.138122
7.296255, 2.272108, -0.223184, 1.131237
7.462858, 1.888283, -0.284410, 1.217467
7.629553, 2.329319, -0.150805, 1.140146
7.796441, 2.428792, -0.105078, 1.130901
7.962994, 2.587774, -0.006826, 1.087758
8.129601, 2.536034, -0.066865, 1.083105
8.296252, 2.843431, 0.113596, 1.064532
8.462905, 2.558748, -0.064389, 1.085053
8.629561, 2.663064, -0.036753, 1.063717
8.796201, 2.734239, -0.006983, 1.053729
8.962922, 2.775663, 0.046524, 1.044194
9.129527, 2.780311, 0.089655, 1.058340
9.296340, 2.875998, 0.112072, 1.052073
9.462920, 2.857051, 0.100530, 1.059478
9.629714, 2.778436, 0.081524, 1.071837
9.796287, 2.842797, 0.087561, 1.076152
9.962975, 2.863210, 0.107094, 1.063284
10.129515, 2.928757, 0.137011, 1.055431
10.296350, 3.051551, 0.193037, 1.044306
10.462862, 2.820291, 0.116712, 1.122025
10.629940, 2.701871, 0.016855, 1.119790
10.796214, 2.402177, 0.011563, 1.133389
10.962891, 2.856879, 0.173961, 1.093131
11.129484, 3.269347, 0.376319, 1.066601
11.296246, 3.297397, 0.397693, 1.036182
11.462954, 3.304694, 0.492696, 1.062817
11.629643, 3.285788, 0.479285, 1.059640
11.796319, 3.357190, 0.551988, 1.058483
11.962881, 3.357838, 0.637443, 1.099042
12.129543, 3.571538, 0.753975, 1.088921
12.296250, 3.582361, 0.767383, 1.079966
12.462871, 3.381318, 0.691810, 1.104450
12.629528, 3.375528, 0.728099, 1.099513
12.796383, 3.298451, 0.708335, 1.109281
12.962865, 3.360080, 0.781375, 1.120472
13.130507, 3.344630, 0.822771, 1.121587
13.296311, 3.407319, 0.872223, 1.114996
13.462915, 3.362322, 0.902399, 1.095069
13.629532, 3.355385, 0.930385, 1.075389
13.796267, 3.304420, 0.914348, 1.098644
13.962890, 3.319455, 0.981914, 1.097209
14.129584, 3.454589, 1.082418, 1.114754
14.296449, 3.382142, 1.080563, 1.089495
14.462987, 3.339923, 1.115021, 1.121552
14.629855, 3.136134, 0.991575, 1.126557
14.796262, 3.007407, 1.167514, 1.126784
14.962850, 3.193170, 1.227759, 1.079461
15.129518, 3.090949, 1.203490, 1.119046
15.296234, 3.114126, 1.151731, 1.093737
15.462994, 2.974754, 1.199824, 1.104796
15.629541, 2.965082, 0.889708, 1.130093
15.796406, 3.518723, 1.648370, 1.097647
15.962956, 3.733681, 1.822413, 1.086650
16.129557, 3.826304, 1.858299, 1.068089
16.296408, 3.849496, 1.828590, 1.056139
16.462894, 3.853721, 2.050908, 1.078884
16.629678, 3.543485, 1.916678, 1.148045
16.796368, 3.693004, 1.996728, 1.109278
16.962988, 3.770602, 2.149326, 1.131078
17.133670, 4.007247, 2.347400, 1.111216
17.296500, 4.030263, 2.408634, 1.107862
17.462934, 4.063764, 2.436399, 1.101180
17.629578, 4.165110, 2.501110, 1.068367
17.796328, 4.023762, 2.528378, 1.083280
17.963019, 4.083747, 2.477505, 1.111412
18.130204, 4.144549, 2.490816, 1.128477
18.296288, 4.081058, 2.421945, 1.064608
18.462870, 4.006847, 2.509031, 1.115625
18.629713, 4.101906, 2.382813, 1.103404
18.796390, 4.120360, 2.372507, 1.126642
18.962909, 4.120425, 2.372446, 1.126610
19.129957, 3.295065, 1.069638, 1.251714
19.296339, 3.353957, 1.557115, 1.219656
19.463058, 4.243172, 2.657172, 1.132543
19.629544, 4.380658, 2.810456, 1.097319
19.796325, 4.444084, 2.727618, 1.073927
19.962879, 4.439485, 2.884731, 1.072702
20.129772, 4.539034, 2.987119, 1.011130
20.296339, 4.581263, 3.044760, 0.998942
20.462870, 4.646637, 3.118151, 0.991540
20.629450, 4.451244, 2.929502, 1.051434
20.796490, 4.546372, 3.017435, 1.017558
20.962882, 4.605752, 3.062917, 1.014739
21.129542, 4.617345, 3.058712, 0.997485
21.296286, 4.715491, 3.097827, 0.957445
21.462895, 4.831351, 3.117121, 0.934053
21.629671, 4.913978, 3.171044, 0.909002
21.796381, 4.955790, 3.174328, 0.867970
21.962880, 4.988251, 3.200161, 0.839260
22.129555, 4.907848, 3.214637, 0.862076
22.296357, 4.847926, 3.163348, 0.874325
22.462878, 4.947690, 3.198523, 0.868205
22.629555, 5.003886, 3.146433, 0.867330
22.796323, 4.934782, 3.300918, 0.899663
22.962875, 4.852943, 3.356731, 0.897346
23.129552, 4.814062, 3.404214, 0.898784
23.296177, 4.814147, 3.404113, 0.898569
23.462891, 5.034369, 3.207266, 0.905236
23.629620, 4.844382, 3.312812, 0.934513
23.796377, 4.827585, 3.228258, 0.937514
23.962889, 5.256443, 3.599333, 0.904100
24.129556, 5.260691, 3.641324, 0.877580
24.296179, 5.287649, 3.753271, 0.879125
24.462881, 5.351928, 3.770290, 0.860739
24.629562, 5.374467, 3.858127, 0.827413
24.796328, 5.367573, 3.801223, 0.826809
24.963026, 5.313203, 3.696205, 0.821479
25.129553, 5.387924, 3.869898, 0.777668
25.296524, 5.396560, 3.948427, 0.785002
25.462924, 5.461537, 4.081977, 0.707487
25.629537, 5.449095, 4.047600, 0.724961
25.796223, 5.501020, 4.131643, 0.739862
25.962878, 5.554243, 4.192171, 0.716528
26.129527, 5.491962, 3.885069, 0.714565
26.296350, 5.530019, 4.008105, 0.694890
26.463115, 5.586511, 4.134552, 0.726479
26.629561, 5.655748, 4.088170, 0.647572
26.796431, 5.718929, 4.032626, 0.676157
26.962900, 5.665441, 4.181998, 0.730058
27.129598, 5.887317, 4.385150, 0.662112
27.296230, 5.922690, 4.390496, 0.678112
27.462871, 5.743338, 4.236578, 0.631329
27.629515, 5.776821, 4.209316, 0.653454
27.796323, 5.790334, 4.114017, 0.718458
27.963110, 5.764679, 4.113915, 0.672833
28.129583, 5.785016, 4.172801, 0.696463
28.296210, 5.839982, 4.110926, 0.677860
28.462965, 5.791583, 4.180940, 0.680756
28.629556, 5.757814, 4.177494, 0.710755
28.796221, 5.747574, 4.145036, 0.696071
28.963178, 5.776825, 4.200165, 0.702111
29.129938, 5.893934, 4.254511, 0.727433
29.296287, 5.994395, 4.462034, 0.679832
29.462867, 5.903554, 4.125949, 0.685095
29.629510, 5.971550, 4.420163, 0.665576
29.796259, 5.957475, 4.458089, 0.641080
29.962888, 5.938694, 4.344477, 0.633505
30.129494, 5.949327, 4.339301, 0.699589
30.296270, 5.935854, 4.320251, 0.646876
30.463111, 5.926600, 4.268995, 0.693067
30.629540, 5.968719, 4.198518, 0.622803
30.796370, 5.871198, 4.274265, 0.584537
30.962989, 5.870832, 4.274582, 0.584937
31.129551, 6.000890, 4.172983, 0.600911
31.296225, 6.000865, 4.173033, 0.601023
31.463007, 5.925924, 4.200614, 0.596968
31.629575, 5.887738, 4.125916, 0.671078
31.796176, 5.719743, 4.238248, 0.565155
31.963478, 5.714766, 3.984329, 0.625796
32.129568, 5.833595, 4.016941, 0.628381
32.296791, 5.912522, 4.053656, 0.642336
32.462865, 6.137941, 4.164756, 0.506749
32.629541, 6.158557, 4.264278, 0.527234
32.796310, 6.154526, 4.243975, 0.521637
32.962887, 6.357589, 4.566753, 0.496056
33.129601, 6.431065, 4.700331, 0.426040
33.296189, 6.342342, 4.798750, 0.402711
33.462862, 6.500039, 4.785986, 0.404364
33.629652, 6.410919, 4.751961, 0.408958
33.796330, 6.343810, 4.766748, 0.403754
33.962897, 6.309453, 4.791291, 0.379612
34.129585, 6.205635, 4.845145, 0.232531
34.296228, 6.205638, 4.845080, 0.232212
34.812866, 6.197431, 4.864726, 0.359677
34.979655, 6.209763, 4.853406, 0.359905
35.146187, 6.208725, 4.818713, 0.264922
35.312850, 6.236636, 4.783103, 0.297187
35.479634, 6.251635, 4.763321, 0.313566
35.646190, 6.251603, 4.763183, 0.313311
35.812943, 6.251622, 4.763173, 0.313711
36.129546, 6.277359, 4.728511, 0.335096
36.296180, 6.277215, 4.728672, 0.334964
36.462897, 6.620209, 4.806718, 0.354035
36.629524, 6.680077, 4.860191, 0.409357
36.796225, 6.513709, 4.882674, 0.457788
36.962943, 6.486631, 4.878759, 0.487351
37.129562, 6.495970, 4.841241, 0.520830
37.296911, 6.501915, 4.602708, 0.556989
37.463186, 6.539810, 4.426713, 0.557498
37.629553, 6.609029, 4.516148, 0.665623
37.796206, 6.748150, 4.676939, 0.634081
37.962875, 6.748140, 4.676982, 0.634277
38.129553, 6.748096, 4.677006, 0.634324
38.296309, 6.571887, 4.818785, 0.618809
38.462960, 6.572187, 4.818494, 0.618870
38.630332, 6.571975, 4.818625, 0.618667
39.562879, 6.530641, 4.809732, 0.471825
39.729534, 6.530668, 4.809683, 0.471716
39.946186, 6.409064, 4.911913, 0.452822
40.112810, 6.246672, 4.687080, 0.489991
40.279472, 6.231352, 4.665840, 0.473804
40.446147, 6.231520, 4.609510, 0.523473
40.612984, 6.079732, 4.457336, 0.540688
40.779596, 5.930729, 4.364148, 0.536784
40.946302, 5.766240, 4.381578, 0.549830
41.112925, 5.970291, 4.396533, 0.567839
41.279502, 5.845980, 4.416917, 0.583237
41.446207, 5.796819, 4.483338, 0.550883
41.612842, 5.787152, 4.469798, 0.550176
41.779562, 5.786992, 4.469962, 0.550183
41.996221, 5.790650, 4.432861, 0.559168
42.162888, 5.790545, 4.433007, 0.559129
42.329823, 5.790501, 4.433065, 0.559175
42.746283, 5.816969, 4.370423, 0.581489
42.912882, 5.811838, 4.266096, 0.640178
43.079616, 5.812092, 4.265774, 0.640520
43.246269, 5.750838, 4.346956, 0.657604
43.412905, 5.757880, 4.167519, 0.738921
43.579856, 5.757705, 4.167742, 0.738874
43.746375, 5.757639, 4.167881, 0.739333
44.579842, 5.588124, 4.266804, 0.665455
44.746185, 5.556745, 4.309055, 0.670840
44.912903, 5.407354, 4.311191, 0.811095
45.079594, 5.407345, 4.311206, 0.811035
45.246236, 5.407289, 4.311266, 0.811316
48.563032, 7.532193, 6.330087, 0.541461
48.729572, 6.695101, 5.720768, 0.616096
48.896283, 6.695166, 5.720629, 0.615354
49.112825, 6.502453, 5.671605, 0.544039
49.279622, 6.446352, 5.614673, 0.540568
49.446221, 3.681894, 2.793780, 0.765982
49.612863, 3.931174, 3.130884, 0.689908
49.779656, 3.878826, 3.161603, 0.689106
49.946412, 3.926734, 3.085124, 0.691283
50.112879, 3.926782, 3.085035, 0.690767
50.279606, 4.138412, 2.618793, 0.564172
50.446524, 4.138412, 2.618720, 0.563971
50.612904, 4.138455, 2.618681, 0.564067
51.129623, 3.681548, 2.979718, 0.928908
51.296284, 3.692792, 2.963486, 0.873106
51.463301, 3.719666, 2.980831, 0.840845
51.631330, 3.761919, 2.984015, 0.849402
51.796304, 3.762100, 2.984035, 0.849635
51.962927, 4.331507, 3.567086, 0.869119
52.129632, 4.753834, 3.982052, 0.854689
52.296236, 5.371374, 4.441418, 0.802070
52.462862, 5.529167, 4.717861, 0.814937
52.629519, 5.709170, 4.902789, 0.763796
52.796694, 6.013609, 5.226196, 0.723138
52.962922, 6.013576, 5.226181, 0.722869
53.129654, 6.167996, 5.322855, 0.696995
53.296188, 6.342564, 5.599661, 0.728227
53.462919, 6.370929, 5.532324, 0.724850
53.629649, 6.505899, 5.851822, 0.708261
53.796278, 6.555818, 5.976981, 0.740284
53.962895, 6.555845, 5.976867, 0.739888
54.129530, 6.555893, 5.976935, 0.740263
54.296324, 6.679193, 5.964575, 0.735685
54.462990, 6.708082, 5.910840, 0.706298
54.629546, 6.708071, 5.910818, 0.706279
54.796300, 6.730583, 5.858922, 0.648604
54.962881, 6.730562, 5.858918, 0.648463
55.129544, 6.730578, 5.858924, 0.648276
55.296221, 6.718322, 5.873954, 0.744603
55.462896, 6.718401, 5.873835, 0.744347
55.629555, 6.673144, 5.903181, 0.766271
55.796234, 5.188609, 4.616013, 0.903495
55.962886, 5.369248, 4.853140, 0.881230
56.129609, 4.682565, 4.159750, 0.970669
56.296216, 4.716361, 4.128010, 0.962287
56.462882, 4.817378, 4.423095, 1.003657
56.629500, 4.866533, 4.364790, 0.969846
56.797263, 4.888312, 4.347770, 0.965613
56.962976, 4.890942, 4.347660, 0.965145
57.129659, 4.360910, 4.016621, 1.027799
57.297788, 4.374171, 4.038087, 1.004987
57.462918, 4.371856, 4.036513, 1.009421
57.629575, 4.364671, 3.993706, 1.002839
57.796776, 4.485311, 4.104869, 0.955195
57.962926, 4.383479, 4.098599, 0.975299
58.129707, 4.553599, 4.164234, 0.950447
58.296545, 4.595678, 4.122169, 0.930757
58.462928, 4.585476, 4.133714, 0.940533
58.629552, 4.584672, 4.123892, 0.871893
58.796597, 4.607682, 4.103965, 0.889580
58.962896, 4.607729, 4.104059, 0.890251
59.129665, 4.614324, 4.099023, 0.876912
59.296274, 4.817126, 4.485155, 0.876370
59.462864, 4.981691, 4.700324, 0.810596
59.629562, 5.093945, 4.565362, 0.796103
59.796489, 5.051990, 4.609813, 0.840567
59.962860, 5.044119, 4.617852, 0.835231
60.129792, 5.196299, 4.922169, 0.830886
60.296520, 5.196318, 4.922157, 0.830769
60.463040, 5.196353, 4.922421, 0.831007
60.629542, 5.621712, 5.331631, 0.802415
60.796283, 5.532716, 5.384533, 0.775330
60.962893, 5.527082, 5.388230, 0.762779
61.129955, 5.755546, 5.431979, 0.764521
61.296275, 5.964759, 5.547184, 0.735403
61.463018, 6.030274, 5.645040, 0.692811
61.629611, 6.256306, 5.943103, 0.678653
61.796221, 6.422571, 6.112613, 0.635777
61.962894, 6.517399, 6.162716, 0.611910
62.129573, 6.372501, 6.005607, 0.617416
62.296160, 6.471100, 6.034117, 0.579129
62.462912, 6.471053, 6.034134, 0.578796
62.629503, 6.470991, 6.034173, 0.578886
63.046241, 5.704842, 5.253464, 0.604995
63.212861, 5.575570, 5.354038, 0.658421
63.379649, 5.568050, 5.362548, 0.668536
63.546260, 5.568063, 5.362518, 0.668442
63.712873, 5.750378, 5.116691, 0.830320
63.879612, 5.567835, 5.205364, 0.779182
64.046215, 5.723396, 5.407804, 0.681326
64.212859, 5.774737, 5.500756, 0.719340
64.379785, 5.884533, 5.644095, 0.696098
64.546175, 6.082707, 5.903832, 0.657098
64.712857, 6.317496, 6.135377, 0.690953
64.879539, 6.381019, 6.151923, 0.683612
65.046500, 6.486433, 6.291549, 0.720596
65.212870, 6.106054, 5.924666, 0.724532
65.379588, 6.084542, 5.943756, 0.735598
65.546201, 6.393974, 5.990695, 0.787977
65.712844, 6.534050, 6.075527, 0.749408
65.879538, 6.624767, 6.134206, 0.741141
66.046161, 6.485327, 6.232928, 0.752771
66.213200, 6.485192, 6.233048, 0.753656
66.379678, 6.485183, 6.233023, 0.753425
66.596284, 6.545405, 5.953270, 0.870687
66.763089, 6.542920, 5.869771, 0.677164
66.929555, 6.576296, 5.158147, 0.659643
67.096223, 5.378656, 4.898856, 1.047729
67.262980, 5.344937, 4.802045, 0.792617
67.429518, 5.344919, 4.802017, 0.792061
67.596202, 5.344903, 4.802022, 0.792114
67.812880, 5.147943, 4.960638, 0.756820
67.979866, 5.147998, 4.960605, 0.756444
68.146244, 5.151540, 4.960043, 0.822778
68.312860, 5.166915, 4.945987, 0.835287
68.479740, 5.167001, 4.945986, 0.835355
68.646203, 5.417076, 5.065927, 0.846059
68.812866, 5.690897, 5.378964, 0.812808
68.979601, 5.846379, 5.492660, 0.813010
69.146259, 5.975394, 5.556850, 0.752895
69.312855, 6.018789, 5.498481, 0.700607
69.479593, 6.071083, 5.628294, 0.703008
69.646533, 5.986483, 5.660946, 0.675140
69.812864, 5.986303, 5.661262, 0.674726
69.979593, 6.159012, 5.710949, 0.629966
70.146178, 6.095839, 5.727114, 0.689996
70.312860, 6.006848, 5.785702, 0.636879
70.479598, 6.006858, 5.785716, 0.636819
70.646246, 6.029497, 5.739750, 0.595709
70.812874, 6.029511, 5.739757, 0.595901
71.829499, 6.012858, 5.746285, 0.623560
71.996185, 5.991860, 5.751261, 0.625359
72.162876, 5.991777, 5.751350, 0.624990
72.329520, 6.019435, 5.705721, 0.690947
72.496256, 6.069236, 5.484106, 0.735295
72.662840, 6.082099, 5.433773, 0.748536
72.829566, 5.881564, 5.509692, 0.766855
72.996373, 5.804971, 5.268148, 0.738949
73.162930, 6.000635, 5.486916, 0.758754
73.329539, 5.939153, 5.506187, 0.776576
73.496237, 5.939201, 5.506176, 0.776911
74.012866, 6.153947, 5.642650, 0.705268
74.179526, 6.154173, 5.642381, 0.705230
74.346267, 6.154157, 5.642413, 0.705367
76.563033, 5.935390, 5.876491, 0.817376
76.729501, 5.876447, 5.808616, 0.854597
76.896212, 6.063543, 5.812477, 0.822092
77.062880, 6.063683, 5.812345, 0.822560
77.229930, 6.063544, 5.812484, 0.822437
77.396268, 6.045161, 5.545586, 0.797045
77.563013, 6.044945, 5.545798, 0.796346
77.729535, 5.884184, 5.648240, 0.796578
77.896185, 5.822671, 5.669722, 0.817854
78.062974, 5.823889, 5.668144, 0.818244
78.229517, 5.822859, 5.669488, 0.817966
80.029537, 5.354284, 6.258175, 0.877970
80.196323, 5.151743, 6.307789, 0.927457
80.362875, 5.118415, 6.306563, 0.916828
80.529502, 5.078853, 6.185755, 0.924997
80.696282, 4.978286, 5.951968, 0.943201
80.863008, 4.955759, 5.945400, 0.961266
81.029698, 4.955704, 5.945517, 0.961439
81.196236, 4.955552, 5.945535, 0.961316
83.112859, 4.536149, 6.490368, 1.045513
83.279788, 4.535578, 6.491032, 1.045555
84.396223, 5.894869, 7.194121, 0.983252
84.562917, 5.894824, 7.194181, 0.983400
84.729565, 5.894841, 7.194122, 0.983173
85.446138, 6.630971, 7.880306, 1.056762
85.612888, 7.357176, 8.358671, 1.112108
85.779552, 7.232825, 8.375066, 1.091979
85.946169, 7.232841, 8.375050, 1.092220
86.112885, 7.232845, 8.374903, 1.091978
88.729675, 7.130052, 8.347997, 1.241831
88.896294, 6.840280, 8.328404, 1.253995
89.062967, 6.747218, 8.290499, 1.226197
89.229545, 5.143047, 7.141948, 1.203103
89.396259, 5.263010, 7.161410, 1.168150
89.562855, 5.395618, 7.383800, 1.139256
89.729522, 5.765194, 7.734836, 1.156554
89.896258, 5.767663, 7.713461, 1.149451
90.063179, 5.738318, 7.708015, 1.209305
90.231833, 5.717988, 7.694631, 1.138913
90.396358, 5.499201, 7.938717, 1.159835
90.563022, 5.499260, 7.938711, 1.159854
90.729535, 5.499241, 7.938665, 1.159790
90.963136, 5.474045, 7.991320, 1.189007
91.129538, 5.466251, 8.006698, 1.197268
91.296282, 5.438366, 8.053527, 1.175567
91.462975, 5.438387, 8.053531, 1.175773
91.629568, 5.438387, 8.053506, 1.175807
91.796519, 5.370044, 8.141873, 1.090758
91.962875, 5.369990, 8.141908, 1.090240
92.129575, 5.333984, 8.218520, 1.129600
92.296219, 6.181770, 8.553099, 1.121931
92.462955, 6.518637, 8.740647, 1.112708
92.629635, 6.452476, 8.786332, 1.098652
92.796272, 6.403922, 8.858502, 1.079340
92.962869, 6.398157, 8.863823, 1.091347
93.129735, 6.360061, 8.690172, 1.074627
93.296208, 6.365575, 8.665720, 1.072186
93.462866, 6.643252, 8.960207, 1.087443
93.629541, 7.264184, 9.280127, 1.068398
93.796369, 7.719478, 9.542903, 1.083081
93.963610, 7.707550, 9.446052, 1.081018
94.129948, 7.707536, 9.446232, 1.081195
94.296327, 7.707444, 9.446360, 1.081341
95.612986, 7.632041, 9.576151, 1.104219
95.779578, 7.632145, 9.576090, 1.104338
95.946224, 7.909816, 9.824128, 1.059763
96.112923, 8.225365, 9.909528, 1.015316
96.279526, 8.490157, 10.093620, 1.027363
96.446203, 8.722387, 10.277864, 0.952899
96.612883, 9.064509, 10.513384, 0.928493
96.779747, 9.169810, 10.580218, 0.947863
96.946525, 9.398900, 10.692843, 0.984351
97.112831, 9.592593, 10.786492, 0.968870
97.279628, 9.592614, 10.786508, 0.969124
97.446196, 9.871510, 10.870624, 0.901294
97.612880, 9.943542, 10.876787, 0.909470
97.779575, 9.983393, 10.877853, 0.944184
97.946437, 10.039915, 10.918370, 0.938146
98.112877, 10.041232, 10.908802, 0.883797
98.279518, 8.276708, 10.132707, 0.850240
98.446225, 8.204274, 10.236308, 0.880311
98.612939, 8.190110, 10.262126, 0.989767
98.779572, 8.190196, 10.262094, 0.989935
98.946195, 8.190202, 10.262118, 0.990553
99.112889, 8.085978, 10.141130, 1.045346
99.279558, 8.085901, 10.141126, 1.042153
99.446277, 8.106342, 9.990549, 0.947994
99.612801, 8.106350, 9.990485, 0.947493
99.779573, 8.106282, 9.990275, 0.948696
99.946274, 8.091354, 10.035569, 0.980319
100.113049, 8.076295, 10.081277, 1.015236
100.279667, 8.070171, 10.099293, 1.016214
100.446208, 8.058157, 10.128498, 0.998724
100.612836, 8.023492, 10.199104, 0.951488
100.779784, 8.015446, 10.211305, 0.924570
100.946202, 7.547733, 10.487473, 0.989661
101.112867, 7.515672, 10.555336, 0.991073
101.279615, 7.511645, 10.565704, 0.982171
101.446367, 7.489409, 10.599305, 0.944742
101.612833, 7.464121, 10.635949, 0.901493
101.779521, 7.459808, 10.654799, 0.907579
101.946175, 7.477065, 10.631472, 0.959802
102.112895, 7.467663, 10.661116, 0.984323
102.279564, 7.467408, 10.580042, 0.934069
102.446157, 7.467374, 10.580085, 0.933944
102.612857, 7.467378, 10.580103, 0.934041
103.546196, 7.390994, 10.782744, 1.025691
103.713083, 7.390991, 10.782729, 1.025744
103.879791, 7.390972, 10.782708, 1.025863
104.296230, 6.328274, 10.173795, 1.017254
104.462924, 6.342785, 10.102447, 1.005863
104.629681, 6.319326, 10.224027, 1.029095
104.796225, 6.578069, 10.348601, 1.050703
104.962963, 6.597511, 10.258820, 1.036735
105.129635, 6.565507, 10.217518, 1.042518
105.296198, 6.557334, 10.333454, 1.109126
105.462976, 6.575403, 10.257155, 1.121789
105.629935, 6.623894, 10.360539, 1.172018
105.796191, 6.530460, 10.283421, 1.178346
105.963904, 6.530450, 10.283424, 1.178199
106.129910, 6.539740, 10.254920, 1.170364
106.296224, 6.546835, 10.229461, 1.144963
106.462945, 6.546813, 10.229511, 1.144691
106.629564, 6.546804, 10.229577, 1.144791
106.796421, 7.229022, 10.622929, 1.163520
106.962951, 7.229027, 10.622887, 1.163462
107.129700, 7.229009, 10.622904, 1.163537
107.829523, 7.133747, 10.839111, 1.261682
107.996508, 6.975122, 10.620866, 1.216785
108.162951, 6.984149, 10.583317, 1.195600
108.329817, 6.994149, 10.559655, 1.193021
108.496342, 6.993369, 10.576706, 1.199924
108.663058, 6.980347, 10.739410, 1.245845
108.829655, 7.020010, 10.753757, 1.239409
108.996243, 6.967967, 10.890977, 1.229139
109.162841, 6.967996, 10.890958, 1.229434
109.329548, 7.164470, 10.841263, 1.236191
109.496272, 7.238106, 10.868602, 1.209885
109.662956, 7.276008, 10.882850, 1.196961
109.829550, 7.254263, 10.876818, 1.249574
109.996336, 7.211119, 10.781599, 1.219155
110.162892, 7.292606, 10.909619, 1.221102
110.329617, 7.314739, 10.810859, 1.176298
110.496341, 7.326281, 10.774401, 1.176074
110.662854, 7.326543, 10.774315, 1.176198
110.829554, 7.326547, 10.774300, 1.176270
111.130005, 7.355114, 10.707526, 1.225621
111.296235, 7.359086, 10.697796, 1.194461
111.462941, 7.361514, 10.707229, 1.204892
111.629561, 7.195305, 10.732098, 1.269372
111.796224, 7.775653, 10.989944, 1.220414
111.962889, 7.775573, 10.990009, 1.220455
112.129541, 7.775680, 10.989870, 1.220372
112.296453, 7.989222, 11.103007, 1.268914
112.462964, 7.989209, 11.103020, 1.268685
112.629523, 8.139977, 11.068677, 1.222773
112.796301, 8.189784, 11.240477, 1.242812
112.962882, 8.582249, 11.313202, 1.222525
113.129559, 8.618346, 11.196540, 1.225671
113.296242, 9.162259, 11.517983, 1.263997
113.462919, 9.180917, 11.448111, 1.257586
113.629525, 9.318900, 11.505428, 1.265750
113.796330, 8.885293, 11.489437, 1.313184
113.962862, 8.696874, 11.434153, 1.309042
114.129836, 8.963851, 11.413297, 1.280607
114.296221, 8.973547, 11.386810, 1.302089
114.462988, 8.607622, 11.444427, 1.332909
114.629514, 8.639933, 11.332454, 1.381012
114.796315, 8.556527, 11.511955, 1.385372
114.962911, 8.556543, 11.512055, 1.385378
115.129616, 8.517161, 11.616065, 1.400216
115.296293, 8.397093, 11.405458, 1.357559
115.462892, 8.320568, 11.403871, 1.398299
115.629565, 8.756082, 11.500082, 1.391757
115.796214, 9.113423, 11.554228, 1.351170
115.962902, 9.126844, 11.502513, 1.357915
116.129563, 9.433755, 11.755365, 1.329032
116.296248, 9.504377, 11.813736, 1.352770
116.462904, 9.516001, 11.840446, 1.321264
116.629460, 9.657257, 11.921652, 1.301239
116.796182, 9.598196, 11.910236, 1.274665
116.962893, 9.614495, 11.935579, 1.245293
117.129639, 9.502050, 11.907042, 1.244898
117.296237, 9.640419, 11.969600, 1.270999
117.463397, 9.564355, 11.960554, 1.270570
117.629510, 9.112331, 11.827149, 1.328479
117.796163, 9.723598, 11.918727, 1.330406
117.962945, 9.723612, 11.918718, 1.330415
118.129654, 9.633235, 11.994830, 1.299101
118.296245, 9.704953, 12.111145, 1.302990
118.462939, 9.991676, 12.215729, 1.292620
118.629634, 9.992419, 12.166335, 1.274808
118.796311, 9.762539, 12.042092, 1.300729
118.963037, 9.488199, 11.959077, 1.309374
119.129627, 9.650220, 12.115690, 1.318161
119.296200, 9.650213, 12.115710, 1.318253
119.462999, 10.092458, 12.050211, 1.329279
119.629542, 9.137355, 11.974526, 1.360805
119.796228, 8.859505, 11.921603, 1.367714
119.962877, 9.729918, 12.111776, 1.328716
120.129543, 9.968995, 12.181937, 1.307524
120.296229, 9.971852, 12.160641, 1.310869
120.462906, 10.013604, 12.146760, 1.344761
120.629541, 10.033391, 12.110126, 1.355490
120.796229, 10.102732, 12.079973, 1.336116
120.962900, 10.111552, 12.083271, 1.365475
121.129511, 10.126041, 12.052925, 1.367337
121.296170, 10.164083, 12.046875, 1.361649
121.462919, 10.269440, 12.076450, 1.356389
121.629533, 10.161219, 12.093249, 1.345335
121.796226, 10.212361, 12.263938, 1.363864
121.962892, 10.212324, 12.264069, 1.363688
122.129635, 10.350993, 12.189127, 1.346846
122.296293, 10.320921, 12.303767, 1.364819
122.462997, 10.645364, 12.460711, 1.350303
122.629578, 11.033468, 12.254516, 1.296642
122.796215, 10.493231, 12.231710, 1.354394
122.962840, 10.442200, 12.211373, 1.358103
123.129596, 10.648326, 12.125529, 1.339751
123.296229, 10.850305, 12.419123, 1.329170
123.462852, 10.850306, 12.419130, 1.329158
123.629604, 10.399087, 12.323842, 1.349519
123.796262, 10.335635, 12.185314, 1.371652
123.963254, 10.376128, 12.236637, 1.340966
124.129712, 10.522029, 12.437213, 1.349635
124.296238, 10.384760, 12.300186, 1.370020
124.462889, 10.393328, 12.333324, 1.369077
124.629532, 9.815308, 12.267077, 1.425324
124.796732, 9.935546, 12.434793, 1.405851
124.962885, 10.625582, 12.611754, 1.426983
125.129799, 10.271038, 12.411264, 1.430369
125.296216, 10.271038, 12.411251, 1.430640
125.462897, 10.383244, 12.573537, 1.479261
125.629632, 10.430179, 12.475902, 1.470821
125.796257, 10.399755, 12.470510, 1.465697
125.962880, 10.530815, 12.684964, 1.548883
126.129810, 10.500883, 12.600118, 1.519111
126.296209, 10.500914, 12.600099, 1.519124
126.462881, 10.508494, 12.585183, 1.504376
126.629580, 10.508502, 12.585177, 1.504358
126.796182, 10.536018, 12.562854, 1.463373
126.963304, 10.658250, 12.659431, 1.468375
127.129792, 10.414117, 12.593378, 1.453936
127.296257, 10.444684, 12.505922, 1.440803
127.463282, 10.524534, 12.690354, 1.469481
127.629525, 10.569211, 12.748883, 1.441065
127.796268, 10.802998, 12.813678, 1.412590
127.962951, 10.864241, 13.086808, 1.415160
128.129575, 10.959724, 12.805190, 1.399998
128.296463, 10.727918, 12.778687, 1.407882
128.462945, 10.696120, 12.734841, 1.371049
128.629514, 10.690868, 12.730681, 1.362164
128.796279, 10.767241, 12.762651, 1.342938
128.962906, 10.770367, 12.775037, 1.334518
129.129521, 10.772371, 12.806689, 1.347229
129.296472, 10.783879, 12.822473, 1.358938
129.462957, 10.782392, 12.849344, 1.364516
129.629807, 10.897145, 12.885902, 1.368941
129.796266, 10.860007, 12.872416, 1.381251
129.962884, 10.922647, 12.919694, 1.367726
130.129570, 11.121908, 13.231618, 1.374037
130.296218, 11.203909, 12.981322, 1.332860
130.462936, 11.241833, 12.851767, 1.333861
130.629539, 11.043207, 13.040487, 1.352580
130.796239, 11.043263, 13.040335, 1.352512
130.962971, 10.987760, 13.155208, 1.383152
131.129863, 11.152963, 13.069084, 1.387021
131.296160, 11.165753, 13.094538, 1.385042
131.462894, 11.198577, 13.138389, 1.403330
131.629488, 10.773444, 12.969082, 1.430507
131.796273, 10.712114, 12.970117, 1.418255
131.962955, 10.910852, 13.187511, 1.437768
132.129802, 11.654783, 13.608272, 1.403701
132.296421, 10.903820, 13.195020, 1.413864
132.463850, 11.233053, 13.329154, 1.394098
132.629522, 11.296827, 13.332382, 1.379351
132.796226, 11.307283, 13.347919, 1.386263
132.962907, 11.409701, 13.389925, 1.392189
133.129586, 11.442180, 13.435497, 1.388046
133.296249, 11.485642, 13.495850, 1.382881
133.462904, 11.475632, 13.492926, 1.385301
133.629536, 11.800976, 13.538524, 1.385045
133.796282, 11.538380, 13.520863, 1.379594
133.962920, 11.575278, 13.442761, 1.386313
134.129824, 11.531257, 13.564846, 1.390356
134.296191, 11.515739, 13.605235, 1.391769
134.462921, 11.582552, 13.725335, 1.411544
134.629600, 11.919901, 13.659412, 1.391857
134.796268, 11.681409, 13.635046, 1.397943
134.963118, 11.719055, 13.493645, 1.375090
135.129631, 11.799714, 13.702938, 1.384822
135.296458, 11.799739, 13.702989, 1.384820
135.462942, 11.830708, 13.723731, 1.367942
135.629505, 11.831169, 13.738335, 1.369520
135.796688, 11.833027, 13.736922, 1.375071
135.962904, 11.931257, 13.776060, 1.394051
136.129632, 11.951065, 13.790764, 1.391690
136.296226, 11.914552, 13.783963, 1.415344
136.462912, 11.932669, 13.793640, 1.423718
136.629538, 11.962434, 13.819571, 1.435445
136.796378, 11.950320, 13.993971, 1.455882
136.963220, 12.088622, 13.877008, 1.450389
137.129560, 12.032457, 13.862373, 1.454132
137.296683, 12.071404, 13.877189, 1.449529
137.462877, 12.215415, 13.956470, 1.474854
137.629585, 12.157199, 13.940930, 1.505794
137.796495, 12.154664, 13.942734, 1.509782
137.962914, 12.174294, 14.058038, 1.517956
138.129557, 12.534150, 14.069450, 1.497247
138.296241, 12.566033, 13.983909, 1.511315
138.462883, 12.573662, 13.959377, 1.540596
138.629525, 12.564069, 13.993132, 1.527355
138.796279, 12.564063, 13.993137, 1.527266
138.962887, 11.906910, 13.957311, 1.494073
139.129586, 11.878586, 14.018061, 1.444706
139.296266, 12.520558, 14.245604, 1.465353
139.462988, 12.082244, 14.121413, 1.448675
139.629543, 12.082257, 14.121422, 1.448867
139.796192, 12.589175, 14.407597, 1.378028
139.962864, 12.589163, 14.407657, 1.377936
140.129643, 12.378917, 14.384526, 1.444005
140.296317, 12.350382, 14.428651, 1.403027
140.463086, 12.388597, 14.556323, 1.399747
140.629569, 12.511345, 14.479123, 1.401949
140.796193, 12.507120, 14.504411, 1.393780
140.963350, 12.439291, 14.485332, 1.395624
141.129627, 12.514794, 14.552168, 1.405882
141.296383, 12.530888, 14.588451, 1.414048
141.462924, 12.370794, 14.527265, 1.432300
141.629536, 12.529274, 14.669240, 1.401068
141.796229, 12.581066, 14.734650, 1.384037
141.962980, 12.619310, 14.795612, 1.362781
142.129605, 12.491382, 14.926646, 1.358079
142.296245, 12.496389, 14.917670, 1.319442
142.463096, 12.439094, 14.970101, 1.322606
142.629566, 12.439076, 14.970111, 1.322358
143.062899, 12.719613, 15.102375, 1.465631
143.229550, 12.719608, 15.102377, 1.465680
143.396395, 12.823799, 14.985319, 1.473659
143.563155, 12.724772, 15.080604, 1.493453
143.729555, 12.724719, 15.080652, 1.493361
143.896258, 12.824425, 14.971542, 1.511499
144.062911, 12.841753, 15.033121, 1.538451
144.229561, 12.893438, 15.158585, 1.543642
144.396315, 12.902886, 15.164120, 1.552252
144.562871, 12.916834, 15.155594, 1.569819
144.729596, 12.848862, 15.124956, 1.584405
144.896935, 12.876171, 15.165400, 1.590230
145.063172, 12.886903, 15.205845, 1.588796
145.229537, 12.880114, 15.235199, 1.590039
145.396277, 12.859131, 15.260387, 1.568956
145.562905, 12.909473, 15.380159, 1.581683
145.729530, 12.837672, 15.283669, 1.583516
145.896280, 12.870221, 15.340803, 1.594554
146.062874, 12.749679, 15.385136, 1.601689
146.229510, 12.778229, 15.336453, 1.597960
146.396247, 12.778261, 15.336425, 1.597940
146.563151, 12.758113, 15.313394, 1.619867
146.729671, 12.758289, 15.313266, 1.619671
146.896255, 12.666533, 15.380759, 1.609457
147.062850, 13.085365, 15.634101, 1.597919
147.229613, 13.109871, 15.706823, 1.642277
147.396277, 13.109787, 15.706852, 1.642615
147.563040, 13.047007, 15.762437, 1.641786
147.729620, 13.047020, 15.762434, 1.641845
147.896370, 13.317474, 15.879310, 1.627157
148.062937, 13.354819, 15.940699, 1.615164
148.229518, 13.386038, 15.956280, 1.586280
148.396403, 13.395203, 15.969155, 1.573075
148.563118, 13.405615, 16.000869, 1.567827
148.729543, 13.336346, 15.910752, 1.546162
148.896264, 13.399117, 15.958351, 1.546538
149.062889, 13.465925, 16.018263, 1.556172
149.229554, 13.407282, 15.964219, 1.567830
149.396286, 13.471779, 16.022364, 1.582778
149.562896, 13.443790, 15.993158, 1.595144
149.729708, 13.461839, 15.997157, 1.585638
149.896286, 13.394409, 16.059942, 1.582925
150.062995, 13.460254, 16.032132, 1.549947
150.229520, 13.493986, 15.933753, 1.578216
150.396333, 13.369870, 16.031859, 1.512493
150.562894, 13.369818, 16.031914, 1.512699
150.729541, 13.487488, 15.856545, 1.526167
150.896245, 13.304466, 15.954973, 1.520859
151.062962, 13.531345, 16.096182, 1.531987
151.229542, 13.409595, 16.233048, 1.536504
151.396383, 13.588730, 16.170787, 1.531488
151.562863, 13.510840, 16.188889, 1.516104
151.729566, 13.558190, 16.118040, 1.489246
151.896401, 13.185513, 16.008065, 1.501537
152.062919, 13.346975, 16.278725, 1.532882
152.229563, 13.415837, 16.233503, 1.450649
152.396222, 13.373775, 16.287732, 1.444691
152.563051, 13.388441, 16.264346, 1.439886
152.729713, 13.329434, 16.261478, 1.437086
152.896337, 13.309477, 16.260321, 1.422388
153.062873, 13.330209, 16.311007, 1.413794
153.229536, 13.352412, 16.350908, 1.399646
153.396901, 13.421198, 16.422611, 1.415637
153.562850, 13.453085, 16.446856, 1.427059
153.729718, 13.480455, 16.485515, 1.420623
153.896217, 13.239061, 16.352542, 1.431460
154.063126, 13.487001, 16.454711, 1.441089
154.229516, 13.510199, 16.404182, 1.403888
154.396379, 12.916083, 16.334105, 1.446788
154.562877, 12.916072, 16.334139, 1.446686
154.729595, 12.900388, 16.278505, 1.432143
154.896225, 12.918423, 16.349798, 1.427291
155.062984, 12.945780, 16.278689, 1.418144
155.229679, 12.874579, 16.376874, 1.428968
155.396319, 12.961626, 16.445916, 1.432796
155.562882, 12.989033, 16.467193, 1.355993
155.729558, 12.989088, 16.467159, 1.355973
155.896447, 13.011703, 16.526847, 1.338835
156.063289, 13.011709, 16.526860, 1.338510
156.229565, 13.218410, 16.873427, 1.261325
156.396404, 13.536996, 16.896288, 1.253296
156.562908, 13.340242, 16.855882, 1.295756
156.729568, 13.189995, 16.785701, 1.337248
156.896305, 13.203303, 16.732759, 1.336254
157.062987, 13.211303, 16.718193, 1.370251
157.229537, 13.208923, 16.736640, 1.372102
157.396297, 13.208920, 16.736692, 1.371989
158.296240, 13.022700, 17.408858, 1.456768
158.463110, 13.022747, 17.408782, 1.456716
158.629548, 16.047526, 18.177343, 1.412999
158.796216, 16.029545, 18.239798, 1.394389
158.962926, 16.029552, 18.239757, 1.394370
159.129659, 14.678650, 17.458847, 1.387849
159.296264, 13.448389, 17.441098, 1.350593
159.462872, 13.754580, 17.634267, 1.320744
159.629557, 13.745035, 17.697023, 1.331964
159.796324, 13.330992, 17.468239, 1.310546
159.962991, 13.298967, 17.592731, 1.318660
160.129572, 13.222043, 17.640304, 1.297885
160.296315, 12.854780, 17.676359, 1.436992
160.463065, 13.242186, 17.697231, 1.382665
160.629564, 13.446459, 17.731106, 1.379663
160.796272, 13.402255, 17.852615, 1.402667
160.963654, 13.527828, 17.739437, 1.407912
161.130048, 13.462078, 17.748840, 1.440250
161.296381, 13.498789, 17.756237, 1.391130
161.462899, 13.514271, 17.761729, 1.364689
161.629539, 13.556434, 17.800641, 1.365265
161.796337, 13.583401, 17.838766, 1.371032
161.962937, 13.592676, 17.853113, 1.384654
162.129534, 13.617886, 17.885838, 1.385199
162.296317, 13.617891, 17.885835, 1.385435
162.462938, 13.614459, 18.117931, 1.378829
162.629525, 14.226798, 17.835997, 1.369948
162.796254, 14.204097, 18.128854, 1.362365
162.962876, 13.509343, 18.088338, 1.375252
163.129575, 13.064305, 18.165225, 1.392746
163.296253, 13.527121, 18.189201, 1.400122
163.462934, 13.527127, 18.189204, 1.400067
163.629786, 13.533747, 18.302290, 1.434427
163.796346, 14.034500, 18.500598, 1.457990
163.962946, 14.034462, 18.500603, 1.457923
164.129513, 13.549386, 18.385843, 1.436459
164.296287, 13.609227, 18.426102, 1.440416
164.462858, 13.629310, 18.450671, 1.447753
164.629583, 13.660209, 18.484974, 1.451026
164.796324, 13.688009, 18.510700, 1.447531
164.962940, 13.709843, 18.522058, 1.461519
165.129540, 13.712120, 18.544008, 1.460381
165.296520, 13.747344, 18.554771, 1.462841
165.462925, 13.698520, 18.566332, 1.453171
165.629607, 13.718003, 18.624942, 1.454048
165.796262, 13.732137, 18.635499, 1.452667
165.962885, 13.705044, 18.677341, 1.449857
166.129615, 13.735882, 18.720795, 1.447371
166.296155, 13.774172, 18.751412, 1.452174
166.462961, 13.770259, 18.638088, 1.451374
166.629503, 13.350237, 18.732193, 1.435862
166.796201, 13.318488, 18.762289, 1.435402
166.963580, 13.307954, 18.674446, 1.438303
167.129660, 13.827965, 18.887964, 1.461109
167.296224, 13.917453, 18.924449, 1.452927
167.462950, 13.831176, 18.926176, 1.441823
167.629542, 13.630962, 18.938606, 1.451046
167.796278, 13.636319, 18.828795, 1.434110
167.963012, 13.638726, 18.989080, 1.452226
168.129609, 13.994693, 19.092618, 1.431638
168.296233, 14.228258, 19.337369, 1.436632
168.463407, 14.079009, 19.175152, 1.416779
168.629584, 14.039063, 19.328438, 1.415664
168.796255, 14.057328, 19.243521, 1.377098
168.962903, 14.069061, 19.272093, 1.368686
169.129633, 14.165053, 19.346335, 1.344663
169.296214, 14.159212, 19.380185, 1.342758
169.462907, 13.882721, 19.329233, 1.338379
169.629657, 14.169804, 19.454627, 1.301958
169.796274, 14.165811, 19.471517, 1.294772
169.963004, 14.165810, 19.471482, 1.294628
170.129821, 14.165816, 19.471386, 1.294782
170.546207, 14.425367, 19.591328, 1.331660
170.712883, 14.209109, 19.580154, 1.340309
170.879524, 14.163729, 19.687220, 1.337330
171.046311, 14.204097, 19.489999, 1.335527
171.212856, 14.175216, 19.742150, 1.343895
171.379591, 13.953952, 19.581860, 1.411313
171.546255, 14.247673, 19.853403, 1.398406
171.712869, 14.314588, 19.560705, 1.372868
171.879667, 14.928516, 20.135968, 1.360815
172.046206, 14.401796, 19.745155, 1.350790
172.212873, 14.423484, 19.762841, 1.364676
172.379669, 14.488045, 19.786960, 1.354384
172.546308, 14.475440, 19.816789, 1.359814
172.729428, 14.647213, 19.823039, 1.377241
172.896313, 14.463649, 19.858256, 1.352984
173.062946, 14.444260, 19.870452, 1.352348
173.229551, 14.433593, 19.894753, 1.347751
173.396318, 14.474168, 19.928595, 1.341755
173.562948, 14.620269, 19.941195, 1.369164
173.729570, 14.532955, 19.961747, 1.387656
173.896319, 14.368161, 19.876170, 1.463957
174.062869, 14.368143, 19.876208, 1.463826
174.229593, 14.843511, 19.952039, 1.385707
174.396263, 14.843529, 19.952011, 1.385912
174.562990, 14.843543, 19.951977, 1.385884
174.729580, 14.867673, 19.886921, 1.348652
174.896240, 14.867592, 19.887195, 1.348789
175.062914, 14.570688, 19.931814, 1.356181
175.229536, 14.597175, 19.850090, 1.340601
175.396294, 14.597163, 19.850113, 1.340466
175.562834, 14.592824, 19.862979, 1.323802
175.729493, 14.772947, 20.206717, 1.281944
175.896221, 14.796315, 20.450744, 1.273467
176.062898, 14.827203, 20.334312, 1.256274
176.229612, 14.832730, 20.363072, 1.264505
176.396558, 14.836463, 20.418630, 1.266714
176.562866, 14.842450, 20.420069, 1.286019
176.729533, 14.756537, 20.442920, 1.275367
176.896234, 14.738874, 20.485193, 1.310281
177.063015, 14.771226, 20.513758, 1.315365
177.229580, 14.760233, 20.554140, 1.330298
177.397559, 14.855553, 20.673533, 1.326519
177.562948, 14.858420, 20.698345, 1.332826
177.729522, 14.647006, 20.633357, 1.363633
177.896370, 14.803866, 20.836540, 1.362995
178.062888, 14.736624, 20.917094, 1.364607
178.229532, 14.736625, 20.917127, 1.364624
178.396232, 14.848546, 20.748521, 1.351424
178.563038, 14.848520, 20.748568, 1.351397
178.729513, 14.870552, 20.728743, 1.350816
178.896226, 14.869265, 20.737663, 1.351023
179.062951, 14.869256, 20.737636, 1.351008
179.229496, 14.864468, 20.753151, 1.354676
179.396587, 14.864548, 20.753077, 1.354634
179.629523, 15.100570, 21.003675, 1.375802
179.796236, 15.043486, 21.067015, 1.361425
179.962965, 15.043239, 21.067327, 1.361400
180.129532, 15.173334, 21.124788, 1.322531
180.296219, 15.229750, 21.188163, 1.317618
180.463157, 15.196005, 21.176813, 1.304980
180.629527, 15.218844, 21.200033, 1.317084
180.796298, 15.226604, 21.222606, 1.307208
180.963042, 15.218318, 21.286953, 1.315740
181.129973, 15.282480, 21.365368, 1.328830
181.296221, 15.278624, 21.369865, 1.341898
181.463201, 15.311445, 21.392256, 1.370959
181.629536, 15.402986, 21.428280, 1.388052
181.796250, 15.402940, 21.428333, 1.388003
181.962981, 15.424116, 21.438348, 1.361183
182.129629, 15.436423, 21.538793, 1.351385
182.296218, 15.330620, 21.627957, 1.310341
182.463010, 15.330653, 21.627928, 1.310274
182.629535, 15.462964, 21.473070, 1.313021
182.796262, 15.275886, 21.589489, 1.311918
182.962918, 15.240443, 21.618511, 1.304420
183.129562, 15.413712, 21.615660, 1.369828
183.296234, 15.436826, 21.626483, 1.354056
183.463701, 15.481471, 21.703396, 1.378312
183.629516, 15.501796, 21.733383, 1.383604
183.796350, 15.549041, 21.802046, 1.384550
183.963267, 15.631390, 21.777767, 1.376807
184.129684, 15.630864, 21.933143, 1.384273
184.296262, 15.652203, 21.957655, 1.372608
184.462940, 15.649776, 21.987114, 1.374834
184.629620, 15.626452, 22.026884, 1.368836
184.796211, 15.658414, 22.116026, 1.378022
184.962939, 15.639748, 22.182189, 1.377831
185.129524, 15.630212, 22.252053, 1.391111
185.296359, 15.576070, 22.209061, 1.381847
185.462945, 15.574668, 22.181435, 1.380821
185.629564, 15.646017, 22.250986, 1.404516
185.796232, 15.645871, 22.317254, 1.407484
185.962886, 15.614135, 22.297847, 1.412280
186.129589, 15.533497, 22.341965, 1.412629
186.296229, 15.469716, 22.381903, 1.395065
186.462930, 15.583910, 22.464943, 1.419188
186.629513, 15.734602, 22.333047, 1.409739
186.796228, 15.735354, 22.332440, 1.409630
186.963047, 15.626993, 22.406831, 1.390597
187.129575, 15.662847, 22.476261, 1.401279
187.296303, 15.696301, 22.538963, 1.406066
187.463035, 15.612529, 22.584570, 1.384206
187.629587, 15.661377, 22.486966, 1.385576
187.796242, 15.703910, 22.562012, 1.376724
187.963033, 15.621926, 22.466377, 1.369356
188.129537, 15.727855, 22.738637, 1.375152
188.296299, 15.653234, 22.667656, 1.373562
188.462882, 15.544240, 22.684622, 1.348852
188.629513, 15.622574, 22.674314, 1.389351
188.796200, 15.621973, 22.690071, 1.397243
188.963123, 15.620785, 22.680728, 1.422721
189.129556, 15.676043, 22.761174, 1.416165
189.296216, 15.670690, 22.766573, 1.431635
189.462897, 15.694892, 22.821029, 1.439064
189.629520, 15.753015, 22.915618, 1.420561
189.796216, 15.780982, 22.853739, 1.388833
189.962908, 15.829723, 22.894853, 1.391574
190.129557, 15.899478, 22.845095, 1.393507
190.296225, 15.990841, 22.785438, 1.394996
190.463611, 16.002985, 22.778653, 1.366576
190.629544, 16.002974, 22.778660, 1.366619
190.796209, 16.050928, 22.746277, 1.336137
190.962915, 15.791286, 22.813416, 1.337857
191.129537, 15.934036, 22.861792, 1.369578
191.296213, 15.993467, 22.931359, 1.343252
191.462900, 16.004673, 22.975293, 1.336166
191.629522, 16.048937, 22.986556, 1.334234
191.796226, 16.059603, 22.984250, 1.291651
191.962888, 16.140337, 22.921597, 1.288003
192.129530, 16.087060, 23.053939, 1.309287
192.296216, 16.152593, 23.005129, 1.300464
192.462961, 16.127150, 23.115791, 1.309896
192.629530, 16.162452, 23.193983, 1.319621
192.796963, 16.044406, 23.181488, 1.317316
192.962962, 16.165554, 23.206351, 1.329398
193.129605, 16.133526, 23.135581, 1.317906
193.296248, 16.143763, 23.128003, 1.324284
193.462889, 16.166068, 23.133994, 1.306053
193.629578, 16.254800, 23.078812, 1.319822
193.796289, 16.207741, 23.147705, 1.320700
193.963003, 16.147969, 23.111592, 1.365650
194.129515, 16.047616, 23.164825, 1.341980
194.296195, 16.217376, 23.261768, 1.368337
194.462959, 16.125799, 23.303596, 1.370046
194.629485, 16.125745, 23.303585, 1.370079
194.796322, 16.015242, 23.060930, 1.398561
194.963214, 16.015226, 23.060975, 1.398440
195.129763, 16.095763, 23.014644, 1.392754
195.296211, 16.114627, 23.293230, 1.412076
195.462950, 16.136481, 23.359392, 1.381090
195.629539, 16.125851, 23.366672, 1.398534
195.796182, 16.078687, 23.427752, 1.395007
195.963069, 16.206930, 23.340553, 1.380041
196.129550, 16.251680, 23.492198, 1.394924
196.296264, 16.253599, 23.440997, 1.404748
196.462966, 16.309027, 23.444307, 1.424833
196.629542, 16.323480, 23.414129, 1.426545
196.796266, 16.372429, 23.489993, 1.444547
196.962932, 16.359424, 23.455449, 1.438076
197.130646, 16.426148, 23.559986, 1.469666
197.296414, 16.390233, 23.520007, 1.463116
197.463144, 16.390259, 23.541580, 1.468171
197.629523, 16.419385, 23.641532, 1.447184
197.796242, 16.383234, 23.586466, 1.465863
197.962932, 16.459596, 23.528883, 1.495695
198.129659, 16.369508, 23.586518, 1.501336
198.296153, 16.280037, 23.606682, 1.477940
198.462938, 16.213067, 23.639546, 1.438868
198.629499, 16.338052, 23.765294, 1.435020
198.796302, 16.513794, 23.836701, 1.406859
198.962893, 16.577855, 23.790585, 1.383723
199.129521, 16.427942, 23.870776, 1.379272
199.296915, 16.427982, 23.870740, 1.379235
199.462897, 16.554038, 23.826160, 1.345482
199.629594, 16.545878, 23.925978, 1.307293
199.796239, 16.504315, 23.948743, 1.299039
199.962963, 16.502061, 23.547024, 1.323165
200.129909, 16.439450, 23.542745, 1.303015
200.296333, 16.448043, 23.778249, 1.311641
200.463072, 16.444231, 23.782922, 1.315984
200.629563, 16.516492, 23.902656, 1.359752
200.796282, 16.495771, 23.861247, 1.348100
200.963227, 16.564106, 23.856111, 1.356541
201.129664, 16.618462, 23.912411, 1.375592
201.296218, 16.637511, 23.871721, 1.344369
201.463027, 16.638866, 23.890908, 1.369299
201.629555, 16.664288, 23.914822, 1.366481
201.796237, 16.643111, 23.859294, 1.351914
201.963241, 16.702461, 23.935350, 1.328201
202.133783, 16.702467, 23.935335, 1.328291
202.296204, 16.702500, 23.935326, 1.328163
202.462905, 16.860456, 23.835904, 1.357946
202.629598, 16.871837, 23.833563, 1.364213
202.796240, 16.714683, 23.965849, 1.375950
202.962963, 16.745341, 24.075903, 1.380288
203.129567, 16.832739, 24.177306, 1.386767
203.296243, 16.787126, 24.131102, 1.380227
203.462951, 16.818268, 24.122334, 1.346217
203.629687, 16.840657, 24.080834, 1.350415
203.796543, 16.751130, 24.121506, 1.339722
203.963236, 16.845794, 24.129120, 1.362693
204.129664, 16.892062, 24.263059, 1.371482
204.296237, 16.937792, 24.358400, 1.361689
204.462940, 16.910274, 24.335186, 1.391111
204.629552, 16.968406, 24.297335, 1.405652
204.796203, 17.007196, 24.274764, 1.418356
204.963133, 16.888556, 24.286609, 1.457421
205.130708, 16.739992, 24.074196, 1.483059
205.296222, 16.865514, 24.223200, 1.486383
205.462946, 16.975740, 24.154145, 1.461879
205.629557, 16.956172, 24.336964, 1.519870
205.796276, 16.959921, 24.330897, 1.549454
205.962893, 17.018759, 24.426698, 1.600025
206.129590, 17.016743, 24.494057, 1.591752
206.296239, 17.021512, 24.519436, 1.583536
206.462921, 16.993189, 24.467295, 1.600528
206.629548, 17.127743, 24.385656, 1.591932
206.796226, 17.127883, 24.385506, 1.592229
206.962922, 17.164329, 24.365965, 1.590239
207.129531, 16.820879, 24.129804, 1.568782
207.296412, 16.895211, 24.079648, 1.561596
207.463017, 16.895195, 24.079647, 1.561748
207.629657, 16.989032, 24.025021, 1.530394
207.796201, 16.996202, 24.024501, 1.527970
207.962970, 17.016448, 24.016446, 1.523123
208.129962, 17.137765, 24.563500, 1.492899
208.296157, 17.192970, 24.685729, 1.477930
208.462893, 17.035731, 24.415671, 1.485990
208.629585, 17.131257, 24.606792, 1.445869
208.796206, 17.018737, 24.706309, 1.453718
208.963107, 17.189441, 24.711093, 1.422793
209.129543, 17.247233, 24.765381, 1.411741
209.296418, 17.158524, 24.575643, 1.451971
209.462915, 17.272216, 24.787484, 1.406463
209.629574, 17.208875, 24.622938, 1.408026
209.796223, 17.291847, 24.567429, 1.390241
209.962931, 17.260194, 24.632073, 1.380527
210.129573, 17.175393, 24.467902, 1.362438
210.296229, 17.112444, 24.499343, 1.370884
210.463133, 17.263140, 24.382375, 1.361446
210.629653, 17.086596, 24.464767, 1.339864
210.796284, 17.086609, 24.464760, 1.339753
210.962882, 17.284006, 24.303898, 1.326576
211.129578, 17.218041, 24.397855, 1.348940
211.296215, 17.285826, 24.349611, 1.339656
211.462991, 17.183318, 24.529386, 1.355558
211.629503, 17.364002, 24.393627, 1.349089
211.796179, 17.364033, 24.393634, 1.348933
211.962999, 17.440192, 24.344162, 1.345742
212.129539, 17.581836, 24.617951, 1.380166
212.296281, 17.635251, 24.577376, 1.370523
212.463007, 17.915146, 25.156799, 1.381710
212.629546, 17.762208, 24.966822, 1.388538
212.796179, 17.833963, 24.907172, 1.370716
212.962933, 17.996425, 25.079906, 1.371728
213.129636, 18.047885, 25.245843, 1.385049
213.296235, 17.831950, 24.950186, 1.403344
213.462943, 17.904134, 24.858005, 1.412990
213.629562, 17.868185, 24.774971, 1.434911
213.796298, 18.027577, 25.105048, 1.479620
213.962879, 18.110049, 25.035823, 1.467215
214.129560, 18.291067, 25.337912, 1.433047
214.296270, 18.327020, 25.307723, 1.453951
214.462888, 18.326966, 25.307763, 1.453858
214.629500, 18.326949, 25.307760, 1.453853
214.963655, 18.370016, 25.281421, 1.371159
215.130410, 18.373822, 25.284504, 1.354322
215.296234, 18.527298, 25.642397, 1.323261
215.462898, 18.527304, 25.642411, 1.323333
215.629570, 18.162333, 25.237955, 1.285533
215.796216, 18.120095, 25.183470, 1.270697
215.962933, 18.223678, 25.081334, 1.257592
216.129579, 18.210909, 25.056934, 1.213786
216.296305, 18.167793, 25.104841, 1.223031
216.462923, 18.191545, 25.116627, 1.185706
216.629614, 18.541737, 25.433471, 1.204993
216.796343, 18.591409, 25.374078, 1.182473
216.962911, 18.445483, 25.312357, 1.212380
217.129676, 18.565026, 25.303698, 1.200011
217.296239, 18.864319, 25.722942, 1.180899
217.462917, 19.094746, 25.744142, 1.166883
217.629575, 18.722711, 25.507793, 1.287699
217.796244, 18.926431, 25.635111, 1.249258
217.962903, 18.881744, 25.496170, 1.254654
218.129603, 18.920949, 25.449821, 1.259579
218.296298, 18.948870, 25.416288, 1.249662
218.462958, 18.743631, 25.442860, 1.368292
218.629585, 18.729206, 25.433773, 1.348661
218.796209, 18.786100, 25.349360, 1.346710
218.963092, 18.746652, 25.453912, 1.424648
219.129638, 18.797196, 25.519767, 1.417299
219.296350, 18.967382, 25.643700, 1.391938
219.462879, 19.012644, 25.576922, 1.391397
219.630108, 19.053261, 25.526440, 1.392268
219.796222, 19.053616, 25.528608, 1.412122
219.962904, 19.049682, 25.540954, 1.439817
220.129573, 19.536576, 26.207373, 1.476075
220.296233, 19.595521, 26.114906, 1.457478
220.462981, 19.542409, 26.212047, 1.467930
220.629554, 19.589392, 26.276652, 1.453453
220.796367, 19.560442, 26.313146, 1.439934
220.962900, 19.521881, 26.404043, 1.414390
221.129564, 19.783736, 26.399223, 1.380707
221.296285, 19.811401, 26.337179, 1.387768
221.463161, 19.957984, 26.396841, 1.371006
221.629557, 20.059163, 26.410615, 1.319030
221.796319, 20.008248, 26.333656, 1.316076
221.962945, 20.055731, 26.240641, 1.297899
222.129553, 20.055668, 26.240765, 1.297908
222.462908, 19.901496, 26.462102, 1.263962
222.629541, 19.947730, 26.085052, 1.234503
222.796226, 19.311824, 25.841729, 1.249479
222.962913, 19.354026, 25.752382, 1.209115
223.129504, 19.371818, 25.722133, 1.243557
223.296450, 19.203942, 25.932194, 1.244324
223.462908, 19.269954, 25.691992, 1.242136
223.629580, 19.142364, 25.705830, 1.295455
223.796270, 19.156576, 25.676283, 1.292550
223.962878, 19.158940, 25.693823, 1.316391
224.129586, 19.704688, 26.141903, 1.332124
224.296230, 20.003616, 26.285722, 1.330030
224.462945, 20.230557, 26.444569, 1.320915
224.629654, 20.245978, 26.466228, 1.278279
224.796238, 20.243310, 26.484327, 1.271669
224.963262, 20.256152, 26.502781, 1.263118
225.129568, 20.270608, 26.507215, 1.260104
225.296216, 20.151328, 26.451313, 1.243405
225.462860, 20.186934, 26.538582, 1.219890
225.629507, 20.287590, 26.548088, 1.201020
225.796169, 19.843657, 26.349411, 1.251990
225.963017, 19.542612, 26.255425, 1.232481
226.129566, 19.807591, 26.224150, 1.220176
226.296275, 19.819307, 26.187510, 1.185507
226.463187, 20.368989, 26.553921, 1.143729
226.629611, 20.308364, 26.554333, 1.148311
226.796212, 20.326257, 26.502918, 1.142148
226.962935, 20.615255, 26.750232, 1.111667
227.129609, 20.615252, 26.750239, 1.111742
227.296231, 20.615243, 26.750254, 1.111731
227.529573, 20.820426, 26.817293, 1.170130
227.696203, 20.779254, 26.886889, 1.161216
227.862871, 20.712678, 26.897894, 1.186636
228.029548, 20.421444, 26.717839, 1.196404
228.196197, 20.440725, 26.719847, 1.212275
228.362908, 20.427628, 26.849890, 1.256673
228.529640, 20.018081, 26.401670, 1.257789
228.696210, 19.931010, 26.465621, 1.286990
228.862859, 20.295456, 26.588103, 1.296507
229.029619, 20.612734, 26.689743, 1.290091
229.196221, 20.731427, 26.726452, 1.274109
229.362935, 20.136594, 26.538352, 1.262710
229.529502, 20.174493, 26.392946, 1.285928
229.696325, 20.391979, 26.597127, 1.313869
229.862848, 20.659764, 26.669604, 1.320863
230.030406, 20.685659, 26.554338, 1.333006
230.196288, 20.685621, 26.554408, 1.333054
230.362894, 20.685635, 26.554348, 1.333165
230.596221, 20.689668, 26.553040, 1.353897
230.762872, 20.696620, 26.537933, 1.404491
230.929560, 20.698299, 26.556027, 1.412433
231.096235, 20.703873, 26.548772, 1.420276
231.262925, 20.702870, 26.576576, 1.408544
231.429632, 20.715608, 26.565511, 1.414686
231.596918, 20.717547, 26.582413, 1.397366
231.762923, 21.058851, 26.824984, 1.413956
231.929532, 21.436736, 26.926295, 1.362301
232.096349, 21.467505, 26.956518, 1.354126
232.262881, 21.406928, 26.960097, 1.336242
232.429547, 21.468331, 27.010348, 1.315371
232.596203, 21.442029, 27.092207, 1.290394
232.762897, 20.570657, 26.862946, 1.324526
232.929987, 20.436163, 26.836700, 1.307910
233.096476, 20.375901, 26.854251, 1.301133
233.263134, 20.819917, 27.103987, 1.286564
233.429516, 20.787949, 27.065952, 1.281627
233.596208, 20.696396, 27.050003, 1.304477
233.762926, 20.714207, 26.934359, 1.273612
233.929522, 20.806902, 27.086957, 1.251876
234.096203, 21.080623, 27.070228, 1.252224
234.263118, 21.087341, 26.998371, 1.237448
234.429631, 21.424091, 27.175414, 1.247683
234.596375, 21.407336, 27.233592, 1.212669
234.762874, 21.401150, 27.054709, 1.198620
234.929536, 21.734963, 27.186878, 1.241017
235.096173, 21.724283, 27.169383, 1.253716
235.262947, 21.839404, 27.201585, 1.220856
235.429513, 21.936716, 27.133910, 1.226990
235.596204, 22.146391, 27.224673, 1.262893
235.762968, 22.141557, 27.224342, 1.234470
235.929564, 21.983692, 27.222178, 1.244660
236.096435, 22.136147, 27.249395, 1.256325
236.262943, 22.223124, 27.251226, 1.273206
236.429533, 22.236997, 27.250606, 1.267561
236.596193, 22.188201, 27.252076, 1.266063
236.763073, 22.233566, 27.253345, 1.248774
236.929791, 22.350444, 27.246393, 1.290819
237.096621, 22.261843, 27.213057, 1.291552
237.262862, 22.355938, 27.241637, 1.315849
237.429532, 22.416468, 27.254229, 1.287757
237.596219, 22.430269, 27.184886, 1.282864
237.762878, 22.560407, 27.283787, 1.301083
237.929721, 22.539473, 27.410278, 1.298233
238.097437, 22.529813, 27.507123, 1.325653
238.262926, 22.528537, 27.499095, 1.293549
238.429612, 22.462040, 27.436000, 1.371658
238.596259, 22.450118, 27.275312, 1.376984
238.762882, 22.450361, 27.247752, 1.350232
238.929466, 22.375176, 27.290797, 1.343803
239.096217, 22.727909, 27.411888, 1.376390
239.262954, 22.859731, 27.515179, 1.413841
239.429718, 22.859721, 27.515143, 1.413412
239.596266, 22.859763, 27.514871, 1.413885
239.912884, 23.323745, 27.494626, 1.463671
240.079684, 23.307499, 27.458677, 1.457940
240.246317, 23.146283, 27.462336, 1.477954
240.412861, 23.069906, 27.514234, 1.442596
240.579615, 22.976763, 27.524148, 1.360346
240.746269, 22.874848, 27.563207, 1.307411
240.912844, 22.348086, 27.624408, 1.331783
241.079645, 22.339883, 27.696180, 1.340848
241.246319, 21.983585, 27.560013, 1.355086
241.412875, 22.415331, 27.666200, 1.350989
241.579648, 22.611039, 27.712600, 1.327986
241.746297, 22.685759, 27.674475, 1.330260
241.912848, 22.006376, 27.790245, 1.380236
242.079576, 22.238294, 27.748142, 1.339923
242.246184, 22.235239, 27.648154, 1.281770
242.412872, 22.235942, 27.628493, 1.245327
242.579544, 22.235939, 27.628519, 1.245246
242.746270, 22.240148, 27.644353, 1.309802
242.912889, 22.240145, 27.644327, 1.309582
243.079910, 22.240125, 27.644345, 1.309633
243.496309, 22.247457, 27.646281, 1.377019
243.662865, 22.253545, 27.651312, 1.408315
243.829515, 22.991021, 27.756344, 1.451350
243.996249, 22.990985, 27.756379, 1.451207
244.162881, 23.246396, 27.789295, 1.491320
244.329553, 23.459946, 27.942488, 1.524119
244.496202, 23.452102, 27.852480, 1.528139
244.663153, 22.629506, 27.984578, 1.509456
244.829483, 22.286602, 27.994856, 1.538541
244.996250, 22.226287, 28.019030, 1.541880
245.162874, 22.482550, 27.948227, 1.534116
245.329546, 22.827942, 28.090606, 1.547497
245.496235, 22.986150, 28.119378, 1.539970
245.663008, 22.474628, 28.141230, 1.525066
245.829707, 22.344258, 28.156151, 1.509897
245.996243, 22.202297, 28.155558, 1.507112
246.162969, 22.475504, 28.146466, 1.499587
246.329525, 22.475470, 28.146586, 1.499419
246.646427, 22.484621, 28.032352, 1.507075
246.812871, 22.488000, 28.021313, 1.464777
246.979576, 22.491320, 28.026164, 1.454515
247.146234, 22.494654, 28.034943, 1.466813
247.312868, 22.381776, 28.144888, 1.453850
247.479598, 23.229694, 28.319426, 1.438386
247.646364, 23.275678, 28.358417, 1.420250
247.812850, 23.276447, 28.302102, 1.361432
247.979653, 23.276422, 28.302073, 1.361125
248.146203, 23.708702, 28.517937, 1.338065
248.312827, 23.324746, 28.539487, 1.369376
248.479574, 23.547659, 28.557975, 1.329545
248.646197, 23.655983, 28.546154, 1.308028
248.812906, 23.658737, 28.527003, 1.299518
248.979620, 22.998180, 28.675582, 1.332135
249.146206, 22.847381, 28.558485, 1.349292
249.312842, 22.764897, 28.627045, 1.399867
249.479581, 23.283155, 28.715069, 1.371209
249.646209, 22.981222, 28.670020, 1.409278
249.812833, 22.921126, 28.665896, 1.445104
249.979615, 22.925906, 28.589647, 1.424997
250.146248, 22.928604, 28.696545, 1.483185
250.312971, 22.896937, 28.835784, 1.479567
250.479593, 22.806766, 28.727796, 1.431858
250.646516, 22.806744, 28.727886, 1.432016
250.812952, 22.818011, 28.650937, 1.454593
250.979614, 22.618913, 28.746836, 1.516088
251.146272, 22.753546, 28.795420, 1.534189
251.312823, 23.259259, 28.839795, 1.533392
251.479656, 23.347955, 28.901267, 1.512383
251.646199, 23.136544, 28.901338, 1.536841
251.812848, 23.423035, 29.037120, 1.551360
251.979568, 23.418618, 29.063258, 1.539948
252.146362, 23.488231, 29.192324, 1.564971
252.312876, 24.032482, 29.151666, 1.582755
252.479679, 23.526499, 29.048360, 1.556690
252.646286, 23.734442, 29.112576, 1.534610
252.812850, 23.694257, 29.111978, 1.521110
252.979551, 23.529985, 29.080172, 1.524294
253.146324, 23.643671, 29.108730, 1.521495
253.312866, 23.288270, 29.066823, 1.508070
253.479544, 23.298154, 28.986494, 1.495665
253.646307, 23.329768, 29.101055, 1.470975
253.812907, 23.719096, 29.206126, 1.443194
253.979713, 23.914441, 29.281684, 1.439714
254.146258, 23.923222, 29.212643, 1.420120
254.312871, 23.924690, 29.216562, 1.403511
254.479591, 23.919499, 29.245857, 1.393049
254.646194, 23.512067, 29.270279, 1.438401
254.812922, 23.438306, 29.337058, 1.438340
254.979578, 23.438319, 29.337016, 1.438203
255.146209, 23.456126, 29.254796, 1.456808
255.312886, 23.363680, 29.411035, 1.433088
255.479673, 23.510085, 29.394750, 1.463602
255.646232, 23.510078, 29.394772, 1.463605
255.812835, 23.547417, 29.199504, 1.470745
255.979698, 23.551679, 29.190067, 1.476545
256.146218, 23.559223, 29.166445, 1.466851
256.312982, 24.361312, 29.473306, 1.458423
256.479585, 24.367276, 29.402247, 1.458098
256.646220, 24.767934, 29.632580, 1.473746
256.812908, 24.740954, 29.709554, 1.478838
256.979560, 24.947226, 29.725940, 1.474476
257.146371, 25.009520, 29.729986, 1.430074
257.312884, 25.088893, 29.765685, 1.430115
257.479588, 25.191794, 29.821723, 1.437277
257.646347, 24.652578, 29.760330, 1.469788
257.812879, 24.678555, 29.608410, 1.450064
257.979611, 24.889737, 29.787533, 1.428948
258.146231, 24.110670, 29.658676, 1.419204
258.312882, 24.074068, 29.708494, 1.421753
258.480740, 24.117161, 29.664556, 1.430073
258.646257, 24.084601, 29.749684, 1.447576
258.812841, 24.084622, 29.749603, 1.447409
258.979586, 24.084620, 29.749534, 1.447550
259.146220, 24.359251, 29.718831, 1.392994
259.312899, 24.225963, 29.567449, 1.377117
259.479629, 24.225954, 29.567415, 1.376762
259.646350, 24.189409, 29.642682, 1.402572
259.812819, 25.134307, 29.849697, 1.392109
259.979561, 25.284347, 29.891184, 1.395110
260.146244, 25.513518, 29.949153, 1.430673
260.312890, 25.545056, 30.000211, 1.408226
260.479547, 25.577479, 30.037667, 1.417089
260.646427, 25.634021, 30.061642, 1.400117
260.812858, 25.665872, 30.118229, 1.412767
260.979908, 25.680235, 30.151781, 1.410454
261.146232, 25.706670, 30.197105, 1.409559
261.312871, 25.729710, 30.241559, 1.409492
261.480489, 25.740405, 30.268008, 1.417230
261.646268, 25.753341, 30.330719, 1.410205
261.812885, 24.896919, 30.145538, 1.420162
261.979662, 24.914800, 30.071584, 1.426323
262.146276, 24.927927, 30.026425, 1.416334
262.312980, 24.927911, 30.026497, 1.416443
262.479563, 24.942670, 29.987657, 1.403125
262.646183, 25.224848, 30.249498, 1.377089
262.812864, 25.457666, 30.362463, 1.378294
262.979816, 25.457630, 30.362461, 1.378195
263.146217, 25.697700, 30.377125, 1.404136
263.313003, 25.766952, 30.353577, 1.356956
263.479563, 25.670702, 30.344688, 1.382346
263.646222, 25.757850, 30.377560, 1.374225
263.812849, 25.779903, 30.476673, 1.363634
263.979676, 25.966034, 30.477852, 1.332432
264.146327, 26.085139, 30.568302, 1.336711
264.312880, 26.045721, 30.557772, 1.297229
264.479577, 26.136030, 30.613778, 1.294985
264.646203, 26.086009, 30.636390, 1.302030
264.813046, 26.073894, 30.668043, 1.289199
264.979744, 26.073020, 30.688654, 1.276136
265.146347, 26.074513, 30.748347, 1.263363
265.312891, 26.090965, 30.780176, 1.275535
265.479622, 26.096054, 30.801894, 1.253415
265.646182, 26.109223, 30.834477, 1.251557
265.812861, 26.217605, 30.891853, 1.241278
265.979593, 26.204333, 30.871144, 1.243303
266.146323, 26.180461, 30.877191, 1.284385
266.312872, 26.177505, 30.879213, 1.281794
266.479545, 26.207239, 30.785934, 1.302651
266.646379, 26.207241, 30.785917, 1.302519
266.812821, 26.150434, 30.858188, 1.302849
266.979622, 26.165280, 30.801891, 1.300247
267.146238, 26.179618, 30.757554, 1.300660
267.313008, 26.344973, 30.953816, 1.291769
267.479568, 26.294840, 31.065088, 1.303775
267.646298, 26.281309, 30.939119, 1.346708
267.812955, 26.129535, 30.887782, 1.359294
267.979534, 26.253177, 30.953121, 1.350837
268.146310, 26.059754, 30.894604, 1.396141
268.313019, 26.320938, 30.984417, 1.402336
268.479637, 26.306530, 30.994581, 1.399840
268.646328, 26.475646, 31.066417, 1.422317
268.812884, 26.387746, 31.051207, 1.446775
268.979671, 26.362274, 31.056087, 1.437500
269.146358, 26.516573, 31.114495, 1.446356
269.312867, 26.494564, 31.110119, 1.451294
269.479513, 26.446211, 31.092122, 1.452659
269.646363, 26.565468, 31.156473, 1.457085
269.812894, 26.525490, 31.136620, 1.464732
269.979710, 26.573171, 31.158721, 1.444437
270.146252, 26.613669, 31.177175, 1.422791
270.312843, 26.545738, 31.028915, 1.417424
270.479558, 26.426848, 31.089556, 1.420680
270.646202, 26.381212, 31.172197, 1.413030
270.812886, 26.526751, 31.238743, 1.424911
270.979562, 26.601055, 31.265341, 1.445162
271.146365, 26.531378, 31.330625, 1.404122
271.312869, 26.496310, 31.396911, 1.412902
271.479574, 26.561681, 31.194177, 1.413420
271.646195, 26.416988, 31.269967, 1.444902
271.812827, 26.379659, 31.315542, 1.455342
271.979955, 26.379667, 31.315519, 1.455429
272.146304, 26.621365, 31.423338, 1.449779
272.312933, 26.704025, 31.467143, 1.443244
272.479673, 26.736335, 31.377879, 1.443313
272.646209, 26.753825, 31.475084, 1.440292
272.812863, 26.638498, 31.459117, 1.454600
272.979531, 26.676292, 31.476467, 1.459307
273.146332, 26.727493, 31.502259, 1.422161
273.312856, 26.741052, 31.520444, 1.443436
273.479535, 26.751617, 31.549780, 1.432486
273.646413, 26.744065, 31.590461, 1.442790
273.812860, 26.717500, 31.647640, 1.446770
273.979602, 26.711241, 31.662347, 1.449964
274.146215, 26.690828, 31.717143, 1.437151
274.312829, 26.681287, 31.683190, 1.431306
274.479579, 26.681278, 31.683185, 1.431206
274.646391, 26.643222, 31.792348, 1.417614
274.812842, 26.662648, 31.808023, 1.426289
274.979765, 26.642222, 31.887309, 1.416084
275.146228, 26.642207, 31.887309, 1.416207
275.312992, 26.807814, 32.003356, 1.403925
275.479567, 26.595226, 31.932494, 1.411369
275.646245, 26.497499, 32.054605, 1.379560
275.812934, 26.755499, 32.104372, 1.341500
275.979587, 26.757557, 32.099347, 1.385231
276.146263, 26.704518, 32.135811, 1.346824
276.312847, 26.720771, 32.154511, 1.339226
276.479773, 26.733576, 32.150030, 1.354956
276.646223, 26.725162, 32.175323, 1.316547
276.812847, 26.712753, 32.214990, 1.313018
276.979589, 26.705486, 32.233914, 1.302185
277.146445, 26.688180, 32.268609, 1.265018
277.312932, 26.702942, 32.268767, 1.263847
277.479573, 26.726802, 32.253683, 1.264022
277.646369, 26.751022, 32.256319, 1.258153
277.812907, 26.772897, 32.271771, 1.237529
277.979801, 26.800862, 32.254038, 1.261338
278.146336, 26.810459, 32.268189, 1.218151
278.312817, 26.820175, 32.321592, 1.198759
278.479650, 26.828023, 32.351308, 1.228138
278.646314, 26.829977, 32.416863, 1.251375
278.812846, 26.886441, 32.357928, 1.230837
278.979781, 26.901772, 32.340626, 1.247602
279.146230, 26.914490, 32.324411, 1.236309
279.313164, 26.885492, 32.365825, 1.280018
279.479581, 26.690044, 32.441392, 1.297682
279.646349, 26.782651, 32.534320, 1.334988
279.812886, 26.695531, 32.554991, 1.321375
279.979543, 26.758082, 32.478570, 1.326873
280.146289, 26.784233, 32.701082, 1.348943
280.312878, 26.710446, 32.638510, 1.325649
280.479730, 26.696488, 32.629773, 1.298794
280.646342, 26.590403, 32.541400, 1.345335
280.812848, 26.569539, 32.529750, 1.327726
280.979649, 26.605103, 32.562383, 1.314037
281.146300, 26.540356, 32.489391, 1.349813
281.312919, 26.488783, 32.450625, 1.375575
281.479568, 26.475561, 32.427061, 1.381304
281.646225, 26.447861, 32.429298, 1.368019
281.812832, 26.436296, 32.436152, 1.356499
281.979901, 26.511906, 32.508618, 1.352004
282.146259, 26.560279, 32.576491, 1.344202
282.312857, 26.436955, 32.602087, 1.371074
282.479606, 26.436952, 32.602097, 1.371311
282.646288, 26.585793, 32.439528, 1.289185
282.812855, 26.465228, 32.566366, 1.302573
282.979579, 26.465190, 32.566405, 1.302458
283.146263, 26.539538, 32.522301, 1.306375
283.312873, 26.504099, 32.624814, 1.294974
283.479920, 26.452753, 32.662845, 1.279807
283.646235, 26.452775, 32.662851, 1.279821
283.812935, 26.466239, 32.487552, 1.291826
283.979569, 26.579807, 32.345595, 1.280707
284.146187, 26.433023, 32.449199, 1.263118
284.312851, 26.571759, 32.371686, 1.294259
284.479668, 26.659729, 32.457535, 1.303843
284.646214, 26.762672, 32.555692, 1.297747
284.812899, 26.747253, 32.515414, 1.321649
284.979796, 26.779794, 32.570556, 1.332537
285.146227, 26.767873, 32.557149, 1.345764
285.312923, 26.709917, 32.522950, 1.341477
285.479572, 26.718900, 32.505958, 1.343646
285.646201, 26.765830, 32.464103, 1.315230
285.812867, 26.806639, 32.449480, 1.269422
285.979594, 26.818175, 32.452139, 1.284025
286.146239, 26.880731, 32.377222, 1.277301
286.312874, 26.922520, 32.335750, 1.281060
286.479588, 26.922506, 32.335754, 1.281016
286.646207, 26.788426, 32.456153, 1.252456
286.813038, 26.827241, 32.293984, 1.303910
286.979542, 26.827178, 32.294010, 1.304103
287.146192, 26.894271, 32.213594, 1.272147
287.312847, 26.973201, 32.122922, 1.284018
287.479611, 26.812166, 32.168644, 1.318296
287.646341, 26.812762, 32.171447, 1.255203
287.812868, 26.757517, 32.233795, 1.231400
287.979578, 26.750370, 32.098380, 1.276724
288.146282, 26.750593, 32.098172, 1.276431
288.312870, 26.789157, 32.040537, 1.276425
288.479883, 26.800631, 32.035346, 1.272184
288.646286, 26.832247, 32.019599, 1.260979
288.812895, 26.876633, 31.995830, 1.255733
288.979590, 26.894275, 31.986401, 1.295517
289.146215, 26.901938, 31.984038, 1.256557
289.312827, 26.944603, 32.003831, 1.205251
289.479589, 26.992347, 32.048871, 1.244451
289.646304, 27.010292, 32.096215, 1.283819
289.812934, 26.947560, 32.063775, 1.317936
289.979604, 26.953849, 32.080383, 1.315419
290.146301, 26.584732, 31.870419, 1.302655
290.312849, 26.584728, 31.870383, 1.302855
290.479567, 26.584763, 31.870339, 1.302744
290.646224, 26.689136, 31.733281, 1.335510
290.812908, 26.689113, 31.733286, 1.335590
291.162978, 26.157976, 31.687242, 1.384484
291.329611, 26.057192, 31.785754, 1.387092
291.496231, 26.607406, 32.041300, 1.361091
291.662996, 26.313090, 31.707104, 1.385268
291.829543, 26.606182, 31.912017, 1.350924
291.996223, 26.762553, 32.111555, 1.373931
292.163096, 26.628230, 32.264679, 1.384479
292.329488, 26.669483, 32.136144, 1.366947
292.496230, 26.606731, 32.279083, 1.346433
292.662928, 26.736542, 32.167604, 1.351405
292.829531, 26.765076, 32.137910, 1.370698
292.996373, 26.793229, 32.172574, 1.358512
293.162957, 26.669188, 32.200455, 1.359188
293.329662, 26.610962, 32.363746, 1.407360
293.496217, 26.681007, 32.445169, 1.404866
293.662918, 26.634416, 32.198171, 1.390553
293.829575, 26.605343, 32.361364, 1.410484
293.996249, 26.641582, 32.197294, 1.387912
294.163089, 26.659281, 32.404420, 1.403594
294.329825, 26.635818, 32.432240, 1.420032
294.496295, 26.609391, 32.464829, 1.409536
294.662963, 26.609396, 32.464869, 1.409510
294.829616, 26.577335, 32.478744, 1.356136
294.996261, 26.140082, 31.902130, 1.443741
295.162905, 26.065252, 31.870880, 1.426535
295.329547, 26.011823, 31.846018, 1.434025
295.496285, 25.919618, 31.942991, 1.423412
295.663267, 26.470170, 32.170210, 1.399714
295.829658, 26.112249, 32.058684, 1.414735
295.996403, 26.112425, 32.058451, 1.414889
296.162902, 26.101169, 32.073906, 1.421164
296.329545, 26.296671, 31.989406, 1.444928
296.496405, 26.276990, 32.067695, 1.393479
296.662894, 26.754079, 32.134369, 1.350379
296.829539, 26.734217, 32.144403, 1.366684
296.996609, 26.729216, 32.129306, 1.369990
297.163125, 26.740701, 32.142872, 1.394681
297.329545, 26.621444, 32.326704, 1.374187
297.496769, 26.710594, 32.246342, 1.372718
297.662940, 26.705329, 32.278270, 1.379842
297.829549, 26.646311, 32.385487, 1.386835
297.996236, 26.709235, 32.435091, 1.390270
298.162857, 26.375591, 32.033556, 1.388659
298.329576, 26.439629, 31.936205, 1.402627
298.496285, 26.439599, 31.936264, 1.402695
298.663023, 26.300188, 32.095935, 1.384728
298.829561, 26.300172, 32.095985, 1.384625
298.996202, 26.300058, 32.096093, 1.385035
299.512933, 26.307984, 32.390120, 1.419814
299.679776, 26.404529, 32.261655, 1.423552
299.846300, 26.404922, 32.261172, 1.423581
300.012903, 26.334126, 32.607356, 1.412262
300.179906, 25.950511, 31.964731, 1.429378
300.346520, 26.320756, 32.272331, 1.404465
300.512920, 26.334523, 32.297060, 1.408531
300.680467, 26.505973, 32.308661, 1.364756
300.846243, 26.513435, 32.291806, 1.355807
301.012865, 26.526256, 32.306072, 1.371603
301.179557, 26.455890, 32.450254, 1.371451
301.346164, 26.512974, 32.393486, 1.338114
301.514250, 26.614232, 32.439456, 1.337657
301.679815, 26.707545, 32.314341, 1.332167
301.846228, 26.467381, 32.173833, 1.359400
302.013052, 26.624726, 32.174539, 1.322235
302.179558, 26.668076, 32.123512, 1.315451
302.346220, 26.668085, 32.123495, 1.315609
302.512899, 26.668075, 32.123495, 1.315511
302.712931, 26.691780, 32.109485, 1.328989
302.879815, 26.502824, 32.003784, 1.327366
303.046583, 26.502818, 32.003779, 1.327257
303.212953, 26.561426, 32.156179, 1.353666
303.379629, 26.561461, 32.156197, 1.353328
303.546292, 26.561446, 32.156208, 1.353405
303.712850, 26.670419, 32.040487, 1.292711
303.879527, 26.690794, 32.024292, 1.285490
304.046226, 26.354023, 31.916357, 1.320699
304.212890, 26.335237, 32.135615, 1.300471
304.379575, 26.521878, 32.115435, 1.271375
304.546250, 26.643097, 32.181410, 1.280126
304.713221, 26.643409, 32.172918, 1.326457
304.879597, 26.695051, 32.226356, 1.315658
305.046292, 26.725166, 32.121513, 1.316132
305.213187, 26.778036, 32.076804, 1.309126
305.379589, 26.694303, 32.229782, 1.327311
305.546258, 26.714614, 32.272517, 1.320695
305.712901, 26.705253, 32.284141, 1.328002
305.879596, 26.726320, 32.300526, 1.316988
306.046199, 26.732868, 32.297783, 1.313992
306.212860, 26.761080, 32.313282, 1.308330
306.379565, 26.718876, 32.219206, 1.283999
306.546353, 26.723558, 32.265336, 1.303913
306.716472, 26.732421, 32.288868, 1.326470
306.879513, 26.699013, 32.275881, 1.320927
307.046514, 26.698992, 32.275894, 1.321061
307.212989, 26.685242, 32.335834, 1.292643
307.379686, 26.948123, 32.399341, 1.320251
307.546209, 26.891686, 32.422127, 1.266757
307.713125, 26.891694, 32.422134, 1.266673
307.879582, 26.891755, 32.422094, 1.266685
308.046221, 26.654814, 32.183911, 1.322027
308.212874, 26.650951, 32.179583, 1.281770
308.379597, 26.655539, 32.214829, 1.251444
308.546321, 26.651155, 32.291736, 1.261213
308.713455, 26.639931, 32.383182, 1.342454
308.879586, 26.639548, 32.357503, 1.331933
309.046235, 26.601144, 32.387896, 1.356821
309.212811, 26.662018, 32.337163, 1.312308
309.379613, 26.572647, 32.362653, 1.340286
309.546251, 26.542744, 32.420683, 1.357378
309.712884, 26.499710, 32.282956, 1.351146


==> data/forest_data/uav45/target_id_20to330.csv <==
# data about tracked target
# time, id
0.000000, 49.000000
0.055556, 49.000000
0.111111, 49.000000
0.166667, 49.000000
0.222222, 49.000000
0.277778, 49.000000
0.333333, -1.000000
0.388889, 49.000000
0.444444, 49.000000
0.500000, 49.000000
0.555556, 49.000000
0.611111, 49.000000
0.666667, 49.000000
0.722222, 49.000000
0.777778, 49.000000
0.833333, 49.000000
0.888889, 49.000000
0.944444, 49.000000
1.000000, 49.000000
1.055556, 49.000000
1.111111, 49.000000
1.166667, 49.000000
1.222222, 49.000000
1.277778, -1.000000
1.333333, 49.000000
1.388889, 49.000000
1.444444, 49.000000
1.500000, 49.000000
1.555556, 49.000000
1.611111, 49.000000
1.666667, 49.000000
1.722222, 49.000000
1.777778, 49.000000
1.833333, 49.000000
1.888889, 49.000000
1.944444, 49.000000
2.000000, 49.000000
2.055556, 49.000000
2.111111, 49.000000
2.166667, -1.000000
2.222222, 49.000000
2.277778, 49.000000
2.333333, 49.000000
2.388889, 49.000000
2.444444, 49.000000
2.500000, 49.000000
2.555556, 49.000000
2.611111, 49.000000
2.666667, 49.000000
2.722222, 49.000000
2.777778, 49.000000
2.833333, 49.000000
2.888889, 49.000000
2.944444, 49.000000
3.000000, 49.000000
3.055556, 49.000000
3.111111, -1.000000
3.166667, 49.000000
3.222222, 49.000000
3.277778, 49.000000
3.333333, 49.000000
3.388889, 49.000000
3.444444, 49.000000
3.500000, 49.000000
3.555556, 49.000000
3.611111, 49.000000
3.666667, 49.000000
3.722222, 49.000000
3.777778, 49.000000
3.833333, 49.000000
3.888889, 49.000000
3.944444, 49.000000
4.000000, -1.000000
4.055556, 49.000000
4.111111, 49.000000
4.166667, 49.000000
4.222222, 49.000000
4.277778, 49.000000
4.333333, 49.000000
4.388889, 49.000000
4.444444, 49.000000
4.500000, 49.000000
4.555556, 49.000000
4.611111, 49.000000
4.666667, 49.000000
4.722222, 49.000000
4.777778, 49.000000
4.833333, -1.000000
4.888889, 49.000000
4.944444, 49.000000
5.000000, 49.000000
5.055556, 49.000000
5.111111, 49.000000
5.166667, 49.000000
5.222222, 49.000000
5.277778, 49.000000
5.333333, 49.000000
5.388889, 49.000000
5.444444, 49.000000
5.500000, 49.000000
5.555556, 49.000000
5.611111, 49.000000
5.666667, 49.000000
5.722222, 49.000000
5.777778, -1.000000
5.833333, 49.000000
5.888889, 49.000000
5.944444, 49.000000
6.000000, 49.000000
6.055556, 49.000000
6.111111, 49.000000
6.166667, 49.000000
6.222222, 49.000000
6.277778, 49.000000
6.333333, 49.000000
6.388889, 49.000000
6.444444, 49.000000
6.500000, 49.000000
6.555556, 49.000000
6.611111, 46.000000
6.666667, -1.000000
6.722222, 46.000000
6.777778, 46.000000
6.833333, 46.000000
6.888889, 46.000000
6.944444, 46.000000
7.000000, 46.000000
7.055556, 46.000000
7.111111, 46.000000
7.166667, 46.000000
7.222222, 46.000000
7.277778, 46.000000
7.333333, 46.000000
7.388889, 46.000000
7.444444, 46.000000
7.500000, 46.000000
7.555556, -1.000000
7.611111, 46.000000
7.666667, 46.000000
7.722222, 46.000000
7.777778, 46.000000
7.833333, 46.000000
7.888889, 46.000000
7.944444, 46.000000
8.000000, 46.000000
8.055556, 46.000000
8.111111, 46.000000
8.166667, 46.000000
8.222222, 46.000000
8.277778, 46.000000
8.333333, 46.000000
8.388889, 46.000000
8.444444, 46.000000
8.500000, -1.000000
8.555556, 46.000000
8.611111, 46.000000
8.666667, 46.000000
8.722222, 46.000000
8.777778, 46.000000
8.833333, 46.000000
8.888889, 46.000000
8.944444, 46.000000
9.000000, 46.000000
9.055556, 46.000000
9.111111, 46.000000
9.166667, 46.000000
9.222222, 46.000000
9.277778, 46.000000
9.333333, 46.000000
9.388889, 46.000000
9.444444, 46.000000
9.500000, -1.000000
9.555556, 46.000000
9.611111, 46.000000
9.666667, 46.000000
9.722222, 46.000000
9.777778, 46.000000
9.833333, 46.000000
9.888889, 46.000000
9.944444, 46.000000
10.000000, 46.000000
10.055556, 46.000000
10.111111, 46.000000
10.166667, 46.000000
10.222222, 46.000000
10.277778, 46.000000
10.333333, 46.000000
10.388889, 46.000000
10.444444, 46.000000
10.500000, -1.000000
10.555556, 46.000000
10.611111, 46.000000
10.666667, 46.000000
10.722222, 46.000000
10.777778, 46.000000
10.833333, 46.000000
10.888889, 46.000000
10.944444, 46.000000
11.000000, 46.000000
11.055556, 46.000000
11.111111, 46.000000
11.166667, 46.000000
11.222222, 46.000000
11.277778, 46.000000
11.333333, 46.000000
11.388889, 46.000000
11.444444, 46.000000
11.500000, 46.000000
11.555556, -1.000000
11.611111, 46.000000
11.666667, 46.000000
11.722222, 46.000000
11.777778, 46.000000
11.833333, 46.000000
11.888889, 46.000000
11.944444, 46.000000
12.000000, 46.000000
12.055556, 46.000000
12.111111, 46.000000
12.166667, 46.000000
12.222222, 46.000000
12.277778, 46.000000
12.333333, 46.000000
12.388889, 46.000000
12.444444, 46.000000
12.500000, -1.000000
12.555556, 46.000000
12.611111, 46.000000
12.666667, 46.000000
12.722222, 46.000000
12.777778, 46.000000
12.833333, 46.000000
12.888889, 46.000000
12.944444, 46.000000
13.000000, 46.000000
13.055556, 46.000000
13.111111, 46.000000
13.166667, 46.000000
13.222222, 46.000000
13.277778, 46.000000
13.333333, 46.000000
13.388889, 46.000000
13.444444, -1.000000
13.500000, 46.000000
13.555556, 46.000000
13.611111, 46.000000
13.666667, 46.000000
13.722222, 46.000000
13.777778, 46.000000
13.833333, 46.000000
13.888889, 46.000000
13.944444, 46.000000
14.000000, 46.000000
14.055556, 46.000000
14.111111, 46.000000
14.166667, 46.000000
14.222222, 46.000000
14.277778, 46.000000
14.333333, 46.000000
14.388889, -1.000000
14.444444, 46.000000
14.500000, 46.000000
14.555556, 46.000000
14.611111, 46.000000
14.666667, 46.000000
14.722222, 46.000000
14.777778, 46.000000
14.833333, 46.000000
14.888889, 46.000000
14.944444, 46.000000
15.000000, 46.000000
15.055556, 46.000000
15.111111, 46.000000
15.166667, 46.000000
15.222222, 46.000000
15.277778, 46.000000
15.333333, -1.000000
15.388889, 46.000000
15.444444, 46.000000
15.500000, 46.000000
15.555556, 46.000000
15.611111, 46.000000
15.666667, 46.000000
15.722222, 46.000000
15.777778, 46.000000
15.833333, 46.000000
15.888889, 46.000000
15.944444, 46.000000
16.000000, 46.000000
16.055556, 46.000000
16.111111, 46.000000
16.166667, 46.000000
16.222222, -1.000000
16.277778, 46.000000
16.333333, 46.000000
16.388889, 46.000000
16.444444, 46.000000
16.500000, 46.000000
16.555556, 46.000000
16.611111, 46.000000
16.666667, 46.000000
16.722222, 46.000000
16.777778, 46.000000
16.833333, 46.000000
16.888889, 46.000000
16.944444, 46.000000
17.000000, 46.000000
17.055556, 46.000000
17.111111, 46.000000
17.166667, -1.000000
17.222222, 46.000000
17.277778, 46.000000
17.333333, 46.000000
17.388889, 46.000000
17.444444, 46.000000
17.500000, 46.000000
17.555556, 46.000000
17.611111, 46.000000
17.666667, 46.000000
17.722222, 46.000000
17.777778, 46.000000
17.833333, 46.000000
17.888889, 46.000000
17.944444, 46.000000
18.000000, 46.000000
18.055556, 46.000000
18.111111, -1.000000
18.166667, 46.000000
18.222222, 46.000000
18.277778, 46.000000
18.333333, 46.000000
18.388889, 46.000000
18.444444, 46.000000
18.500000, 46.000000
18.555556, 46.000000
18.611111, 46.000000
18.666667, 46.000000
18.722222, 46.000000
18.777778, 46.000000
18.833333, 46.000000
18.888889, 46.000000
18.944444, 46.000000
19.000000, -1.000000
19.055556, 46.000000
19.111111, 46.000000
19.166667, 46.000000
19.222222, 46.000000
19.277778, 46.000000
19.333333, 46.000000
19.388889, 46.000000
19.444444, 46.000000
19.500000, 46.000000
19.555556, 46.000000
19.611111, 46.000000
19.666667, 46.000000
19.722222, 46.000000
19.777778, 46.000000
19.833333, -1.000000
19.888889, 46.000000
19.944444, 46.000000
20.000000, 46.000000
20.055556, 46.000000
20.111111, 46.000000
20.166667, 46.000000
20.222222, 46.000000
20.277778, 46.000000
20.333333, 46.000000
20.388889, 46.000000
20.444444, 46.000000
20.500000, 46.000000
20.555556, 46.000000
20.611111, 46.000000
20.666667, 46.000000
20.722222, 46.000000
20.777778, -1.000000
20.833333, 46.000000
20.888889, 46.000000
20.944444, 46.000000
21.000000, 46.000000
21.055556, 46.000000
21.111111, 46.000000
21.166667, 46.000000
21.222222, 46.000000
21.277778, 46.000000
21.333333, 46.000000
21.388889, 46.000000
21.444444, 46.000000
21.500000, 46.000000
21.555556, 46.000000
21.611111, -1.000000
21.666667, 46.000000
21.722222, 46.000000
21.777778, 46.000000
21.833333, 46.000000
21.888889, 46.000000
21.944444, 46.000000
22.000000, 46.000000
22.055556, 46.000000
22.111111, 46.000000
22.166667, 46.000000
22.222222, 46.000000
22.277778, 46.000000
22.333333, 46.000000
22.388889, 46.000000
22.444444, 46.000000
22.500000, 46.000000
22.555556, -1.000000
22.611111, 46.000000
22.666667, 46.000000
22.722222, 46.000000
22.777778, 46.000000
22.833333, 46.000000
22.888889, 46.000000
22.944444, 46.000000
23.000000, 46.000000
23.055556, 46.000000
23.111111, 46.000000
23.166667, 46.000000
23.222222, 46.000000
23.277778, 46.000000
23.333333, 46.000000
23.388889, 46.000000
23.444444, 46.000000
23.500000, -1.000000
23.555556, 46.000000
23.611111, 46.000000
23.666667, 46.000000
23.722222, 46.000000
23.777778, 46.000000
23.833333, 46.000000
23.888889, 46.000000
23.944444, 46.000000
24.000000, 46.000000
24.055556, 46.000000
24.111111, 46.000000
24.166667, 46.000000
24.222222, 46.000000
24.277778, 46.000000
24.333333, 46.000000
24.388889, -1.000000
24.444444, 46.000000
24.500000, 46.000000
24.555556, 46.000000
24.611111, 46.000000
24.666667, 46.000000
24.722222, 46.000000
24.777778, 46.000000
24.833333, 46.000000
24.888889, 46.000000
24.944444, 46.000000
25.000000, 46.000000
25.055556, 46.000000
25.111111, 46.000000
25.166667, 46.000000
25.222222, 46.000000
25.277778, -1.000000
25.333333, 46.000000
25.388889, 46.000000
25.444444, 46.000000
25.500000, 46.000000
25.555556, 46.000000
25.611111, 46.000000
25.666667, 46.000000
25.722222, 46.000000
25.777778, 46.000000
25.833333, 46.000000
25.888889, 46.000000
25.944444, 46.000000
26.000000, 46.000000
26.055556, 46.000000
26.111111, 46.000000
26.166667, 46.000000
26.222222, -1.000000
26.277778, 46.000000
26.333333, 46.000000
26.388889, 46.000000
26.444444, 46.000000
26.500000, 46.000000
26.555556, 46.000000
26.611111, 46.000000
26.666667, 46.000000
26.722222, 46.000000
26.777778, 46.000000
26.833333, 46.000000
26.888889, 46.000000
26.944444, 46.000000
27.000000, 46.000000
27.055556, 46.000000
27.111111, 46.000000
27.166667, -1.000000
27.222222, 46.000000
27.277778, 46.000000
27.333333, 46.000000
27.388889, 46.000000
27.444444, 46.000000
27.500000, 46.000000
27.555556, 46.000000
27.611111, 46.000000
27.666667, 46.000000
27.722222, 46.000000
27.777778, 46.000000
27.833333, 46.000000
27.888889, 46.000000
27.944444, 46.000000
28.000000, 46.000000
28.055556, 46.000000
28.111111, -1.000000
28.166667, 46.000000
28.222222, 46.000000
28.277778, 46.000000
28.333333, 46.000000
28.388889, 46.000000
28.444444, 46.000000
28.500000, 46.000000
28.555556, 46.000000
28.611111, 46.000000
28.666667, 46.000000
28.722222, 46.000000
28.777778, 46.000000
28.833333, 46.000000
28.888889, 46.000000
28.944444, 46.000000
29.000000, -1.000000
29.055556, 46.000000
29.111111, 46.000000
29.166667, 46.000000
29.222222, 46.000000
29.277778, 46.000000
29.333333, 46.000000
29.388889, 46.000000
29.444444, 46.000000
29.500000, 46.000000
29.555556, 46.000000
29.611111, 46.000000
29.666667, 46.000000
29.722222, 46.000000
29.777778, 46.000000
29.833333, 46.000000
29.888889, -1.000000
29.944444, 46.000000
30.000000, 46.000000
30.055556, 46.000000
30.111111, 46.000000
30.166667, 46.000000
30.222222, 46.000000
30.277778, 46.000000
30.333333, 46.000000
30.388889, 46.000000
30.444444, 46.000000
30.500000, 46.000000
30.555556, 46.000000
30.611111, 46.000000
30.666667, 46.000000
30.722222, 46.000000
30.777778, -1.000000
30.833333, 46.000000
30.888889, 46.000000
30.944444, 46.000000
31.000000, 46.000000
31.055556, 46.000000
31.111111, 46.000000
31.166667, 46.000000
31.222222, 46.000000
31.277778, 46.000000
31.333333, 46.000000
31.388889, 46.000000
31.444444, 46.000000
31.500000, 46.000000
31.555556, 46.000000
31.611111, 46.000000
31.666667, 46.000000
31.722222, -1.000000
31.777778, 46.000000
31.833333, 46.000000
31.888889, 46.000000
31.944444, 46.000000
32.000000, 46.000000
32.055556, 46.000000
32.111111, 46.000000
32.166667, 46.000000
32.222222, 46.000000
32.277778, 46.000000
32.333333, 46.000000
32.388889, 46.000000
32.444444, 46.000000
32.500000, 46.000000
32.555556, 46.000000
32.611111, 46.000000
32.666667, -1.000000
32.722222, 46.000000
32.777778, 46.000000
32.833333, 46.000000
32.888889, 46.000000
32.944444, 46.000000
33.000000, 46.000000
33.055556, 46.000000
33.111111, 46.000000
33.166667, 46.000000
33.222222, 46.000000
33.277778, 46.000000
33.333333, 46.000000
33.388889, 46.000000
33.444444, 46.000000
33.500000, 46.000000
33.555556, -1.000000
33.611111, 46.000000
33.666667, 46.000000
33.722222, 46.000000
33.777778, 46.000000
33.833333, 46.000000
33.888889, 46.000000
33.944444, 46.000000
34.000000, 46.000000
34.055556, 46.000000
34.111111, 46.000000
34.166667, 46.000000
34.222222, 46.000000
34.277778, 46.000000
34.333333, 46.000000
34.388889, 46.000000
34.444444, 46.000000
34.500000, 46.000000
34.555556, -1.000000
34.611111, 46.000000
34.666667, 46.000000
34.722222, 46.000000
34.777778, 46.000000
34.833333, 46.000000
34.888889, 46.000000
34.944444, 46.000000
35.000000, 46.000000
35.055556, 46.000000
35.111111, 46.000000
35.166667, 46.000000
35.222222, 46.000000
35.277778, 46.000000
35.333333, 46.000000
35.388889, -1.000000
35.444444, 46.000000
35.500000, 46.000000
35.555556, 46.000000
35.611111, 46.000000
35.666667, 46.000000
35.722222, 46.000000
35.777778, 46.000000
35.833333, 46.000000
35.888889, 46.000000
35.944444, 46.000000
36.000000, 46.000000
36.055556, 46.000000
36.111111, 46.000000
36.166667, 46.000000
36.222222, 46.000000
36.277778, 46.000000
36.333333, -1.000000
36.388889, 46.000000
36.444444, 46.000000
36.500000, 46.000000
36.555556, 46.000000
36.611111, 46.000000
36.666667, 46.000000
36.722222, 46.000000
36.777778, 46.000000
36.833333, 46.000000
36.888889, 46.000000
36.944444, 46.000000
37.000000, 46.000000
37.055556, 46.000000
37.111111, 46.000000
37.166667, 46.000000
37.222222, 46.000000
37.277778, -1.000000
37.333333, 46.000000
37.388889, 46.000000
37.444444, 46.000000
37.500000, 46.000000
37.555556, 46.000000
37.611111, 46.000000
37.666667, 46.000000
37.722222, 46.000000
37.777778, 46.000000
37.833333, 46.000000
37.888889, 46.000000
37.944444, 46.000000
38.000000, 46.000000
38.055556, 46.000000
38.111111, 46.000000
38.166667, -1.000000
38.222222, 46.000000
38.277778, 46.000000
38.333333, 46.000000
38.388889, 46.000000
38.444444, 46.000000
38.500000, 46.000000
38.555556, 46.000000
38.611111, 46.000000
38.666667, 46.000000
38.722222, 46.000000
38.777778, 46.000000
38.833333, 46.000000
38.888889, 46.000000
38.944444, 46.000000
39.000000, 46.000000
39.055556, -1.000000
39.111111, 46.000000
39.166667, 46.000000
39.222222, 46.000000
39.277778, 46.000000
39.333333, 46.000000
39.388889, 46.000000
39.444444, 46.000000
39.500000, 46.000000
39.555556, 46.000000
39.611111, 46.000000
39.666667, 46.000000
39.722222, 46.000000
39.777778, 46.000000
39.833333, 46.000000
39.888889, 46.000000
39.944444, -1.000000
40.000000, 46.000000
40.055556, 46.000000
40.111111, 46.000000
40.166667, 46.000000
40.222222, 46.000000
40.277778, 46.000000
40.333333, 46.000000
40.388889, 46.000000
40.444444, 46.000000
40.500000, 46.000000
40.555556, 46.000000
40.611111, 46.000000
40.666667, 46.000000
40.722222, 46.000000
40.777778, 46.000000
40.833333, 46.000000
40.888889, 46.000000
40.944444, 46.000000
41.000000, 46.000000
41.055556, 46.000000
41.111111, -1.000000
41.166667, 46.000000
41.222222, 46.000000
41.277778, 46.000000
41.333333, 46.000000
41.388889, 46.000000
41.444444, 46.000000
41.500000, 46.000000
41.555556, 46.000000
41.611111, 46.000000
41.666667, 46.000000
41.722222, 46.000000
41.777778, 46.000000
41.833333, 46.000000
41.888889, 46.000000
41.944444, 46.000000
42.000000, 46.000000
42.055556, 46.000000
42.111111, 46.000000
42.166667, 46.000000
42.222222, 46.000000
42.277778, -1.000000
42.333333, 46.000000
42.388889, 46.000000
42.444444, 46.000000
42.500000, 46.000000
42.555556, 46.000000
42.611111, 46.000000
42.666667, 46.000000
42.722222, 46.000000
42.777778, 46.000000
42.833333, 46.000000
42.888889, 46.000000
42.944444, 46.000000
43.000000, 46.000000
43.055556, 46.000000
43.111111, 46.000000
43.166667, 46.000000
43.222222, 46.000000
43.277778, 46.000000
43.333333, 46.000000
43.388889, -1.000000
43.444444, 46.000000
43.500000, 46.000000
43.555556, 46.000000
43.611111, 46.000000
43.666667, 46.000000
43.722222, 46.000000
43.777778, 46.000000
43.833333, 46.000000
43.888889, 46.000000
43.944444, 46.000000
44.000000, 46.000000
44.055556, 46.000000
44.111111, 46.000000
44.166667, 46.000000
44.222222, 46.000000
44.277778, 46.000000
44.333333, 46.000000
44.388889, 46.000000
44.444444, -1.000000
44.500000, 46.000000
44.555556, 46.000000
44.611111, 46.000000
44.666667, 46.000000
44.722222, 46.000000
44.777778, 46.000000
44.833333, 46.000000
44.888889, 46.000000
44.944444, 46.000000
45.000000, 46.000000
45.055556, 46.000000
45.111111, 46.000000
45.166667, 46.000000
45.222222, 46.000000
45.277778, 46.000000
45.333333, 46.000000
45.388889, 46.000000
45.444444, 46.000000
45.500000, 46.000000
45.555556, -1.000000
45.611111, 46.000000
45.666667, 46.000000
45.722222, 46.000000
45.777778, 46.000000
45.833333, 46.000000
45.888889, 46.000000
45.944444, 46.000000
46.000000, 46.000000
46.055556, 46.000000
46.111111, 46.000000
46.166667, 46.000000
46.222222, 46.000000
46.277778, 46.000000
46.333333, 46.000000
46.388889, 46.000000
46.444444, 46.000000
46.500000, 46.000000
46.555556, 46.000000
46.611111, 46.000000
46.666667, -1.000000
46.722222, 46.000000
46.777778, 46.000000
46.833333, 46.000000
46.888889, 46.000000
46.944444, 46.000000
47.000000, 46.000000
47.055556, 46.000000
47.111111, 46.000000
47.166667, 46.000000
47.222222, 46.000000
47.277778, 46.000000
47.333333, 46.000000
47.388889, 46.000000
47.444444, 46.000000
47.500000, 46.000000
47.555556, 46.000000
47.611111, 46.000000
47.666667, 46.000000
47.722222, -1.000000
47.777778, 46.000000
47.833333, 46.000000
47.888889, 46.000000
47.944444, 46.000000
48.000000, 46.000000
48.055556, 46.000000
48.111111, 46.000000
48.166667, 46.000000
48.222222, 46.000000
48.277778, 46.000000
48.333333, 46.000000
48.388889, 46.000000
48.444444, 46.000000
48.500000, 46.000000
48.555556, 46.000000
48.611111, -1.000000
48.666667, 46.000000
48.722222, 46.000000
48.777778, 46.000000
48.833333, 46.000000
48.888889, 46.000000
48.944444, 46.000000
49.000000, 46.000000
49.055556, 46.000000
49.111111, 46.000000
49.166667, 46.000000
49.222222, 46.000000
49.277778, 46.000000
49.333333, 46.000000
49.388889, 46.000000
49.444444, 46.000000
49.500000, -1.000000
49.555556, 46.000000
49.611111, 46.000000
49.666667, 46.000000
49.722222, 46.000000
49.777778, 46.000000
49.833333, 46.000000
49.888889, 46.000000
49.944444, 46.000000
50.000000, 46.000000
50.055556, 46.000000
50.111111, 46.000000
50.166667, 46.000000
50.222222, 46.000000
50.277778, 46.000000
50.333333, 46.000000
50.388889, -1.000000
50.444444, 46.000000
50.500000, 46.000000
50.555556, 46.000000
50.611111, 46.000000
50.666667, 46.000000
50.722222, 46.000000
50.777778, 46.000000
50.833333, 46.000000
50.888889, 46.000000
50.944444, 46.000000
51.000000, 46.000000
51.055556, 46.000000
51.111111, 46.000000
51.166667, 46.000000
51.222222, -1.000000
51.277778, 46.000000
51.333333, 46.000000
51.388889, 46.000000
51.444444, 46.000000
51.500000, 46.000000
51.555556, 46.000000
51.611111, 46.000000
51.666667, 46.000000
51.722222, 46.000000
51.777778, 46.000000
51.833333, 46.000000
51.888889, 46.000000
51.944444, 46.000000
52.000000, 46.000000
52.055556, 46.000000
52.111111, -1.000000
52.166667, 46.000000
52.222222, 46.000000
52.277778, 46.000000
52.333333, 46.000000
52.388889, 46.000000
52.444444, 46.000000
52.500000, 46.000000
52.555556, 46.000000
52.611111, 46.000000
52.666667, 46.000000
52.722222, 46.000000
52.777778, 46.000000
52.833333, 46.000000
52.888889, 46.000000
52.944444, 46.000000
53.000000, 46.000000
53.055556, -1.000000
53.111111, 46.000000
53.166667, 46.000000
53.222222, 46.000000
53.277778, 46.000000
53.333333, 46.000000
53.388889, 46.000000
53.444444, 46.000000
53.500000, 46.000000
53.555556, 46.000000
53.611111, 46.000000
53.666667, 46.000000
53.722222, 46.000000
53.777778, 46.000000
53.833333, 46.000000
53.888889, 46.000000
53.944444, 46.000000
54.000000, -1.000000
54.055556, 46.000000
54.111111, 46.000000
54.166667, 46.000000
54.222222, 46.000000
54.277778, 46.000000
54.333333, 46.000000
54.388889, 46.000000
54.444444, 46.000000
54.500000, 46.000000
54.555556, 46.000000
54.611111, 46.000000
54.666667, 46.000000
54.722222, 46.000000
54.777778, 46.000000
54.833333, -1.000000
54.888889, 46.000000
54.944444, 46.000000
55.000000, 46.000000
55.055556, 46.000000
55.111111, 46.000000
55.166667, 46.000000
55.222222, 46.000000
55.277778, 46.000000
55.333333, 46.000000
55.388889, 46.000000
55.444444, 46.000000
55.500000, 46.000000
55.555556, 46.000000
55.611111, 46.000000
55.666667, 46.000000
55.722222, 46.000000
55.777778, -1.000000
55.833333, 46.000000
55.888889, 46.000000
55.944444, 46.000000
56.000000, 46.000000
56.055556, 46.000000
56.111111, 46.000000
56.166667, 46.000000
56.222222, 46.000000
56.277778, 46.000000
56.333333, 46.000000
56.388889, 46.000000
56.444444, 46.000000
56.500000, 46.000000
56.555556, 46.000000
56.611111, -1.000000
56.666667, 46.000000
56.722222, 46.000000
56.777778, 46.000000
56.833333, 46.000000
56.888889, 46.000000
56.944444, 46.000000
57.000000, 46.000000
57.055556, 46.000000
57.111111, 46.000000
57.166667, 46.000000
57.222222, 46.000000
57.277778, 46.000000
57.333333, 46.000000
57.388889, 46.000000
57.444444, 46.000000
57.500000, -1.000000
57.555556, 46.000000
57.611111, 46.000000
57.666667, 46.000000
57.722222, 46.000000
57.777778, 46.000000
57.833333, 46.000000
57.888889, 46.000000
57.944444, 46.000000
58.000000, 46.000000
58.055556, 46.000000
58.111111, 46.000000
58.166667, 46.000000
58.222222, 46.000000
58.277778, 46.000000
58.333333, 46.000000
58.388889, 46.000000
58.444444, -1.000000
58.500000, 46.000000
58.555556, 46.000000
58.611111, 46.000000
58.666667, 46.000000
58.722222, 46.000000
58.777778, 46.000000
58.833333, 46.000000
58.888889, 46.000000
58.944444, 46.000000
59.000000, 46.000000
59.055556, 46.000000
59.111111, 46.000000
59.166667, 46.000000
59.222222, 46.000000
59.277778, 46.000000
59.333333, 46.000000
59.388889, -1.000000
59.444444, 46.000000
59.500000, 46.000000
59.555556, 46.000000
59.611111, 46.000000
59.666667, 46.000000
59.722222, 46.000000
59.777778, 46.000000
59.833333, 46.000000
59.888889, 47.000000
59.944444, 47.000000
60.000000, 47.000000
60.055556, 47.000000
60.111111, 47.000000
60.166667, 47.000000
60.222222, 47.000000
60.277778, 47.000000
60.333333, -1.000000
60.388889, 47.000000
60.444444, 47.000000
60.500000, 47.000000
60.555556, 47.000000
60.611111, 47.000000
60.666667, 47.000000
60.722222, 47.000000
60.777778, 47.000000
60.833333, 47.000000
60.888889, 47.000000
60.944444, 47.000000
61.000000, 47.000000
61.055556, 47.000000
61.111111, 47.000000
61.166667, 47.000000
61.222222, -1.000000
61.277778, 47.000000
61.333333, 47.000000
61.388889, 47.000000
61.444444, 47.000000
61.500000, 47.000000
61.555556, 47.000000
61.611111, 47.000000
61.666667, 47.000000
61.722222, 47.000000
61.777778, 47.000000
61.833333, 47.000000
61.888889, 47.000000
61.944444, 47.000000
62.000000, 47.000000
62.055556, 47.000000
62.111111, 47.000000
62.166667, -1.000000
62.222222, 47.000000
62.277778, 47.000000
62.333333, 47.000000
62.388889, 47.000000
62.444444, 47.000000
62.500000, 47.000000
62.555556, 47.000000
62.611111, 47.000000
62.666667, 47.000000
62.722222, 47.000000
62.777778, 47.000000
62.833333, 47.000000
62.888889, 47.000000
62.944444, 47.000000
63.000000, 47.000000
63.055556, 47.000000
63.111111, -1.000000
63.166667, 47.000000
63.222222, 47.000000
63.277778, 47.000000
63.333333, 47.000000
63.388889, 47.000000
63.444444, 47.000000
63.500000, 47.000000
63.555556, 47.000000
63.611111, 47.000000
63.666667, 47.000000
63.722222, 47.000000
63.777778, 47.000000
63.833333, 47.000000
63.888889, 47.000000
63.944444, 47.000000
64.000000, 47.000000
64.055556, -1.000000
64.111111, 47.000000
64.166667, 47.000000
64.222222, 47.000000
64.277778, 47.000000
64.333333, 47.000000
64.388889, 47.000000
64.444444, 47.000000
64.500000, 47.000000
64.555556, 47.000000
64.611111, 47.000000
64.666667, 47.000000
64.722222, 47.000000
64.777778, 47.000000
64.833333, 47.000000
64.888889, 47.000000
64.944444, -1.000000
65.000000, 47.000000
65.055556, 47.000000
65.111111, 47.000000
65.166667, 47.000000
65.222222, 47.000000
65.277778, 47.000000
65.333333, 47.000000
65.388889, 47.000000
65.444444, 47.000000
65.500000, 47.000000
65.555556, 47.000000
65.611111, 47.000000
65.666667, 47.000000
65.722222, 47.000000
65.777778, 47.000000
65.833333, 47.000000
65.888889, -1.000000
65.944444, 47.000000
66.000000, 47.000000
66.055556, 47.000000
66.111111, 47.000000
66.166667, 47.000000
66.222222, 47.000000
66.277778, 47.000000
66.333333, 47.000000
66.388889, 47.000000
66.444444, 47.000000
66.500000, 47.000000
66.555556, 47.000000
66.611111, 47.000000
66.666667, 47.000000
66.722222, 47.000000
66.777778, 47.000000
66.833333, -1.000000
66.888889, 47.000000
66.944444, 47.000000
67.000000, 47.000000
67.055556, 47.000000
67.111111, 47.000000
67.166667, 47.000000
67.222222, 47.000000
67.277778, 47.000000
67.333333, 47.000000
67.388889, 47.000000
67.444444, 47.000000
67.500000, 47.000000
67.555556, 47.000000
67.611111, 47.000000
67.666667, 47.000000
67.722222, -1.000000
67.777778, 47.000000
67.833333, 47.000000
67.888889, 47.000000
67.944444, 47.000000
68.000000, 47.000000
68.055556, 47.000000
68.111111, 47.000000
68.166667, 47.000000
68.222222, 47.000000
68.277778, 47.000000
68.333333, 47.000000
68.388889, 47.000000
68.444444, 47.000000
68.500000, 47.000000
68.555556, 47.000000
68.611111, 47.000000
68.666667, -1.000000
68.722222, 47.000000
68.777778, 47.000000
68.833333, 47.000000
68.888889, 47.000000
68.944444, 47.000000
69.000000, 47.000000
69.055556, 47.000000
69.111111, 47.000000
69.166667, 47.000000
69.222222, 47.000000
69.277778, 47.000000
69.333333, 47.000000
69.388889, 47.000000
69.444444, 47.000000
69.500000, 47.000000
69.555556, -1.000000
69.611111, 47.000000
69.666667, 47.000000
69.722222, 47.000000
69.777778, 47.000000
69.833333, 47.000000
69.888889, 47.000000
69.944444, 47.000000
70.000000, 47.000000
70.055556, 47.000000
70.111111, 47.000000
70.166667, 47.000000
70.222222, 47.000000
70.277778, 47.000000
70.333333, 47.000000
70.388889, 47.000000
70.444444, 47.000000
70.500000, -1.000000
70.555556, 47.000000
70.611111, 47.000000
70.666667, 47.000000
70.722222, 47.000000
70.777778, 47.000000
70.833333, 47.000000
70.888889, 47.000000
70.944444, 47.000000
71.000000, 47.000000
71.055556, 47.000000
71.111111, 47.000000
71.166667, 47.000000
71.222222, 47.000000
71.277778, 47.000000
71.333333, 47.000000
71.388889, -1.000000
71.444444, 47.000000
71.500000, 47.000000
71.555556, 47.000000
71.611111, 47.000000
71.666667, 47.000000
71.722222, 47.000000
71.777778, 47.000000
71.833333, 47.000000
71.888889, 47.000000
71.944444, 47.000000
72.000000, 47.000000
72.055556, 47.000000
72.111111, 47.000000
72.166667, 47.000000
72.222222, 47.000000
72.277778, -1.000000
72.333333, 47.000000
72.388889, 47.000000
72.444444, 47.000000
72.500000, 47.000000
72.555556, 47.000000
72.611111, 47.000000
72.666667, 47.000000
72.722222, 47.000000
72.777778, 47.000000
72.833333, 47.000000
72.888889, 47.000000
72.944444, 47.000000
73.000000, 47.000000
73.055556, 47.000000
73.111111, 47.000000
73.166667, 47.000000
73.222222, -1.000000
73.277778, 47.000000
73.333333, 47.000000
73.388889, 47.000000
73.444444, 47.000000
73.500000, 47.000000
73.555556, 47.000000
73.611111, 47.000000
73.666667, 47.000000
73.722222, 47.000000
73.777778, 47.000000
73.833333, 47.000000
73.888889, 47.000000
73.944444, 47.000000
74.000000, 47.000000
74.055556, 47.000000
74.111111, 47.000000
74.166667, -1.000000
74.222222, 47.000000
74.277778, 47.000000
74.333333, 47.000000
74.388889, 47.000000
74.444444, 47.000000
74.500000, 47.000000
74.555556, 47.000000
74.611111, 47.000000
74.666667, 47.000000
74.722222, 47.000000
74.777778, 47.000000
74.833333, 47.000000
74.888889, 47.000000
74.944444, 47.000000
75.000000, 47.000000
75.055556, 47.000000
75.111111, -1.000000
75.166667, 47.000000
75.222222, 47.000000
75.277778, 47.000000
75.333333, 47.000000
75.388889, 47.000000
75.444444, 47.000000
75.500000, 47.000000
75.555556, 47.000000
75.611111, 47.000000
75.666667, 47.000000
75.722222, 47.000000
75.777778, 47.000000
75.833333, 47.000000
75.888889, 47.000000
75.944444, -1.000000
76.000000, 47.000000
76.055556, 47.000000
76.111111, 47.000000
76.166667, 47.000000
76.222222, 47.000000
76.277778, 47.000000
76.333333, 47.000000
76.388889, 47.000000
76.444444, 47.000000
76.500000, 47.000000
76.555556, 47.000000
76.611111, 47.000000
76.666667, 47.000000
76.722222, 47.000000
76.777778, 47.000000
76.833333, 47.000000
76.888889, -1.000000
76.944444, 47.000000
77.000000, 47.000000
77.055556, 47.000000
77.111111, 47.000000
77.166667, 47.000000
77.222222, 47.000000
77.277778, 47.000000
77.333333, 47.000000
77.388889, 47.000000
77.444444, 47.000000
77.500000, 47.000000
77.555556, 47.000000
77.611111, 47.000000
77.666667, 47.000000
77.722222, 47.000000
77.777778, 47.000000
77.833333, -1.000000
77.888889, 47.000000
77.944444, 47.000000
78.000000, 47.000000
78.055556, 47.000000
78.111111, 47.000000
78.166667, 47.000000
78.222222, 47.000000
78.277778, 47.000000
78.333333, 47.000000
78.388889, 47.000000
78.444444, 47.000000
78.500000, 47.000000
78.555556, 47.000000
78.611111, 47.000000
78.666667, 47.000000
78.722222, 47.000000
78.777778, -1.000000
78.833333, 47.000000
78.888889, 47.000000
78.944444, 47.000000
79.000000, 47.000000
79.055556, 47.000000
79.111111, 47.000000
79.166667, 47.000000
79.222222, 47.000000
79.277778, 47.000000
79.333333, 47.000000
79.388889, 47.000000
79.444444, 47.000000
79.500000, 47.000000
79.555556, 47.000000
79.611111, 47.000000
79.666667, -1.000000
79.722222, 47.000000
79.777778, 47.000000
79.833333, -1.000000
79.888889, -1.000000
79.944444, 47.000000
80.000000, 47.000000
80.055556, -1.000000
80.111111, 47.000000
80.166667, -1.000000
80.222222, 47.000000
80.277778, -1.000000
80.333333, 47.000000
80.388889, -1.000000
80.444444, 47.000000
80.500000, -1.000000
80.555556, 47.000000
80.611111, -1.000000
80.666667, 47.000000
80.722222, -1.000000
80.777778, -1.000000
80.833333, -1.000000
80.888889, -1.000000
80.944444, 47.000000
81.000000, 47.000000
81.055556, -1.000000
81.111111, 47.000000
81.166667, -1.000000
81.222222, 47.000000
81.277778, -1.000000
81.333333, 47.000000
81.388889, -1.000000
81.444444, 47.000000
81.500000, -1.000000
81.555556, -1.000000
81.611111, 47.000000
81.666667, -1.000000
81.722222, 47.000000
81.777778, -1.000000
81.833333, -1.000000
81.888889, -1.000000
81.944444, -1.000000
82.000000, 47.000000
82.055556, 47.000000
82.111111, -1.000000
82.166667, 47.000000
82.222222, -1.000000
82.277778, 47.000000
82.333333, -1.000000
82.388889, 47.000000
82.444444, -1.000000
82.500000, 47.000000
82.555556, -1.000000
82.611111, 47.000000
82.666667, -1.000000
82.722222, 47.000000
82.777778, -1.000000
82.833333, -1.000000
82.888889, 47.000000
82.944444, 47.000000
83.000000, 47.000000
83.055556, 47.000000
83.111111, 47.000000
83.166667, 47.000000
83.222222, -1.000000
83.277778, 47.000000
83.333333, 47.000000
83.388889, 47.000000
83.444444, 47.000000
83.500000, 47.000000
83.555556, 47.000000
83.611111, 47.000000
83.666667, 47.000000
83.722222, 47.000000
83.777778, 47.000000
83.833333, 47.000000
83.888889, 47.000000
83.944444, 47.000000
84.000000, 47.000000
84.055556, 47.000000
84.111111, 47.000000
84.166667, -1.000000
84.222222, 47.000000
84.277778, 47.000000
84.333333, 47.000000
84.388889, 47.000000
84.444444, 47.000000
84.500000, 47.000000
84.555556, 47.000000
84.611111, 47.000000
84.666667, 47.000000
84.722222, 47.000000
84.777778, 47.000000
84.833333, 47.000000
84.888889, 47.000000
84.944444, 47.000000
85.000000, 47.000000
85.055556, -1.000000
85.111111, 47.000000
85.166667, 47.000000
85.222222, 47.000000
85.277778, 47.000000
85.333333, 47.000000
85.388889, 47.000000
85.444444, 47.000000
85.500000, 47.000000
85.555556, 47.000000
85.611111, 47.000000
85.666667, 47.000000
85.722222, 47.000000
85.777778, 47.000000
85.833333, 47.000000
85.888889, 47.000000
85.944444, 47.000000
86.000000, 47.000000
86.055556, -1.000000
86.111111, 47.000000
86.166667, 47.000000
86.222222, 47.000000
86.277778, 47.000000
86.333333, 47.000000
86.388889, 47.000000
86.444444, 47.000000
86.500000, 47.000000
86.555556, 47.000000
86.611111, 47.000000
86.666667, 47.000000
86.722222, 47.000000
86.777778, 47.000000
86.833333, 47.000000
86.888889, 47.000000
86.944444, 47.000000
87.000000, -1.000000
87.055556, 47.000000
87.111111, 47.000000
87.166667, 47.000000
87.222222, 47.000000
87.277778, 47.000000
87.333333, 47.000000
87.388889, 47.000000
87.444444, 47.000000
87.500000, 47.000000
87.555556, 47.000000
87.611111, 47.000000
87.666667, 47.000000
87.722222, 47.000000
87.777778, 47.000000
87.833333, 47.000000
87.888889, -1.000000
87.944444, 47.000000
88.000000, 47.000000
88.055556, 47.000000
88.111111, 47.000000
88.166667, 47.000000
88.222222, 47.000000
88.277778, 47.000000
88.333333, 47.000000
88.388889, 47.000000
88.444444, 47.000000
88.500000, 47.000000
88.555556, 47.000000
88.611111, 47.000000
88.666667, 47.000000
88.722222, 47.000000
88.777778, 47.000000
88.833333, 47.000000
88.888889, -1.000000
88.944444, 47.000000
89.000000, 47.000000
89.055556, 47.000000
89.111111, 47.000000
89.166667, 47.000000
89.222222, 47.000000
89.277778, 47.000000
89.333333, 47.000000
89.388889, 47.000000
89.444444, 47.000000
89.500000, 47.000000
89.555556, 47.000000
89.611111, 47.000000
89.666667, 47.000000
89.722222, -1.000000
89.777778, 47.000000
89.833333, 47.000000
89.888889, 47.000000
89.944444, 47.000000
90.000000, 47.000000
90.055556, 47.000000
90.111111, 47.000000
90.166667, 47.000000
90.222222, 47.000000
90.277778, 47.000000
90.333333, 47.000000
90.388889, 47.000000
90.444444, 47.000000
90.500000, 47.000000
90.555556, 47.000000
90.611111, -1.000000
90.666667, 47.000000
90.722222, 47.000000
90.777778, 47.000000
90.833333, 47.000000
90.888889, 47.000000
90.944444, 47.000000
91.000000, 47.000000
91.055556, 47.000000
91.111111, 47.000000
91.166667, 47.000000
91.222222, 47.000000
91.277778, 47.000000
91.333333, 47.000000
91.388889, 47.000000
91.444444, 47.000000
91.500000, 47.000000
91.555556, -1.000000
91.611111, 47.000000
91.666667, 47.000000
91.722222, 47.000000
91.777778, 47.000000
91.833333, 47.000000
91.888889, 47.000000
91.944444, 47.000000
92.000000, 47.000000
92.055556, 47.000000
92.111111, 47.000000
92.166667, 47.000000
92.222222, 47.000000
92.277778, 47.000000
92.333333, 47.000000
92.388889, 47.000000
92.444444, 47.000000
92.500000, -1.000000
92.555556, 47.000000
92.611111, 47.000000
92.666667, 47.000000
92.722222, 47.000000
92.777778, 47.000000
92.833333, 47.000000
92.888889, 47.000000
92.944444, 47.000000
93.000000, 47.000000
93.055556, 47.000000
93.111111, 47.000000
93.166667, 47.000000
93.222222, 47.000000
93.277778, 47.000000
93.333333, 47.000000
93.388889, -1.000000
93.444444, 47.000000
93.500000, 47.000000
93.555556, 47.000000
93.611111, 47.000000
93.666667, 47.000000
93.722222, 47.000000
93.777778, 47.000000
93.833333, 47.000000
93.888889, 47.000000
93.944444, 47.000000
94.000000, 47.000000
94.055556, 47.000000
94.111111, 47.000000
94.166667, 47.000000
94.222222, 47.000000
94.277778, 47.000000
94.333333, 47.000000
94.388889, 47.000000
94.444444, 47.000000
94.500000, -1.000000
94.555556, 47.000000
94.611111, 47.000000
94.666667, 47.000000
94.722222, 47.000000
94.777778, 47.000000
94.833333, 47.000000
94.888889, 47.000000
94.944444, 47.000000
95.000000, 47.000000
95.055556, 47.000000
95.111111, 47.000000
95.166667, 47.000000
95.222222, 47.000000
95.277778, 47.000000
95.333333, 47.000000
95.388889, 47.000000
95.444444, 47.000000
95.500000, -1.000000
95.555556, 47.000000
95.611111, 47.000000
95.666667, 47.000000
95.722222, 47.000000
95.777778, 47.000000
95.833333, 47.000000
95.888889, 47.000000
95.944444, 47.000000
96.000000, 47.000000
96.055556, 47.000000
96.111111, 47.000000
96.166667, 47.000000
96.222222, 47.000000
96.277778, 47.000000
96.333333, 47.000000
96.388889, 47.000000
96.444444, 47.000000
96.500000, -1.000000
96.555556, 47.000000
96.611111, 47.000000
96.666667, 47.000000
96.722222, 47.000000
96.777778, 47.000000
96.833333, 47.000000
96.888889, 47.000000
96.944444, 47.000000
97.000000, 47.000000
97.055556, 47.000000
97.111111, 47.000000
97.166667, 47.000000
97.222222, 47.000000
97.277778, 47.000000
97.333333, 47.000000
97.388889, 47.000000
97.444444, 47.000000
97.500000, 47.000000
97.555556, -1.000000
97.611111, 47.000000
97.666667, 47.000000
97.722222, 47.000000
97.777778, 47.000000
97.833333, 47.000000
97.888889, 47.000000
97.944444, 47.000000
98.000000, 47.000000
98.055556, 47.000000
98.111111, 47.000000
98.166667, 47.000000
98.222222, 47.000000
98.277778, 47.000000
98.333333, 47.000000
98.388889, 47.000000
98.444444, 47.000000
98.500000, -1.000000
98.555556, 47.000000
98.611111, 47.000000
98.666667, 47.000000
98.722222, 47.000000
98.777778, 47.000000
98.833333, 47.000000
98.888889, 47.000000
98.944444, 47.000000
99.000000, 47.000000
99.055556, 47.000000
99.111111, 47.000000
99.166667, 47.000000
99.222222, 47.000000
99.277778, 47.000000
99.333333, 47.000000
99.388889, -1.000000
99.444444, 47.000000
99.500000, 47.000000
99.555556, 47.000000
99.611111, 47.000000
99.666667, 47.000000
99.722222, 47.000000
99.777778, 47.000000
99.833333, 47.000000
99.888889, 47.000000
99.944444, 47.000000
100.000000, 47.000000
100.055556, 47.000000
100.111111, 47.000000
100.166667, 47.000000
100.222222, 47.000000
100.277778, -1.000000
100.333333, 47.000000
100.388889, 47.000000
100.444444, 47.000000
100.500000, 47.000000
100.555556, 47.000000
100.611111, 47.000000
100.666667, 47.000000
100.722222, 47.000000
100.777778, 47.000000
100.833333, 47.000000
100.888889, 47.000000
100.944444, 47.000000
101.000000, 47.000000
101.055556, 47.000000
101.111111, 47.000000
101.166667, 47.000000
101.222222, -1.000000
101.277778, 47.000000
101.333333, 47.000000
101.388889, 47.000000
101.444444, 47.000000
101.500000, 47.000000
101.555556, 47.000000
101.611111, 47.000000
101.666667, 47.000000
101.722222, 47.000000
101.777778, 47.000000
101.833333, 47.000000
101.888889, 47.000000
101.944444, 47.000000
102.000000, 47.000000
102.055556, 47.000000
102.111111, 47.000000
102.166667, -1.000000
102.222222, 47.000000
102.277778, 47.000000
102.333333, 47.000000
102.388889, 47.000000
102.444444, 47.000000
102.500000, 47.000000
102.555556, 47.000000
102.611111, 47.000000
102.666667, 47.000000
102.722222, 47.000000
102.777778, 47.000000
102.833333, 47.000000
102.888889, 47.000000
102.944444, 47.000000
103.000000, -1.000000
103.055556, 47.000000
103.111111, 47.000000
103.166667, 47.000000
103.222222, 47.000000
103.277778, 47.000000
103.333333, 47.000000
103.388889, 47.000000
103.444444, 47.000000
103.500000, 47.000000
103.555556, 47.000000
103.611111, 47.000000
103.666667, 47.000000
103.722222, 47.000000
103.777778, 47.000000
103.833333, 47.000000
103.888889, -1.000000
103.944444, 47.000000
104.000000, 47.000000
104.055556, 47.000000
104.111111, 47.000000
104.166667, 47.000000
104.222222, 47.000000
104.277778, 47.000000
104.333333, 47.000000
104.388889, 47.000000
104.444444, 47.000000
104.500000, 47.000000
104.555556, 47.000000
104.611111, 47.000000
104.666667, 47.000000
104.722222, 47.000000
104.777778, 47.000000
104.833333, -1.000000
104.888889, 47.000000
104.944444, 47.000000
105.000000, 47.000000
105.055556, 47.000000
105.111111, 47.000000
105.166667, 47.000000
105.222222, 47.000000
105.277778, 47.000000
105.333333, 47.000000
105.388889, 47.000000
105.444444, 47.000000
105.500000, 47.000000
105.555556, 47.000000
105.611111, 47.000000
105.666667, 47.000000
105.722222, -1.000000
105.777778, 47.000000
105.833333, 47.000000
105.888889, 47.000000
105.944444, 47.000000
106.000000, 47.000000
106.055556, 47.000000
106.111111, 47.000000
106.166667, 47.000000
106.222222, 47.000000
106.277778, 47.000000
106.333333, 47.000000
106.388889, 47.000000
106.444444, 47.000000
106.500000, 47.000000
106.555556, 47.000000
106.611111, -1.000000
106.666667, 47.000000
106.722222, 47.000000
106.777778, 47.000000
106.833333, 47.000000
106.888889, 47.000000
106.944444, 47.000000
107.000000, 47.000000
107.055556, 47.000000
107.111111, 47.000000
107.166667, 47.000000
107.222222, 47.000000
107.277778, 47.000000
107.333333, 47.000000
107.388889, 47.000000
107.444444, 47.000000
107.500000, -1.000000
107.555556, 47.000000
107.611111, 47.000000
107.666667, 47.000000
107.722222, 47.000000
107.777778, 47.000000
107.833333, 47.000000
107.888889, 47.000000
107.944444, 47.000000
108.000000, 47.000000
108.055556, 47.000000
108.111111, 47.000000
108.166667, 47.000000
108.222222, 47.000000
108.277778, 47.000000
108.333333, 47.000000
108.388889, 47.000000
108.444444, 47.000000
108.500000, 47.000000
108.555556, 47.000000
108.611111, -1.000000
108.666667, 47.000000
108.722222, 47.000000
108.777778, 47.000000
108.833333, 47.000000
108.888889, 47.000000
108.944444, 47.000000
109.000000, 47.000000
109.055556, 47.000000
109.111111, 47.000000
109.166667, 47.000000
109.222222, 47.000000
109.277778, 47.000000
109.333333, 47.000000
109.388889, 47.000000
109.444444, 47.000000
109.500000, 47.000000
109.555556, 47.000000
109.611111, 47.000000
109.666667, 47.000000
109.722222, 47.000000
109.777778, -1.000000
109.833333, 47.000000
109.888889, 47.000000
109.944444, 47.000000
110.000000, 47.000000
110.055556, 47.000000
110.111111, 47.000000
110.166667, 47.000000
110.222222, 47.000000
110.277778, 47.000000
110.333333, 47.000000
110.388889, 47.000000
110.444444, 47.000000
110.500000, 47.000000
110.555556, 47.000000
110.611111, 47.000000
110.666667, 47.000000
110.722222, 47.000000
110.777778, 47.000000
110.833333, -1.000000
110.888889, 47.000000
110.944444, 47.000000
111.000000, 47.000000
111.055556, 47.000000
111.111111, 47.000000
111.166667, 47.000000
111.222222, 47.000000
111.277778, 47.000000
111.333333, 47.000000
111.388889, 47.000000
111.444444, 47.000000
111.500000, 47.000000
111.555556, 47.000000
111.611111, 47.000000
111.666667, 47.000000
111.722222, 47.000000
111.777778, 47.000000
111.833333, 47.000000
111.888889, -1.000000
111.944444, 47.000000
112.000000, 47.000000
112.055556, 47.000000
112.111111, 47.000000
112.166667, 47.000000
112.222222, 47.000000
112.277778, 47.000000
112.333333, 47.000000
112.388889, 47.000000
112.444444, -1.000000
112.500000, -1.000000
112.555556, 47.000000
112.611111, -1.000000
112.666667, 47.000000
112.722222, -1.000000
112.777778, 47.000000
112.833333, -1.000000
112.888889, -1.000000
112.944444, -1.000000
113.000000, 47.000000
113.055556, 47.000000
113.111111, -1.000000
113.166667, 47.000000
113.222222, -1.000000
113.277778, 47.000000
113.333333, -1.000000
113.388889, 47.000000
113.444444, -1.000000
113.500000, 47.000000
113.555556, -1.000000
113.611111, -1.000000
113.666667, 47.000000
113.722222, -1.000000
113.777778, 47.000000
113.833333, -1.000000
113.888889, -1.000000
113.944444, -1.000000
114.000000, -1.000000
114.055556, 47.000000
114.111111, 47.000000
114.166667, -1.000000
114.222222, 47.000000
114.277778, -1.000000
114.333333, 47.000000
114.388889, -1.000000
114.444444, 47.000000
114.500000, -1.000000
114.555556, 47.000000
114.611111, -1.000000
114.666667, 47.000000
114.722222, -1.000000
114.777778, 47.000000
114.833333, -1.000000
114.888889, 47.000000
114.944444, -1.000000
115.000000, -1.000000
115.055556, -1.000000
115.111111, 47.000000
115.166667, 47.000000
115.222222, 47.000000
115.277778, -1.000000
115.333333, 47.000000
115.388889, -1.000000
115.444444, 47.000000
115.500000, -1.000000
115.555556, 47.000000
115.611111, -1.000000
115.666667, 47.000000
115.722222, -1.000000
115.777778, -1.000000
115.833333, 47.000000
115.888889, -1.000000
115.944444, 47.000000
116.000000, -1.000000
116.055556, 47.000000
116.111111, -1.000000
116.166667, -1.000000
116.222222, -1.000000
116.277778, 47.000000
116.333333, 47.000000
116.388889, -1.000000
116.444444, 47.000000
116.500000, -1.000000
116.555556, 47.000000
116.611111, -1.000000
116.666667, 47.000000
116.722222, -1.000000
116.777778, 47.000000
116.833333, -1.000000
116.888889, 47.000000
116.944444, -1.000000
117.000000, 47.000000
117.055556, -1.000000
117.111111, -1.000000
117.166667, -1.000000
117.222222, -1.000000
117.277778, 47.000000
117.333333, 47.000000
117.388889, -1.000000
117.444444, 47.000000
117.500000, -1.000000
117.555556, 47.000000
117.611111, -1.000000
117.666667, 47.000000
117.722222, -1.000000
117.777778, 47.000000
117.833333, -1.000000
117.888889, -1.000000
117.944444, 47.000000
118.000000, -1.000000
118.055556, 47.000000
118.111111, -1.000000
118.166667, 47.000000
118.222222, -1.000000
118.277778, -1.000000
118.333333, -1.000000
118.388889, 47.000000
118.444444, 47.000000
118.500000, -1.000000
118.555556, 47.000000
118.611111, -1.000000
118.666667, 47.000000
118.722222, -1.000000
118.777778, 47.000000
118.833333, -1.000000
118.888889, 47.000000
118.944444, -1.000000
119.000000, 47.000000
119.055556, -1.000000
119.111111, 47.000000
119.166667, -1.000000
119.222222, -1.000000
119.277778, -1.000000
119.333333, -1.000000
119.388889, 47.000000
119.444444, 47.000000
119.500000, -1.000000
119.555556, 47.000000
119.611111, -1.000000
119.666667, 47.000000
119.722222, -1.000000
119.777778, 47.000000
119.833333, -1.000000
119.888889, 47.000000
119.944444, -1.000000
120.000000, 47.000000
120.055556, -1.000000
120.111111, -1.000000
120.166667, 47.000000
120.222222, -1.000000
120.277778, 47.000000
120.333333, -1.000000
120.388889, -1.000000
120.444444, -1.000000
120.500000, 47.000000
120.555556, 47.000000
120.611111, -1.000000
120.666667, 47.000000
120.722222, -1.000000
120.777778, 47.000000
120.833333, -1.000000
120.888889, 47.000000
120.944444, -1.000000
121.000000, 47.000000
121.055556, -1.000000
121.111111, 47.000000
121.166667, -1.000000
121.222222, 47.000000
121.277778, -1.000000
121.333333, -1.000000
121.388889, -1.000000
121.444444, -1.000000
121.500000, 47.000000
121.555556, 47.000000
121.611111, -1.000000
121.666667, 47.000000
121.722222, -1.000000
121.777778, 47.000000
121.833333, -1.000000
121.888889, 47.000000
121.944444, -1.000000
122.000000, 47.000000
122.055556, -1.000000
122.111111, -1.000000
122.166667, 47.000000
122.222222, -1.000000
122.277778, 47.000000
122.333333, -1.000000
122.388889, 47.000000
122.444444, 47.000000
122.500000, 47.000000
122.555556, 47.000000
122.611111, 47.000000
122.666667, 47.000000
122.722222, 47.000000
122.777778, 47.000000
122.833333, 47.000000
122.888889, 47.000000
122.944444, 47.000000
123.000000, 47.000000
123.055556, 47.000000
123.111111, 47.000000
123.166667, 47.000000
123.222222, -1.000000
123.277778, 47.000000
123.333333, 47.000000
123.388889, 47.000000
123.444444, 47.000000
123.500000, 47.000000
123.555556, 47.000000
123.611111, 47.000000
123.666667, 47.000000
123.722222, 47.000000
123.777778, 47.000000
123.833333, 47.000000
123.888889, 47.000000
123.944444, 47.000000
124.000000, 47.000000
124.055556, -1.000000
124.111111, 47.000000
124.166667, 47.000000
124.222222, 47.000000
124.277778, 47.000000
124.333333, 47.000000
124.388889, 47.000000
124.444444, 47.000000
124.500000, 47.000000
124.555556, 47.000000
124.611111, 47.000000
124.666667, 47.000000
124.722222, 47.000000
124.777778, -1.000000
124.833333, -1.000000
124.888889, 47.000000
124.944444, -1.000000
125.000000, 47.000000
125.055556, -1.000000
125.111111, 47.000000
125.166667, -1.000000
125.222222, -1.000000
125.277778, 47.000000
125.333333, -1.000000
125.388889, 47.000000
125.444444, -1.000000
125.500000, -1.000000
125.555556, -1.000000
125.611111, -1.000000
125.666667, 47.000000
125.722222, 47.000000
125.777778, -1.000000
125.833333, 47.000000
125.888889, -1.000000
125.944444, 47.000000
126.000000, -1.000000
126.055556, 47.000000
126.111111, -1.000000
126.166667, 47.000000
126.222222, -1.000000
126.277778, 47.000000
126.333333, -1.000000
126.388889, -1.000000
126.444444, -1.000000
126.500000, 47.000000
126.555556, 47.000000
126.611111, 47.000000
126.666667, 47.000000
126.722222, 47.000000
126.777778, 47.000000
126.833333, -1.000000
126.888889, 47.000000
126.944444, 47.000000
127.000000, 47.000000
127.055556, 47.000000
127.111111, 47.000000
127.166667, 47.000000
127.222222, 47.000000
127.277778, 47.000000
127.333333, 47.000000
127.388889, 47.000000
127.444444, 47.000000
127.500000, 47.000000
127.555556, 47.000000
127.611111, 47.000000
127.666667, 47.000000
127.722222, -1.000000
127.777778, 47.000000
127.833333, 47.000000
127.888889, 47.000000
127.944444, 47.000000
128.000000, 47.000000
128.055556, 47.000000
128.111111, 47.000000
128.166667, 47.000000
128.222222, 47.000000
128.277778, 47.000000
128.333333, 47.000000
128.388889, 47.000000
128.444444, 47.000000
128.500000, 47.000000
128.555556, -1.000000
128.611111, 47.000000
128.666667, 47.000000
128.722222, 47.000000
128.777778, 47.000000
128.833333, 47.000000
128.888889, 47.000000
128.944444, 47.000000
129.000000, 47.000000
129.055556, 47.000000
129.111111, 47.000000
129.166667, 47.000000
129.222222, 47.000000
129.277778, 47.000000
129.333333, 47.000000
129.388889, -1.000000
129.444444, 47.000000
129.500000, 47.000000
129.555556, 47.000000
129.611111, 47.000000
129.666667, 47.000000
129.722222, 47.000000
129.777778, 47.000000
129.833333, 47.000000
129.888889, 47.000000
129.944444, 47.000000
130.000000, 47.000000
130.055556, 47.000000
130.111111, 47.000000
130.166667, 47.000000
130.222222, 47.000000
130.277778, 47.000000
130.333333, -1.000000
130.388889, 47.000000
130.444444, 47.000000
130.500000, 47.000000
130.555556, 47.000000
130.611111, 47.000000
130.666667, 47.000000
130.722222, 47.000000
130.777778, 47.000000
130.833333, 47.000000
130.888889, 47.000000
130.944444, 47.000000
131.000000, 47.000000
131.055556, 47.000000
131.111111, 47.000000
131.166667, 47.000000
131.222222, -1.000000
131.277778, 47.000000
131.333333, 47.000000
131.388889, 47.000000
131.444444, 47.000000
131.500000, 47.000000
131.555556, 47.000000
131.611111, 47.000000
131.666667, 47.000000
131.722222, 47.000000
131.777778, 47.000000
131.833333, 47.000000
131.888889, 47.000000
131.944444, 47.000000
132.000000, 47.000000
132.055556, 47.000000
132.111111, -1.000000
132.166667, 47.000000
132.222222, 47.000000
132.277778, 47.000000
132.333333, 47.000000
132.388889, 47.000000
132.444444, 47.000000
132.500000, 47.000000
132.555556, 47.000000
132.611111, 47.000000
132.666667, 47.000000
132.722222, 47.000000
132.777778, 47.000000
132.833333, 47.000000
132.888889, 47.000000
132.944444, 47.000000
133.000000, 47.000000
133.055556, -1.000000
133.111111, 47.000000
133.166667, 47.000000
133.222222, 47.000000
133.277778, 47.000000
133.333333, 47.000000
133.388889, 47.000000
133.444444, 47.000000
133.500000, 47.000000
133.555556, 47.000000
133.611111, 47.000000
133.666667, 47.000000
133.722222, 47.000000
133.777778, 47.000000
133.833333, 47.000000
133.888889, 47.000000
133.944444, 47.000000
134.000000, 47.000000
134.055556, -1.000000
134.111111, 47.000000
134.166667, 47.000000
134.222222, 47.000000
134.277778, 47.000000
134.333333, 47.000000
134.388889, 47.000000
134.444444, 47.000000
134.500000, 47.000000
134.555556, 47.000000
134.611111, 47.000000
134.666667, 47.000000
134.722222, 47.000000
134.777778, 47.000000
134.833333, 47.000000
134.888889, 47.000000
134.944444, 47.000000
135.000000, 47.000000
135.055556, -1.000000
135.111111, 47.000000
135.166667, 47.000000
135.222222, 47.000000
135.277778, 47.000000
135.333333, 47.000000
135.388889, 47.000000
135.444444, 47.000000
135.500000, 47.000000
135.555556, 47.000000
135.611111, 47.000000
135.666667, 47.000000
135.722222, 47.000000
135.777778, 47.000000
135.833333, 47.000000
135.888889, 47.000000
135.944444, 47.000000
136.000000, 47.000000
136.055556, 47.000000
136.111111, 47.000000
136.166667, -1.000000
136.222222, 47.000000
136.277778, 47.000000
136.333333, 47.000000
136.388889, 47.000000
136.444444, 47.000000
136.500000, 47.000000
136.555556, 47.000000
136.611111, 47.000000
136.666667, 47.000000
136.722222, 47.000000
136.777778, 47.000000
136.833333, 47.000000
136.888889, 47.000000
136.944444, 47.000000
137.000000, 47.000000
137.055556, 47.000000
137.111111, 47.000000
137.166667, 47.000000
137.222222, 47.000000
137.277778, 47.000000
137.333333, -1.000000
137.388889, 47.000000
137.444444, 47.000000
137.500000, 47.000000
137.555556, 47.000000
137.611111, 47.000000
137.666667, 47.000000
137.722222, 47.000000
137.777778, 47.000000
137.833333, 47.000000
137.888889, 47.000000
137.944444, 47.000000
138.000000, 47.000000
138.055556, 47.000000
138.111111, 47.000000
138.166667, 47.000000
138.222222, 47.000000
138.277778, -1.000000
138.333333, 47.000000
138.388889, 47.000000
138.444444, 47.000000
138.500000, 47.000000
138.555556, 47.000000
138.611111, 47.000000
138.666667, 47.000000
138.722222, 47.000000
138.777778, 47.000000
138.833333, 47.000000
138.888889, 47.000000
138.944444, 47.000000
139.000000, 47.000000
139.055556, 47.000000
139.111111, -1.000000
139.166667, 47.000000
139.222222, 47.000000
139.277778, 47.000000
139.333333, 47.000000
139.388889, 47.000000
139.444444, 47.000000
139.500000, 47.000000
139.555556, 47.000000
139.611111, 47.000000
139.666667, 47.000000
139.722222, 47.000000
139.777778, 47.000000
139.833333, 47.000000
139.888889, 47.000000
139.944444, 47.000000
140.000000, -1.000000
140.055556, 47.000000
140.111111, 47.000000
140.166667, 47.000000
140.222222, 47.000000
140.277778, 47.000000
140.333333, 47.000000
140.388889, 47.000000
140.444444, 47.000000
140.500000, 47.000000
140.555556, 47.000000
140.611111, 47.000000
140.666667, 47.000000
140.722222, 47.000000
140.777778, 47.000000
140.833333, -1.000000
140.888889, 47.000000
140.944444, 47.000000
141.000000, 47.000000
141.055556, 47.000000
141.111111, 47.000000
141.166667, 47.000000
141.222222, 47.000000
141.277778, 47.000000
141.333333, 47.000000
141.388889, 47.000000
141.444444, 47.000000
141.500000, 47.000000
141.555556, 47.000000
141.611111, 47.000000
141.666667, 47.000000
141.722222, -1.000000
141.777778, 47.000000
141.833333, 47.000000
141.888889, 47.000000
141.944444, 47.000000
142.000000, 47.000000
142.055556, 47.000000
142.111111, 47.000000
142.166667, 47.000000
142.222222, 47.000000
142.277778, 47.000000
142.333333, 47.000000
142.388889, 47.000000
142.444444, 47.000000
142.500000, 47.000000
142.555556, 47.000000
142.611111, -1.000000
142.666667, 47.000000
142.722222, 47.000000
142.777778, 47.000000
142.833333, 47.000000
142.888889, 47.000000
142.944444, 47.000000
143.000000, 47.000000
143.055556, 47.000000
143.111111, 47.000000
143.166667, 47.000000
143.222222, 47.000000
143.277778, 47.000000
143.333333, 47.000000
143.388889, 47.000000
143.444444, 47.000000
143.500000, -1.000000
143.555556, 47.000000
143.611111, 47.000000
143.666667, 47.000000
143.722222, 47.000000
143.777778, 47.000000
143.833333, 47.000000
143.888889, 47.000000
143.944444, 47.000000
144.000000, 47.000000
144.055556, 47.000000
144.111111, 47.000000
144.166667, 47.000000
144.222222, 47.000000
144.277778, 47.000000
144.333333, 47.000000
144.388889, 47.000000
144.444444, -1.000000
144.500000, 47.000000
144.555556, 47.000000
144.611111, 47.000000
144.666667, 47.000000
144.722222, 47.000000
144.777778, 47.000000
144.833333, 47.000000
144.888889, 47.000000
144.944444, 47.000000
145.000000, 47.000000
145.055556, 47.000000
145.111111, 47.000000
145.166667, 47.000000
145.222222, -1.000000
145.277778, 47.000000
145.333333, 47.000000
145.388889, 47.000000
145.444444, 47.000000
145.500000, 47.000000
145.555556, 47.000000
145.611111, 47.000000
145.666667, 47.000000
145.722222, 47.000000
145.777778, 47.000000
145.833333, 47.000000
145.888889, 47.000000
145.944444, 47.000000
146.000000, 47.000000
146.055556, 47.000000
146.111111, -1.000000
146.166667, 47.000000
146.222222, 47.000000
146.277778, 47.000000
146.333333, 47.000000
146.388889, 47.000000
146.444444, 47.000000
146.500000, 47.000000
146.555556, 47.000000
146.611111, 47.000000
146.666667, 47.000000
146.722222, 47.000000
146.777778, 47.000000
146.833333, 47.000000
146.888889, 47.000000
146.944444, -1.000000
147.000000, 47.000000
147.055556, 47.000000
147.111111, 47.000000
147.166667, 47.000000
147.222222, 47.000000
147.277778, 47.000000
147.333333, 47.000000
147.388889, 47.000000
147.444444, 47.000000
147.500000, 47.000000
147.555556, 47.000000
147.611111, 47.000000
147.666667, 47.000000
147.722222, 47.000000
147.777778, 47.000000
147.833333, 47.000000
147.888889, -1.000000
147.944444, 47.000000
148.000000, 47.000000
148.055556, 47.000000
148.111111, 47.000000
148.166667, 47.000000
148.222222, 47.000000
148.277778, 47.000000
148.333333, 47.000000
148.388889, 47.000000
148.444444, 47.000000
148.500000, 47.000000
148.555556, 47.000000
148.611111, 47.000000
148.666667, 47.000000
148.722222, 47.000000
148.777778, 47.000000
148.833333, 47.000000
148.888889, -1.000000
148.944444, 47.000000
149.000000, 47.000000
149.055556, 47.000000
149.111111, 47.000000
149.166667, 47.000000
149.222222, 47.000000
149.277778, 47.000000
149.333333, 47.000000
149.388889, 47.000000
149.444444, 47.000000
149.500000, 47.000000
149.555556, 47.000000
149.611111, 47.000000
149.666667, 47.000000
149.722222, 47.000000
149.777778, 47.000000
149.833333, -1.000000
149.888889, 47.000000
149.944444, 47.000000
150.000000, 47.000000
150.055556, 47.000000
150.111111, 47.000000
150.166667, 47.000000
150.222222, 47.000000
150.277778, 47.000000
150.333333, 47.000000
150.388889, 47.000000
150.444444, 47.000000
150.500000, 47.000000
150.555556, 47.000000
150.611111, 47.000000
150.666667, 47.000000
150.722222, 47.000000
150.777778, 47.000000
150.833333, 47.000000
150.888889, 47.000000
150.944444, -1.000000
151.000000, 47.000000
151.055556, 47.000000
151.111111, 47.000000
151.166667, 47.000000
151.222222, 47.000000
151.277778, 47.000000
151.333333, 47.000000
151.388889, 47.000000
151.444444, 47.000000
151.500000, 47.000000
151.555556, 47.000000
151.611111, 47.000000
151.666667, 47.000000
151.722222, 47.000000
151.777778, 47.000000
151.833333, 47.000000
151.888889, 47.000000
151.944444, 47.000000
152.000000, -1.000000
152.055556, 47.000000
152.111111, 47.000000
152.166667, 47.000000
152.222222, 47.000000
152.277778, 47.000000
152.333333, 47.000000
152.388889, 47.000000
152.444444, 47.000000
152.500000, 47.000000
152.555556, 47.000000
152.611111, 47.000000
152.666667, 47.000000
152.722222, 47.000000
152.777778, 47.000000
152.833333, 47.000000
152.888889, 47.000000
152.944444, 47.000000
153.000000, 47.000000
153.055556, -1.000000
153.111111, 47.000000
153.166667, 47.000000
153.222222, 47.000000
153.277778, 47.000000
153.333333, 47.000000
153.388889, 47.000000
153.444444, 47.000000
153.500000, 47.000000
153.555556, 47.000000
153.611111, 47.000000
153.666667, 47.000000
153.722222, 47.000000
153.777778, 47.000000
153.833333, 47.000000
153.888889, 47.000000
153.944444, 47.000000
154.000000, -1.000000
154.055556, 47.000000
154.111111, 47.000000
154.166667, 47.000000
154.222222, 47.000000
154.277778, 47.000000
154.333333, 47.000000
154.388889, 47.000000
154.444444, 47.000000
154.500000, 47.000000
154.555556, 47.000000
154.611111, 47.000000
154.666667, 47.000000
154.722222, 47.000000
154.777778, 47.000000
154.833333, -1.000000
154.888889, 47.000000
154.944444, 47.000000
155.000000, 47.000000
155.055556, 47.000000
155.111111, 47.000000
155.166667, 47.000000
155.222222, 47.000000
155.277778, 47.000000
155.333333, 47.000000
155.388889, 47.000000
155.444444, 47.000000
155.500000, 47.000000
155.555556, 47.000000
155.611111, 47.000000
155.666667, 47.000000
155.722222, -1.000000
155.777778, 47.000000
155.833333, 47.000000
155.888889, 47.000000
155.944444, 47.000000
156.000000, 47.000000
156.055556, 47.000000
156.111111, 47.000000
156.166667, 47.000000
156.222222, 47.000000
156.277778, 47.000000
156.333333, 47.000000
156.388889, 47.000000
156.444444, 47.000000
156.500000, 47.000000
156.555556, 47.000000
156.611111, 47.000000
156.666667, -1.000000
156.722222, 47.000000
156.777778, 47.000000
156.833333, 47.000000
156.888889, 47.000000
156.944444, 47.000000
157.000000, 47.000000
157.055556, 47.000000
157.111111, 47.000000
157.166667, 47.000000
157.222222, 47.000000
157.277778, 47.000000
157.333333, 47.000000
157.388889, 47.000000
157.444444, 47.000000
157.500000, 47.000000
157.555556, 47.000000
157.611111, -1.000000
157.666667, 47.000000
157.722222, 47.000000
157.777778, 47.000000
157.833333, 47.000000
157.888889, 47.000000
157.944444, 47.000000
158.000000, 47.000000
158.055556, 47.000000
158.111111, 47.000000
158.166667, 47.000000
158.222222, 47.000000
158.277778, 47.000000
158.333333, 47.000000
158.388889, 47.000000
158.444444, 47.000000
158.500000, 47.000000
158.555556, 47.000000
158.611111, -1.000000
158.666667, 47.000000
158.722222, 47.000000
158.777778, 47.000000
158.833333, 47.000000
158.888889, 47.000000
158.944444, 47.000000
159.000000, 47.000000
159.055556, 47.000000
159.111111, 47.000000
159.166667, 47.000000
159.222222, 47.000000
159.277778, 47.000000
159.333333, 47.000000
159.388889, 47.000000
159.444444, 47.000000
159.500000, 47.000000
159.555556, 47.000000
159.611111, 47.000000
159.666667, 47.000000
159.722222, -1.000000
159.777778, 47.000000
159.833333, 47.000000
159.888889, 47.000000
159.944444, 47.000000
160.000000, 47.000000
160.055556, 47.000000
160.111111, 47.000000
160.166667, 47.000000
160.222222, 47.000000
160.277778, 47.000000
160.333333, 47.000000
160.388889, 47.000000
160.444444, 47.000000
160.500000, 47.000000
160.555556, 47.000000
160.611111, 47.000000
160.666667, 47.000000
160.722222, -1.000000
160.777778, 47.000000
160.833333, 47.000000
160.888889, 47.000000
160.944444, 47.000000
161.000000, 47.000000
161.055556, 47.000000
161.111111, 47.000000
161.166667, 47.000000
161.222222, 47.000000
161.277778, 47.000000
161.333333, 47.000000
161.388889, 47.000000
161.444444, 47.000000
161.500000, 47.000000
161.555556, 47.000000
161.611111, 47.000000
161.666667, 47.000000
161.722222, 47.000000
161.777778, -1.000000
161.833333, 47.000000
161.888889, 47.000000
161.944444, 47.000000
162.000000, 47.000000
162.055556, 47.000000
162.111111, 47.000000
162.166667, 47.000000
162.222222, 47.000000
162.277778, 47.000000
162.333333, 47.000000
162.388889, 47.000000
162.444444, 47.000000
162.500000, 47.000000
162.555556, 47.000000
162.611111, 47.000000
162.666667, 47.000000
162.722222, 47.000000
162.777778, -1.000000
162.833333, 47.000000
162.888889, 47.000000
162.944444, 47.000000
163.000000, 47.000000
163.055556, 47.000000
163.111111, 47.000000
163.166667, 47.000000
163.222222, 47.000000
163.277778, 47.000000
163.333333, 47.000000
163.388889, 47.000000
163.444444, 47.000000
163.500000, 47.000000
163.555556, 47.000000
163.611111, 47.000000
163.666667, 47.000000
163.722222, 47.000000
163.777778, -1.000000
163.833333, 47.000000
163.888889, 47.000000
163.944444, 47.000000
164.000000, 47.000000
164.055556, 47.000000
164.111111, 47.000000
164.166667, 47.000000
164.222222, 47.000000
164.277778, 47.000000
164.333333, 47.000000
164.388889, 47.000000
164.444444, 47.000000
164.500000, 47.000000
164.555556, 47.000000
164.611111, 47.000000
164.666667, 47.000000
164.722222, 47.000000
164.777778, 47.000000
164.833333, 47.000000
164.888889, 47.000000
164.944444, -1.000000
165.000000, 47.000000
165.055556, 47.000000
165.111111, 47.000000
165.166667, 47.000000
165.222222, 47.000000
165.277778, 47.000000
165.333333, 47.000000
165.388889, 47.000000
165.444444, 47.000000
165.500000, 47.000000
165.555556, 47.000000
165.611111, 47.000000
165.666667, 47.000000
165.722222, 47.000000
165.777778, 47.000000
165.833333, 47.000000
165.888889, -1.000000
165.944444, 47.000000
166.000000, 47.000000
166.055556, 47.000000
166.111111, 47.000000
166.166667, 47.000000
166.222222, 47.000000
166.277778, 47.000000
166.333333, 47.000000
166.388889, 47.000000
166.444444, 47.000000
166.500000, 47.000000
166.555556, 47.000000
166.611111, 47.000000
166.666667, 47.000000
166.722222, 47.000000
166.777778, 47.000000
166.833333, 47.000000
166.888889, -1.000000
166.944444, 47.000000
167.000000, 47.000000
167.055556, 47.000000
167.111111, 47.000000
167.166667, 47.000000
167.222222, 47.000000
167.277778, 47.000000
167.333333, 47.000000
167.388889, 47.000000
167.444444, 47.000000
167.500000, 47.000000
167.555556, 47.000000
167.611111, 47.000000
167.666667, 47.000000
167.722222, 47.000000
167.777778, 47.000000
167.833333, 47.000000
167.888889, 47.000000
167.944444, 47.000000
168.000000, -1.000000
168.055556, 47.000000
168.111111, 47.000000
168.166667, 47.000000
168.222222, 47.000000
168.277778, 47.000000
168.333333, 47.000000
168.388889, 47.000000
168.444444, 47.000000
168.500000, 47.000000
168.555556, 47.000000
168.611111, 47.000000
168.666667, 47.000000
168.722222, 47.000000
168.777778, 47.000000
168.833333, 47.000000
168.888889, 47.000000
168.944444, 47.000000
169.000000, 47.000000
169.055556, 47.000000
169.111111, -1.000000
169.166667, 47.000000
169.222222, 47.000000
169.277778, 47.000000
169.333333, 47.000000
169.388889, 47.000000
169.444444, 47.000000
169.500000, 47.000000
169.555556, 47.000000
169.611111, 47.000000
169.666667, 47.000000
169.722222, 47.000000
169.777778, 47.000000
169.833333, 47.000000
169.888889, 47.000000
169.944444, 47.000000
170.000000, 47.000000
170.055556, 47.000000
170.111111, 47.000000
170.166667, 47.000000
170.222222, 47.000000
170.277778, -1.000000
170.333333, 47.000000
170.388889, 47.000000
170.444444, 47.000000
170.500000, 47.000000
170.555556, 47.000000
170.611111, 47.000000
170.666667, 47.000000
170.722222, 47.000000
170.777778, 47.000000
170.833333, 47.000000
170.888889, 47.000000
170.944444, 47.000000
171.000000, 47.000000
171.055556, 47.000000
171.111111, 47.000000
171.166667, 47.000000
171.222222, 47.000000
171.277778, 47.000000
171.333333, 47.000000
171.388889, 47.000000
171.444444, -1.000000
171.500000, 47.000000
171.555556, 47.000000
171.611111, 47.000000
171.666667, 47.000000
171.722222, 47.000000
171.777778, 47.000000
171.833333, 47.000000
171.888889, 47.000000
171.944444, 47.000000
172.000000, 47.000000
172.055556, 47.000000
172.111111, 47.000000
172.166667, 47.000000
172.222222, 47.000000
172.277778, 47.000000
172.333333, 47.000000
172.388889, 47.000000
172.444444, 47.000000
172.500000, 47.000000
172.555556, 47.000000
172.611111, -1.000000
172.666667, 47.000000
172.722222, 47.000000
172.777778, 47.000000
172.833333, 47.000000
172.888889, 47.000000
172.944444, 47.000000
173.000000, 47.000000
173.055556, 47.000000
173.111111, 47.000000
173.166667, 47.000000
173.222222, 47.000000
173.277778, 47.000000
173.333333, 47.000000
173.388889, 47.000000
173.444444, 47.000000
173.500000, 47.000000
173.555556, 47.000000
173.611111, 47.000000
173.666667, 47.000000
173.722222, 47.000000
173.777778, -1.000000
173.833333, 47.000000
173.888889, 47.000000
173.944444, 47.000000
174.000000, 47.000000
174.055556, 47.000000
174.111111, 47.000000
174.166667, 47.000000
174.222222, 47.000000
174.277778, 47.000000
174.333333, 47.000000
174.388889, 47.000000
174.444444, 47.000000
174.500000, 47.000000
174.555556, 47.000000
174.611111, 47.000000
174.666667, 47.000000
174.722222, 47.000000
174.777778, 47.000000
174.833333, 47.000000
174.888889, -1.000000
174.944444, 47.000000
175.000000, 47.000000
175.055556, 47.000000
175.111111, 47.000000
175.166667, 47.000000
175.222222, 47.000000
175.277778, 47.000000
175.333333, 47.000000
175.388889, 47.000000
175.444444, 47.000000
175.500000, 47.000000
175.555556, 47.000000
175.611111, 47.000000
175.666667, 47.000000
175.722222, 47.000000
175.777778, 47.000000
175.833333, 47.000000
175.888889, 47.000000
175.944444, 47.000000
176.000000, -1.000000
176.055556, 47.000000
176.111111, 47.000000
176.166667, 47.000000
176.222222, 47.000000
176.277778, 47.000000
176.333333, 47.000000
176.388889, 47.000000
176.444444, 47.000000
176.500000, 47.000000
176.555556, 47.000000
176.611111, 47.000000
176.666667, 47.000000
176.722222, 47.000000
176.777778, 47.000000
176.833333, 47.000000
176.888889, 47.000000
176.944444, 47.000000
177.000000, 47.000000
177.055556, 47.000000
177.111111, -1.000000
177.166667, 47.000000
177.222222, 47.000000
177.277778, 47.000000
177.333333, 47.000000
177.388889, 47.000000
177.444444, 47.000000
177.500000, 47.000000
177.555556, 47.000000
177.611111, 47.000000
177.666667, 47.000000
177.722222, 47.000000
177.777778, 47.000000
177.833333, 47.000000
177.888889, 47.000000
177.944444, 47.000000
178.000000, 47.000000
178.055556, 47.000000
178.111111, 47.000000
178.166667, 47.000000
178.222222, 47.000000
178.277778, -1.000000
178.333333, 47.000000
178.388889, 47.000000
178.444444, 47.000000
178.500000, 47.000000
178.555556, 47.000000
178.611111, 47.000000
178.666667, 47.000000
178.722222, 47.000000
178.777778, 47.000000
178.833333, 47.000000
178.888889, 47.000000
178.944444, 47.000000
179.000000, 47.000000
179.055556, 47.000000
179.111111, 47.000000
179.166667, 47.000000
179.222222, 47.000000
179.277778, -1.000000
179.333333, 47.000000
179.388889, 47.000000
179.444444, 47.000000
179.500000, 47.000000
179.555556, 47.000000
179.611111, 47.000000
179.666667, 47.000000
179.722222, 47.000000
179.777778, 47.000000
179.833333, 47.000000
179.888889, 47.000000
179.944444, 47.000000
180.000000, 47.000000
180.055556, 47.000000
180.111111, 47.000000
180.166667, -1.000000
180.222222, 47.000000
180.277778, 47.000000
180.333333, 47.000000
180.388889, 47.000000
180.444444, 47.000000
180.500000, 47.000000
180.555556, 47.000000
180.611111, 47.000000
180.666667, 47.000000
180.722222, 47.000000
180.777778, 47.000000
180.833333, 47.000000
180.888889, 47.000000
180.944444, 47.000000
181.000000, 47.000000
181.055556, 47.000000
181.111111, -1.000000
181.166667, 47.000000
181.222222, 47.000000
181.277778, 47.000000
181.333333, 47.000000
181.388889, 47.000000
181.444444, 47.000000
181.500000, 47.000000
181.555556, 47.000000
181.611111, 47.000000
181.666667, 47.000000
181.722222, 47.000000
181.777778, 47.000000
181.833333, 47.000000
181.888889, 47.000000
181.944444, 47.000000
182.000000, -1.000000
182.055556, 47.000000
182.111111, 47.000000
182.166667, 47.000000
182.222222, 47.000000
182.277778, 47.000000
182.333333, 47.000000
182.388889, 47.000000
182.444444, 47.000000
182.500000, 47.000000
182.555556, 47.000000
182.611111, 47.000000
182.666667, 47.000000
182.722222, 47.000000
182.777778, 47.000000
182.833333, 47.000000
182.888889, 47.000000
182.944444, -1.000000
183.000000, 47.000000
183.055556, 47.000000
183.111111, 47.000000
183.166667, 47.000000
183.222222, 47.000000
183.277778, 47.000000
183.333333, 47.000000
183.388889, 47.000000
183.444444, 47.000000
183.500000, 47.000000
183.555556, 47.000000
183.611111, 47.000000
183.666667, 47.000000
183.722222, 47.000000
183.777778, 47.000000
183.833333, 47.000000
183.888889, 47.000000
183.944444, -1.000000
184.000000, 47.000000
184.055556, 47.000000
184.111111, 47.000000
184.166667, 47.000000
184.222222, 47.000000
184.277778, 47.000000
184.333333, 47.000000
184.388889, 47.000000
184.444444, 47.000000
184.500000, 47.000000
184.555556, 47.000000
184.611111, 47.000000
184.666667, 47.000000
184.722222, 47.000000
184.777778, 47.000000
184.833333, 47.000000
184.888889, 47.000000
184.944444, 47.000000
185.000000, 47.000000
185.055556, -1.000000
185.111111, 47.000000
185.166667, 47.000000
185.222222, 47.000000
185.277778, 47.000000
185.333333, 47.000000
185.388889, 47.000000
185.444444, 47.000000
185.500000, 47.000000
185.555556, 47.000000
185.611111, 47.000000
185.666667, 47.000000
185.722222, 47.000000
185.777778, 47.000000
185.833333, 47.000000
185.888889, 47.000000
185.944444, 47.000000
186.000000, 47.000000
186.055556, -1.000000
186.111111, 47.000000
186.166667, 47.000000
186.222222, 47.000000
186.277778, 47.000000
186.333333, 47.000000
186.388889, 47.000000
186.444444, 47.000000
186.500000, 47.000000
186.555556, 47.000000
186.611111, 47.000000
186.666667, 47.000000
186.722222, 47.000000
186.777778, 47.000000
186.833333, 47.000000
186.888889, 47.000000
186.944444, 47.000000
187.000000, 47.000000
187.055556, -1.000000
187.111111, 47.000000
187.166667, 47.000000
187.222222, 47.000000
187.277778, 47.000000
187.333333, 47.000000
187.388889, 47.000000
187.444444, 47.000000
187.500000, 47.000000
187.555556, 47.000000
187.611111, 47.000000
187.666667, 47.000000
187.722222, 47.000000
187.777778, 47.000000
187.833333, 47.000000
187.888889, 47.000000
187.944444, 47.000000
188.000000, 47.000000
188.055556, -1.000000
188.111111, 47.000000
188.166667, 47.000000
188.222222, 47.000000
188.277778, 47.000000
188.333333, 47.000000
188.388889, 47.000000
188.444444, 47.000000
188.500000, 47.000000
188.555556, 47.000000
188.611111, 47.000000
188.666667, 47.000000
188.722222, 47.000000
188.777778, 47.000000
188.833333, 47.000000
188.888889, 47.000000
188.944444, 47.000000
189.000000, -1.000000
189.055556, 47.000000
189.111111, 47.000000
189.166667, 47.000000
189.222222, 47.000000
189.277778, 47.000000
189.333333, 47.000000
189.388889, 47.000000
189.444444, 47.000000
189.500000, 47.000000
189.555556, 47.000000
189.611111, 47.000000
189.666667, 47.000000
189.722222, 47.000000
189.777778, 47.000000
189.833333, 47.000000
189.888889, 47.000000
189.944444, 47.000000
190.000000, 47.000000
190.055556, 47.000000
190.111111, 47.000000
190.166667, -1.000000
190.222222, 47.000000
190.277778, 47.000000
190.333333, 47.000000
190.388889, 47.000000
190.444444, 47.000000
190.500000, 47.000000
190.555556, 47.000000
190.611111, 47.000000
190.666667, 47.000000
190.722222, 47.000000
190.777778, 47.000000
190.833333, 47.000000
190.888889, 47.000000
190.944444, 47.000000
191.000000, 47.000000
191.055556, 47.000000
191.111111, 47.000000
191.166667, 47.000000
191.222222, 47.000000
191.277778, -1.000000
191.333333, 47.000000
191.388889, 47.000000
191.444444, 47.000000
191.500000, 47.000000
191.555556, 47.000000
191.611111, 47.000000
191.666667, 47.000000
191.722222, 47.000000
191.777778, 47.000000
191.833333, 47.000000
191.888889, 47.000000
191.944444, 47.000000
192.000000, 47.000000
192.055556, 47.000000
192.111111, 47.000000
192.166667, 47.000000
192.222222, 47.000000
192.277778, -1.000000
192.333333, 47.000000
192.388889, 47.000000
192.444444, 47.000000
192.500000, 47.000000
192.555556, 47.000000
192.611111, 47.000000
192.666667, 47.000000
192.722222, 47.000000
192.777778, 47.000000
192.833333, 47.000000
192.888889, 47.000000
192.944444, 47.000000
193.000000, 47.000000
193.055556, 47.000000
193.111111, 47.000000
193.166667, 47.000000
193.222222, 47.000000
193.277778, 47.000000
193.333333, 47.000000
193.388889, -1.000000
193.444444, 47.000000
193.500000, 47.000000
193.555556, 47.000000
193.611111, 47.000000
193.666667, 47.000000
193.722222, 47.000000
193.777778, 47.000000
193.833333, 47.000000
193.888889, 47.000000
193.944444, 47.000000
194.000000, 47.000000
194.055556, 47.000000
194.111111, 47.000000
194.166667, 47.000000
194.222222, 47.000000
194.277778, 47.000000
194.333333, 47.000000
194.388889, -1.000000
194.444444, 47.000000
194.500000, 47.000000
194.555556, 47.000000
194.611111, 47.000000
194.666667, 47.000000
194.722222, 47.000000
194.777778, 47.000000
194.833333, 47.000000
194.888889, 47.000000
194.944444, 47.000000
195.000000, 47.000000
195.055556, 47.000000
195.111111, 47.000000
195.166667, 47.000000
195.222222, 47.000000
195.277778, 47.000000
195.333333, 47.000000
195.388889, 47.000000
195.444444, 47.000000
195.500000, 47.000000
195.555556, -1.000000
195.611111, 47.000000
195.666667, 47.000000
195.722222, 47.000000
195.777778, 47.000000
195.833333, 47.000000
195.888889, 47.000000
195.944444, 47.000000
196.000000, 47.000000
196.055556, 47.000000
196.111111, 47.000000
196.166667, 47.000000
196.222222, 47.000000
196.277778, 47.000000
196.333333, 47.000000
196.388889, 47.000000
196.444444, 47.000000
196.500000, 47.000000
196.555556, 47.000000
196.611111, 47.000000
196.666667, 47.000000
196.722222, -1.000000
196.777778, 47.000000
196.833333, 47.000000
196.888889, 47.000000
196.944444, 47.000000
197.000000, 47.000000
197.055556, 47.000000
197.111111, 47.000000
197.166667, 47.000000
197.222222, 47.000000
197.277778, 47.000000
197.333333, 47.000000
197.388889, 47.000000
197.444444, 47.000000
197.500000, 47.000000
197.555556, 47.000000
197.611111, 47.000000
197.666667, 47.000000
197.722222, -1.000000
197.777778, 47.000000
197.833333, 47.000000
197.888889, 47.000000
197.944444, 47.000000
198.000000, 47.000000
198.055556, 47.000000
198.111111, 47.000000
198.166667, 47.000000
198.222222, 47.000000
198.277778, 47.000000
198.333333, 47.000000
198.388889, 47.000000
198.444444, 47.000000
198.500000, 47.000000
198.555556, 47.000000
198.611111, 47.000000
198.666667, 47.000000
198.722222, 47.000000
198.777778, -1.000000
198.833333, 47.000000
198.888889, 47.000000
198.944444, 47.000000
199.000000, 47.000000
199.055556, 47.000000
199.111111, 47.000000
199.166667, 47.000000
199.222222, 47.000000
199.277778, 47.000000
199.333333, 47.000000
199.388889, 47.000000
199.444444, 47.000000
199.500000, 47.000000
199.555556, 47.000000
199.611111, 47.000000
199.666667, 47.000000
199.722222, 47.000000
199.777778, 47.000000
199.833333, 47.000000
199.888889, -1.000000
199.944444, 47.000000
200.000000, 47.000000
200.055556, 47.000000
200.111111, 47.000000
200.166667, 47.000000
200.222222, 47.000000
200.277778, 47.000000
200.333333, 47.000000
200.388889, 47.000000
200.444444, 47.000000
200.500000, 47.000000
200.555556, 47.000000
200.611111, 47.000000
200.666667, 47.000000
200.722222, 47.000000
200.777778, 47.000000
200.833333, 47.000000
200.888889, -1.000000
200.944444, 47.000000
201.000000, 47.000000
201.055556, 47.000000
201.111111, 47.000000
201.166667, 47.000000
201.222222, 47.000000
201.277778, 47.000000
201.333333, 47.000000
201.388889, 47.000000
201.444444, 47.000000
201.500000, 47.000000
201.555556, 47.000000
201.611111, 47.000000
201.666667, 47.000000
201.722222, 47.000000
201.777778, 47.000000
201.833333, 47.000000
201.888889, 47.000000
201.944444, 47.000000
202.000000, 47.000000
202.055556, -1.000000
202.111111, 47.000000
202.166667, 47.000000
202.222222, 47.000000
202.277778, 47.000000
202.333333, 47.000000
202.388889, 47.000000
202.444444, 47.000000
202.500000, 47.000000
202.555556, 47.000000
202.611111, 47.000000
202.666667, 47.000000
202.722222, 47.000000
202.777778, 47.000000
202.833333, 47.000000
202.888889, 47.000000
202.944444, 47.000000
203.000000, 47.000000
203.055556, 47.000000
203.111111, 47.000000
203.166667, -1.000000
203.222222, 47.000000
203.277778, 47.000000
203.333333, 47.000000
203.388889, 47.000000
203.444444, 47.000000
203.500000, 47.000000
203.555556, 47.000000
203.611111, 47.000000
203.666667, 47.000000
203.722222, 47.000000
203.777778, 47.000000
203.833333, 47.000000
203.888889, 47.000000
203.944444, 47.000000
204.000000, 47.000000
204.055556, 47.000000
204.111111, 47.000000
204.166667, 47.000000
204.222222, -1.000000
204.277778, 47.000000
204.333333, 47.000000
204.388889, 47.000000
204.444444, 47.000000
204.500000, 47.000000
204.555556, 47.000000
204.611111, 47.000000
204.666667, 47.000000
204.722222, 47.000000
204.777778, 47.000000
204.833333, 47.000000
204.888889, 47.000000
204.944444, 47.000000
205.000000, 47.000000
205.055556, 47.000000
205.111111, 47.000000
205.166667, 47.000000
205.222222, 47.000000
205.277778, 47.000000
205.333333, 47.000000
205.388889, -1.000000
205.444444, 47.000000
205.500000, 47.000000
205.555556, 47.000000
205.611111, 47.000000
205.666667, 47.000000
205.722222, 47.000000
205.777778, 47.000000
205.833333, 47.000000
205.888889, 47.000000
205.944444, 47.000000
206.000000, 47.000000
206.055556, 47.000000
206.111111, 47.000000
206.166667, 47.000000
206.222222, 47.000000
206.277778, 47.000000
206.333333, 47.000000
206.388889, 47.000000
206.444444, 47.000000
206.500000, 47.000000
206.555556, -1.000000
206.611111, 47.000000
206.666667, 47.000000
206.722222, 47.000000
206.777778, 47.000000
206.833333, 47.000000
206.888889, 47.000000
206.944444, 47.000000
207.000000, 47.000000
207.055556, 47.000000
207.111111, 47.000000
207.166667, 47.000000
207.222222, 47.000000
207.277778, 47.000000
207.333333, 47.000000
207.388889, 47.000000
207.444444, 47.000000
207.500000, 47.000000
207.555556, 47.000000
207.611111, 47.000000
207.666667, 47.000000
207.722222, -1.000000
207.777778, 47.000000
207.833333, 47.000000
207.888889, 47.000000
207.944444, 47.000000
208.000000, 47.000000
208.055556, 47.000000
208.111111, 47.000000
208.166667, 47.000000
208.222222, 47.000000
208.277778, 47.000000
208.333333, 47.000000
208.388889, 47.000000
208.444444, 47.000000
208.500000, 47.000000
208.555556, 47.000000
208.611111, 47.000000
208.666667, 47.000000
208.722222, 47.000000
208.777778, -1.000000
208.833333, 47.000000
208.888889, 47.000000
208.944444, 47.000000
209.000000, 47.000000
209.055556, 47.000000
209.111111, 47.000000
209.166667, 47.000000
209.222222, 47.000000
209.277778, 47.000000
209.333333, 47.000000
209.388889, 47.000000
209.444444, 47.000000
209.500000, 47.000000
209.555556, 47.000000
209.611111, 47.000000
209.666667, 47.000000
209.722222, 47.000000
209.777778, 47.000000
209.833333, 47.000000
209.888889, -1.000000
209.944444, 47.000000
210.000000, 47.000000
210.055556, 47.000000
210.111111, 47.000000
210.166667, 47.000000
210.222222, 47.000000
210.277778, 47.000000
210.333333, 47.000000
210.388889, 47.000000
210.444444, 47.000000
210.500000, 47.000000
210.555556, 47.000000
210.611111, 47.000000
210.666667, 47.000000
210.722222, 47.000000
210.777778, 47.000000
210.833333, 47.000000
210.888889, 47.000000
210.944444, -1.000000
211.000000, 47.000000
211.055556, 47.000000
211.111111, 47.000000
211.166667, 47.000000
211.222222, 47.000000
211.277778, 47.000000
211.333333, 47.000000
211.388889, 47.000000
211.444444, 47.000000
211.500000, 47.000000
211.555556, 47.000000
211.611111, 47.000000
211.666667, 47.000000
211.722222, 47.000000
211.777778, 47.000000
211.833333, 47.000000
211.888889, 47.000000
211.944444, 47.000000
212.000000, 47.000000
212.055556, -1.000000
212.111111, 47.000000
212.166667, 47.000000
212.222222, 47.000000
212.277778, 47.000000
212.333333, 47.000000
212.388889, 47.000000
212.444444, 47.000000
212.500000, 47.000000
212.555556, 47.000000
212.611111, 47.000000
212.666667, 47.000000
212.722222, 47.000000
212.777778, 47.000000
212.833333, 47.000000
212.888889, 47.000000
212.944444, 47.000000
213.000000, 47.000000
213.055556, 47.000000
213.111111, -1.000000
213.166667, 47.000000
213.222222, 47.000000
213.277778, 47.000000
213.333333, 47.000000
213.388889, 47.000000
213.444444, 47.000000
213.500000, 47.000000
213.555556, 47.000000
213.611111, 47.000000
213.666667, 47.000000
213.722222, 47.000000
213.777778, 47.000000
213.833333, 47.000000
213.888889, 47.000000
213.944444, 47.000000
214.000000, 47.000000
214.055556, 47.000000
214.111111, -1.000000
214.166667, 47.000000
214.222222, 47.000000
214.277778, 47.000000
214.333333, 47.000000
214.388889, 47.000000
214.444444, 47.000000
214.500000, 47.000000
214.555556, 47.000000
214.611111, 47.000000
214.666667, 47.000000
214.722222, 47.000000
214.777778, 47.000000
214.833333, 47.000000
214.888889, 47.000000
214.944444, 47.000000
215.000000, 47.000000
215.055556, 47.000000
215.111111, 47.000000
215.166667, -1.000000
215.222222, 47.000000
215.277778, 47.000000
215.333333, 47.000000
215.388889, 47.000000
215.444444, 47.000000
215.500000, 47.000000
215.555556, 47.000000
215.611111, 47.000000
215.666667, 47.000000
215.722222, 47.000000
215.777778, 47.000000
215.833333, 47.000000
215.888889, 47.000000
215.944444, 47.000000
216.000000, 47.000000
216.055556, 47.000000
216.111111, 47.000000
216.166667, 47.000000
216.222222, -1.000000
216.277778, 47.000000
216.333333, 47.000000
216.388889, 47.000000
216.444444, 47.000000
216.500000, 47.000000
216.555556, 47.000000
216.611111, 47.000000
216.666667, 47.000000
216.722222, 47.000000
216.777778, 47.000000
216.833333, 47.000000
216.888889, 47.000000
216.944444, 47.000000
217.000000, 47.000000
217.055556, 47.000000
217.111111, 47.000000
217.166667, -1.000000
217.222222, 47.000000
217.277778, 47.000000
217.333333, 47.000000
217.388889, 47.000000
217.444444, 47.000000
217.500000, 47.000000
217.555556, 47.000000
217.611111, 47.000000
217.666667, 47.000000
217.722222, 47.000000
217.777778, 47.000000
217.833333, 47.000000
217.888889, 47.000000
217.944444, 47.000000
218.000000, 47.000000
218.055556, 47.000000
218.111111, -1.000000
218.166667, 47.000000
218.222222, 47.000000
218.277778, 47.000000
218.333333, 47.000000
218.388889, 47.000000
218.444444, 47.000000
218.500000, 47.000000
218.555556, 47.000000
218.611111, 47.000000
218.666667, 47.000000
218.722222, 47.000000
218.777778, 47.000000
218.833333, 47.000000
218.888889, 47.000000
218.944444, -1.000000
219.000000, 47.000000
219.055556, 47.000000
219.111111, 47.000000
219.166667, 47.000000
219.222222, 47.000000
219.277778, 47.000000
219.333333, 47.000000
219.388889, 47.000000
219.444444, 47.000000
219.500000, 47.000000
219.555556, 47.000000
219.611111, 47.000000
219.666667, 47.000000
219.722222, 47.000000
219.777778, 47.000000
219.833333, 47.000000
219.888889, -1.000000
219.944444, 47.000000
220.000000, 47.000000
220.055556, 47.000000
220.111111, 47.000000
220.166667, 47.000000
220.222222, 47.000000
220.277778, 47.000000
220.333333, 47.000000
220.388889, 47.000000
220.444444, 47.000000
220.500000, 47.000000
220.555556, 47.000000
220.611111, 47.000000
220.666667, 47.000000
220.722222, -1.000000
220.777778, 47.000000
220.833333, 47.000000
220.888889, 47.000000
220.944444, 47.000000
221.000000, 47.000000
221.055556, 47.000000
221.111111, 47.000000
221.166667, 47.000000
221.222222, 47.000000
221.277778, 47.000000
221.333333, 47.000000
221.388889, 47.000000
221.444444, 47.000000
221.500000, 47.000000
221.555556, 47.000000
221.611111, -1.000000
221.666667, 47.000000
221.722222, 47.000000
221.777778, 47.000000
221.833333, 47.000000
221.888889, 47.000000
221.944444, 47.000000
222.000000, 47.000000
222.055556, 47.000000
222.111111, 47.000000
222.166667, 47.000000
222.222222, 47.000000
222.277778, 47.000000
222.333333, 47.000000
222.388889, 47.000000
222.444444, 47.000000
222.500000, -1.000000
222.555556, 47.000000
222.611111, 47.000000
222.666667, 47.000000
222.722222, 47.000000
222.777778, 47.000000
222.833333, 47.000000
222.888889, 47.000000
222.944444, 47.000000
223.000000, 47.000000
223.055556, 47.000000
223.111111, 47.000000
223.166667, 47.000000
223.222222, 47.000000
223.277778, 47.000000
223.333333, 47.000000
223.388889, 47.000000
223.444444, 47.000000
223.500000, 47.000000
223.555556, -1.000000
223.611111, 47.000000
223.666667, 47.000000
223.722222, 47.000000
223.777778, 47.000000
223.833333, 47.000000
223.888889, 47.000000
223.944444, 47.000000
224.000000, 47.000000
224.055556, 47.000000
224.111111, 47.000000
224.166667, 47.000000
224.222222, 47.000000
224.277778, 47.000000
224.333333, 47.000000
224.388889, 47.000000
224.444444, 47.000000
224.500000, 47.000000
224.555556, 47.000000
224.611111, -1.000000
224.666667, 47.000000
224.722222, 47.000000
224.777778, 47.000000
224.833333, 47.000000
224.888889, 47.000000
224.944444, 47.000000
225.000000, 47.000000
225.055556, 47.000000
225.111111, 47.000000
225.166667, 47.000000
225.222222, 47.000000
225.277778, 47.000000
225.333333, 47.000000
225.388889, 47.000000
225.444444, 47.000000
225.500000, 47.000000
225.555556, 47.000000
225.611111, 47.000000
225.666667, 47.000000
225.722222, -1.000000
225.777778, 47.000000
225.833333, 47.000000
225.888889, 47.000000
225.944444, 47.000000
226.000000, 47.000000
226.055556, 47.000000
226.111111, 47.000000
226.166667, 47.000000
226.222222, 47.000000
226.277778, 47.000000
226.333333, 47.000000
226.388889, 47.000000
226.444444, 47.000000
226.500000, 47.000000
226.555556, 47.000000
226.611111, 47.000000
226.666667, 47.000000
226.722222, 47.000000
226.777778, -1.000000
226.833333, 47.000000
226.888889, 47.000000
226.944444, 47.000000
227.000000, 47.000000
227.055556, 47.000000
227.111111, 47.000000
227.166667, 47.000000
227.222222, 47.000000
227.277778, 47.000000
227.333333, 47.000000
227.388889, 47.000000
227.444444, 47.000000
227.500000, 47.000000
227.555556, 47.000000
227.611111, 47.000000
227.666667, 47.000000
227.722222, 47.000000
227.777778, -1.000000
227.833333, 47.000000
227.888889, 47.000000
227.944444, 47.000000
228.000000, 47.000000
228.055556, 47.000000
228.111111, 47.000000
228.166667, 47.000000
228.222222, 47.000000
228.277778, 47.000000
228.333333, 47.000000
228.388889, 47.000000
228.444444, 47.000000
228.500000, 47.000000
228.555556, 47.000000
228.611111, 47.000000
228.666667, 47.000000
228.722222, -1.000000
228.777778, 47.000000
228.833333, 47.000000
228.888889, 47.000000
228.944444, 47.000000
229.000000, 47.000000
229.055556, 47.000000
229.111111, 47.000000
229.166667, 47.000000
229.222222, 47.000000
229.277778, 47.000000
229.333333, 47.000000
229.388889, 47.000000
229.444444, 47.000000
229.500000, 47.000000
229.555556, 47.000000
229.611111, 47.000000
229.666667, 47.000000
229.722222, 47.000000
229.777778, 47.000000
229.833333, -1.000000
229.888889, 47.000000
229.944444, 47.000000
230.000000, 47.000000
230.055556, 47.000000
230.111111, 47.000000
230.166667, 47.000000
230.222222, 47.000000
230.277778, 47.000000
230.333333, 47.000000
230.388889, 47.000000
230.444444, 47.000000
230.500000, 47.000000
230.555556, 47.000000
230.611111, 47.000000
230.666667, 47.000000
230.722222, 47.000000
230.777778, 47.000000
230.833333, 47.000000
230.888889, 47.000000
230.944444, 47.000000
231.000000, -1.000000
231.055556, 47.000000
231.111111, 47.000000
231.166667, 47.000000
231.222222, 47.000000
231.277778, 47.000000
231.333333, 47.000000
231.388889, 47.000000
231.444444, 47.000000
231.500000, 47.000000
231.555556, 47.000000
231.611111, 47.000000
231.666667, 47.000000
231.722222, 47.000000
231.777778, 47.000000
231.833333, 47.000000
231.888889, 47.000000
231.944444, 47.000000
232.000000, 47.000000
232.055556, 47.000000
232.111111, -1.000000
232.166667, 47.000000
232.222222, 47.000000
232.277778, 47.000000
232.333333, 47.000000
232.388889, 47.000000
232.444444, 47.000000
232.500000, 47.000000
232.555556, 47.000000
232.611111, 47.000000
232.666667, 47.000000
232.722222, 47.000000
232.777778, 47.000000
232.833333, 47.000000
232.888889, 47.000000
232.944444, 47.000000
233.000000, 47.000000
233.055556, 47.000000
233.111111, 47.000000
233.166667, 47.000000
233.222222, 47.000000
233.277778, -1.000000
233.333333, 47.000000
233.388889, 47.000000
233.444444, 47.000000
233.500000, 47.000000
233.555556, 47.000000
233.611111, 47.000000
233.666667, 47.000000
233.722222, 47.000000
233.777778, 47.000000
233.833333, 47.000000
233.888889, 47.000000
233.944444, 47.000000
234.000000, 47.000000
234.055556, 47.000000
234.111111, 47.000000
234.166667, 47.000000
234.222222, 47.000000
234.277778, 47.000000
234.333333, 47.000000
234.388889, 47.000000
234.444444, -1.000000
234.500000, 47.000000
234.555556, 47.000000
234.611111, 47.000000
234.666667, 47.000000
234.722222, 47.000000
234.777778, 47.000000
234.833333, 47.000000
234.888889, 47.000000
234.944444, 47.000000
235.000000, 47.000000
235.055556, 47.000000
235.111111, 47.000000
235.166667, 47.000000
235.222222, 47.000000
235.277778, 47.000000
235.333333, 47.000000
235.388889, 47.000000
235.444444, 47.000000
235.500000, -1.000000
235.555556, 47.000000
235.611111, 47.000000
235.666667, 47.000000
235.722222, 47.000000
235.777778, 47.000000
235.833333, 47.000000
235.888889, 47.000000
235.944444, 47.000000
236.000000, 47.000000
236.055556, 47.000000
236.111111, 47.000000
236.166667, 47.000000
236.222222, 47.000000
236.277778, 47.000000
236.333333, 47.000000
236.388889, 47.000000
236.444444, 47.000000
236.500000, 47.000000
236.555556, 47.000000
236.611111, -1.000000
236.666667, 47.000000
236.722222, 47.000000
236.777778, 47.000000
236.833333, 47.000000
236.888889, 47.000000
236.944444, 47.000000
237.000000, 47.000000
237.055556, 47.000000
237.111111, 47.000000
237.166667, 47.000000
237.222222, 47.000000
237.277778, 47.000000
237.333333, 47.000000
237.388889, 47.000000
237.444444, 47.000000
237.500000, 47.000000
237.555556, 47.000000
237.611111, -1.000000
237.666667, 47.000000
237.722222, 47.000000
237.777778, 47.000000
237.833333, 47.000000
237.888889, 47.000000
237.944444, 47.000000
238.000000, 47.000000
238.055556, 47.000000
238.111111, 47.000000
238.166667, 47.000000
238.222222, 47.000000
238.277778, 47.000000
238.333333, 47.000000
238.388889, 47.000000
238.444444, 47.000000
238.500000, 47.000000
238.555556, 47.000000
238.611111, 47.000000
238.666667, -1.000000
238.722222, 47.000000
238.777778, 47.000000
238.833333, 47.000000
238.888889, 47.000000
238.944444, 47.000000
239.000000, 47.000000
239.055556, 47.000000
239.111111, 47.000000
239.166667, 47.000000
239.222222, 47.000000
239.277778, 47.000000
239.333333, 47.000000
239.388889, 47.000000
239.444444, 47.000000
239.500000, 47.000000
239.555556, 47.000000
239.611111, 47.000000
239.666667, 47.000000
239.722222, 47.000000
239.777778, -1.000000
239.833333, 47.000000
239.888889, 47.000000
239.944444, 47.000000
240.000000, 47.000000
240.055556, 47.000000
240.111111, 47.000000
240.166667, 47.000000
240.222222, 47.000000
240.277778, 47.000000
240.333333, 47.000000
240.388889, 47.000000
240.444444, 47.000000
240.500000, 47.000000
240.555556, 47.000000
240.611111, 47.000000
240.666667, 47.000000
240.722222, 47.000000
240.777778, 47.000000
240.833333, 47.000000
240.888889, 47.000000
240.944444, -1.000000
241.000000, 47.000000
241.055556, 47.000000
241.111111, 47.000000
241.166667, 47.000000
241.222222, 47.000000
241.277778, 47.000000
241.333333, 47.000000
241.388889, 47.000000
241.444444, 47.000000
241.500000, 47.000000
241.555556, 47.000000
241.611111, 47.000000
241.666667, 47.000000
241.722222, 47.000000
241.777778, 47.000000
241.833333, 47.000000
241.888889, 47.000000
241.944444, -1.000000
242.000000, 47.000000
242.055556, 47.000000
242.111111, 47.000000
242.166667, 47.000000
242.222222, 47.000000
242.277778, 47.000000
242.333333, 47.000000
242.388889, 47.000000
242.444444, 47.000000
242.500000, 47.000000
242.555556, 47.000000
242.611111, 47.000000
242.666667, 47.000000
242.722222, 47.000000
242.777778, 47.000000
242.833333, 47.000000
242.888889, 47.000000
242.944444, -1.000000
243.000000, 47.000000
243.055556, 47.000000
243.111111, 47.000000
243.166667, 47.000000
243.222222, 47.000000
243.277778, 47.000000
243.333333, 47.000000
243.388889, 47.000000
243.444444, 47.000000
243.500000, 47.000000
243.555556, 47.000000
243.611111, 47.000000
243.666667, 47.000000
243.722222, 47.000000
243.777778, 47.000000
243.833333, 47.000000
243.888889, 47.000000
243.944444, 47.000000
244.000000, 47.000000
244.055556, 47.000000
244.111111, -1.000000
244.166667, 47.000000
244.222222, 47.000000
244.277778, 47.000000
244.333333, 47.000000
244.388889, 47.000000
244.444444, 47.000000
244.500000, 47.000000
244.555556, 47.000000
244.611111, 47.000000
244.666667, 47.000000
244.722222, 47.000000
244.777778, 47.000000
244.833333, 47.000000
244.888889, 47.000000
244.944444, 47.000000
245.000000, 47.000000
245.055556, 47.000000
245.111111, 47.000000
245.166667, 47.000000
245.222222, 47.000000
245.277778, -1.000000
245.333333, 47.000000
245.388889, 47.000000
245.444444, 47.000000
245.500000, 47.000000
245.555556, 47.000000
245.611111, 47.000000
245.666667, 47.000000
245.722222, 47.000000
245.777778, 47.000000
245.833333, 47.000000
245.888889, 47.000000
245.944444, 47.000000
246.000000, 47.000000
246.055556, 47.000000
246.111111, 47.000000
246.166667, 47.000000
246.222222, 47.000000
246.277778, 47.000000
246.333333, 47.000000
246.388889, 47.000000
246.444444, -1.000000
246.500000, 47.000000
246.555556, 47.000000
246.611111, 47.000000
246.666667, 47.000000
246.722222, 47.000000
246.777778, 47.000000
246.833333, 47.000000
246.888889, 47.000000
246.944444, 47.000000
247.000000, 47.000000
247.055556, 47.000000
247.111111, 47.000000
247.166667, 47.000000
247.222222, 47.000000
247.277778, 47.000000
247.333333, 47.000000
247.388889, 47.000000
247.444444, 47.000000
247.500000, 47.000000
247.555556, 47.000000
247.611111, 47.000000
247.666667, -1.000000
247.722222, 47.000000
247.777778, 47.000000
247.833333, 47.000000
247.888889, 47.000000
247.944444, 47.000000
248.000000, 47.000000
248.055556, 47.000000
248.111111, 47.000000
248.166667, 47.000000
248.222222, 47.000000
248.277778, 47.000000
248.333333, 47.000000
248.388889, 47.000000
248.444444, 47.000000
248.500000, 47.000000
248.555556, 47.000000
248.611111, 47.000000
248.666667, 47.000000
248.722222, -1.000000
248.777778, 47.000000
248.833333, 47.000000
248.888889, 47.000000
248.944444, 47.000000
249.000000, 47.000000
249.055556, 47.000000
249.111111, 47.000000
249.166667, 47.000000
249.222222, 47.000000
249.277778, 47.000000
249.333333, 47.000000
249.388889, 47.000000
249.444444, 47.000000
249.500000, 47.000000
249.555556, 47.000000
249.611111, 47.000000
249.666667, -1.000000
249.722222, 47.000000
249.777778, 47.000000
249.833333, 47.000000
249.888889, 47.000000
249.944444, 47.000000
250.000000, 47.000000
250.055556, 47.000000
250.111111, 47.000000
250.166667, 47.000000
250.222222, 47.000000
250.277778, 47.000000
250.333333, 47.000000
250.388889, 47.000000
250.444444, 47.000000
250.500000, -1.000000
250.555556, 47.000000
250.611111, 47.000000
250.666667, 47.000000
250.722222, 47.000000
250.777778, 47.000000
250.833333, 47.000000
250.888889, 47.000000
250.944444, 47.000000
251.000000, 47.000000
251.055556, 47.000000
251.111111, 47.000000
251.166667, 47.000000
251.222222, 47.000000
251.277778, 47.000000
251.333333, 47.000000
251.388889, -1.000000
251.444444, 47.000000
251.500000, 47.000000
251.555556, 47.000000
251.611111, 47.000000
251.666667, 47.000000
251.722222, 47.000000
251.777778, 47.000000
251.833333, 47.000000
251.888889, 47.000000
251.944444, 47.000000
252.000000, 47.000000
252.055556, 47.000000
252.111111, 47.000000
252.166667, 47.000000
252.222222, 47.000000
252.277778, 47.000000
252.333333, -1.000000
252.388889, 47.000000
252.444444, 47.000000
252.500000, 47.000000
252.555556, 47.000000
252.611111, 47.000000
252.666667, 47.000000
252.722222, 47.000000
252.777778, 47.000000
252.833333, 47.000000
252.888889, 47.000000
252.944444, 47.000000
253.000000, 47.000000
253.055556, 47.000000
253.111111, 47.000000
253.166667, 47.000000
253.222222, 47.000000
253.277778, -1.000000
253.333333, 47.000000
253.388889, 47.000000
253.444444, 47.000000
253.500000, 47.000000
253.555556, 47.000000
253.611111, 47.000000
253.666667, 47.000000
253.722222, 47.000000
253.777778, 47.000000
253.833333, 47.000000
253.888889, 47.000000
253.944444, 47.000000
254.000000, 47.000000
254.055556, 47.000000
254.111111, 47.000000
254.166667, 47.000000
254.222222, -1.000000
254.277778, 47.000000
254.333333, 47.000000
254.388889, 47.000000
254.444444, 47.000000
254.500000, 47.000000
254.555556, 47.000000
254.611111, 47.000000
254.666667, 47.000000
254.722222, 47.000000
254.777778, 47.000000
254.833333, 47.000000
254.888889, 47.000000
254.944444, 47.000000
255.000000, 47.000000
255.055556, 47.000000
255.111111, -1.000000
255.166667, 47.000000
255.222222, 47.000000
255.277778, 47.000000
255.333333, 47.000000
255.388889, 47.000000
255.444444, 47.000000
255.500000, 47.000000
255.555556, 47.000000
255.611111, 47.000000
255.666667, 47.000000
255.722222, 47.000000
255.777778, 47.000000
255.833333, 47.000000
255.888889, 47.000000
255.944444, 47.000000
256.000000, 47.000000
256.055556, -1.000000
256.111111, 47.000000
256.166667, 47.000000
256.222222, 47.000000
256.277778, 47.000000
256.333333, 47.000000
256.388889, 47.000000
256.444444, 47.000000
256.500000, 47.000000
256.555556, 47.000000
256.611111, 47.000000
256.666667, 47.000000
256.722222, 47.000000
256.777778, 47.000000
256.833333, 47.000000
256.888889, 47.000000
256.944444, -1.000000
257.000000, 47.000000
257.055556, 47.000000
257.111111, 47.000000
257.166667, 47.000000
257.222222, 47.000000
257.277778, 47.000000
257.333333, 47.000000
257.388889, 47.000000
257.444444, 47.000000
257.500000, 47.000000
257.555556, 47.000000
257.611111, 47.000000
257.666667, 47.000000
257.722222, 47.000000
257.777778, 47.000000
257.833333, -1.000000
257.888889, 47.000000
257.944444, 47.000000
258.000000, 47.000000
258.055556, 47.000000
258.111111, 47.000000
258.166667, 47.000000
258.222222, 47.000000
258.277778, 47.000000
258.333333, 47.000000
258.388889, 47.000000
258.444444, 47.000000
258.500000, 47.000000
258.555556, 47.000000
258.611111, 47.000000
258.666667, 47.000000
258.722222, 47.000000
258.777778, -1.000000
258.833333, 47.000000
258.888889, 47.000000
258.944444, 47.000000
259.000000, 47.000000
259.055556, 47.000000
259.111111, 47.000000
259.166667, 47.000000
259.222222, 47.000000
259.277778, 47.000000
259.333333, 47.000000
259.388889, 47.000000
259.444444, 47.000000
259.500000, 47.000000
259.555556, 47.000000
259.611111, 47.000000
259.666667, 47.000000
259.722222, -1.000000
259.777778, 47.000000
259.833333, 47.000000
259.888889, 47.000000
259.944444, 47.000000
260.000000, 47.000000
260.055556, 47.000000
260.111111, 47.000000
260.166667, 47.000000
260.222222, 47.000000
260.277778, 47.000000
260.333333, 47.000000
260.388889, 47.000000
260.444444, 47.000000
260.500000, 47.000000
260.555556, 47.000000
260.611111, 47.000000
260.666667, -1.000000
260.722222, 47.000000
260.777778, 47.000000
260.833333, 47.000000
260.888889, 47.000000
260.944444, 47.000000
261.000000, 47.000000
261.055556, 47.000000
261.111111, 47.000000
261.166667, 47.000000
261.222222, 47.000000
261.277778, 47.000000
261.333333, 47.000000
261.388889, 47.000000
261.444444, 47.000000
261.500000, 47.000000
261.555556, 47.000000
261.611111, -1.000000
261.666667, 47.000000
261.722222, 47.000000
261.777778, 47.000000
261.833333, 47.000000
261.888889, 47.000000
261.944444, 47.000000
262.000000, 47.000000
262.055556, 47.000000
262.111111, 47.000000
262.166667, 47.000000
262.222222, 47.000000
262.277778, 47.000000
262.333333, 47.000000
262.388889, 47.000000
262.444444, 47.000000
262.500000, -1.000000
262.555556, 47.000000
262.611111, 47.000000
262.666667, 47.000000
262.722222, 47.000000
262.777778, 47.000000
262.833333, 47.000000
262.888889, 47.000000
262.944444, 47.000000
263.000000, 47.000000
263.055556, 47.000000
263.111111, 47.000000
263.166667, 47.000000
263.222222, 47.000000
263.277778, 47.000000
263.333333, 47.000000
263.388889, -1.000000
263.444444, 47.000000
263.500000, 47.000000
263.555556, 47.000000
263.611111, 47.000000
263.666667, 47.000000
263.722222, 47.000000
263.777778, 47.000000
263.833333, 47.000000
263.888889, 47.000000
263.944444, 47.000000
264.000000, 47.000000
264.055556, 47.000000
264.111111, 47.000000
264.166667, 47.000000
264.222222, 47.000000
264.277778, 47.000000
264.333333, -1.000000
264.388889, 47.000000
264.444444, 47.000000
264.500000, 47.000000
264.555556, 47.000000
264.611111, 47.000000
264.666667, 47.000000
264.722222, 47.000000
264.777778, 47.000000
264.833333, 47.000000
264.888889, 47.000000
264.944444, 47.000000
265.000000, 47.000000
265.055556, 47.000000
265.111111, 47.000000
265.166667, 47.000000
265.222222, -1.000000
265.277778, 47.000000
265.333333, 47.000000
265.388889, 47.000000
265.444444, 47.000000
265.500000, 47.000000
265.555556, 47.000000
265.611111, 47.000000
265.666667, 47.000000
265.722222, 47.000000
265.777778, 47.000000
265.833333, 47.000000
265.888889, 47.000000
265.944444, 47.000000
266.000000, 47.000000
266.055556, 47.000000
266.111111, 47.000000
266.166667, -1.000000
266.222222, 47.000000
266.277778, 47.000000
266.333333, 47.000000
266.388889, 47.000000
266.444444, 47.000000
266.500000, 47.000000
266.555556, 47.000000
266.611111, 47.000000
266.666667, 47.000000
266.722222, 47.000000
266.777778, 47.000000
266.833333, 47.000000
266.888889, 47.000000
266.944444, 47.000000
267.000000, 47.000000
267.055556, -1.000000
267.111111, 47.000000
267.166667, 47.000000
267.222222, 47.000000
267.277778, 47.000000
267.333333, 47.000000
267.388889, 47.000000
267.444444, 47.000000
267.500000, 47.000000
267.555556, 47.000000
267.611111, 47.000000
267.666667, 47.000000
267.722222, 47.000000
267.777778, 47.000000
267.833333, 47.000000
267.888889, 47.000000
267.944444, 47.000000
268.000000, -1.000000
268.055556, 47.000000
268.111111, 47.000000
268.166667, 47.000000
268.222222, 47.000000
268.277778, 47.000000
268.333333, 47.000000
268.388889, 47.000000
268.444444, 47.000000
268.500000, 47.000000
268.555556, 47.000000
268.611111, 47.000000
268.666667, 47.000000
268.722222, 47.000000
268.777778, 47.000000
268.833333, -1.000000
268.888889, 47.000000
268.944444, 47.000000
269.000000, 47.000000
269.055556, 47.000000
269.111111, 47.000000
269.166667, 47.000000
269.222222, 47.000000
269.277778, 47.000000
269.333333, 47.000000
269.388889, 47.000000
269.444444, 47.000000
269.500000, 47.000000
269.555556, 47.000000
269.611111, 47.000000
269.666667, 47.000000
269.722222, 47.000000
269.777778, 47.000000
269.833333, -1.000000
269.888889, 47.000000
269.944444, 47.000000
270.000000, 47.000000
270.055556, 47.000000
270.111111, 47.000000
270.166667, 47.000000
270.222222, 47.000000
270.277778, 47.000000
270.333333, 47.000000
270.388889, 47.000000
270.444444, 47.000000
270.500000, 47.000000
270.555556, 47.000000
270.611111, 47.000000
270.666667, 47.000000
270.722222, 47.000000
270.777778, -1.000000
270.833333, 47.000000
270.888889, 47.000000
270.944444, 47.000000
271.000000, 47.000000
271.055556, 47.000000
271.111111, 47.000000
271.166667, 47.000000
271.222222, 47.000000
271.277778, 47.000000
271.333333, 47.000000
271.388889, 47.000000
271.444444, 47.000000
271.500000, 47.000000
271.555556, 47.000000
271.611111, 47.000000
271.666667, -1.000000
271.722222, 47.000000
271.777778, 47.000000
271.833333, 47.000000
271.888889, 47.000000
271.944444, 47.000000
272.000000, 47.000000
272.055556, 47.000000
272.111111, 47.000000
272.166667, 47.000000
272.222222, 47.000000
272.277778, 47.000000
272.333333, 47.000000
272.388889, 47.000000
272.444444, 47.000000
272.500000, 47.000000
272.555556, -1.000000
272.611111, 47.000000
272.666667, 47.000000
272.722222, 47.000000
272.777778, 47.000000
272.833333, 47.000000
272.888889, 47.000000
272.944444, 47.000000
273.000000, 47.000000
273.055556, 47.000000
273.111111, 47.000000
273.166667, 47.000000
273.222222, 47.000000
273.277778, 47.000000
273.333333, 47.000000
273.388889, 47.000000
273.444444, 47.000000
273.500000, 47.000000
273.555556, -1.000000
273.611111, 47.000000
273.666667, 47.000000
273.722222, 47.000000
273.777778, 47.000000
273.833333, 47.000000
273.888889, 47.000000
273.944444, 47.000000
274.000000, 47.000000
274.055556, 47.000000
274.111111, 47.000000
274.166667, 47.000000
274.222222, 47.000000
274.277778, 47.000000
274.333333, 47.000000
274.388889, 47.000000
274.444444, 47.000000
274.500000, 47.000000
274.555556, -1.000000
274.611111, 47.000000
274.666667, 47.000000
274.722222, 47.000000
274.777778, 47.000000
274.833333, 47.000000
274.888889, 47.000000
274.944444, 47.000000
275.000000, 47.000000
275.055556, 47.000000
275.111111, 47.000000
275.166667, 47.000000
275.222222, 47.000000
275.277778, 47.000000
275.333333, 47.000000
275.388889, 47.000000
275.444444, 47.000000
275.500000, 47.000000
275.555556, 47.000000
275.611111, -1.000000
275.666667, 47.000000
275.722222, 47.000000
275.777778, 47.000000
275.833333, 47.000000
275.888889, 47.000000
275.944444, 47.000000
276.000000, 47.000000
276.055556, 47.000000
276.111111, 47.000000
276.166667, 47.000000
276.222222, 47.000000
276.277778, 47.000000
276.333333, 47.000000
276.388889, 47.000000
276.444444, 47.000000
276.500000, 47.000000
276.555556, 47.000000
276.611111, -1.000000
276.666667, 47.000000
276.722222, 47.000000
276.777778, 47.000000
276.833333, 47.000000
276.888889, 47.000000
276.944444, 47.000000
277.000000, 47.000000
277.055556, 47.000000
277.111111, 47.000000
277.166667, 47.000000
277.222222, 47.000000
277.277778, 47.000000
277.333333, 47.000000
277.388889, 47.000000
277.444444, 47.000000
277.500000, 47.000000
277.555556, 47.000000
277.611111, -1.000000
277.666667, 47.000000
277.722222, 47.000000
277.777778, 47.000000
277.833333, 47.000000
277.888889, 47.000000
277.944444, 47.000000
278.000000, 47.000000
278.055556, 47.000000
278.111111, 47.000000
278.166667, 47.000000
278.222222, 47.000000
278.277778, 47.000000
278.333333, 47.000000
278.388889, 47.000000
278.444444, 47.000000
278.500000, 47.000000
278.555556, 47.000000
278.611111, -1.000000
278.666667, 47.000000
278.722222, 47.000000
278.777778, 47.000000
278.833333, 47.000000
278.888889, 47.000000
278.944444, 47.000000
279.000000, 47.000000
279.055556, 47.000000
279.111111, 47.000000
279.166667, 47.000000
279.222222, 47.000000
279.277778, 47.000000
279.333333, 47.000000
279.388889, 47.000000
279.444444, 47.000000
279.500000, 47.000000
279.555556, 47.000000
279.611111, -1.000000
279.666667, 47.000000
279.722222, 47.000000
279.777778, 47.000000
279.833333, 47.000000
279.888889, 47.000000
279.944444, 47.000000
280.000000, 47.000000
280.055556, 47.000000
280.111111, 47.000000
280.166667, 47.000000
280.222222, 47.000000
280.277778, 47.000000
280.333333, 47.000000
280.388889, 47.000000
280.444444, 47.000000
280.500000, 47.000000
280.555556, -1.000000
280.611111, 47.000000
280.666667, 47.000000
280.722222, 47.000000
280.777778, 47.000000
280.833333, 47.000000
280.888889, 47.000000
280.944444, 47.000000
281.000000, 47.000000
281.055556, 47.000000
281.111111, 47.000000
281.166667, 47.000000
281.222222, 47.000000
281.277778, 47.000000
281.333333, 47.000000
281.388889, 47.000000
281.444444, 47.000000
281.500000, -1.000000
281.555556, 47.000000
281.611111, 47.000000
281.666667, 47.000000
281.722222, 47.000000
281.777778, 47.000000
281.833333, 47.000000
281.888889, 47.000000
281.944444, 47.000000
282.000000, 47.000000
282.055556, 47.000000
282.111111, 47.000000
282.166667, 47.000000
282.222222, 47.000000
282.277778, 47.000000
282.333333, 47.000000
282.388889, -1.000000
282.444444, 47.000000
282.500000, 47.000000
282.555556, 47.000000
282.611111, 47.000000
282.666667, 47.000000
282.722222, 47.000000
282.777778, 47.000000
282.833333, 47.000000
282.888889, 47.000000
282.944444, 47.000000
283.000000, 47.000000
283.055556, 47.000000
283.111111, 47.000000
283.166667, 47.000000
283.222222, 47.000000
283.277778, 47.000000
283.333333, 47.000000
283.388889, -1.000000
283.444444, 47.000000
283.500000, 47.000000
283.555556, 47.000000
283.611111, 47.000000
283.666667, 47.000000
283.722222, 47.000000
283.777778, 47.000000
283.833333, 47.000000
283.888889, 47.000000
283.944444, 47.000000
284.000000, 47.000000
284.055556, 47.000000
284.111111, 47.000000
284.166667, 47.000000
284.222222, 47.000000
284.277778, 47.000000
284.333333, 47.000000
284.388889, 47.000000
284.444444, -1.000000
284.500000, 47.000000
284.555556, 47.000000
284.611111, 47.000000
284.666667, 47.000000
284.722222, 47.000000
284.777778, 47.000000
284.833333, 47.000000
284.888889, 47.000000
284.944444, 47.000000
285.000000, 47.000000
285.055556, 47.000000
285.111111, 47.000000
285.166667, 47.000000
285.222222, 47.000000
285.277778, 47.000000
285.333333, 47.000000
285.388889, 47.000000
285.444444, 47.000000
285.500000, 47.000000
285.555556, 47.000000
285.611111, -1.000000
285.666667, 47.000000
285.722222, 47.000000
285.777778, 47.000000
285.833333, 47.000000
285.888889, 47.000000
285.944444, 47.000000
286.000000, 47.000000
286.055556, 47.000000
286.111111, 47.000000
286.166667, 47.000000
286.222222, 47.000000
286.277778, 47.000000
286.333333, 47.000000
286.388889, 47.000000
286.444444, 47.000000
286.500000, 47.000000
286.555556, 47.000000
286.611111, 47.000000
286.666667, 47.000000
286.722222, -1.000000
286.777778, 47.000000
286.833333, 47.000000
286.888889, 47.000000
286.944444, 47.000000
287.000000, 47.000000
287.055556, 47.000000
287.111111, 47.000000
287.166667, 47.000000
287.222222, 47.000000
287.277778, 47.000000
287.333333, 47.000000
287.388889, 47.000000
287.444444, 47.000000
287.500000, 47.000000
287.555556, 47.000000
287.611111, 47.000000
287.666667, -1.000000
287.722222, 47.000000
287.777778, 47.000000
287.833333, 47.000000
287.888889, 47.000000
287.944444, 47.000000
288.000000, 47.000000
288.055556, 47.000000
288.111111, 47.000000
288.166667, 47.000000
288.222222, 47.000000
288.277778, 47.000000
288.333333, 47.000000
288.388889, 47.000000
288.444444, 47.000000
288.500000, 47.000000
288.555556, 47.000000
288.611111, -1.000000
288.666667, 47.000000
288.722222, 47.000000
288.777778, 47.000000
288.833333, 47.000000
288.888889, 47.000000
288.944444, 47.000000
289.000000, 47.000000
289.055556, 47.000000
289.111111, 47.000000
289.166667, 47.000000
289.222222, 47.000000
289.277778, 47.000000
289.333333, 47.000000
289.388889, 47.000000
289.444444, 47.000000
289.500000, -1.000000
289.555556, 47.000000
289.611111, 47.000000
289.666667, 47.000000
289.722222, 47.000000
289.777778, 47.000000
289.833333, 47.000000
289.888889, 47.000000
289.944444, 47.000000
290.000000, 47.000000
290.055556, 47.000000
290.111111, 47.000000
290.166667, 47.000000
290.222222, 47.000000
290.277778, 47.000000
290.333333, 47.000000
290.388889, 47.000000
290.444444, 47.000000
290.500000, -1.000000
290.555556, 47.000000
290.611111, 47.000000
290.666667, 47.000000
290.722222, 47.000000
290.777778, 47.000000
290.833333, 47.000000
290.888889, 47.000000
290.944444, 47.000000
291.000000, 47.000000
291.055556, 47.000000
291.111111, 47.000000
291.166667, 47.000000
291.222222, 47.000000
291.277778, 47.000000
291.333333, 47.000000
291.388889, 47.000000
291.444444, 47.000000
291.500000, 47.000000
291.555556, 47.000000
291.611111, 47.000000
291.666667, -1.000000
291.722222, 47.000000
291.777778, 47.000000
291.833333, 47.000000
291.888889, 47.000000
291.944444, 47.000000
292.000000, 47.000000
292.055556, 47.000000
292.111111, 47.000000
292.166667, 47.000000
292.222222, 47.000000
292.277778, 47.000000
292.333333, 47.000000
292.388889, 47.000000
292.444444, 47.000000
292.500000, 47.000000
292.555556, 47.000000
292.611111, 47.000000
292.666667, 47.000000
292.722222, -1.000000
292.777778, 47.000000
292.833333, 47.000000
292.888889, 47.000000
292.944444, 47.000000
293.000000, 47.000000
293.055556, 47.000000
293.111111, 47.000000
293.166667, 47.000000
293.222222, 47.000000
293.277778, 47.000000
293.333333, 47.000000
293.388889, 47.000000
293.444444, 47.000000
293.500000, 47.000000
293.555556, 47.000000
293.611111, 47.000000
293.666667, 47.000000
293.722222, 47.000000
293.777778, 47.000000
293.833333, -1.000000
293.888889, 47.000000
293.944444, 47.000000
294.000000, 47.000000
294.055556, 47.000000
294.111111, 47.000000
294.166667, 47.000000
294.222222, 47.000000
294.277778, 47.000000
294.333333, 47.000000
294.388889, 47.000000
294.444444, 47.000000
294.500000, 47.000000
294.555556, 47.000000
294.611111, 47.000000
294.666667, 47.000000
294.722222, 47.000000
294.777778, 47.000000
294.833333, 47.000000
294.888889, 47.000000
294.944444, -1.000000
295.000000, 47.000000
295.055556, 47.000000
295.111111, 47.000000
295.166667, 47.000000
295.222222, 47.000000
295.277778, 47.000000
295.333333, 47.000000
295.388889, 47.000000
295.444444, 47.000000
295.500000, 47.000000
295.555556, 47.000000
295.611111, 47.000000
295.666667, 47.000000
295.722222, 47.000000
295.777778, 47.000000
295.833333, 47.000000
295.888889, -1.000000
295.944444, 47.000000
296.000000, 47.000000
296.055556, 47.000000
296.111111, 47.000000
296.166667, 47.000000
296.222222, 47.000000
296.277778, 47.000000
296.333333, 47.000000
296.388889, 47.000000
296.444444, 47.000000
296.500000, 47.000000
296.555556, 47.000000
296.611111, 47.000000
296.666667, 47.000000
296.722222, 47.000000
296.777778, 47.000000
296.833333, -1.000000
296.888889, -1.000000
296.944444, 47.000000
297.000000, -1.000000
297.055556, -1.000000
297.111111, 47.000000
297.166667, -1.000000
297.222222, 47.000000
297.277778, -1.000000
297.333333, -1.000000
297.388889, -1.000000
297.444444, 47.000000
297.500000, 47.000000
297.555556, 47.000000
297.611111, -1.000000
297.666667, 47.000000
297.722222, -1.000000
297.777778, 47.000000
297.833333, -1.000000
297.888889, 47.000000
297.944444, -1.000000
298.000000, 47.000000
298.055556, -1.000000
298.111111, 47.000000
298.166667, -1.000000
298.222222, 47.000000
298.277778, -1.000000
298.333333, 47.000000
298.388889, -1.000000
298.444444, -1.000000
298.500000, -1.000000
298.555556, 47.000000
298.611111, 47.000000
298.666667, -1.000000
298.722222, 47.000000
298.777778, -1.000000
298.833333, 47.000000
298.888889, -1.000000
298.944444, 47.000000
299.000000, 47.000000
299.055556, -1.000000
299.111111, 47.000000
299.166667, 47.000000
299.222222, 47.000000
299.277778, 47.000000
299.333333, 47.000000
299.388889, 47.000000
299.444444, 47.000000
299.500000, 47.000000
299.555556, 47.000000
299.611111, 47.000000
299.666667, 47.000000
299.722222, 47.000000
299.777778, 47.000000
299.833333, 47.000000
299.888889, 47.000000
299.944444, 47.000000
300.000000, 47.000000
300.055556, -1.000000
300.111111, 47.000000
300.166667, 47.000000
300.222222, 47.000000
300.277778, 47.000000
300.333333, 47.000000
300.388889, 47.000000
300.444444, 47.000000
300.500000, 47.000000
300.555556, 47.000000
300.611111, 47.000000
300.666667, 47.000000
300.722222, 47.000000
300.777778, 47.000000
300.833333, 47.000000
300.888889, 47.000000
300.944444, 47.000000
301.000000, 47.000000
301.055556, 47.000000
301.111111, 47.000000
301.166667, 47.000000
301.222222, -1.000000
301.277778, 47.000000
301.333333, 47.000000
301.388889, 47.000000
301.444444, 47.000000
301.500000, 47.000000
301.555556, 47.000000
301.611111, 47.000000
301.666667, 47.000000
301.722222, 47.000000
301.777778, 47.000000
301.833333, 47.000000
301.888889, 47.000000
301.944444, 47.000000
302.000000, 47.000000
302.055556, 47.000000
302.111111, 47.000000
302.166667, -1.000000
302.222222, -1.000000
302.277778, 47.000000
302.333333, -1.000000
302.388889, -1.000000
302.444444, 47.000000
302.500000, -1.000000
302.555556, 47.000000
302.611111, -1.000000
302.666667, -1.000000
302.722222, -1.000000
302.777778, -1.000000
302.833333, 47.000000
302.888889, 47.000000
302.944444, -1.000000
303.000000, 47.000000
303.055556, -1.000000
303.111111, 47.000000
303.166667, -1.000000
303.222222, 47.000000
303.277778, -1.000000
303.333333, 47.000000
303.388889, -1.000000
303.444444, 47.000000
303.500000, -1.000000
303.555556, 47.000000
303.611111, -1.000000
303.666667, -1.000000
303.722222, -1.000000
303.777778, -1.000000
303.833333, 47.000000
303.888889, 47.000000
303.944444, -1.000000
304.000000, 47.000000
304.055556, -1.000000
304.111111, 47.000000
304.166667, -1.000000
304.222222, 47.000000
304.277778, -1.000000
304.333333, 47.000000
304.388889, -1.000000
304.444444, 47.000000
304.500000, 47.000000
304.555556, 47.000000
304.611111, 47.000000
304.666667, 47.000000
304.722222, 47.000000
304.777778, 47.000000
304.833333, 47.000000
304.888889, 47.000000
304.944444, 47.000000
305.000000, 47.000000
305.055556, 47.000000
305.111111, 47.000000
305.166667, 47.000000
305.222222, 47.000000
305.277778, 47.000000
305.333333, 47.000000
305.388889, -1.000000
305.444444, 47.000000
305.500000, 47.000000
305.555556, 47.000000
305.611111, 47.000000
305.666667, 47.000000
305.722222, 47.000000
305.777778, 47.000000
305.833333, 47.000000
305.888889, 47.000000
305.944444, 47.000000
306.000000, 47.000000
306.055556, 47.000000
306.111111, 47.000000
306.166667, 47.000000
306.222222, 47.000000
306.277778, 47.000000
306.333333, 47.000000
306.388889, 47.000000
306.444444, 47.000000
306.500000, 47.000000
306.555556, -1.000000
306.611111, 47.000000
306.666667, 47.000000
306.722222, 47.000000
306.777778, 47.000000
306.833333, 47.000000
306.888889, 47.000000
306.944444, 47.000000
307.000000, 47.000000
307.055556, 47.000000
307.111111, 47.000000
307.166667, 47.000000
307.222222, 47.000000
307.277778, 47.000000
307.333333, 47.000000
307.388889, 47.000000
307.444444, 47.000000
307.500000, 47.000000
307.555556, 47.000000
307.611111, -1.000000
307.666667, 47.000000
307.722222, 47.000000
307.777778, 47.000000
307.833333, 47.000000
307.888889, 47.000000
307.944444, 47.000000
308.000000, 47.000000
308.055556, 47.000000
308.111111, 47.000000
308.166667, 47.000000
308.222222, 47.000000
308.277778, 47.000000
308.333333, 47.000000
308.388889, 47.000000
308.444444, 47.000000
308.500000, 47.000000
308.555556, 47.000000
308.611111, 47.000000
308.666667, -1.000000
308.722222, 47.000000
308.777778, 47.000000
308.833333, 47.000000
308.888889, 47.000000
308.944444, 47.000000
309.000000, 47.000000
309.055556, 47.000000
309.111111, 47.000000
309.166667, 47.000000
309.222222, 47.000000
309.277778, 47.000000
309.333333, 47.000000
309.388889, 47.000000
309.444444, 47.000000
309.500000, 47.000000
309.555556, 47.000000
309.611111, 47.000000
309.666667, 47.000000
309.722222, 47.000000
309.777778, -1.000000
309.833333, 47.000000
309.888889, 47.000000
309.944444, 47.000000
310.000000, 47.000000
310.055556, 47.000000
310.111111, 47.000000
310.166667, 47.000000
310.222222, 47.000000
310.277778, 47.000000
310.333333, 47.000000
310.388889, 47.000000
310.444444, 47.000000
310.500000, 47.000000
310.555556, 47.000000
310.611111, 47.000000
310.666667, 47.000000
310.722222, 47.000000
310.777778, 47.000000
310.833333, -1.000000
310.888889, 47.000000
310.944444, 47.000000
311.000000, 47.000000
311.055556, 47.000000
311.111111, 47.000000
311.166667, 47.000000
311.222222, 47.000000
311.277778, 47.000000
311.333333, 47.000000
311.388889, 47.000000
311.444444, 47.000000
311.500000, 47.000000
311.555556, 47.000000
311.611111, 47.000000
311.666667, 47.000000
311.722222, 47.000000
311.777778, 47.000000
311.833333, 47.000000
311.888889, 47.000000
311.944444, -1.000000
312.000000, 47.000000
312.055556, 47.000000
312.111111, 47.000000
312.166667, 47.000000
312.222222, 47.000000
312.277778, 47.000000
312.333333, 47.000000
312.388889, 47.000000
312.444444, 47.000000
312.500000, 47.000000
312.555556, 47.000000
312.611111, 47.000000
312.666667, 47.000000
312.722222, 47.000000
312.777778, 47.000000
312.833333, 47.000000
312.888889, 47.000000
312.944444, 47.000000
313.000000, 47.000000
313.055556, -1.000000
313.111111, 47.000000
313.166667, 47.000000
313.222222, 47.000000
313.277778, 47.000000
313.333333, 47.000000
313.388889, 47.000000
313.444444, 47.000000
313.500000, 47.000000
313.555556, 47.000000
313.611111, 47.000000
313.666667, 47.000000
313.722222, 47.000000
313.777778, 47.000000
313.833333, 47.000000
313.888889, 47.000000
313.944444, 47.000000
314.000000, 47.000000
314.055556, 47.000000
314.111111, 47.000000
314.166667, -1.000000
314.222222, 47.000000
314.277778, 47.000000
314.333333, 47.000000
314.388889, 47.000000
314.444444, 47.000000
314.500000, 47.000000
314.555556, 47.000000
314.611111, 47.000000
314.666667, 47.000000
314.722222, 47.000000
314.777778, 47.000000
314.833333, 47.000000


==> data/forest_data/uav46/_odometry_odom_main_20to330.csv <==
# data in uav46/local_origin
# time, x, y, z
-0.034033, 0.863476, -0.333077, 1.174897
0.065395, 0.865998, -0.332746, 1.172952
0.165442, 0.869438, -0.334524, 1.169274
0.265381, 0.866571, -0.333345, 1.165945
0.366049, 0.868061, -0.338916, 1.164930
0.465395, 0.868961, -0.345288, 1.174730
0.565648, 0.863663, -0.347536, 1.179043
0.665459, 0.861894, -0.353126, 1.180474
0.765567, 0.860456, -0.354688, 1.172539
0.866013, 0.865711, -0.353760, 1.171035
0.965370, 0.864441, -0.350008, 1.165754
1.065393, 0.861828, -0.344271, 1.166175
1.165521, 0.863206, -0.338457, 1.158555
1.265357, 0.863365, -0.337187, 1.160990
1.365584, 0.860213, -0.332748, 1.160737
1.465315, 0.855514, -0.327460, 1.168670
1.565413, 0.851979, -0.319797, 1.172560
1.665662, 0.847951, -0.311341, 1.169278
1.765400, 0.844563, -0.308470, 1.176518
1.865372, 0.834750, -0.305067, 1.186187
1.965372, 0.824710, -0.295613, 1.198030
2.065353, 0.814781, -0.284307, 1.214071
2.165442, 0.805805, -0.268036, 1.244794
2.265667, 0.797894, -0.247356, 1.282203
2.365445, 0.792930, -0.232333, 1.302913
2.466174, 0.785295, -0.220524, 1.314504
2.565511, 0.780564, -0.208136, 1.325906
2.665532, 0.771599, -0.197474, 1.331084
2.765409, 0.758030, -0.175818, 1.344553
2.865732, 0.744352, -0.170509, 1.353958
2.965931, 0.734132, -0.161936, 1.364115
3.065620, 0.725850, -0.159293, 1.363117
3.165371, 0.716583, -0.159750, 1.360389
3.265759, 0.706309, -0.160470, 1.357794
3.366049, 0.696676, -0.166575, 1.358376
3.465404, 0.683592, -0.174638, 1.367406
3.565470, 0.665875, -0.177480, 1.383806
3.665659, 0.640647, -0.195631, 1.389796
3.765379, 0.617028, -0.209763, 1.397906
3.865433, 0.585456, -0.225229, 1.415607
3.965474, 0.551408, -0.241734, 1.421186
4.065632, 0.519921, -0.261401, 1.434156
4.165394, 0.490806, -0.283330, 1.438513
4.265392, 0.464950, -0.308061, 1.443857
4.365871, 0.432990, -0.328346, 1.449669
4.465434, 0.402277, -0.351015, 1.450324
4.565377, 0.371253, -0.373445, 1.456583
4.665330, 0.338771, -0.391923, 1.458464
4.765523, 0.308920, -0.410217, 1.460429
4.865557, 0.280586, -0.424627, 1.459442
4.965484, 0.252087, -0.435437, 1.462070
5.065374, 0.228474, -0.444203, 1.462694
5.165311, 0.205792, -0.452183, 1.466044
5.265771, 0.186488, -0.459292, 1.469189
5.365418, 0.160211, -0.464504, 1.465557
5.465397, 0.133472, -0.468953, 1.456334
5.565746, 0.104592, -0.473479, 1.458670
5.665434, 0.083919, -0.478695, 1.464153
5.765472, 0.063727, -0.485126, 1.470231
5.865718, 0.045228, -0.491789, 1.478750
5.966399, 0.024441, -0.495880, 1.492495
6.065372, 0.005506, -0.503289, 1.497829
6.165839, -0.020358, -0.511188, 1.500622
6.265811, -0.043361, -0.517425, 1.496262
6.365337, -0.066779, -0.525003, 1.472734
6.465451, -0.087880, -0.526881, 1.452517
6.565521, -0.112903, -0.534463, 1.448103
6.665532, -0.136204, -0.546231, 1.445708
6.765419, -0.156416, -0.555901, 1.448820
6.865355, -0.174203, -0.568468, 1.448380
6.965971, -0.192007, -0.577600, 1.421766
7.065432, -0.212129, -0.591262, 1.397378
7.165342, -0.227092, -0.605296, 1.403925
7.265392, -0.239503, -0.616979, 1.406046
7.365512, -0.251330, -0.623937, 1.399608
7.465853, -0.271455, -0.638266, 1.403774
7.565399, -0.284854, -0.647372, 1.410629
7.665357, -0.296837, -0.653444, 1.418566
7.765388, -0.308957, -0.659426, 1.426127
7.865576, -0.319183, -0.665508, 1.427969
7.965595, -0.327471, -0.670880, 1.428043
8.065439, -0.335590, -0.675454, 1.420996
8.165457, -0.354004, -0.677198, 1.415600
8.265397, -0.372016, -0.675726, 1.399700
8.365458, -0.387526, -0.673904, 1.393584
8.465722, -0.396353, -0.669005, 1.390800
8.566120, -0.414826, -0.666270, 1.371907
8.665504, -0.435518, -0.663643, 1.367730
8.765328, -0.454950, -0.663221, 1.368966
8.865454, -0.466609, -0.660000, 1.353920
8.965363, -0.481558, -0.657152, 1.332090
9.065380, -0.500663, -0.659954, 1.325371
9.165696, -0.514435, -0.660349, 1.324313
9.265404, -0.526320, -0.657489, 1.323785
9.365457, -0.541685, -0.652190, 1.321791
9.465374, -0.563980, -0.648204, 1.331620
9.565365, -0.591455, -0.649494, 1.337787
9.665376, -0.611339, -0.650530, 1.332343
9.765378, -0.632901, -0.648537, 1.330673
9.865512, -0.653867, -0.640481, 1.326588
9.965421, -0.675621, -0.634349, 1.323575
10.065319, -0.695343, -0.625090, 1.320963
10.165316, -0.716556, -0.615413, 1.323113
10.265475, -0.732728, -0.608222, 1.326249
10.365594, -0.753498, -0.595928, 1.334590
10.465302, -0.768266, -0.589356, 1.334785
10.565857, -0.786606, -0.578186, 1.334641
10.665773, -0.802221, -0.572368, 1.343393
10.765418, -0.823635, -0.566155, 1.341998
10.865536, -0.843821, -0.559170, 1.353378
10.965744, -0.866732, -0.556944, 1.350843
11.065877, -0.894947, -0.560053, 1.349229
11.165372, -0.918608, -0.559618, 1.354909
11.265449, -0.939026, -0.561064, 1.360192
11.365416, -0.965196, -0.559391, 1.346280
11.465631, -0.986700, -0.557260, 1.356602
11.565511, -1.011060, -0.557951, 1.361376
11.665437, -1.035917, -0.554191, 1.372769
11.766025, -1.062069, -0.551372, 1.370249
11.865797, -1.090134, -0.553054, 1.362583
11.965415, -1.115614, -0.559308, 1.367215
12.065499, -1.151893, -0.558902, 1.378559
12.165343, -1.178204, -0.556642, 1.376058
12.265807, -1.198409, -0.557552, 1.364431
12.366468, -1.226301, -0.554502, 1.345630
12.466100, -1.257709, -0.553995, 1.358491
12.565329, -1.285619, -0.558467, 1.373182
12.665433, -1.312347, -0.563366, 1.383945
12.765433, -1.341892, -0.566547, 1.382847
12.865435, -1.368051, -0.567232, 1.383495
12.965421, -1.397482, -0.563796, 1.381079
13.065640, -1.420412, -0.556310, 1.383667
13.165474, -1.441932, -0.546857, 1.383695
13.266431, -1.459187, -0.541787, 1.383938
13.365832, -1.473978, -0.536510, 1.379647
13.465698, -1.488974, -0.529629, 1.391957
13.565621, -1.500931, -0.528385, 1.399361
13.665392, -1.513697, -0.523062, 1.387039
13.765813, -1.534995, -0.516695, 1.366937
13.865484, -1.557016, -0.504385, 1.347221
13.965536, -1.581587, -0.497194, 1.333607
14.065351, -1.600413, -0.490590, 1.330955
14.165443, -1.617832, -0.484238, 1.333879
14.266059, -1.633946, -0.482095, 1.331537
14.365465, -1.650406, -0.481012, 1.327549
14.465376, -1.667345, -0.477451, 1.325474
14.566347, -1.690088, -0.472822, 1.318161
14.665281, -1.717906, -0.469591, 1.306262
14.765333, -1.745890, -0.466806, 1.299200
14.865462, -1.770460, -0.472228, 1.303262
14.965420, -1.801535, -0.470872, 1.288443
15.065407, -1.833581, -0.476890, 1.294030
15.166110, -1.865013, -0.481159, 1.295517
15.265762, -1.897949, -0.484029, 1.290110
15.365381, -1.929093, -0.485766, 1.296162
15.465674, -1.964006, -0.489024, 1.294848
15.565454, -1.998796, -0.495685, 1.303468
15.665345, -2.033622, -0.499095, 1.310233
15.765413, -2.066879, -0.499744, 1.303678
15.865484, -2.101391, -0.503185, 1.300029
15.965313, -2.134203, -0.503124, 1.296666
16.065339, -2.171902, -0.502504, 1.279923
16.165730, -2.203644, -0.499343, 1.264988
16.265432, -2.232442, -0.496889, 1.271802
16.365348, -2.266915, -0.492556, 1.280932
16.465765, -2.295001, -0.490233, 1.295399
16.565472, -2.319253, -0.488587, 1.301827
16.665440, -2.340337, -0.486629, 1.331706
16.765458, -2.368637, -0.483396, 1.346476
16.865245, -2.399574, -0.478801, 1.352614
16.965413, -2.423660, -0.472216, 1.367747
17.065645, -2.445130, -0.465065, 1.384279
17.165364, -2.463679, -0.460147, 1.401609
17.265443, -2.488575, -0.454874, 1.418213
17.365986, -2.511638, -0.446881, 1.423898
17.465426, -2.533983, -0.437537, 1.437630
17.565369, -2.556544, -0.428083, 1.469992
17.666144, -2.580843, -0.422089, 1.481769
17.765328, -2.600464, -0.413246, 1.473743
17.865998, -2.619685, -0.403462, 1.458282
17.966252, -2.641970, -0.390441, 1.444578
18.065784, -2.663518, -0.375624, 1.425220
18.165415, -2.681737, -0.359092, 1.419838
18.265463, -2.704657, -0.343684, 1.417948
18.365440, -2.731090, -0.330624, 1.415979
18.465405, -2.758026, -0.320317, 1.420014
18.565429, -2.782779, -0.308498, 1.427114
18.665352, -2.808603, -0.296063, 1.438608
18.765798, -2.838291, -0.280811, 1.431620
18.865881, -2.869351, -0.268712, 1.423889
18.965630, -2.899764, -0.261761, 1.423880
19.065349, -2.924070, -0.251070, 1.427806
19.165477, -2.946500, -0.236349, 1.420809
19.265426, -2.971411, -0.222657, 1.415661
19.365431, -2.998790, -0.207022, 1.422972
19.465350, -3.019281, -0.196704, 1.421752
19.565368, -3.039945, -0.181531, 1.424207
19.665411, -3.057862, -0.159213, 1.428314
19.765456, -3.069385, -0.141259, 1.411009
19.865471, -3.081375, -0.129217, 1.396414
19.965426, -3.096976, -0.109495, 1.386199
20.065435, -3.109443, -0.088435, 1.368929
20.165461, -3.117030, -0.072478, 1.348627
20.265360, -3.120949, -0.059255, 1.341997
20.365590, -3.119003, -0.054776, 1.334744
20.465769, -3.114076, -0.048530, 1.331573
20.565367, -3.106755, -0.050534, 1.331901
20.666268, -3.093887, -0.064101, 1.333721
20.765374, -3.076531, -0.078836, 1.334856
20.865436, -3.058648, -0.098227, 1.326679
20.965425, -3.038887, -0.116791, 1.324269
21.065450, -3.018331, -0.140956, 1.321710
21.165549, -3.004536, -0.175474, 1.320843
21.265404, -2.989865, -0.215469, 1.322890
21.366277, -2.975641, -0.262277, 1.330720
21.465672, -2.964299, -0.312110, 1.336486
21.565400, -2.953820, -0.366542, 1.342178
21.665648, -2.941293, -0.418752, 1.342130
21.765405, -2.936045, -0.467880, 1.347448
21.865386, -2.931050, -0.517460, 1.341358
21.965434, -2.926644, -0.570793, 1.331766
22.065438, -2.924260, -0.623631, 1.329576
22.165456, -2.920191, -0.676279, 1.328449
22.265515, -2.914474, -0.726457, 1.333706
22.365380, -2.912436, -0.780220, 1.338421
22.465369, -2.911626, -0.834649, 1.340442
22.565657, -2.910530, -0.882634, 1.349838
22.665385, -2.909438, -0.932189, 1.360118
22.765389, -2.908298, -0.979570, 1.364570
22.865345, -2.904880, -1.027100, 1.385377
22.965440, -2.902837, -1.074595, 1.391536
23.065781, -2.901256, -1.122356, 1.401664
23.165517, -2.900955, -1.169162, 1.409459
23.265866, -2.896666, -1.221320, 1.412459
23.365614, -2.897990, -1.269326, 1.411941
23.465490, -2.895680, -1.324134, 1.414832
23.565541, -2.890632, -1.378660, 1.416876
23.665401, -2.886346, -1.433380, 1.425302
23.765341, -2.883126, -1.485217, 1.434696
23.866089, -2.876947, -1.537427, 1.458312
23.965395, -2.870186, -1.588673, 1.474981
24.065404, -2.862664, -1.638249, 1.482116
24.165371, -2.854072, -1.690400, 1.469259
24.265396, -2.841937, -1.741545, 1.456829
24.365919, -2.831956, -1.790519, 1.454600
24.465471, -2.824220, -1.842206, 1.436910
24.565655, -2.815286, -1.893529, 1.418839
24.665433, -2.802731, -1.949292, 1.418026
24.765415, -2.787698, -2.006953, 1.423086
24.865381, -2.772754, -2.060138, 1.435854
24.965350, -2.760479, -2.111920, 1.437641
25.065530, -2.748451, -2.167597, 1.444104
25.165565, -2.733238, -2.224058, 1.478260
25.265455, -2.718923, -2.282556, 1.455261
25.365331, -2.707702, -2.339202, 1.446276
25.465429, -2.695482, -2.395958, 1.455909
25.565496, -2.684945, -2.454915, 1.448200
25.665417, -2.672179, -2.518936, 1.454083
25.765488, -2.660896, -2.578874, 1.461939
25.865306, -2.645604, -2.636741, 1.463708
25.965642, -2.629369, -2.698439, 1.464063
26.065760, -2.614669, -2.755575, 1.460611
26.165385, -2.601046, -2.821442, 1.454731
26.265973, -2.588650, -2.883772, 1.437385
26.365389, -2.567804, -2.948038, 1.414780
26.465337, -2.544505, -3.012819, 1.402469
26.565470, -2.521525, -3.071181, 1.373312
26.665369, -2.496826, -3.128199, 1.344079
26.765347, -2.474313, -3.182642, 1.319345
26.865456, -2.447388, -3.244016, 1.295487
26.965338, -2.413437, -3.308257, 1.301337
27.065485, -2.380506, -3.368667, 1.298379
27.165385, -2.341986, -3.432250, 1.292265
27.265395, -2.302675, -3.492328, 1.294589
27.365572, -2.263867, -3.547394, 1.336636
27.465387, -2.217873, -3.603669, 1.365972
27.565403, -2.174134, -3.657386, 1.375307
27.665381, -2.128026, -3.709693, 1.363299
27.765367, -2.084356, -3.760499, 1.330197
27.866188, -2.038714, -3.809229, 1.308475
27.965419, -1.995411, -3.855585, 1.265501
28.065790, -1.944285, -3.903889, 1.228131
28.165464, -1.897039, -3.948777, 1.217905
28.265445, -1.846844, -3.996418, 1.233884
28.365747, -1.794961, -4.043992, 1.264991
28.465437, -1.742156, -4.090985, 1.294714
28.565444, -1.690597, -4.136284, 1.306971
28.665471, -1.637787, -4.181730, 1.339953
28.765804, -1.584233, -4.231711, 1.361590
28.865389, -1.533749, -4.280312, 1.371343
28.965421, -1.484885, -4.326229, 1.366709
29.065386, -1.436748, -4.377455, 1.362037
29.165364, -1.394664, -4.428844, 1.349592
29.265656, -1.351716, -4.478550, 1.356703
29.366115, -1.311780, -4.527511, 1.353061
29.465538, -1.265121, -4.576783, 1.348593
29.566098, -1.218685, -4.628280, 1.344295
29.665616, -1.168837, -4.683402, 1.336623
29.766371, -1.122420, -4.740109, 1.329242
29.865438, -1.079018, -4.795853, 1.315826
29.965371, -1.035715, -4.850473, 1.290034
30.065394, -0.995931, -4.902266, 1.314485
30.166486, -0.957681, -4.953539, 1.338901
30.265363, -0.915725, -5.004357, 1.342267
30.365487, -0.881523, -5.059005, 1.328095
30.465576, -0.838192, -5.116527, 1.307541
30.565653, -0.793920, -5.169514, 1.289215
30.665406, -0.749107, -5.227039, 1.284131
30.765401, -0.704581, -5.287768, 1.276836
30.865328, -0.665753, -5.344079, 1.270323
30.965367, -0.627410, -5.406231, 1.281918
31.065977, -0.589042, -5.468047, 1.306326
31.165425, -0.553299, -5.522325, 1.327122
31.265710, -0.514837, -5.575184, 1.328590
31.365423, -0.471332, -5.624371, 1.333365
31.465499, -0.432963, -5.679301, 1.390038
31.565403, -0.395141, -5.732551, 1.429858
31.665406, -0.361211, -5.780606, 1.460484
31.765441, -0.328989, -5.818514, 1.480025
31.865478, -0.298820, -5.856453, 1.488255
31.965439, -0.270283, -5.889798, 1.484169
32.065241, -0.244066, -5.914624, 1.468258
32.165345, -0.219497, -5.935199, 1.460225
32.265413, -0.195634, -5.952110, 1.446380
32.365363, -0.172536, -5.968222, 1.440759
32.466480, -0.152378, -5.981315, 1.431520
32.565403, -0.124735, -5.991702, 1.426062
32.665421, -0.095037, -5.998934, 1.413539
32.765459, -0.063960, -6.003908, 1.402972
32.865837, -0.034543, -6.009990, 1.387356
32.965421, -0.004026, -6.017330, 1.371256
33.065598, 0.029807, -6.023090, 1.358601
33.165684, 0.061567, -6.025977, 1.348770
33.265326, 0.093064, -6.034290, 1.350144
33.365730, 0.128824, -6.038921, 1.352808
33.465399, 0.163589, -6.042244, 1.341187
33.565384, 0.200171, -6.041412, 1.333544
33.665355, 0.241984, -6.037879, 1.333351
33.765455, 0.286401, -6.037971, 1.336702
33.865551, 0.328733, -6.044313, 1.342618
33.965344, 0.371112, -6.048385, 1.345394
34.065387, 0.408418, -6.051006, 1.356913
34.165683, 0.446040, -6.053616, 1.367658
34.265343, 0.485930, -6.059325, 1.372336
34.365378, 0.524166, -6.062371, 1.376687
34.465966, 0.568085, -6.066473, 1.383703
34.565937, 0.611959, -6.067757, 1.385214
34.665424, 0.656056, -6.074182, 1.395398
34.765503, 0.693527, -6.078333, 1.401745
34.865455, 0.726060, -6.084934, 1.400128
34.966194, 0.763324, -6.093998, 1.395401
35.065626, 0.798587, -6.098576, 1.382300
35.165406, 0.834423, -6.098615, 1.370968
35.265358, 0.864309, -6.097717, 1.374742
35.365441, 0.895094, -6.097193, 1.377259
35.465364, 0.927938, -6.098013, 1.368211
35.565887, 0.949317, -6.099873, 1.358675
35.665459, 0.968428, -6.099518, 1.357845
35.765335, 0.991100, -6.103609, 1.352519
35.865769, 1.014770, -6.106922, 1.350082
35.966041, 1.042142, -6.115804, 1.340759
36.065667, 1.067953, -6.119782, 1.336887
36.165364, 1.091384, -6.126124, 1.334680
36.265411, 1.119133, -6.131330, 1.326650
36.365487, 1.149981, -6.134466, 1.318842
36.465296, 1.175892, -6.133997, 1.294766
36.565439, 1.203520, -6.129217, 1.277970
36.665467, 1.236422, -6.120360, 1.294889
36.765381, 1.264758, -6.114746, 1.306796
36.865740, 1.294936, -6.111276, 1.319809
36.966087, 1.324601, -6.107987, 1.331063
37.065786, 1.360065, -6.102948, 1.339315
37.165385, 1.396895, -6.097628, 1.349218
37.265374, 1.436988, -6.094249, 1.355561
37.365464, 1.469150, -6.090653, 1.362717
37.465495, 1.506976, -6.080948, 1.368842
37.565418, 1.545449, -6.072207, 1.369201
37.665425, 1.583531, -6.064206, 1.370035
37.765862, 1.622354, -6.061074, 1.364686
37.865865, 1.665009, -6.060029, 1.372858
37.965576, 1.706503, -6.056891, 1.381101
38.065486, 1.746928, -6.055590, 1.377448
38.165352, 1.781004, -6.053662, 1.363851
38.265504, 1.810415, -6.048633, 1.368210
38.365399, 1.838238, -6.043188, 1.388335
38.465405, 1.867492, -6.031760, 1.407065
38.565891, 1.893882, -6.024457, 1.401436
38.665473, 1.913079, -6.021989, 1.399416
38.765413, 1.927458, -6.019055, 1.389808
38.865504, 1.937391, -6.013186, 1.386128
38.965767, 1.945732, -6.011930, 1.376990
39.068067, 1.951880, -6.004464, 1.376336
39.165459, 1.960909, -5.989293, 1.379578
39.265440, 1.966720, -5.972551, 1.386304
39.365421, 1.968614, -5.955802, 1.399612
39.465787, 1.964056, -5.939958, 1.407477
39.565514, 1.952629, -5.928315, 1.413982
39.665764, 1.948679, -5.911572, 1.413695
39.766495, 1.934814, -5.894283, 1.415640
39.865432, 1.922071, -5.873257, 1.410903
39.966229, 1.913748, -5.852533, 1.410988
40.065562, 1.900317, -5.832036, 1.411679
40.165663, 1.889088, -5.810345, 1.418772
40.265481, 1.882396, -5.788679, 1.420053
40.366038, 1.875909, -5.769884, 1.413856
40.466394, 1.863530, -5.751891, 1.411250
40.566551, 1.854502, -5.733489, 1.415788
40.665424, 1.850401, -5.717879, 1.409820
40.765464, 1.850271, -5.704176, 1.395597
40.865538, 1.849910, -5.694198, 1.372615
40.965508, 1.850383, -5.693818, 1.347119
41.065378, 1.857879, -5.698833, 1.331287
41.165469, 1.874665, -5.706959, 1.339407
41.265382, 1.896701, -5.715688, 1.357046
41.365414, 1.923271, -5.724508, 1.361595
41.465322, 1.948283, -5.735799, 1.369703
41.565892, 1.976472, -5.749309, 1.368881
41.665236, 2.002248, -5.770607, 1.358322
41.765766, 2.037161, -5.791495, 1.355227
41.865396, 2.071594, -5.810423, 1.343020
41.965481, 2.106512, -5.826481, 1.344860
42.065424, 2.142033, -5.840124, 1.324793
42.165478, 2.179739, -5.852876, 1.328969
42.265406, 2.217819, -5.866598, 1.337031
42.365481, 2.254706, -5.885748, 1.343861
42.466108, 2.293069, -5.898795, 1.350139
42.565442, 2.333051, -5.908616, 1.354767
42.665402, 2.373098, -5.912322, 1.356064
42.766030, 2.410215, -5.914246, 1.351882
42.865788, 2.445927, -5.913208, 1.360467
42.965514, 2.478968, -5.911919, 1.364439
43.066382, 2.504869, -5.907758, 1.374170
43.165599, 2.528311, -5.901392, 1.386355
43.265768, 2.545075, -5.889082, 1.396071
43.365437, 2.557887, -5.871602, 1.404543
43.465612, 2.569594, -5.850839, 1.405533
43.565536, 2.575175, -5.824484, 1.398743
43.665606, 2.579988, -5.797536, 1.394332
43.766486, 2.577930, -5.771073, 1.396035
43.865603, 2.573199, -5.748444, 1.397816
43.965833, 2.563418, -5.728984, 1.390403
44.065295, 2.552096, -5.713364, 1.391560
44.165642, 2.541680, -5.701810, 1.387252
44.265378, 2.531078, -5.697432, 1.389955
44.365481, 2.520870, -5.689871, 1.388236
44.466463, 2.509789, -5.682614, 1.393821
44.565536, 2.496643, -5.676182, 1.381509
44.665360, 2.485241, -5.668881, 1.365231
44.766294, 2.473059, -5.663480, 1.372608
44.865853, 2.461836, -5.663510, 1.377994
44.965472, 2.453339, -5.667096, 1.373972
45.065734, 2.443898, -5.669462, 1.378476
45.165326, 2.426006, -5.669976, 1.378376
45.265486, 2.404279, -5.670457, 1.374148
45.365453, 2.382026, -5.667954, 1.373154
45.465494, 2.354647, -5.665147, 1.372555
45.565512, 2.328836, -5.662452, 1.363546
45.665350, 2.303361, -5.658871, 1.356699
45.765844, 2.275102, -5.654555, 1.353385
45.865661, 2.242926, -5.648895, 1.353022
45.965386, 2.207761, -5.642544, 1.348235
46.065913, 2.169646, -5.633529, 1.348461
46.165636, 2.132320, -5.621820, 1.358208
46.265297, 2.095950, -5.603964, 1.358011
46.365347, 2.059631, -5.586368, 1.356664
46.465531, 2.029432, -5.577297, 1.357461
46.565421, 2.000300, -5.562719, 1.364033
46.665417, 1.966366, -5.546310, 1.368776
46.767330, 1.937135, -5.529688, 1.370919
46.865339, 1.899695, -5.517700, 1.371172
46.965541, 1.863779, -5.506533, 1.381105
47.065484, 1.830027, -5.494636, 1.386630
47.165254, 1.794862, -5.482343, 1.383530
47.265392, 1.753558, -5.466719, 1.376313
47.365501, 1.720807, -5.448643, 1.365062
47.465676, 1.683273, -5.431658, 1.366911
47.565416, 1.653376, -5.413711, 1.374825
47.665365, 1.623307, -5.397233, 1.380080
47.765388, 1.595331, -5.381522, 1.397264
47.865335, 1.576511, -5.367208, 1.402013
47.965745, 1.558368, -5.350280, 1.412499
48.066009, 1.542024, -5.336090, 1.421849
48.165514, 1.527898, -5.320081, 1.421058
48.265572, 1.509220, -5.306497, 1.419540
48.365369, 1.494089, -5.296421, 1.407020
48.465432, 1.474223, -5.282675, 1.394875
48.565957, 1.453834, -5.269022, 1.394374
48.665708, 1.433659, -5.255631, 1.385659
48.765428, 1.412823, -5.240132, 1.397363
48.865324, 1.393186, -5.223601, 1.398602
48.965526, 1.380911, -5.209074, 1.380771
49.065399, 1.370388, -5.192583, 1.357712
49.165348, 1.355811, -5.175642, 1.310861
49.265413, 1.336823, -5.161092, 1.283296
49.365635, 1.308520, -5.150047, 1.276088
49.465441, 1.282348, -5.141702, 1.283011
49.565418, 1.255222, -5.133133, 1.301635
49.665877, 1.229556, -5.125621, 1.317642
49.765534, 1.197879, -5.117815, 1.335293
49.865508, 1.166294, -5.109044, 1.341471
49.965682, 1.141651, -5.099468, 1.351498
50.065330, 1.120242, -5.088525, 1.359654
50.165502, 1.100452, -5.074751, 1.380243
50.265593, 1.083085, -5.058226, 1.397468
50.365273, 1.065098, -5.039774, 1.406480
50.465866, 1.051233, -5.021158, 1.414641
50.565685, 1.034980, -5.001657, 1.417982
50.665480, 1.020366, -4.983231, 1.413647
50.766025, 1.004430, -4.967760, 1.428322
50.866065, 0.991919, -4.951080, 1.433170
50.965739, 0.980990, -4.933864, 1.448232
51.065368, 0.972451, -4.914732, 1.466324
51.165411, 0.965344, -4.896287, 1.470477
51.265604, 0.954402, -4.883082, 1.469907
51.365393, 0.945325, -4.867992, 1.490109
51.465616, 0.937565, -4.855420, 1.496520
51.565408, 0.932295, -4.843523, 1.512040
51.665374, 0.926274, -4.828960, 1.517617
51.765759, 0.918470, -4.812801, 1.521332
51.865358, 0.908038, -4.801955, 1.529767
51.965387, 0.895899, -4.794791, 1.529433
52.065545, 0.882400, -4.789682, 1.531835
52.165730, 0.866309, -4.785966, 1.531116
52.265384, 0.842388, -4.785371, 1.522485
52.365577, 0.826373, -4.786026, 1.517560
52.465492, 0.808655, -4.784109, 1.514467
52.565782, 0.785633, -4.786069, 1.492796
52.665578, 0.758512, -4.786353, 1.476724
52.765394, 0.728350, -4.787460, 1.462450
52.866086, 0.699962, -4.788805, 1.443508
52.966015, 0.668674, -4.789222, 1.425774
53.065427, 0.631855, -4.789049, 1.401390
53.165501, 0.589752, -4.791198, 1.385893
53.265350, 0.545007, -4.797052, 1.382457
53.365389, 0.499782, -4.806818, 1.363738
53.465285, 0.461184, -4.814493, 1.340865
53.566157, 0.420617, -4.818356, 1.328116
53.665411, 0.388463, -4.818991, 1.309958
53.765861, 0.364905, -4.816176, 1.311643
53.865690, 0.343312, -4.814826, 1.307972
53.965530, 0.327138, -4.813370, 1.303098
54.065809, 0.311061, -4.815768, 1.305734
54.165465, 0.295343, -4.812730, 1.300098
54.265531, 0.278742, -4.811147, 1.310750
54.365407, 0.265528, -4.806833, 1.311168
54.465466, 0.257728, -4.801174, 1.310346
54.565381, 0.255560, -4.794844, 1.304271
54.665256, 0.258224, -4.785358, 1.311721
54.766202, 0.260838, -4.774113, 1.304357
54.866068, 0.263929, -4.763288, 1.295426
54.965762, 0.274254, -4.755396, 1.298560
55.066652, 0.282676, -4.745354, 1.322773
55.165345, 0.295828, -4.733788, 1.320394
55.265444, 0.307606, -4.718858, 1.319706
55.366187, 0.321486, -4.706293, 1.318732
55.465373, 0.339174, -4.695727, 1.326154
55.565411, 0.356306, -4.679352, 1.315119
55.665754, 0.374861, -4.660679, 1.307969
55.765451, 0.394142, -4.642914, 1.308878
55.865359, 0.412960, -4.626351, 1.313016
55.965654, 0.435450, -4.608902, 1.323959
56.065411, 0.449427, -4.596774, 1.332410
56.165442, 0.472064, -4.585245, 1.337152
56.265395, 0.492203, -4.570645, 1.346351
56.365423, 0.511659, -4.555521, 1.350213
56.465486, 0.530805, -4.539770, 1.354183
56.565481, 0.550901, -4.523828, 1.353058
56.665422, 0.566223, -4.509720, 1.355001
56.765564, 0.582028, -4.492401, 1.364802
56.865383, 0.598613, -4.475105, 1.374068
56.965678, 0.614428, -4.462336, 1.377917
57.065402, 0.628344, -4.446497, 1.388628
57.165359, 0.640301, -4.432279, 1.384048
57.265472, 0.650423, -4.416703, 1.389020
57.365358, 0.658209, -4.397649, 1.383209
57.465951, 0.667290, -4.374877, 1.386158
57.565770, 0.670743, -4.353794, 1.386075
57.666371, 0.668959, -4.334622, 1.387888
57.765514, 0.669519, -4.315410, 1.387658
57.865397, 0.673040, -4.296449, 1.384425
57.966493, 0.669936, -4.270915, 1.382410
58.065449, 0.669430, -4.251275, 1.388237
58.165361, 0.668125, -4.230486, 1.394953
58.265390, 0.666222, -4.209795, 1.392038
58.365469, 0.664035, -4.192354, 1.387705
58.465455, 0.665111, -4.171001, 1.375866
58.565408, 0.667797, -4.150672, 1.363160
58.665366, 0.671591, -4.130397, 1.368804
58.765954, 0.677827, -4.113851, 1.368065
58.865665, 0.677845, -4.099061, 1.359837
58.965388, 0.679558, -4.085459, 1.356040
59.065437, 0.682157, -4.073683, 1.352014
59.165751, 0.677879, -4.063579, 1.359472
59.265326, 0.676424, -4.054579, 1.363833
59.365334, 0.672397, -4.046486, 1.364872
59.465807, 0.664714, -4.036117, 1.365377
59.565419, 0.655096, -4.025299, 1.357747
59.665497, 0.645923, -4.006933, 1.355009
59.765436, 0.636551, -3.990761, 1.360694
59.866449, 0.628612, -3.973045, 1.351300
59.965432, 0.617503, -3.949520, 1.344822
60.065563, 0.614495, -3.929303, 1.349660
60.165381, 0.609831, -3.910137, 1.356427
60.265388, 0.606228, -3.891020, 1.346951
60.365532, 0.604760, -3.871430, 1.357963
60.465477, 0.601606, -3.849781, 1.356829
60.565462, 0.599488, -3.832361, 1.364160
60.665389, 0.600786, -3.813414, 1.372757
60.768936, 0.601222, -3.794355, 1.369914
60.865474, 0.603923, -3.772082, 1.365691
60.965876, 0.609006, -3.751361, 1.348371
61.065721, 0.616462, -3.727818, 1.333063
61.165705, 0.624978, -3.704116, 1.334526
61.265357, 0.634160, -3.683746, 1.314430
61.365417, 0.646115, -3.666302, 1.326359
61.465436, 0.658056, -3.651078, 1.335751
61.565708, 0.673359, -3.637870, 1.329285
61.667153, 0.682945, -3.621103, 1.337869
61.765382, 0.693238, -3.603638, 1.349640
61.865508, 0.699805, -3.586664, 1.360971
61.966020, 0.701554, -3.569058, 1.341485
62.065417, 0.694783, -3.552900, 1.326076
62.165462, 0.681304, -3.541704, 1.359937
62.265896, 0.668351, -3.531776, 1.382133
62.365457, 0.652111, -3.521906, 1.398462
62.466641, 0.627986, -3.518154, 1.412128
62.565358, 0.604532, -3.511508, 1.409874
62.665286, 0.571410, -3.501474, 1.406384
62.765326, 0.539936, -3.479230, 1.418597
62.865412, 0.508669, -3.459358, 1.414136
62.965395, 0.478892, -3.441565, 1.413053
63.065377, 0.449130, -3.418643, 1.417293
63.165502, 0.414486, -3.392840, 1.413110
63.265352, 0.382923, -3.368734, 1.405562
63.365441, 0.352395, -3.345310, 1.413160
63.465364, 0.326405, -3.324329, 1.407382
63.565370, 0.309072, -3.299094, 1.411750
63.665678, 0.288918, -3.280568, 1.406914
63.765424, 0.270397, -3.256908, 1.402987
63.866206, 0.250389, -3.231566, 1.404369
63.965385, 0.235226, -3.204868, 1.394052
64.065529, 0.227367, -3.175958, 1.384730
64.166275, 0.228819, -3.149831, 1.372916
64.265377, 0.228946, -3.127179, 1.363901
64.365428, 0.228442, -3.105505, 1.370779
64.465965, 0.226753, -3.080328, 1.376574
64.565773, 0.223967, -3.050944, 1.382397
64.665415, 0.217115, -3.028001, 1.385970
64.765285, 0.216192, -2.999429, 1.382791
64.866506, 0.221116, -2.969388, 1.388556
64.965453, 0.226223, -2.941550, 1.379844
65.065297, 0.229963, -2.915514, 1.368987
65.165490, 0.237371, -2.885674, 1.358446
65.265753, 0.246306, -2.858020, 1.347665
65.365749, 0.250168, -2.835681, 1.330258
65.465477, 0.254778, -2.820482, 1.306931
65.565943, 0.261213, -2.805148, 1.292408
65.665497, 0.269205, -2.790629, 1.280767
65.765297, 0.277832, -2.780334, 1.276567
65.865657, 0.285158, -2.772818, 1.267159
65.965660, 0.293204, -2.766694, 1.262803
66.065375, 0.302557, -2.757220, 1.263078
66.165381, 0.315609, -2.745288, 1.262726
66.265340, 0.328472, -2.731212, 1.261162
66.365743, 0.341433, -2.714827, 1.271338
66.466247, 0.359943, -2.696425, 1.278038
66.565452, 0.378863, -2.675037, 1.282763
66.665759, 0.397936, -2.651697, 1.294013
66.765382, 0.420738, -2.625720, 1.307727
66.865410, 0.444014, -2.596707, 1.321331
66.965382, 0.464690, -2.571486, 1.338833
67.065247, 0.483532, -2.542643, 1.353894
67.165382, 0.498142, -2.509262, 1.351910
67.265632, 0.523877, -2.467632, 1.351272
67.365401, 0.545828, -2.425648, 1.358208
67.465381, 0.565918, -2.387027, 1.362697
67.565344, 0.583538, -2.348392, 1.357060
67.665851, 0.597536, -2.307580, 1.338309
67.765395, 0.609168, -2.265606, 1.349184
67.865449, 0.616055, -2.229336, 1.355657
67.965320, 0.614226, -2.196024, 1.353710
68.066722, 0.610567, -2.157980, 1.346604
68.165460, 0.604319, -2.123479, 1.345237
68.265411, 0.593421, -2.089693, 1.356102
68.365395, 0.577233, -2.055616, 1.362403
68.465407, 0.564969, -2.024990, 1.366742
68.565291, 0.545797, -1.993694, 1.372103
68.665391, 0.518834, -1.964921, 1.382112
68.765404, 0.495417, -1.937396, 1.385781
68.865577, 0.471840, -1.911073, 1.401276
68.965324, 0.450278, -1.878595, 1.404104
69.065483, 0.442307, -1.849886, 1.408376
69.165939, 0.432939, -1.816161, 1.426875
69.265374, 0.420884, -1.786781, 1.432259
69.365380, 0.416086, -1.754709, 1.442673
69.465433, 0.415518, -1.719099, 1.430526
69.565289, 0.422484, -1.683318, 1.416608
69.665345, 0.433414, -1.651945, 1.424403
69.765444, 0.448515, -1.623705, 1.431466
69.866071, 0.464955, -1.589429, 1.438244
69.965832, 0.483927, -1.556142, 1.419875
70.065269, 0.505261, -1.523328, 1.408503
70.165421, 0.529999, -1.495353, 1.400435
70.265273, 0.552433, -1.467801, 1.383949
70.365434, 0.575160, -1.433952, 1.375306
70.466334, 0.593842, -1.402608, 1.384173
70.565589, 0.612497, -1.373221, 1.379571
70.665342, 0.635381, -1.344823, 1.390612
70.765507, 0.647001, -1.317812, 1.420541
70.866886, 0.653844, -1.286581, 1.447068
70.965443, 0.667481, -1.254901, 1.471186
71.065365, 0.678562, -1.222860, 1.500800
71.165604, 0.680011, -1.188764, 1.510248
71.265219, 0.677807, -1.154147, 1.520466
71.365407, 0.668504, -1.120472, 1.522506
71.466613, 0.659661, -1.083277, 1.522328
71.565389, 0.647584, -1.047739, 1.528494
71.665607, 0.629386, -1.018320, 1.514233
71.765450, 0.607138, -0.987849, 1.503630
71.865511, 0.588648, -0.957602, 1.502728
71.965757, 0.574781, -0.932004, 1.487063
72.065555, 0.560113, -0.909906, 1.484548
72.165375, 0.540233, -0.882908, 1.469419
72.266100, 0.518772, -0.855077, 1.452852
72.365386, 0.499164, -0.830605, 1.433335
72.465492, 0.479224, -0.811461, 1.424336
72.565392, 0.459893, -0.794184, 1.416372
72.665403, 0.438542, -0.788856, 1.404753
72.765898, 0.415707, -0.787862, 1.381813
72.865430, 0.388275, -0.786883, 1.381227
72.965299, 0.367295, -0.787280, 1.369013
73.065349, 0.350806, -0.790450, 1.356956
73.165562, 0.338867, -0.796370, 1.357176
73.265344, 0.332998, -0.807310, 1.359618
73.365278, 0.327197, -0.819081, 1.358686
73.466582, 0.321507, -0.834363, 1.356859
73.565511, 0.315856, -0.853651, 1.336317
73.665823, 0.308967, -0.880584, 1.330464
73.765461, 0.301587, -0.912292, 1.321775
73.865392, 0.294459, -0.948619, 1.316351
73.965746, 0.282898, -0.981453, 1.304709
74.065464, 0.271106, -1.011696, 1.321330
74.165443, 0.256139, -1.042148, 1.327106
74.265608, 0.244967, -1.075466, 1.326201
74.365374, 0.235658, -1.108708, 1.299120
74.465430, 0.227788, -1.139111, 1.343925
74.565295, 0.222512, -1.167699, 1.365685
74.665471, 0.221681, -1.196943, 1.392479
74.765412, 0.222399, -1.231111, 1.410966
74.865497, 0.225726, -1.262835, 1.433405
74.965719, 0.232101, -1.298409, 1.447352
75.065658, 0.236559, -1.332810, 1.452502
75.165864, 0.239136, -1.367270, 1.468715
75.265541, 0.246651, -1.401204, 1.465785
75.366058, 0.254138, -1.431287, 1.474467
75.465306, 0.263822, -1.467596, 1.473100
75.565405, 0.272743, -1.503095, 1.477319
75.665345, 0.283176, -1.539146, 1.476214
75.765801, 0.296091, -1.575043, 1.469758
75.865428, 0.310093, -1.610024, 1.471501
75.965606, 0.323986, -1.647533, 1.454457
76.065454, 0.341069, -1.684939, 1.426744
76.165394, 0.356120, -1.719974, 1.405234
76.265717, 0.370986, -1.754394, 1.380554
76.365410, 0.383942, -1.791220, 1.356022
76.465351, 0.395220, -1.833320, 1.352568
76.565373, 0.407256, -1.871582, 1.330114
76.665400, 0.418615, -1.914881, 1.318526
76.765354, 0.428641, -1.960335, 1.299980
76.865376, 0.439171, -2.006692, 1.280494
76.965761, 0.448125, -2.053477, 1.274061
77.065816, 0.453606, -2.100846, 1.255031
77.165754, 0.459528, -2.148928, 1.258444
77.265517, 0.467348, -2.200462, 1.269806
77.365382, 0.478678, -2.252349, 1.265438
77.465352, 0.487462, -2.301401, 1.269714
77.565537, 0.497181, -2.355526, 1.286163
77.665393, 0.505666, -2.408213, 1.289526
77.765779, 0.514058, -2.460035, 1.299449
77.865369, 0.522054, -2.512501, 1.293693
77.965341, 0.525901, -2.567015, 1.294238
78.065766, 0.527002, -2.619272, 1.284813
78.165365, 0.530548, -2.669766, 1.289185
78.265391, 0.530730, -2.721786, 1.311226
78.365703, 0.532252, -2.771060, 1.319942
78.465910, 0.531968, -2.822769, 1.329792
78.565547, 0.533338, -2.871421, 1.328952
78.665704, 0.533852, -2.920771, 1.348120
78.765353, 0.533701, -2.967662, 1.357574
78.865510, 0.534553, -3.017135, 1.372745
78.965450, 0.535296, -3.065940, 1.375331
79.065628, 0.537329, -3.111016, 1.355746
79.165537, 0.539253, -3.158709, 1.314538
79.265381, 0.543156, -3.207784, 1.313693
79.365342, 0.547166, -3.256946, 1.290526
79.465313, 0.550346, -3.302013, 1.308054
79.565475, 0.550452, -3.346995, 1.327340
79.665389, 0.550377, -3.393561, 1.352425
79.765310, 0.550210, -3.439991, 1.378259
79.865580, 0.552278, -3.484127, 1.398012
79.965518, 0.551841, -3.524361, 1.410144
80.065366, 0.549587, -3.568689, 1.438036
80.165342, 0.548248, -3.614150, 1.452394
80.265475, 0.550571, -3.657121, 1.459208
80.365709, 0.552224, -3.696408, 1.480046
80.465366, 0.555752, -3.741694, 1.476561
80.566085, 0.558698, -3.783384, 1.470947
80.665476, 0.563325, -3.823814, 1.480482
80.765565, 0.568516, -3.866137, 1.484515
80.865369, 0.576335, -3.909918, 1.490928
80.965920, 0.582532, -3.949271, 1.472751
81.066579, 0.590659, -3.987809, 1.458745
81.165320, 0.598332, -4.030316, 1.456415
81.266166, 0.606152, -4.072509, 1.448878
81.365405, 0.619009, -4.115335, 1.441943
81.465358, 0.634657, -4.155699, 1.434715
81.565356, 0.650363, -4.200786, 1.408270
81.665451, 0.667046, -4.245788, 1.397289
81.765374, 0.682113, -4.285455, 1.378971
81.866005, 0.696696, -4.327522, 1.361315
81.965500, 0.712606, -4.369161, 1.363089
82.065416, 0.729911, -4.409016, 1.346334
82.165418, 0.747059, -4.448480, 1.330699
82.265432, 0.765589, -4.481628, 1.324350
82.365435, 0.784807, -4.514251, 1.315221
82.465461, 0.807873, -4.545558, 1.311326
82.565408, 0.832184, -4.575846, 1.310830
82.665652, 0.854908, -4.601430, 1.301752
82.765381, 0.880140, -4.629273, 1.314049
82.865436, 0.907002, -4.657776, 1.320394
82.965399, 0.936929, -4.686117, 1.317721
83.065408, 0.966235, -4.713127, 1.337189
83.165696, 0.996904, -4.738547, 1.340661
83.265482, 1.032767, -4.763047, 1.334396
83.365342, 1.068761, -4.787535, 1.333847
83.465439, 1.100685, -4.809874, 1.322326
83.565421, 1.133209, -4.836736, 1.321840
83.665382, 1.163815, -4.858827, 1.309653
83.765590, 1.196214, -4.880622, 1.300168
83.865432, 1.228315, -4.899456, 1.299170
83.965684, 1.262138, -4.918169, 1.297855
84.065382, 1.294020, -4.934681, 1.287316
84.165371, 1.322522, -4.948926, 1.286543
84.265768, 1.350151, -4.960476, 1.277428
84.365348, 1.376784, -4.971326, 1.281762
84.465387, 1.402645, -4.979709, 1.284652
84.565470, 1.422020, -4.987337, 1.283963
84.665805, 1.444594, -4.991038, 1.287350
84.766656, 1.465471, -4.991699, 1.303664
84.865342, 1.483145, -4.990806, 1.326226
84.965663, 1.501168, -4.988387, 1.349478
85.065450, 1.519485, -4.986391, 1.376300
85.165750, 1.535640, -4.983095, 1.370722
85.265757, 1.555251, -4.979023, 1.382725
85.365272, 1.573973, -4.972585, 1.383881
85.465410, 1.597668, -4.964070, 1.376917
85.565553, 1.623921, -4.960389, 1.367143
85.665335, 1.646407, -4.956736, 1.343215
85.765618, 1.670300, -4.956117, 1.340728
85.865406, 1.698622, -4.957618, 1.336492
85.965377, 1.725561, -4.959911, 1.328553
86.065384, 1.756149, -4.964291, 1.322901
86.165420, 1.789960, -4.969203, 1.312838
86.265458, 1.824095, -4.976631, 1.294700
86.365494, 1.851763, -4.986367, 1.285200
86.465334, 1.876367, -4.996303, 1.274110
86.566022, 1.905606, -5.007490, 1.266961
86.665444, 1.932926, -5.016980, 1.291030
86.765341, 1.961589, -5.024349, 1.289345
86.865365, 1.990269, -5.023692, 1.292522
86.966211, 2.020408, -5.020286, 1.289778
87.065560, 2.047778, -5.013667, 1.289244
87.165359, 2.082164, -5.013494, 1.311822
87.265848, 2.116969, -5.007058, 1.309624
87.365903, 2.150421, -5.000150, 1.308202
87.465423, 2.182102, -4.999048, 1.312310
87.565424, 2.207675, -4.998585, 1.326587
87.665781, 2.232584, -4.993853, 1.335890
87.765363, 2.259625, -4.987218, 1.349282
87.865287, 2.285338, -4.979339, 1.357222
87.965962, 2.313000, -4.972013, 1.364711
88.065574, 2.344229, -4.963517, 1.355924
88.165385, 2.375231, -4.951650, 1.345099
88.265494, 2.404532, -4.941930, 1.340271
88.365560, 2.435841, -4.935181, 1.332440
88.465276, 2.470220, -4.930098, 1.333867
88.565578, 2.505878, -4.924746, 1.329317
88.665389, 2.547316, -4.921268, 1.323698
88.765370, 2.584294, -4.922917, 1.315857
88.866289, 2.621181, -4.926580, 1.302127
88.965488, 2.657269, -4.930142, 1.305144
89.065751, 2.691758, -4.935729, 1.300404
89.165424, 2.729929, -4.937472, 1.293024
89.265712, 2.761828, -4.939404, 1.284288
89.365388, 2.787918, -4.943177, 1.281066
89.465372, 2.807443, -4.946425, 1.270687
89.565624, 2.823694, -4.946431, 1.265348
89.666219, 2.841314, -4.944167, 1.279160
89.765381, 2.864672, -4.948402, 1.281584
89.865825, 2.886640, -4.949404, 1.292215
89.965406, 2.915056, -4.949869, 1.301910
90.065811, 2.940111, -4.945492, 1.296489
90.165322, 2.966745, -4.932888, 1.303711
90.265522, 2.993396, -4.922711, 1.302865
90.365540, 3.018027, -4.910750, 1.301865
90.465404, 3.040806, -4.901728, 1.310369
90.565596, 3.064617, -4.894688, 1.318555
90.665383, 3.092418, -4.881078, 1.324171
90.765379, 3.119142, -4.868632, 1.355533
90.865433, 3.152340, -4.858954, 1.367884
90.965420, 3.193035, -4.847034, 1.375226
91.065349, 3.229269, -4.838445, 1.380202
91.165470, 3.267964, -4.829747, 1.386193
91.265389, 3.302817, -4.822785, 1.385434
91.365986, 3.341081, -4.813886, 1.362420
91.465320, 3.379796, -4.804336, 1.369192
91.565410, 3.419882, -4.792604, 1.383743
91.665311, 3.455645, -4.788776, 1.374672
91.765444, 3.495660, -4.782176, 1.359697
91.866676, 3.537016, -4.777719, 1.356755
91.965416, 3.574409, -4.773935, 1.341917
92.066570, 3.610399, -4.767001, 1.327020
92.165416, 3.643577, -4.759185, 1.316198
92.265665, 3.675775, -4.751440, 1.305844
92.365287, 3.705593, -4.741356, 1.305570
92.465661, 3.731017, -4.733023, 1.302906
92.565369, 3.756261, -4.726137, 1.304109
92.665361, 3.783141, -4.719028, 1.309385
92.765349, 3.810418, -4.710819, 1.327062
92.865382, 3.836659, -4.703132, 1.325123
92.966548, 3.860643, -4.692233, 1.345321
93.065477, 3.884454, -4.682018, 1.339565
93.165396, 3.910366, -4.672440, 1.338734
93.265411, 3.932156, -4.663713, 1.350479
93.365419, 3.954889, -4.653314, 1.354880
93.465407, 3.978101, -4.645734, 1.351825
93.566242, 3.998742, -4.640148, 1.353301
93.666993, 4.021461, -4.628215, 1.357725
93.765387, 4.045658, -4.616807, 1.366600
93.865533, 4.072647, -4.606178, 1.373871
93.965529, 4.096045, -4.595374, 1.380618
94.065320, 4.119962, -4.585769, 1.388897
94.165355, 4.143930, -4.580182, 1.384890
94.265626, 4.176146, -4.574543, 1.375503
94.365344, 4.206072, -4.568991, 1.377341
94.465788, 4.232717, -4.561111, 1.383409
94.565537, 4.259856, -4.559225, 1.395780
94.665361, 4.287145, -4.560903, 1.411286
94.765869, 4.315273, -4.557862, 1.408946
94.865355, 4.344183, -4.554467, 1.410582
94.965369, 4.372348, -4.556187, 1.410688
95.065331, 4.399321, -4.555563, 1.404907
95.165691, 4.426026, -4.555218, 1.410784
95.265409, 4.454884, -4.554150, 1.404376
95.365639, 4.482058, -4.548406, 1.396020
95.465440, 4.505870, -4.531491, 1.395062
95.565341, 4.528999, -4.518689, 1.389876
95.665390, 4.555616, -4.514237, 1.394167
95.765461, 4.581564, -4.506159, 1.390534
95.865410, 4.603906, -4.500707, 1.380235
95.965529, 4.624214, -4.496855, 1.378054
96.065638, 4.648184, -4.491396, 1.353346
96.165429, 4.673446, -4.486861, 1.344676
96.265373, 4.698725, -4.484814, 1.339939
96.365497, 4.723034, -4.475588, 1.334649
96.465378, 4.751701, -4.465728, 1.328438
96.565623, 4.774463, -4.456691, 1.315453
96.665407, 4.798283, -4.449199, 1.307240
96.765483, 4.824787, -4.438964, 1.305251
96.866256, 4.850079, -4.428398, 1.302139
96.966113, 4.870635, -4.420676, 1.301075
97.065526, 4.894926, -4.420371, 1.301731
97.165471, 4.923017, -4.410354, 1.310864
97.265520, 4.950004, -4.405395, 1.308364
97.365410, 4.973434, -4.398305, 1.313994
97.465718, 4.998988, -4.391777, 1.314023
97.565407, 5.030684, -4.385978, 1.309504
97.665848, 5.063558, -4.379705, 1.317150
97.765426, 5.094653, -4.365974, 1.328244
97.865693, 5.125284, -4.352431, 1.336914
97.966054, 5.153916, -4.340007, 1.339922
98.065325, 5.187482, -4.330342, 1.345723
98.165463, 5.214351, -4.318701, 1.350182
98.265442, 5.243931, -4.312565, 1.355316
98.365340, 5.273213, -4.308287, 1.363152
98.465253, 5.301341, -4.303793, 1.392606
98.565361, 5.331135, -4.301576, 1.401889
98.668491, 5.361255, -4.295051, 1.414567
98.765883, 5.386666, -4.290052, 1.412627
98.865454, 5.416704, -4.291136, 1.415992
98.965428, 5.450588, -4.291081, 1.412747
99.065906, 5.484408, -4.289063, 1.431697
99.165565, 5.513900, -4.283181, 1.446964
99.265218, 5.547557, -4.279979, 1.452712
99.368019, 5.586537, -4.274126, 1.455210
99.465840, 5.625210, -4.272076, 1.443405
99.566093, 5.664799, -4.274798, 1.427677
99.665428, 5.707963, -4.273886, 1.408343
99.765627, 5.750198, -4.272468, 1.398164
99.865365, 5.789719, -4.269408, 1.375512
99.965280, 5.828747, -4.268029, 1.356239
100.065505, 5.870449, -4.267285, 1.341409
100.165629, 5.910869, -4.266966, 1.324834
100.265485, 5.951749, -4.265485, 1.338410
100.365804, 5.995898, -4.265327, 1.343070
100.466898, 6.039076, -4.265077, 1.358724
100.565407, 6.082865, -4.262158, 1.370328
100.665577, 6.137856, -4.267422, 1.371457
100.765563, 6.181471, -4.267984, 1.379182
100.866427, 6.224174, -4.269366, 1.394866
100.965377, 6.267678, -4.271385, 1.403716
101.065282, 6.306129, -4.266146, 1.413030
101.165506, 6.343482, -4.266180, 1.419631
101.265423, 6.380222, -4.267636, 1.416809
101.365397, 6.416577, -4.267601, 1.413715
101.465715, 6.458870, -4.268377, 1.415463
101.565449, 6.501572, -4.265434, 1.412123
101.665455, 6.534708, -4.259864, 1.398796
101.765425, 6.572220, -4.249526, 1.396348
101.866984, 6.606868, -4.242859, 1.401430
101.965333, 6.642598, -4.234892, 1.384811
102.065331, 6.680739, -4.219035, 1.371080
102.165836, 6.716309, -4.204342, 1.359472
102.265427, 6.751994, -4.192041, 1.352771
102.365694, 6.789993, -4.174927, 1.338376
102.465439, 6.827375, -4.157428, 1.333946
102.565748, 6.865910, -4.138273, 1.334663
102.665597, 6.903804, -4.116144, 1.324211
102.765597, 6.942594, -4.095796, 1.311840
102.866947, 6.982267, -4.078522, 1.317523
102.965470, 7.027461, -4.057584, 1.310441
103.065370, 7.074330, -4.031459, 1.307307
103.165989, 7.119632, -4.006909, 1.305631
103.265368, 7.164503, -3.980255, 1.304781
103.365391, 7.216774, -3.957417, 1.322217
103.465384, 7.264068, -3.932492, 1.311083
103.565498, 7.315183, -3.904615, 1.314131
103.665412, 7.359374, -3.875562, 1.322916
103.765258, 7.408793, -3.844734, 1.333251
103.865338, 7.455513, -3.819722, 1.335628
103.965379, 7.500826, -3.792967, 1.344956
104.065361, 7.552353, -3.766755, 1.348305
104.165888, 7.600799, -3.737721, 1.346562
104.265388, 7.647835, -3.708343, 1.340794
104.365579, 7.699312, -3.674422, 1.337990
104.465682, 7.749035, -3.639841, 1.341825
104.565449, 7.799261, -3.605253, 1.343962
104.665657, 7.848379, -3.571543, 1.362295
104.765475, 7.892164, -3.544453, 1.368721
104.865426, 7.936438, -3.517275, 1.368135
104.965589, 7.976260, -3.491117, 1.387024
105.065693, 8.015807, -3.464158, 1.390374
105.165430, 8.055845, -3.433375, 1.398623
105.265469, 8.093597, -3.402331, 1.400347
105.365473, 8.128182, -3.367313, 1.395404
105.465863, 8.159374, -3.334345, 1.393132
105.565947, 8.190191, -3.307763, 1.405376
105.665341, 8.216127, -3.279934, 1.408152
105.765670, 8.239606, -3.253452, 1.412729
105.866566, 8.260423, -3.227593, 1.413974
105.965447, 8.273518, -3.198821, 1.414064
106.065376, 8.282049, -3.174267, 1.421525
106.165383, 8.293636, -3.154983, 1.419458
106.265496, 8.297551, -3.128548, 1.427217
106.365596, 8.305630, -3.108010, 1.436773
106.465703, 8.309606, -3.088411, 1.435590
106.565430, 8.310879, -3.068737, 1.441468
106.665426, 8.308608, -3.042980, 1.437815
106.765587, 8.300334, -3.017825, 1.426444
106.865427, 8.290350, -2.989011, 1.422648
106.965502, 8.285885, -2.969330, 1.418446
107.065383, 8.283852, -2.945394, 1.412020
107.165383, 8.280932, -2.920760, 1.404956
107.265310, 8.281825, -2.904201, 1.398496
107.365443, 8.280624, -2.891186, 1.386473
107.465374, 8.280103, -2.876838, 1.377928
107.565414, 8.286131, -2.859283, 1.362665
107.665436, 8.294381, -2.842520, 1.357131
107.765613, 8.304349, -2.835531, 1.346465
107.865433, 8.314452, -2.826480, 1.338766
107.965700, 8.326651, -2.827313, 1.337342
108.065630, 8.337501, -2.835597, 1.328727
108.166149, 8.346264, -2.843568, 1.327181
108.265357, 8.355730, -2.851297, 1.324689
108.365470, 8.364226, -2.858650, 1.318421
108.465595, 8.372200, -2.867884, 1.312185
108.565625, 8.383182, -2.879583, 1.318252
108.665386, 8.397082, -2.898954, 1.315503
108.765371, 8.409846, -2.910687, 1.314863
108.865494, 8.423172, -2.928510, 1.322830
108.965414, 8.434597, -2.936078, 1.324592
109.065405, 8.450587, -2.945684, 1.311608
109.166594, 8.471601, -2.957990, 1.300621
109.265375, 8.488714, -2.963725, 1.292636
109.365403, 8.505539, -2.970593, 1.288249
109.465440, 8.525406, -2.981856, 1.266673
109.565336, 8.541119, -2.995129, 1.255744
109.665300, 8.551717, -3.004734, 1.245532
109.765444, 8.561333, -3.016549, 1.233385
109.865393, 8.567551, -3.026745, 1.223203
109.965404, 8.570723, -3.041509, 1.217780
110.065839, 8.573600, -3.053783, 1.195169
110.165185, 8.575459, -3.061747, 1.184314
110.265425, 8.575935, -3.067619, 1.179892
110.365841, 8.571014, -3.070002, 1.187487
110.465375, 8.565377, -3.079798, 1.194987
110.565333, 8.561730, -3.085829, 1.201557
110.665414, 8.552073, -3.085577, 1.223972
110.765368, 8.542817, -3.084970, 1.251735
110.865418, 8.530333, -3.083801, 1.267267
110.965526, 8.518694, -3.084379, 1.274616
111.065382, 8.506114, -3.078073, 1.282283
111.165486, 8.492412, -3.066380, 1.293551
111.265321, 8.479364, -3.052842, 1.295581
111.365737, 8.469321, -3.045881, 1.296803
111.465602, 8.455833, -3.041221, 1.302380
111.565401, 8.438356, -3.030881, 1.307192
111.665660, 8.421077, -3.023888, 1.307448
111.765393, 8.405316, -3.016013, 1.299438
111.865346, 8.389789, -3.009481, 1.310669
111.965488, 8.377813, -3.008438, 1.316422
112.065545, 8.367101, -3.005010, 1.320578
112.165329, 8.355997, -3.001520, 1.325137
112.265932, 8.351917, -3.004246, 1.328727
112.365539, 8.349763, -3.012679, 1.331334
112.465235, 8.339847, -3.023395, 1.333293
112.565548, 8.330146, -3.027505, 1.340395
112.665456, 8.319689, -3.026325, 1.334348
112.765344, 8.308697, -3.027193, 1.341005
112.865543, 8.298094, -3.031425, 1.348825
112.965383, 8.287459, -3.038940, 1.358231
113.065483, 8.279033, -3.051004, 1.352010
113.165377, 8.269439, -3.066395, 1.359234
113.265357, 8.252545, -3.074490, 1.366285
113.365387, 8.232166, -3.083663, 1.370278
113.465432, 8.216406, -3.088093, 1.378466
113.565831, 8.208420, -3.093078, 1.377091
113.665464, 8.205650, -3.096638, 1.378338
113.765651, 8.201271, -3.104655, 1.382138
113.865478, 8.193655, -3.111860, 1.384939
113.965719, 8.181123, -3.117106, 1.387571
114.065421, 8.168838, -3.118302, 1.399710
114.165344, 8.156980, -3.123685, 1.405674
114.265340, 8.146207, -3.122175, 1.409679
114.365799, 8.137851, -3.113604, 1.402800
114.465470, 8.137399, -3.111373, 1.400812
114.565596, 8.139796, -3.109216, 1.397179
114.665708, 8.137398, -3.103267, 1.397723
114.765359, 8.136111, -3.096227, 1.397642
114.865982, 8.137856, -3.084515, 1.392655
114.965915, 8.136698, -3.073387, 1.388189
115.065583, 8.137719, -3.063737, 1.389710
115.165303, 8.142775, -3.050256, 1.394128
115.265421, 8.145020, -3.037548, 1.398922
115.365415, 8.140819, -3.021458, 1.401341
115.465352, 8.136119, -3.005411, 1.394706
115.566247, 8.132131, -2.995230, 1.391627
115.665588, 8.129620, -2.977012, 1.395447
115.765290, 8.126005, -2.957817, 1.394368
115.865410, 8.115601, -2.940087, 1.401845
115.966112, 8.109280, -2.927160, 1.389466
116.065467, 8.106762, -2.911356, 1.386794
116.165426, 8.101953, -2.895603, 1.381105
116.265213, 8.099846, -2.876946, 1.379679
116.365620, 8.098098, -2.863525, 1.381788
116.465416, 8.091977, -2.852786, 1.384173
116.565470, 8.083280, -2.837319, 1.391478
116.665555, 8.074151, -2.820554, 1.405885
116.765435, 8.069988, -2.804028, 1.407495
116.865932, 8.064786, -2.786736, 1.402270
116.965489, 8.055180, -2.778096, 1.404333
117.065355, 8.049036, -2.769312, 1.403642
117.165470, 8.044855, -2.766850, 1.402306
117.265369, 8.040676, -2.767397, 1.383761
117.365502, 8.034071, -2.770930, 1.376282
117.465726, 8.031624, -2.778921, 1.361288
117.565758, 8.031547, -2.784053, 1.384654
117.665468, 8.028453, -2.787693, 1.400325
117.765476, 8.022884, -2.794249, 1.399267
117.865747, 8.020405, -2.809703, 1.398225
117.966308, 8.019554, -2.827248, 1.373320
118.065574, 8.019134, -2.848322, 1.364829
118.165380, 8.022432, -2.866570, 1.354312
118.265463, 8.023276, -2.883217, 1.359589
118.366020, 8.033033, -2.902536, 1.351867
118.465605, 8.042015, -2.915898, 1.355126
118.565510, 8.050019, -2.927677, 1.348811
118.665884, 8.057750, -2.938342, 1.337195
118.765326, 8.068092, -2.951750, 1.344308
118.865369, 8.081859, -2.962539, 1.349730
118.965391, 8.094032, -2.977060, 1.346086
119.065538, 8.104002, -2.993130, 1.357375
119.165469, 8.109970, -3.004363, 1.361650
119.265361, 8.112169, -3.019837, 1.361960
119.365447, 8.120930, -3.030289, 1.364382
119.465607, 8.126064, -3.034093, 1.366540
119.565399, 8.125980, -3.043804, 1.372462
119.665356, 8.127163, -3.055026, 1.367631
119.765396, 8.129281, -3.063237, 1.357742
119.865434, 8.129068, -3.071787, 1.349100
119.965343, 8.127851, -3.076748, 1.340828
120.065315, 8.123095, -3.087501, 1.335753
120.165446, 8.124921, -3.096178, 1.339563
120.265466, 8.131797, -3.108326, 1.338005
120.365411, 8.134179, -3.116739, 1.341156
120.465979, 8.139809, -3.126137, 1.349059
120.566961, 8.148673, -3.137986, 1.353865
120.665381, 8.156709, -3.149895, 1.347113
120.765542, 8.162476, -3.154116, 1.330697
120.865376, 8.166723, -3.154469, 1.325282
120.965332, 8.169266, -3.152835, 1.321366
121.065757, 8.174279, -3.148426, 1.318504
121.165357, 8.175697, -3.147063, 1.312639
121.266042, 8.177454, -3.142740, 1.302562
121.365844, 8.183412, -3.141351, 1.287720
121.466054, 8.191281, -3.146292, 1.262602
121.565295, 8.197421, -3.149525, 1.241506
121.665465, 8.203343, -3.149263, 1.223197
121.765553, 8.209080, -3.147278, 1.215598
121.865434, 8.213207, -3.145093, 1.205953
121.965545, 8.219827, -3.150494, 1.200710
122.065498, 8.229821, -3.154589, 1.202390
122.165427, 8.238195, -3.160274, 1.206930
122.265384, 8.244761, -3.164938, 1.219421
122.365315, 8.251238, -3.169762, 1.225644
122.465470, 8.257288, -3.173931, 1.229415
122.565344, 8.265605, -3.183973, 1.228425
122.665303, 8.273007, -3.194187, 1.230653
122.765382, 8.278390, -3.205653, 1.232430
122.865456, 8.289722, -3.214106, 1.238289
122.965302, 8.303213, -3.219636, 1.240449
123.065348, 8.313540, -3.224370, 1.241834
123.165536, 8.322276, -3.226827, 1.239176
123.265512, 8.333847, -3.230767, 1.238918
123.365420, 8.345584, -3.232910, 1.241002
123.465465, 8.359846, -3.236875, 1.247950
123.565674, 8.370303, -3.236726, 1.258110
123.665425, 8.385130, -3.238215, 1.275390
123.766288, 8.397985, -3.240018, 1.288222
123.866063, 8.407134, -3.239203, 1.299769
123.965430, 8.419536, -3.242055, 1.312854
124.065829, 8.432653, -3.250971, 1.321561
124.165313, 8.445487, -3.257266, 1.325916
124.265465, 8.460033, -3.262467, 1.329880
124.366079, 8.472206, -3.266211, 1.335758
124.465848, 8.488525, -3.271090, 1.339289
124.565391, 8.499160, -3.273939, 1.337018
124.665349, 8.509736, -3.277868, 1.345329
124.765303, 8.518016, -3.284154, 1.351186
124.865514, 8.523942, -3.284135, 1.350805
124.965426, 8.531734, -3.285593, 1.354956
125.066274, 8.541952, -3.288083, 1.367997
125.165711, 8.551904, -3.293452, 1.374469
125.265428, 8.562554, -3.297691, 1.382159
125.365517, 8.570600, -3.303032, 1.389644
125.465351, 8.580105, -3.304122, 1.393056
125.565534, 8.589709, -3.304778, 1.393598
125.665396, 8.602475, -3.305423, 1.394891
125.765216, 8.616927, -3.307455, 1.396835
125.865654, 8.632971, -3.309253, 1.403707
125.965512, 8.646083, -3.303521, 1.410324
126.065449, 8.656096, -3.305351, 1.410828
126.165489, 8.673018, -3.311392, 1.413688
126.265522, 8.693004, -3.315240, 1.413310
126.365420, 8.714314, -3.317910, 1.413740
126.465545, 8.736750, -3.317040, 1.416702
126.565625, 8.758285, -3.317223, 1.414164
126.665359, 8.779298, -3.320476, 1.417318
126.765243, 8.794980, -3.316403, 1.421192
126.865347, 8.808954, -3.312239, 1.415773
126.966544, 8.818495, -3.314322, 1.404498
127.065400, 8.829888, -3.315257, 1.394723
127.165391, 8.840051, -3.313849, 1.400968
127.265396, 8.848170, -3.314321, 1.415516
127.365352, 8.852431, -3.319108, 1.422308
127.466104, 8.858369, -3.323515, 1.416828
127.565910, 8.864920, -3.327085, 1.415574
127.665885, 8.872445, -3.330010, 1.420682
127.765382, 8.876925, -3.338307, 1.437110
127.865929, 8.879619, -3.346069, 1.450021
127.965432, 8.878906, -3.350413, 1.449337
128.065598, 8.880665, -3.354070, 1.446224
128.165354, 8.881288, -3.355466, 1.442336
128.265445, 8.882801, -3.360693, 1.452278
128.365455, 8.886757, -3.364504, 1.461162
128.465443, 8.891741, -3.366609, 1.498382
128.565320, 8.893544, -3.368212, 1.514033
128.665380, 8.895765, -3.371877, 1.514759
128.765760, 8.898948, -3.378230, 1.518140
128.865349, 8.904159, -3.380188, 1.511113
128.965783, 8.913879, -3.383516, 1.504684
129.066214, 8.922370, -3.387704, 1.507311
129.165353, 8.929197, -3.397931, 1.497922
129.265380, 8.938220, -3.404817, 1.488772
129.365482, 8.952032, -3.410354, 1.484087
129.465375, 8.963533, -3.411871, 1.484139
129.566017, 8.977093, -3.420604, 1.488817
129.665805, 8.987896, -3.428053, 1.484141
129.765575, 9.006399, -3.433789, 1.483070
129.865578, 9.022444, -3.432714, 1.480045
129.965532, 9.039139, -3.435545, 1.464201
130.065525, 9.057933, -3.440425, 1.452221
130.165303, 9.075386, -3.446031, 1.446307
130.265431, 9.094317, -3.463141, 1.442525
130.365437, 9.107757, -3.476435, 1.445449
130.465629, 9.128848, -3.489189, 1.469046
130.565374, 9.147458, -3.495866, 1.497782
130.665582, 9.164493, -3.507307, 1.501186
130.765342, 9.185578, -3.524956, 1.491574
130.865682, 9.206025, -3.547565, 1.484367
130.967002, 9.223565, -3.567341, 1.474097
131.065325, 9.244864, -3.582704, 1.473331
131.165396, 9.265112, -3.595126, 1.470232
131.265579, 9.284448, -3.609890, 1.471931
131.365399, 9.306420, -3.625079, 1.475595
131.465388, 9.332102, -3.637978, 1.473549
131.565404, 9.358046, -3.648505, 1.469893
131.665860, 9.384270, -3.663014, 1.452531
131.765377, 9.404629, -3.677022, 1.435948
131.865373, 9.429110, -3.688468, 1.423535
131.965513, 9.455700, -3.694991, 1.404031
132.065401, 9.482223, -3.704146, 1.372286
132.165468, 9.511466, -3.716397, 1.338930
132.265350, 9.533942, -3.732598, 1.312633
132.365744, 9.558241, -3.746742, 1.293084
132.465379, 9.587427, -3.756669, 1.271294
132.565776, 9.611635, -3.771452, 1.248605
132.665372, 9.637829, -3.786936, 1.232957
132.765355, 9.658392, -3.805781, 1.215839
132.865893, 9.677079, -3.822376, 1.203081
132.965461, 9.702525, -3.838238, 1.197253
133.065398, 9.729039, -3.854581, 1.199956
133.165355, 9.756253, -3.869728, 1.206438
133.266163, 9.779939, -3.882666, 1.209744
133.365650, 9.800391, -3.900585, 1.206260
133.465241, 9.822132, -3.916638, 1.212561
133.565484, 9.854146, -3.935537, 1.218866
133.665343, 9.881501, -3.950843, 1.219735
133.765511, 9.904118, -3.975220, 1.225308
133.865433, 9.919164, -3.999517, 1.237938
133.965757, 9.933931, -4.018382, 1.250670
134.065493, 9.947938, -4.034302, 1.260627
134.165554, 9.961782, -4.054096, 1.267336
134.265318, 9.976528, -4.072946, 1.264314
134.365503, 9.989831, -4.090025, 1.262959
134.465435, 10.006135, -4.104682, 1.270470
134.565874, 10.020353, -4.118777, 1.278704
134.665351, 10.037186, -4.134899, 1.288709
134.765377, 10.055090, -4.154884, 1.291905
134.865445, 10.072415, -4.177681, 1.293237
134.965275, 10.089309, -4.198751, 1.284135
135.065335, 10.105470, -4.214252, 1.277218
135.165659, 10.121748, -4.227502, 1.277536
135.265352, 10.141562, -4.250668, 1.280488
135.365369, 10.160259, -4.268735, 1.294265
135.465906, 10.177161, -4.288770, 1.300475
135.565377, 10.196684, -4.307360, 1.309156
135.665473, 10.215107, -4.329952, 1.319154
135.765481, 10.230892, -4.344792, 1.321414
135.865437, 10.246716, -4.364291, 1.326772
135.965358, 10.265147, -4.384495, 1.324367
136.065485, 10.281161, -4.408720, 1.324483
136.165447, 10.297592, -4.440266, 1.323116
136.265372, 10.315101, -4.468244, 1.323171
136.365359, 10.330438, -4.491679, 1.325069
136.465448, 10.344309, -4.516884, 1.334457
136.565423, 10.354012, -4.545232, 1.341180
136.666481, 10.364512, -4.572168, 1.344111
136.765514, 10.375916, -4.599129, 1.342878
136.865401, 10.389233, -4.627699, 1.348931
136.965436, 10.402228, -4.654927, 1.351462
137.066592, 10.419403, -4.680500, 1.357929
137.165400, 10.433234, -4.714455, 1.355536
137.265380, 10.447244, -4.744792, 1.360312
137.366090, 10.458117, -4.775944, 1.372621
137.465357, 10.466572, -4.805554, 1.371064
137.565881, 10.475428, -4.836016, 1.377667
137.665481, 10.482920, -4.870178, 1.377338
137.769047, 10.492942, -4.905380, 1.378200
137.865403, 10.505112, -4.937741, 1.381221
137.965280, 10.512937, -4.971102, 1.379944
138.065637, 10.521376, -5.004619, 1.368376
138.165784, 10.531084, -5.036472, 1.356207
138.265417, 10.541699, -5.071515, 1.347072
138.365330, 10.553608, -5.106846, 1.346298
138.465393, 10.565796, -5.140013, 1.341058
138.565362, 10.574549, -5.172889, 1.341844
138.665382, 10.586503, -5.203890, 1.341128
138.765398, 10.600954, -5.235735, 1.339633
138.865686, 10.617448, -5.270334, 1.347558
138.965628, 10.637199, -5.308779, 1.350410
139.065560, 10.650787, -5.344129, 1.355705
139.165427, 10.661725, -5.378422, 1.366236
139.265477, 10.673583, -5.413228, 1.367678
139.365420, 10.684440, -5.446685, 1.365295
139.465779, 10.697284, -5.480192, 1.355224
139.565490, 10.712377, -5.511020, 1.356096
139.665646, 10.722322, -5.529015, 1.361689
139.765758, 10.740442, -5.554221, 1.368258
139.865451, 10.760033, -5.597201, 1.376642
139.965687, 10.780358, -5.635083, 1.383805
140.065445, 10.800645, -5.670620, 1.368095
140.165352, 10.821841, -5.699684, 1.341502
140.265913, 10.839938, -5.729067, 1.326722
140.365713, 10.857728, -5.764207, 1.325749
140.465880, 10.879145, -5.794564, 1.340865
140.566668, 10.893941, -5.821936, 1.367239
140.665408, 10.912038, -5.849071, 1.376896
140.765408, 10.928434, -5.882497, 1.376207
140.866260, 10.943684, -5.914120, 1.359570
140.965564, 10.958849, -5.941645, 1.346600
141.065357, 10.971338, -5.969822, 1.349598
141.165464, 10.982537, -5.998562, 1.356745
141.265443, 10.992656, -6.027705, 1.373785
141.365377, 11.003809, -6.051340, 1.386468
141.465605, 11.012061, -6.082028, 1.397699
141.565407, 11.019456, -6.106544, 1.404533
141.665306, 11.030280, -6.133894, 1.401396
141.766968, 11.039712, -6.161406, 1.391190
141.865454, 11.046100, -6.187999, 1.384548
141.965436, 11.047146, -6.214876, 1.383710
142.065391, 11.044340, -6.243942, 1.379840
142.165471, 11.040848, -6.271335, 1.361750
142.265777, 11.044846, -6.301562, 1.334821
142.365429, 11.054105, -6.330273, 1.305578
142.465376, 11.066926, -6.364922, 1.301449
142.565870, 11.079428, -6.398769, 1.304032
142.665414, 11.088071, -6.430024, 1.313007
142.765626, 11.092973, -6.459092, 1.313233
142.865567, 11.101955, -6.488365, 1.312360
142.965352, 11.108922, -6.515732, 1.309131
143.065454, 11.113782, -6.547151, 1.311783
143.165742, 11.115175, -6.577472, 1.311814
143.265399, 11.121572, -6.607918, 1.308334
143.365338, 11.128870, -6.637817, 1.307032
143.465554, 11.132698, -6.663556, 1.307641
143.565369, 11.134360, -6.687661, 1.300920
143.665807, 11.133670, -6.712152, 1.312102
143.765364, 11.132933, -6.738067, 1.315877
143.865480, 11.135237, -6.762604, 1.323701
143.965540, 11.135670, -6.783943, 1.340225
144.065774, 11.134248, -6.810930, 1.348891
144.165386, 11.134138, -6.837282, 1.359256
144.265423, 11.128730, -6.861197, 1.367659
144.365380, 11.119395, -6.885618, 1.359271
144.465734, 11.109945, -6.911282, 1.376042
144.565396, 11.097815, -6.937063, 1.389612
144.665311, 11.088250, -6.963070, 1.399721
144.765689, 11.081133, -6.991619, 1.406531
144.865453, 11.074846, -7.021477, 1.416514
144.965358, 11.067417, -7.051045, 1.412592
145.065416, 11.060219, -7.083490, 1.406455
145.165445, 11.050327, -7.116344, 1.405637
145.265366, 11.042339, -7.149625, 1.414407
145.365429, 11.033791, -7.180729, 1.417859
145.465494, 11.027266, -7.208463, 1.424491
145.565443, 11.020988, -7.234814, 1.427827
145.665446, 11.013325, -7.262086, 1.428196
145.765403, 11.010663, -7.290363, 1.431349
145.865817, 11.008256, -7.321514, 1.429539
145.965330, 11.005469, -7.354486, 1.431731
146.065434, 11.004206, -7.381050, 1.429711
146.165437, 11.004379, -7.407368, 1.428520
146.265419, 11.003212, -7.436654, 1.425216
146.365330, 11.002862, -7.467816, 1.420917
146.466405, 11.004623, -7.493896, 1.411967
146.565272, 11.006192, -7.521402, 1.411107
146.665451, 11.006505, -7.547630, 1.414685
146.768023, 11.011095, -7.570519, 1.420671
146.865741, 11.014452, -7.602291, 1.416329
146.965513, 11.020980, -7.627579, 1.417185
147.065477, 11.028000, -7.654629, 1.412334
147.165436, 11.033899, -7.681685, 1.415316
147.265488, 11.039458, -7.705735, 1.417107
147.366776, 11.046119, -7.724172, 1.418677
147.465541, 11.059553, -7.735981, 1.413345
147.565533, 11.074342, -7.745840, 1.413001
147.665625, 11.088176, -7.752209, 1.423520
147.766069, 11.098870, -7.757778, 1.423864
147.866413, 11.112891, -7.762522, 1.441072
147.965375, 11.128648, -7.760924, 1.452192
148.065394, 11.143093, -7.756763, 1.456074
148.165377, 11.148728, -7.755876, 1.457893
148.265466, 11.155284, -7.755560, 1.457374
148.365407, 11.169929, -7.752984, 1.450140
148.465746, 11.180165, -7.760892, 1.448700
148.565399, 11.193055, -7.768002, 1.442053
148.665724, 11.200426, -7.776174, 1.440790
148.765373, 11.207361, -7.785572, 1.445915
148.865554, 11.214778, -7.797679, 1.452396
148.965668, 11.220568, -7.814749, 1.455866
149.065799, 11.225958, -7.834559, 1.450034
149.165367, 11.230542, -7.857353, 1.449129
149.265882, 11.239826, -7.887873, 1.451526
149.365640, 11.245034, -7.920731, 1.447595
149.465312, 11.245836, -7.950503, 1.441965
149.565435, 11.246882, -7.980081, 1.439910
149.665572, 11.246045, -8.015060, 1.436238
149.765673, 11.245540, -8.049104, 1.418690
149.865393, 11.241108, -8.086904, 1.410981
149.965316, 11.238013, -8.122804, 1.399092
150.065448, 11.233279, -8.153529, 1.385014
150.165388, 11.229013, -8.186072, 1.380499
150.265463, 11.224005, -8.216884, 1.367165
150.365468, 11.216180, -8.251579, 1.362522
150.466044, 11.209875, -8.286691, 1.361050
150.565968, 11.203904, -8.323051, 1.355952
150.665683, 11.201127, -8.352098, 1.337629
150.765331, 11.198738, -8.382231, 1.327414
150.865893, 11.193471, -8.405578, 1.323745
150.965636, 11.187530, -8.433671, 1.320848
151.065715, 11.179117, -8.464868, 1.316514
151.165510, 11.167859, -8.500221, 1.318875
151.265456, 11.157245, -8.535737, 1.317870
151.365222, 11.144481, -8.571106, 1.315648
151.465403, 11.129061, -8.607917, 1.301149
151.565490, 11.117674, -8.640506, 1.296195
151.665372, 11.108674, -8.669715, 1.288094
151.765570, 11.100343, -8.701263, 1.286743
151.865469, 11.091910, -8.735377, 1.281834
151.965492, 11.081673, -8.764935, 1.285853
152.065481, 11.070516, -8.796706, 1.303085
152.165490, 11.061669, -8.825747, 1.318612
152.265885, 11.058387, -8.852112, 1.332271
152.365453, 11.052030, -8.874093, 1.353603
152.466220, 11.039309, -8.903349, 1.369239
152.565478, 11.031089, -8.933492, 1.386847
152.665482, 11.022261, -8.960827, 1.395300
152.766033, 11.012964, -8.988752, 1.393543
152.865365, 11.002443, -9.021615, 1.398220
152.965399, 10.995959, -9.053167, 1.402026
153.065627, 10.994376, -9.082949, 1.414337
153.165927, 10.993052, -9.100713, 1.420006
153.265338, 10.994397, -9.119080, 1.430631
153.366192, 10.993694, -9.137692, 1.437554
153.465351, 10.990951, -9.166830, 1.438986
153.565582, 10.990173, -9.194644, 1.430556
153.665640, 10.988789, -9.216234, 1.417104
153.765785, 10.992813, -9.237150, 1.409456
153.865750, 10.990863, -9.256826, 1.408514
153.965427, 10.985578, -9.276364, 1.403818
154.065456, 10.984989, -9.307657, 1.397709
154.165395, 10.983910, -9.344118, 1.381090
154.265438, 10.981356, -9.376746, 1.369166
154.365426, 10.978576, -9.400893, 1.352994
154.465957, 10.977050, -9.426211, 1.341277
154.565306, 10.975108, -9.444032, 1.333524
154.665438, 10.971627, -9.459722, 1.326943
154.765471, 10.966612, -9.480486, 1.320643
154.865325, 10.964587, -9.502996, 1.312164
154.965330, 10.962159, -9.525230, 1.300213
155.065341, 10.958814, -9.550019, 1.286870
155.165356, 10.958961, -9.563364, 1.286962
155.265387, 10.959124, -9.585029, 1.278184
155.365605, 10.957320, -9.606115, 1.269376
155.465399, 10.955638, -9.624603, 1.272693
155.565370, 10.957554, -9.636485, 1.270827
155.665429, 10.960427, -9.647712, 1.275152
155.765346, 10.960456, -9.661634, 1.269864
155.865328, 10.958387, -9.677370, 1.266285
155.965432, 10.954289, -9.692515, 1.270726
156.065356, 10.950874, -9.709025, 1.267015
156.165710, 10.951732, -9.721950, 1.263894
156.265769, 10.952384, -9.741062, 1.253399
156.365382, 10.952290, -9.759570, 1.238140
156.465421, 10.953513, -9.778619, 1.227736
156.565702, 10.953449, -9.798744, 1.221908
156.665391, 10.954677, -9.814885, 1.230137
156.765566, 10.955109, -9.828107, 1.228195
156.865619, 10.956104, -9.843541, 1.230517
156.965361, 10.949447, -9.856430, 1.233550
157.065451, 10.944899, -9.873542, 1.237021
157.165991, 10.937978, -9.898868, 1.238260
157.265580, 10.924341, -9.924704, 1.241191
157.365522, 10.920966, -9.956872, 1.242783
157.465564, 10.918259, -9.985898, 1.254787
157.565376, 10.912725, -10.016314, 1.266054
157.665375, 10.913644, -10.040317, 1.272628
157.765414, 10.913451, -10.062832, 1.277524
157.865954, 10.910477, -10.087631, 1.281796
157.965433, 10.905722, -10.111690, 1.291078
158.065696, 10.895617, -10.135280, 1.293337
158.165425, 10.887092, -10.159196, 1.298525
158.265231, 10.880416, -10.179240, 1.293658
158.365561, 10.878829, -10.198990, 1.293371
158.465855, 10.877531, -10.223127, 1.295596
158.565510, 10.877510, -10.251739, 1.296890
158.665358, 10.881733, -10.276341, 1.294450
158.765693, 10.876387, -10.300208, 1.296043
158.865736, 10.877805, -10.327010, 1.303631
158.965607, 10.878891, -10.357746, 1.315987
159.065514, 10.876045, -10.382638, 1.327883
159.166025, 10.874219, -10.403329, 1.329876
159.265277, 10.874191, -10.424006, 1.314993
159.365500, 10.873287, -10.445116, 1.314761
159.465302, 10.866047, -10.472157, 1.313360
159.565391, 10.860260, -10.496438, 1.323945
159.665491, 10.851239, -10.522669, 1.347022
159.765377, 10.849080, -10.541076, 1.365171
159.865327, 10.843711, -10.561402, 1.392231
159.965313, 10.837146, -10.583082, 1.418157
160.065811, 10.839378, -10.605715, 1.438613
160.165362, 10.846930, -10.625334, 1.435592
160.265345, 10.854589, -10.643726, 1.415888
160.365399, 10.860736, -10.667353, 1.394451
160.466412, 10.870800, -10.688939, 1.371622
160.565384, 10.885121, -10.713246, 1.357429
160.665924, 10.903370, -10.736420, 1.355520
160.765636, 10.920045, -10.760096, 1.355814
160.865370, 10.930906, -10.781735, 1.364183
160.965272, 10.944509, -10.801823, 1.365731
161.065613, 10.963747, -10.821418, 1.366097
161.165362, 10.985649, -10.837910, 1.359655
161.265364, 11.006127, -10.851984, 1.345817
161.365434, 11.029352, -10.871306, 1.332107
161.466967, 11.046919, -10.891756, 1.334814
161.565331, 11.065867, -10.910510, 1.338921
161.665584, 11.082086, -10.930403, 1.351332
161.765796, 11.105067, -10.955635, 1.368073
161.866001, 11.125298, -10.979563, 1.379485
161.965529, 11.146923, -10.998361, 1.401584
162.065432, 11.168925, -11.010333, 1.403380
162.165406, 11.187766, -11.028717, 1.407838
162.265381, 11.206423, -11.044846, 1.401509
162.365355, 11.223002, -11.059870, 1.394095
162.465911, 11.236834, -11.081066, 1.388744
162.565351, 11.248274, -11.104723, 1.380399
162.665848, 11.254724, -11.128864, 1.366118
162.765302, 11.261332, -11.149714, 1.351584
162.865434, 11.275682, -11.176645, 1.346622
162.965852, 11.297279, -11.205416, 1.341636
163.065563, 11.317741, -11.229038, 1.340366
163.165480, 11.330592, -11.246587, 1.338618
163.265297, 11.345688, -11.270061, 1.336120
163.365366, 11.361991, -11.292982, 1.337455
163.465465, 11.377271, -11.316871, 1.331251
163.565690, 11.396766, -11.335316, 1.327132
163.665390, 11.414804, -11.355423, 1.330745
163.765409, 11.427590, -11.381372, 1.334476
163.865649, 11.444392, -11.405992, 1.339345
163.965314, 11.468795, -11.432761, 1.345979
164.065376, 11.488796, -11.462890, 1.351187
164.165514, 11.512644, -11.488574, 1.359609
164.265395, 11.535330, -11.514118, 1.357039
164.365348, 11.555713, -11.541343, 1.352567
164.465782, 11.570643, -11.559932, 1.348953
164.565372, 11.580098, -11.575724, 1.346551
164.665758, 11.588849, -11.586455, 1.348731
164.765437, 11.600469, -11.611366, 1.351416
164.865356, 11.604219, -11.629148, 1.353005
164.965775, 11.610919, -11.652349, 1.355685
165.065383, 11.616214, -11.673014, 1.361425
165.165500, 11.627695, -11.690606, 1.365558
165.265495, 11.637403, -11.710329, 1.361779
165.365303, 11.650112, -11.738460, 1.362358
165.465816, 11.657356, -11.758233, 1.371212
165.565364, 11.671884, -11.784906, 1.374838
165.665381, 11.684839, -11.811387, 1.377789
165.765719, 11.697751, -11.836229, 1.384197
165.865446, 11.715166, -11.864832, 1.392314
165.965366, 11.730620, -11.895669, 1.388251
166.065388, 11.744252, -11.924131, 1.395704
166.165446, 11.756970, -11.953561, 1.409880
166.265400, 11.763681, -11.988662, 1.411328
166.365702, 11.766627, -12.021340, 1.416288
166.465490, 11.772311, -12.055449, 1.407019
166.565864, 11.780191, -12.078433, 1.405918
166.665395, 11.784393, -12.104333, 1.399565
166.765465, 11.791027, -12.131692, 1.398961
166.865373, 11.795351, -12.159681, 1.409387
166.965542, 11.803417, -12.186746, 1.414000
167.065489, 11.811773, -12.204627, 1.409187
167.165422, 11.816624, -12.225296, 1.403186
167.265456, 11.817469, -12.250764, 1.403636
167.365744, 11.815327, -12.271827, 1.401426
167.465509, 11.820482, -12.290625, 1.408846
167.565388, 11.830013, -12.310969, 1.411000
167.665360, 11.833583, -12.337195, 1.409438
167.765602, 11.842371, -12.358708, 1.404992
167.865560, 11.850008, -12.382464, 1.398750
167.965515, 11.857953, -12.402564, 1.392373
168.065368, 11.861252, -12.420631, 1.384808
168.165673, 11.863242, -12.444286, 1.378009
168.265336, 11.865496, -12.474271, 1.367573
168.365570, 11.870970, -12.505713, 1.346917
168.465348, 11.879603, -12.533353, 1.325797
168.565441, 11.891865, -12.557074, 1.308415
168.665478, 11.901838, -12.584935, 1.299265
168.765421, 11.919124, -12.610107, 1.297169
168.865356, 11.931890, -12.632865, 1.302805
168.965464, 11.942707, -12.666440, 1.306138
169.065434, 11.952408, -12.698604, 1.316282
169.165436, 11.962453, -12.728062, 1.327040
169.265898, 11.967355, -12.762304, 1.336039
169.365315, 11.973017, -12.796553, 1.347889
169.465387, 11.983851, -12.824285, 1.360130
169.565284, 11.992434, -12.848576, 1.363976
169.665575, 11.998259, -12.872948, 1.381849
169.765515, 12.000130, -12.894183, 1.393634
169.865556, 12.001203, -12.916865, 1.402296
169.965560, 12.005664, -12.943078, 1.406704
170.065373, 12.007796, -12.971997, 1.413202
170.165321, 12.014507, -12.995720, 1.413333
170.265390, 12.019741, -13.010019, 1.398633
170.365418, 12.027923, -13.019215, 1.388385
170.465407, 12.037092, -13.026191, 1.383931
170.566498, 12.049338, -13.028242, 1.380876
170.665367, 12.069637, -13.029096, 1.380651
170.765460, 12.088252, -13.024290, 1.389895
170.866004, 12.104199, -13.018446, 1.394664
170.965373, 12.121629, -13.010673, 1.399625
171.065394, 12.150034, -12.998436, 1.396719
171.165967, 12.186712, -12.989433, 1.394939
171.265408, 12.222116, -12.979658, 1.399648
171.365363, 12.256649, -12.975126, 1.408726
171.466141, 12.283496, -12.972447, 1.409316
171.565478, 12.339454, -12.965989, 1.405199
171.665905, 12.384215, -12.964300, 1.404559
171.765445, 12.436288, -12.966333, 1.370549
171.865579, 12.486509, -12.969213, 1.236767
171.965430, 12.528388, -12.968849, 1.305613
172.065266, 12.561534, -12.977051, 1.378529
172.165682, 12.595353, -12.989920, 1.406001
172.265367, 12.641428, -13.000049, 1.420074
172.365350, 12.677393, -13.019674, 1.411079
172.465378, 12.713020, -13.045801, 1.394299
172.565448, 12.750053, -13.067548, 1.368717
172.665353, 12.782083, -13.089015, 1.352150
172.765501, 12.809021, -13.113622, 1.344005
172.865324, 12.838749, -13.134951, 1.339455
172.965380, 12.870528, -13.162412, 1.329071
173.065622, 12.901967, -13.197135, 1.319998
173.165649, 12.923622, -13.220294, 1.321695
173.265367, 12.947051, -13.256462, 1.324145
173.365502, 12.974120, -13.286080, 1.333182
173.465429, 12.996006, -13.315463, 1.337138
173.565623, 13.027926, -13.345930, 1.341056
173.665629, 13.059893, -13.378515, 1.342161
173.765373, 13.088824, -13.413026, 1.347520
173.865465, 13.125205, -13.445244, 1.352476
173.966064, 13.158340, -13.458353, 1.372651
174.065352, 13.190945, -13.469602, 1.367546
174.165466, 13.221104, -13.480069, 1.376228
174.265424, 13.254981, -13.493823, 1.385692
174.365789, 13.289914, -13.504707, 1.385850
174.465838, 13.326820, -13.509136, 1.374772
174.565455, 13.364961, -13.505960, 1.376204
174.665707, 13.397167, -13.499849, 1.377109
174.765492, 13.432195, -13.495517, 1.371964
174.865356, 13.463385, -13.495881, 1.375791
174.965456, 13.485969, -13.494614, 1.383408
175.065713, 13.514358, -13.497365, 1.385572
175.165398, 13.541955, -13.498607, 1.381945
175.265351, 13.567111, -13.502348, 1.382035
175.365552, 13.588416, -13.498851, 1.389849
175.466287, 13.610240, -13.500328, 1.398483
175.565384, 13.634417, -13.504548, 1.404932
175.665412, 13.669035, -13.506079, 1.409208
175.765407, 13.699791, -13.504125, 1.406833
175.865422, 13.725451, -13.505888, 1.400068
175.965559, 13.757324, -13.510205, 1.401418
176.065438, 13.789092, -13.514218, 1.403824
176.165467, 13.819405, -13.521644, 1.399662
176.265338, 13.852814, -13.524954, 1.392741
176.365360, 13.882057, -13.527778, 1.395212
176.465501, 13.910948, -13.538781, 1.392800
176.565801, 13.934761, -13.557493, 1.386348
176.665442, 13.962338, -13.575218, 1.387355
176.765400, 13.991133, -13.593232, 1.391558
176.865533, 14.016483, -13.606561, 1.389282
176.965430, 14.046789, -13.625387, 1.387962
177.065455, 14.077400, -13.646122, 1.401745
177.165366, 14.107746, -13.664571, 1.411607
177.265374, 14.137204, -13.689347, 1.423139
177.365383, 14.166275, -13.714786, 1.427609
177.465972, 14.190904, -13.733298, 1.430187
177.565346, 14.215664, -13.751413, 1.432107
177.666531, 14.241794, -13.767229, 1.430532
177.765301, 14.265089, -13.784636, 1.430008
177.865522, 14.290542, -13.804981, 1.425630
177.965433, 14.317626, -13.827440, 1.424232
178.065597, 14.345265, -13.849392, 1.417147
178.165419, 14.372962, -13.865085, 1.415153
178.265391, 14.404542, -13.885341, 1.424582
178.365721, 14.434243, -13.899360, 1.420745
178.465433, 14.462033, -13.910059, 1.417404
178.565710, 14.493616, -13.920863, 1.408474
178.665465, 14.525217, -13.925996, 1.399418
178.765441, 14.560622, -13.938275, 1.381784
178.865460, 14.594263, -13.950900, 1.370819
178.966021, 14.631198, -13.955896, 1.365816
179.065387, 14.671673, -13.968223, 1.356545
179.165340, 14.705057, -13.973203, 1.353973
179.265341, 14.737762, -13.986107, 1.349965
179.365361, 14.762873, -13.994961, 1.347781
179.465749, 14.783667, -14.005538, 1.340620
179.565685, 14.808044, -14.012158, 1.336534
179.666040, 14.830301, -14.020574, 1.338189
179.765490, 14.853265, -14.030885, 1.337944
179.865622, 14.875337, -14.042586, 1.338205
179.965395, 14.899833, -14.055352, 1.339642
180.065379, 14.918862, -14.068565, 1.339486
180.165411, 14.938226, -14.073822, 1.341272
180.265603, 14.955913, -14.086471, 1.341859
180.365482, 14.976747, -14.098888, 1.344968
180.465434, 15.001235, -14.113962, 1.344559
180.565645, 15.022469, -14.131019, 1.344777
180.665551, 15.040837, -14.147791, 1.355692
180.765620, 15.058593, -14.167153, 1.361368
180.865333, 15.082143, -14.181276, 1.362275
180.965753, 15.102155, -14.192947, 1.361565
181.065814, 15.119508, -14.197475, 1.363494
181.165356, 15.138156, -14.203755, 1.352797
181.265423, 15.157256, -14.216515, 1.345806
181.365599, 15.177046, -14.231301, 1.339982
181.465530, 15.196116, -14.242696, 1.337829
181.565482, 15.214857, -14.251824, 1.340794
181.665648, 15.232382, -14.260212, 1.335141
181.765406, 15.254414, -14.276127, 1.319655
181.865513, 15.274116, -14.290495, 1.310484
181.965541, 15.295207, -14.304572, 1.306952
182.065411, 15.317350, -14.317774, 1.299022
182.165571, 15.339219, -14.332616, 1.288515
182.265418, 15.361749, -14.351639, 1.280191
182.365475, 15.384052, -14.376647, 1.284032
182.465465, 15.402788, -14.407488, 1.287478
182.565355, 15.426156, -14.432101, 1.285468
182.665479, 15.444043, -14.452936, 1.275470
182.765620, 15.457055, -14.469275, 1.256470
182.865476, 15.465564, -14.489815, 1.241821
182.965491, 15.473167, -14.509109, 1.240324
183.065727, 15.484104, -14.527926, 1.237385
183.165512, 15.493168, -14.548196, 1.232388
183.265674, 15.499414, -14.561741, 1.237808
183.365490, 15.506553, -14.569291, 1.235332
183.465289, 15.509568, -14.576807, 1.233694
183.565650, 15.505162, -14.573669, 1.237496
183.665526, 15.495275, -14.570124, 1.236742
183.765419, 15.487236, -14.570176, 1.241295
183.865445, 15.481562, -14.566172, 1.245190
183.965734, 15.474576, -14.562022, 1.249871
184.065458, 15.464209, -14.556124, 1.265022
184.165390, 15.456070, -14.552813, 1.276684
184.265327, 15.447961, -14.553394, 1.287019
184.365489, 15.441779, -14.557149, 1.299416
184.465355, 15.436352, -14.561569, 1.307691
184.565299, 15.428504, -14.564821, 1.314952
184.665393, 15.426429, -14.573958, 1.316555
184.765472, 15.430273, -14.587151, 1.316059
184.865378, 15.439736, -14.604439, 1.320792
184.965662, 15.449706, -14.625649, 1.327071
185.065398, 15.461439, -14.641810, 1.326164
185.165332, 15.473521, -14.658992, 1.329485
185.265705, 15.491993, -14.681185, 1.331919
185.365500, 15.510816, -14.705737, 1.341409
185.465431, 15.527575, -14.725946, 1.354612
185.565490, 15.541156, -14.745926, 1.362575
185.665467, 15.552157, -14.766564, 1.369157
185.765419, 15.564183, -14.786773, 1.379002
185.865386, 15.570977, -14.807038, 1.375518
185.965470, 15.568835, -14.822812, 1.377706
186.065410, 15.570206, -14.832381, 1.378784
186.165421, 15.559151, -14.842492, 1.373223
186.265515, 15.547064, -14.854002, 1.372550
186.365533, 15.533430, -14.861984, 1.370462
186.465429, 15.518814, -14.877956, 1.371421
186.565424, 15.504366, -14.897085, 1.377641
186.665352, 15.487542, -14.914500, 1.383540
186.765292, 15.469858, -14.928713, 1.393169
186.865456, 15.451876, -14.940416, 1.399059
186.965822, 15.428393, -14.953436, 1.398579
187.065476, 15.404730, -14.964032, 1.405260
187.165428, 15.380514, -14.978506, 1.409875
187.265423, 15.358450, -14.995020, 1.416656
187.365746, 15.337218, -15.007760, 1.418948
187.465455, 15.319996, -15.022289, 1.423581
187.565448, 15.304827, -15.038553, 1.432636
187.665433, 15.288000, -15.059453, 1.442697
187.765289, 15.272306, -15.080216, 1.452887
187.865691, 15.257461, -15.101013, 1.463835
187.965509, 15.240721, -15.116744, 1.473929
188.065464, 15.226483, -15.131799, 1.480420
188.165407, 15.212433, -15.149787, 1.481441
188.265425, 15.198164, -15.167737, 1.487225
188.365435, 15.185470, -15.182950, 1.491454
188.465393, 15.171605, -15.197472, 1.487131
188.565435, 15.164274, -15.212299, 1.473491
188.665329, 15.148354, -15.229066, 1.469246
188.766973, 15.133433, -15.243187, 1.481545
188.865420, 15.115156, -15.257458, 1.524388
188.965869, 15.091504, -15.275067, 1.536158
189.065991, 15.070271, -15.289911, 1.535008
189.165559, 15.049539, -15.303604, 1.517484
189.265321, 15.029744, -15.316225, 1.489267
189.365447, 15.013685, -15.334075, 1.478048
189.465672, 14.997414, -15.352595, 1.465055
189.565331, 14.981748, -15.371696, 1.452382
189.665388, 14.967883, -15.383792, 1.431029
189.765570, 14.957273, -15.395165, 1.408253
189.865661, 14.945754, -15.411736, 1.392342
189.965480, 14.935208, -15.428036, 1.367923
190.066153, 14.928663, -15.444985, 1.353687
190.165395, 14.923548, -15.460783, 1.366938
190.265405, 14.917625, -15.472032, 1.366579
190.365392, 14.907899, -15.490063, 1.377278
190.465497, 14.897910, -15.507347, 1.374146
190.565523, 14.893264, -15.524812, 1.374597
190.665309, 14.884146, -15.543042, 1.368072
190.766902, 14.875210, -15.564544, 1.349958
190.865396, 14.871328, -15.582901, 1.345666
190.965352, 14.868947, -15.601781, 1.340831
191.065415, 14.866779, -15.619152, 1.342578
191.165681, 14.865141, -15.637425, 1.344433
191.265381, 14.860407, -15.653211, 1.339965
191.367066, 14.856669, -15.666408, 1.336590
191.465458, 14.850839, -15.678756, 1.341357
191.565596, 14.842485, -15.691541, 1.347581
191.665448, 14.829929, -15.703014, 1.362778
191.765661, 14.819788, -15.714819, 1.353877
191.865459, 14.812661, -15.725616, 1.355601
191.965389, 14.807584, -15.738495, 1.357137
192.065438, 14.806889, -15.752455, 1.371339
192.165725, 14.803815, -15.767230, 1.382327
192.265388, 14.803088, -15.778259, 1.386014
192.365458, 14.803935, -15.790995, 1.404740
192.465404, 14.803449, -15.805322, 1.411674
192.565581, 14.803332, -15.821141, 1.418658
192.665661, 14.803955, -15.839509, 1.426750
192.765781, 14.809837, -15.850095, 1.445073
192.866079, 14.815065, -15.861770, 1.451582
192.965836, 14.823689, -15.875892, 1.451460
193.066371, 14.830215, -15.885914, 1.446855
193.165595, 14.833358, -15.899603, 1.446893
193.265528, 14.836164, -15.911727, 1.442474
193.365864, 14.841418, -15.924502, 1.440601
193.465574, 14.846598, -15.938615, 1.436134
193.566147, 14.860425, -15.953100, 1.425496
193.665416, 14.873881, -15.967957, 1.412112
193.765722, 14.883808, -15.985598, 1.416127
193.865357, 14.890103, -16.005136, 1.412283
193.965506, 14.895816, -16.018147, 1.405732
194.065217, 14.896281, -16.027934, 1.390543
194.165426, 14.897507, -16.033248, 1.372304
194.265449, 14.899776, -16.039110, 1.352410
194.366940, 14.902327, -16.047856, 1.336837
194.466168, 14.904807, -16.059700, 1.326026
194.565438, 14.908352, -16.070916, 1.318826
194.665565, 14.908836, -16.078383, 1.315717
194.765651, 14.906600, -16.081741, 1.309644
194.865408, 14.906426, -16.091401, 1.300216
194.965763, 14.905594, -16.105821, 1.302280
195.065450, 14.904058, -16.119210, 1.303440
195.165448, 14.905244, -16.131012, 1.300167
195.265437, 14.906659, -16.145150, 1.299711
195.365876, 14.908963, -16.157472, 1.296577
195.465410, 14.908534, -16.168834, 1.300051
195.565404, 14.910328, -16.182114, 1.299811
195.665347, 14.911071, -16.196812, 1.293964
195.765414, 14.909032, -16.209214, 1.290932
195.865872, 14.907595, -16.225562, 1.292771
195.965379, 14.907050, -16.244247, 1.299313
196.065382, 14.905732, -16.264166, 1.303388
196.165897, 14.899537, -16.286552, 1.297227
196.265346, 14.894903, -16.310009, 1.296029
196.365458, 14.888397, -16.325416, 1.296828
196.465461, 14.878245, -16.335794, 1.298003
196.565732, 14.866809, -16.348483, 1.301986
196.665401, 14.858322, -16.359495, 1.303384
196.765418, 14.853478, -16.375765, 1.309359
196.867906, 14.848035, -16.388476, 1.317645
196.965403, 14.845141, -16.403171, 1.320740
197.065387, 14.843555, -16.419770, 1.320363
197.165471, 14.843034, -16.432949, 1.324567
197.265368, 14.843353, -16.450703, 1.328346
197.365420, 14.837911, -16.466797, 1.337529
197.465645, 14.828963, -16.477716, 1.346890
197.565399, 14.825043, -16.484324, 1.350041
197.665417, 14.818619, -16.494214, 1.356045
197.765567, 14.814862, -16.505300, 1.356321
197.865494, 14.809261, -16.521103, 1.358179
197.965460, 14.801381, -16.531918, 1.367181
198.066289, 14.793969, -16.545306, 1.383034
198.165446, 14.781620, -16.556648, 1.377142
198.265352, 14.769221, -16.567710, 1.366441
198.366397, 14.757019, -16.583843, 1.360464
198.465482, 14.744266, -16.604760, 1.355075
198.565424, 14.733049, -16.625710, 1.357371
198.665415, 14.725746, -16.642646, 1.354720
198.765529, 14.718907, -16.658646, 1.350614
198.865613, 14.715990, -16.669406, 1.351279
198.965651, 14.716457, -16.682389, 1.354284
199.065986, 14.719580, -16.696264, 1.359669
199.165253, 14.724818, -16.710992, 1.362913
199.265321, 14.730345, -16.721910, 1.369756
199.365413, 14.736481, -16.734625, 1.372477
199.465439, 14.743857, -16.747351, 1.377777
199.565416, 14.749255, -16.758301, 1.386619
199.665406, 14.757154, -16.767518, 1.396554
199.765408, 14.765386, -16.782947, 1.411647
199.865365, 14.780093, -16.794038, 1.427095
199.965406, 14.792539, -16.807154, 1.446834
200.065696, 14.796100, -16.819545, 1.450597
200.165302, 14.796314, -16.831292, 1.451128
200.265404, 14.799138, -16.842812, 1.444983
200.365631, 14.800331, -16.854429, 1.435072
200.465355, 14.802450, -16.866547, 1.412543
200.566490, 14.808001, -16.884974, 1.391610
200.665507, 14.809583, -16.899257, 1.377939
200.765442, 14.806340, -16.915516, 1.363273
200.865393, 14.803942, -16.929542, 1.354929
200.965347, 14.803308, -16.942041, 1.358334
201.065421, 14.800884, -16.956021, 1.365275
201.165322, 14.794819, -16.965917, 1.371390
201.265536, 14.788698, -16.977383, 1.373195
201.365429, 14.779469, -16.992272, 1.377356
201.465367, 14.766518, -17.006723, 1.374654
201.565399, 14.754580, -17.019801, 1.377170
201.665382, 14.742197, -17.029383, 1.374790
201.766070, 14.728601, -17.037990, 1.379749
201.865582, 14.717263, -17.046478, 1.377105
201.965349, 14.704877, -17.052064, 1.357563
202.065492, 14.694159, -17.066359, 1.351241
202.165384, 14.680488, -17.081647, 1.347440
202.265362, 14.666446, -17.096626, 1.352049
202.365633, 14.653864, -17.108720, 1.348091
202.465408, 14.645519, -17.121438, 1.346925
202.565392, 14.640228, -17.134177, 1.343259
202.665365, 14.637969, -17.148583, 1.344931
202.765464, 14.632696, -17.165132, 1.365428
202.866328, 14.624620, -17.176129, 1.388744
202.965717, 14.617070, -17.184375, 1.395211
203.065450, 14.607309, -17.192395, 1.385947
203.165309, 14.599567, -17.204734, 1.385447
203.265515, 14.592417, -17.215813, 1.385869
203.366164, 14.581001, -17.229249, 1.390837
203.465358, 14.571304, -17.240833, 1.394918
203.565439, 14.561623, -17.253449, 1.397073
203.665412, 14.552939, -17.264128, 1.393570
203.765306, 14.546271, -17.276751, 1.377411
203.865419, 14.540955, -17.285749, 1.366340
203.965407, 14.532323, -17.293353, 1.356207
204.065396, 14.525290, -17.298988, 1.353087
204.165654, 14.520030, -17.305561, 1.346672
204.266073, 14.511079, -17.315231, 1.342420
204.365497, 14.502241, -17.324827, 1.337880
204.465482, 14.489945, -17.333388, 1.332747
204.565678, 14.483168, -17.345440, 1.332544
204.665414, 14.480108, -17.357036, 1.324386
204.765323, 14.475942, -17.373510, 1.314792
204.865772, 14.469491, -17.385781, 1.308833
204.965407, 14.466192, -17.395837, 1.296441
205.065636, 14.459945, -17.401569, 1.291036
205.165352, 14.451335, -17.409972, 1.291749
205.265614, 14.451960, -17.417599, 1.286142
205.365621, 14.453065, -17.426764, 1.286300
205.465348, 14.456644, -17.434743, 1.286273
205.565864, 14.455609, -17.441489, 1.292219
205.665498, 14.447254, -17.448875, 1.298527
205.765403, 14.443079, -17.454936, 1.309532
205.865418, 14.437316, -17.459479, 1.319224
205.965370, 14.431832, -17.466396, 1.332057
206.065454, 14.425011, -17.471955, 1.336306
206.165378, 14.418748, -17.479528, 1.342003
206.265432, 14.408764, -17.490405, 1.346531
206.365434, 14.400665, -17.500172, 1.343817
206.465596, 14.393604, -17.512285, 1.340963
206.565340, 14.387981, -17.525464, 1.342197
206.665407, 14.379068, -17.535471, 1.347194
206.765371, 14.371643, -17.545903, 1.350076
206.865429, 14.365156, -17.557374, 1.354935
206.966046, 14.363776, -17.563423, 1.353574
207.065451, 14.358715, -17.568429, 1.351322
207.166003, 14.354304, -17.577197, 1.358299
207.265647, 14.353835, -17.585374, 1.367785
207.365403, 14.354351, -17.591009, 1.374010
207.465454, 14.353800, -17.597544, 1.381351
207.565449, 14.353472, -17.605392, 1.377688
207.666498, 14.350884, -17.612373, 1.384563
207.765858, 14.351380, -17.614789, 1.395487
207.867206, 14.361592, -17.623729, 1.396562
207.965497, 14.369261, -17.630289, 1.405452
208.065486, 14.376582, -17.639821, 1.413672
208.165373, 14.377226, -17.648200, 1.427499
208.265586, 14.376326, -17.662299, 1.426317
208.365624, 14.376919, -17.673835, 1.430350
208.465427, 14.376965, -17.684745, 1.429740
208.565361, 14.377739, -17.699286, 1.430504
208.665377, 14.382168, -17.715345, 1.428969
208.765452, 14.388806, -17.732319, 1.427967
208.865411, 14.396281, -17.750712, 1.430375
208.965387, 14.401921, -17.764265, 1.416997
209.065382, 14.408596, -17.773876, 1.398187
209.165403, 14.408738, -17.782598, 1.367700
209.265645, 14.406985, -17.793535, 1.356911
209.366954, 14.404975, -17.805183, 1.353560
209.465299, 14.400654, -17.821478, 1.364857
209.566062, 14.396151, -17.835931, 1.384673
209.665470, 14.389141, -17.850585, 1.401575
209.765413, 14.382466, -17.864775, 1.406389
209.865726, 14.380913, -17.879723, 1.400730
209.965538, 14.378829, -17.895502, 1.396464
210.065364, 14.375678, -17.909284, 1.395927
210.165870, 14.371734, -17.924172, 1.408449
210.265337, 14.363722, -17.939704, 1.415671
210.365397, 14.356810, -17.952456, 1.402868
210.465834, 14.348041, -17.962728, 1.400814
210.565470, 14.339409, -17.973891, 1.407984
210.665364, 14.330734, -17.988914, 1.409464
210.765401, 14.327620, -17.996789, 1.401837
210.866050, 14.322487, -18.009988, 1.414681
210.965973, 14.315470, -18.023363, 1.424324
211.065404, 14.309385, -18.033379, 1.425791
211.165631, 14.306356, -18.042902, 1.427641
211.265451, 14.303906, -18.054251, 1.423935
211.366213, 14.301416, -18.064592, 1.427221
211.465674, 14.297208, -18.075028, 1.431349
211.565369, 14.294550, -18.086779, 1.433383
211.665410, 14.294689, -18.096474, 1.440550
211.765690, 14.294587, -18.107220, 1.447196
211.865565, 14.291210, -18.118334, 1.450850
211.965422, 14.290836, -18.131320, 1.457080
212.065378, 14.293128, -18.142431, 1.461096
212.165465, 14.292519, -18.152230, 1.461199
212.265267, 14.292196, -18.160208, 1.461598
212.366059, 14.290806, -18.171178, 1.448857
212.465564, 14.291731, -18.182682, 1.428700
212.565505, 14.290789, -18.189885, 1.412138
212.665486, 14.289856, -18.201940, 1.406364
212.765377, 14.286503, -18.212037, 1.403098
212.865404, 14.282678, -18.220385, 1.391704
212.965419, 14.278868, -18.229958, 1.385749
213.065587, 14.272448, -18.239476, 1.380095
213.165476, 14.265923, -18.247676, 1.372115
213.265331, 14.258767, -18.255264, 1.362221
213.365429, 14.252270, -18.263439, 1.361648
213.465539, 14.244334, -18.273712, 1.354580
213.565802, 14.242624, -18.282732, 1.346013
213.665414, 14.233464, -18.292597, 1.346855
213.765507, 14.223394, -18.301311, 1.352776
213.865275, 14.214971, -18.314175, 1.362419
213.965378, 14.206713, -18.325463, 1.377441
214.065500, 14.196336, -18.338867, 1.380096
214.165489, 14.186089, -18.350248, 1.383901
214.265375, 14.181254, -18.356116, 1.387448
214.365620, 14.174987, -18.362064, 1.396358
214.465429, 14.169532, -18.369823, 1.400898
214.565396, 14.160395, -18.379971, 1.408885
214.665420, 14.155930, -18.388319, 1.415879
214.765428, 14.152644, -18.394534, 1.424241
214.865379, 14.151213, -18.402336, 1.423669
214.965765, 14.150586, -18.409441, 1.406865
215.065644, 14.149138, -18.417884, 1.407214
215.165854, 14.151973, -18.425352, 1.400437
215.265742, 14.156579, -18.435461, 1.401010
215.366395, 14.155954, -18.445109, 1.397395
215.465523, 14.158252, -18.454172, 1.400183
215.566114, 14.162372, -18.463349, 1.400244
215.665380, 14.169251, -18.470375, 1.404960
215.765480, 14.177322, -18.480760, 1.403350
215.865535, 14.182298, -18.495224, 1.408133
215.965461, 14.186367, -18.509064, 1.416988
216.065805, 14.189557, -18.520161, 1.419465
216.165426, 14.195052, -18.527755, 1.417232
216.265362, 14.197260, -18.534200, 1.412320
216.365400, 14.196614, -18.540762, 1.407705
216.465729, 14.199385, -18.548993, 1.400821
216.565581, 14.201026, -18.560504, 1.399093
216.665462, 14.199855, -18.569818, 1.394771
216.765589, 14.195889, -18.577842, 1.384581
216.865405, 14.190168, -18.591559, 1.374500
216.965700, 14.184954, -18.604698, 1.377216
217.065443, 14.180612, -18.618814, 1.378346
217.165548, 14.177045, -18.630505, 1.384102
217.265485, 14.177798, -18.641349, 1.387298
217.365389, 14.176886, -18.651243, 1.381668
217.466000, 14.168182, -18.662537, 1.372701
217.565377, 14.160698, -18.676379, 1.361406
217.665917, 14.154485, -18.688038, 1.350183
217.765539, 14.148833, -18.700824, 1.346419
217.865570, 14.140314, -18.717828, 1.339264
217.965408, 14.133376, -18.733735, 1.339373
218.066452, 14.129568, -18.744541, 1.343998
218.165617, 14.123786, -18.754974, 1.336637
218.265254, 14.120587, -18.766057, 1.332461
218.365661, 14.121391, -18.777220, 1.328677
218.465414, 14.122072, -18.790187, 1.327530
218.565331, 14.120601, -18.804288, 1.325824
218.665789, 14.117891, -18.817077, 1.320942
218.765611, 14.113051, -18.831930, 1.317900
218.865355, 14.109392, -18.848337, 1.321764
218.965497, 14.107290, -18.868360, 1.324517
219.065777, 14.102415, -18.886890, 1.330940
219.165275, 14.103656, -18.901526, 1.336146
219.265476, 14.107272, -18.915844, 1.348229
219.365414, 14.117263, -18.930333, 1.352056
219.465381, 14.122412, -18.945949, 1.349300
219.565473, 14.128915, -18.961295, 1.333784
219.665417, 14.130776, -18.975872, 1.328576
219.765348, 14.133393, -18.994704, 1.326640
219.865716, 14.131895, -19.014382, 1.327269
219.965734, 14.136862, -19.032133, 1.321476
220.065877, 14.136456, -19.047983, 1.309201
220.165407, 14.135504, -19.067526, 1.299615
220.265449, 14.135223, -19.083409, 1.291214
220.365407, 14.137223, -19.100640, 1.274496
220.465745, 14.138899, -19.117590, 1.254677
220.565481, 14.143199, -19.137285, 1.245668
220.665375, 14.144992, -19.158823, 1.244028
220.765491, 14.143865, -19.175227, 1.240074
220.865372, 14.142470, -19.190834, 1.235435
220.966992, 14.143864, -19.206497, 1.230768
221.065810, 14.147466, -19.217935, 1.225976
221.165705, 14.149225, -19.229839, 1.222366
221.265514, 14.158706, -19.239295, 1.211662
221.365437, 14.162734, -19.249945, 1.204949
221.465551, 14.163841, -19.262961, 1.213345
221.565425, 14.167001, -19.275672, 1.222248
221.665466, 14.168315, -19.286622, 1.221979
221.765519, 14.170868, -19.299285, 1.228140
221.865429, 14.171916, -19.314771, 1.230903
221.965652, 14.172529, -19.332539, 1.237011
222.065410, 14.172110, -19.352921, 1.241279
222.165408, 14.173267, -19.373710, 1.241596
222.265453, 14.175572, -19.391828, 1.246762
222.365701, 14.174960, -19.417615, 1.256305
222.466057, 14.172414, -19.443106, 1.261186
222.565331, 14.172733, -19.470215, 1.270312
222.665807, 14.174410, -19.494894, 1.269442
222.765440, 14.175754, -19.518372, 1.272348
222.865392, 14.177121, -19.541835, 1.278090
222.965302, 14.180348, -19.565942, 1.278970
223.065509, 14.188457, -19.585118, 1.278664
223.165424, 14.197878, -19.605064, 1.272454
223.265427, 14.199424, -19.623736, 1.265755
223.365609, 14.198959, -19.641067, 1.270086
223.465503, 14.201259, -19.656608, 1.283230
223.565392, 14.205240, -19.673355, 1.292362
223.665478, 14.208932, -19.692262, 1.302612
223.765330, 14.217563, -19.710951, 1.307212
223.865386, 14.221197, -19.730309, 1.309259
223.965403, 14.226198, -19.752679, 1.313236
224.065448, 14.228958, -19.774392, 1.318405
224.165441, 14.231137, -19.799850, 1.318191
224.265451, 14.235733, -19.825214, 1.321505
224.365930, 14.239295, -19.852392, 1.328268
224.465442, 14.239704, -19.879080, 1.343210
224.565629, 14.243115, -19.902577, 1.351018
224.665466, 14.249794, -19.927166, 1.352357
224.765439, 14.253885, -19.949047, 1.353531
224.865384, 14.255518, -19.970861, 1.358531
224.965523, 14.255633, -19.992423, 1.365037
225.065502, 14.257464, -20.016334, 1.380720
225.165377, 14.261451, -20.039360, 1.397362
225.265677, 14.265750, -20.062573, 1.407586
225.365597, 14.270137, -20.086500, 1.416719
225.466604, 14.277647, -20.110855, 1.418654
225.565295, 14.288804, -20.131234, 1.420985
225.665414, 14.301944, -20.154545, 1.421359
225.765299, 14.313786, -20.177427, 1.425236
225.865600, 14.324212, -20.196481, 1.427742
225.965440, 14.334037, -20.211535, 1.428814
226.066017, 14.346159, -20.229793, 1.417627
226.165419, 14.361336, -20.244960, 1.407018
226.265296, 14.380141, -20.267503, 1.400492
226.366104, 14.395772, -20.289858, 1.383042
226.465478, 14.410046, -20.311430, 1.371303
226.565611, 14.424736, -20.333324, 1.388657
226.665818, 14.436602, -20.352527, 1.402529
226.765267, 14.449011, -20.370706, 1.406514
226.865509, 14.460691, -20.387383, 1.402300
226.965592, 14.468657, -20.409673, 1.401191
227.065900, 14.475566, -20.433686, 1.404013
227.165576, 14.482432, -20.458510, 1.400575
227.265326, 14.489745, -20.482815, 1.403150
227.365455, 14.493817, -20.507907, 1.411932
227.466279, 14.494070, -20.534748, 1.415770
227.565437, 14.493900, -20.562006, 1.415831
227.665640, 14.492619, -20.590579, 1.409879
227.765433, 14.494747, -20.613637, 1.410858
227.865291, 14.498289, -20.635393, 1.411295
227.965359, 14.500785, -20.654911, 1.405454
228.065471, 14.508050, -20.680126, 1.398756
228.165761, 14.515635, -20.704314, 1.406690
228.265367, 14.528035, -20.725089, 1.396804
228.365440, 14.540542, -20.747605, 1.397236
228.465969, 14.552702, -20.767927, 1.388333
228.565570, 14.563033, -20.788158, 1.389067
228.665388, 14.578231, -20.810462, 1.381893
228.765574, 14.591523, -20.832561, 1.380956
228.865839, 14.602409, -20.853163, 1.382858
228.965399, 14.611580, -20.873704, 1.387446
229.065848, 14.621674, -20.892960, 1.385289
229.165426, 14.631810, -20.914154, 1.373080
229.265382, 14.639530, -20.934024, 1.368788
229.365362, 14.646826, -20.952878, 1.359967
229.465514, 14.653274, -20.974103, 1.361539
229.565435, 14.655118, -20.997582, 1.363614
229.665381, 14.657468, -21.020840, 1.366144
229.765420, 14.659584, -21.044757, 1.373147
229.865425, 14.662356, -21.065754, 1.366051
229.965374, 14.667793, -21.085156, 1.379032
230.065413, 14.671206, -21.107623, 1.383101
230.165347, 14.672947, -21.127151, 1.394671
230.265440, 14.674469, -21.141445, 1.400352
230.366226, 14.672903, -21.162386, 1.400982
230.465521, 14.670348, -21.182966, 1.401099
230.566453, 14.669101, -21.199146, 1.394857
230.665454, 14.671702, -21.218215, 1.389025
230.765870, 14.677776, -21.230709, 1.385981
230.865425, 14.684160, -21.244791, 1.379355
230.965447, 14.691286, -21.261691, 1.385743
231.065366, 14.697119, -21.278556, 1.392114
231.165509, 14.702438, -21.296093, 1.400481
231.265438, 14.712445, -21.303440, 1.400175
231.365414, 14.717525, -21.315355, 1.399890
231.465303, 14.726517, -21.325301, 1.404356
231.565407, 14.736893, -21.336052, 1.408235
231.665364, 14.746055, -21.349738, 1.405595
231.765423, 14.756284, -21.366146, 1.415838
231.865299, 14.766709, -21.381276, 1.413622
231.965395, 14.775037, -21.399493, 1.409082
232.065471, 14.784232, -21.422950, 1.413738
232.165337, 14.790784, -21.441738, 1.414634
232.265836, 14.796262, -21.465384, 1.413881
232.366195, 14.803199, -21.483815, 1.388044
232.465382, 14.811511, -21.503801, 1.385175
232.565451, 14.823480, -21.522388, 1.384760
232.666098, 14.836559, -21.541036, 1.384557
232.765536, 14.847277, -21.564361, 1.388272
232.865433, 14.852386, -21.590741, 1.399361
232.965694, 14.857019, -21.619716, 1.402997
233.066086, 14.862242, -21.645229, 1.397059
233.165397, 14.869887, -21.667369, 1.398306
233.265351, 14.882735, -21.686974, 1.411724
233.365525, 14.896837, -21.705563, 1.418028
233.465418, 14.909960, -21.728031, 1.417107
233.565444, 14.922977, -21.749094, 1.419400
233.665498, 14.935185, -21.768834, 1.420843
233.766268, 14.950430, -21.790378, 1.419386
233.865388, 14.963883, -21.810078, 1.412795
233.966018, 14.980814, -21.831112, 1.407364
234.065363, 14.999322, -21.853562, 1.407271
234.165434, 15.017660, -21.877803, 1.415654
234.265360, 15.034326, -21.903145, 1.426702
234.365927, 15.052529, -21.925171, 1.430457
234.465339, 15.072569, -21.948609, 1.434529
234.565372, 15.091960, -21.974882, 1.437515
234.665356, 15.113171, -22.002395, 1.426676
234.765455, 15.136638, -22.030700, 1.414534
234.865356, 15.160924, -22.056067, 1.394517
234.965391, 15.185584, -22.081039, 1.377552
235.065339, 15.207539, -22.106813, 1.361308
235.165386, 15.228476, -22.135538, 1.358187
235.265381, 15.248962, -22.159950, 1.346458
235.365394, 15.268571, -22.187959, 1.338120
235.465672, 15.290834, -22.212847, 1.322498
235.565370, 15.312963, -22.234692, 1.312622
235.665403, 15.332872, -22.259258, 1.297324
235.766248, 15.350838, -22.280786, 1.281984
235.865412, 15.367164, -22.302934, 1.262876
235.965780, 15.386364, -22.329183, 1.248959
236.066466, 15.411642, -22.354764, 1.243254
236.165549, 15.435194, -22.380608, 1.237216
236.265391, 15.458302, -22.405922, 1.230485
236.366885, 15.474382, -22.430327, 1.235229
236.465445, 15.487890, -22.454927, 1.230100
236.565451, 15.500495, -22.478903, 1.230863
236.665411, 15.517547, -22.505681, 1.226328
236.765397, 15.532029, -22.530650, 1.227779
236.865406, 15.547772, -22.556690, 1.230779
236.965659, 15.562108, -22.581182, 1.231517
237.065428, 15.574721, -22.604875, 1.230627
237.165406, 15.580189, -22.629497, 1.232260
237.265668, 15.590892, -22.656375, 1.234583
237.365500, 15.600734, -22.680692, 1.242742
237.465401, 15.608975, -22.704602, 1.233769
237.565412, 15.615938, -22.729507, 1.245207
237.665450, 15.616626, -22.753914, 1.252787
237.765386, 15.617883, -22.774831, 1.258051
237.865815, 15.614165, -22.800825, 1.261318
237.965609, 15.614013, -22.825057, 1.267967
238.065475, 15.613499, -22.848940, 1.265267
238.165366, 15.614048, -22.874071, 1.260027
238.265463, 15.612869, -22.900271, 1.266022
238.365293, 15.611297, -22.923014, 1.281320
238.466188, 15.611047, -22.944448, 1.303776
238.565387, 15.613715, -22.966618, 1.318267
238.665329, 15.612745, -22.986698, 1.334573
238.765440, 15.615978, -23.005426, 1.333004
238.865420, 15.619870, -23.021487, 1.320771
238.965544, 15.624765, -23.041217, 1.319356
239.065452, 15.631682, -23.059345, 1.331939
239.165262, 15.633315, -23.076666, 1.333517
239.265924, 15.632906, -23.094719, 1.333525
239.365334, 15.636805, -23.110215, 1.335408
239.465499, 15.649159, -23.126670, 1.343010
239.565368, 15.664321, -23.140263, 1.355615
239.665353, 15.675400, -23.159217, 1.371123
239.765448, 15.684091, -23.179464, 1.407720
239.865399, 15.691960, -23.204375, 1.430459
239.965276, 15.703410, -23.233145, 1.443853
240.065934, 15.714236, -23.257477, 1.461171
240.165354, 15.723947, -23.281281, 1.466460
240.265352, 15.735022, -23.306669, 1.464039
240.365453, 15.748813, -23.330124, 1.456816
240.465397, 15.765434, -23.352871, 1.449711
240.565589, 15.781781, -23.375087, 1.452009
240.666043, 15.795501, -23.397116, 1.454215
240.765314, 15.803614, -23.424462, 1.468427
240.865503, 15.805626, -23.453524, 1.476671
240.965693, 15.808601, -23.479144, 1.496823
241.065310, 15.812171, -23.503234, 1.508134
241.165911, 15.818650, -23.530386, 1.511558
241.265960, 15.823317, -23.554386, 1.509227
241.365377, 15.832179, -23.583906, 1.508261
241.465283, 15.836007, -23.610373, 1.497455
241.565538, 15.845341, -23.632309, 1.473019
241.665467, 15.858403, -23.652840, 1.461229
241.765376, 15.869839, -23.672804, 1.454447
241.865361, 15.877792, -23.695593, 1.449356
241.965506, 15.880003, -23.719044, 1.444638
242.065430, 15.887284, -23.747003, 1.452288
242.165406, 15.890704, -23.769715, 1.462498
242.265451, 15.896571, -23.797585, 1.468451
242.365899, 15.904532, -23.823062, 1.462510
242.465409, 15.911169, -23.846465, 1.465249
242.565344, 15.921147, -23.869028, 1.462800
242.665402, 15.929716, -23.893830, 1.455135
242.765519, 15.939271, -23.916399, 1.445016
242.865403, 15.944616, -23.938680, 1.439153
242.966316, 15.948814, -23.960507, 1.440008
243.065392, 15.954159, -23.985584, 1.424337
243.165746, 15.957398, -24.012712, 1.418925
243.265301, 15.959674, -24.042881, 1.409692
243.365619, 15.966541, -24.069672, 1.403521
243.466311, 15.978856, -24.092717, 1.422847
243.565562, 15.989710, -24.118519, 1.435951
243.665765, 16.001651, -24.142951, 1.448569
243.766290, 16.009576, -24.168965, 1.452859
243.865380, 16.016067, -24.193406, 1.448163
243.965410, 16.019400, -24.218060, 1.436287
244.065559, 16.023225, -24.243723, 1.437293
244.165373, 16.027678, -24.265649, 1.437432
244.265775, 16.031333, -24.289156, 1.435647
244.365379, 16.038048, -24.314627, 1.434614
244.465612, 16.039448, -24.335029, 1.426619
244.565366, 16.040990, -24.356931, 1.419833
244.667283, 16.047152, -24.381475, 1.405428
244.765532, 16.051454, -24.405632, 1.359167
244.865591, 16.055727, -24.428611, 1.304126
244.965912, 16.057921, -24.449525, 1.279624
245.065461, 16.060419, -24.470776, 1.278818
245.165370, 16.061377, -24.492937, 1.275112
245.265381, 16.063236, -24.516919, 1.273932
245.365454, 16.062629, -24.542918, 1.284559
245.465393, 16.056849, -24.566108, 1.286239
245.565655, 16.054456, -24.586668, 1.280504
245.665389, 16.053792, -24.611274, 1.275783
245.765686, 16.052695, -24.637002, 1.279888
245.865818, 16.049150, -24.661234, 1.295523
245.965413, 16.045965, -24.683440, 1.314829
246.065437, 16.043497, -24.706452, 1.317902
246.165387, 16.041396, -24.729220, 1.320231
246.265410, 16.036658, -24.753739, 1.319013
246.365303, 16.033329, -24.778428, 1.319891
246.465369, 16.033969, -24.802603, 1.320836
246.565363, 16.039258, -24.826761, 1.318271
246.665401, 16.041460, -24.849167, 1.310350
246.765774, 16.040309, -24.870754, 1.307477
246.865293, 16.034522, -24.891174, 1.300134
246.965412, 16.029213, -24.910448, 1.295971
247.065752, 16.024774, -24.929351, 1.292315
247.165529, 16.027507, -24.951865, 1.301448
247.265527, 16.026399, -24.973737, 1.307490
247.365681, 16.023352, -24.998418, 1.323704
247.465469, 16.018472, -25.019007, 1.329113
247.565341, 16.014476, -25.040495, 1.324843
247.665699, 16.012081, -25.064077, 1.332361
247.765363, 16.009439, -25.087339, 1.342895
247.865324, 16.004028, -25.112218, 1.336301
247.965451, 16.002621, -25.136330, 1.306969
248.065660, 16.002401, -25.161084, 1.278704
248.165456, 16.000604, -25.183284, 1.274026
248.265457, 15.998216, -25.206983, 1.285031
248.365409, 15.994449, -25.229572, 1.310724
248.465409, 15.995311, -25.250680, 1.337047
248.565361, 15.998913, -25.267365, 1.368486
248.665889, 16.003904, -25.281667, 1.381031
248.765442, 16.007670, -25.297321, 1.369087
248.865726, 16.014955, -25.310611, 1.377119
248.965475, 16.016454, -25.321544, 1.393552
249.065582, 16.024745, -25.331844, 1.408409
249.165359, 16.031402, -25.338928, 1.419896
249.266333, 16.042149, -25.343659, 1.425040
249.365353, 16.055294, -25.349324, 1.424158
249.465378, 16.068058, -25.354128, 1.415563
249.565379, 16.085523, -25.360156, 1.417751
249.665485, 16.096461, -25.364245, 1.429642
249.765373, 16.111543, -25.369131, 1.443314
249.865450, 16.132073, -25.377738, 1.466925
249.965649, 16.147145, -25.385413, 1.486102
250.066726, 16.167144, -25.392140, 1.497025
250.165507, 16.187180, -25.399325, 1.495088
250.265802, 16.204109, -25.407270, 1.497955
250.365488, 16.223053, -25.413809, 1.492715
250.466184, 16.245464, -25.421093, 1.489912
250.565309, 16.260350, -25.431207, 1.492761
250.665396, 16.273088, -25.442128, 1.497231
250.765456, 16.282323, -25.461138, 1.495526
250.865319, 16.295347, -25.477170, 1.501049
250.965278, 16.311149, -25.491797, 1.502364
251.065397, 16.323479, -25.506870, 1.495008
251.165490, 16.326106, -25.525108, 1.477204
251.266408, 16.335322, -25.541561, 1.460523
251.365394, 16.346481, -25.561028, 1.442002
251.465548, 16.361613, -25.585013, 1.424712
251.565431, 16.371293, -25.609844, 1.402503
251.665318, 16.379784, -25.632857, 1.393492
251.765428, 16.396793, -25.658572, 1.383047
251.866226, 16.413730, -25.683873, 1.373300
251.965374, 16.428875, -25.705703, 1.357960
252.065394, 16.441210, -25.723858, 1.351868
252.166384, 16.446691, -25.739431, 1.343735
252.265329, 16.451909, -25.755502, 1.328996
252.365788, 16.463788, -25.772704, 1.321050
252.465781, 16.473436, -25.788603, 1.312258
252.565430, 16.488690, -25.802534, 1.300730
252.665355, 16.505121, -25.815437, 1.292864
252.765403, 16.515905, -25.828630, 1.284062
252.865465, 16.528254, -25.839351, 1.282800
252.965346, 16.537471, -25.847517, 1.273666
253.065284, 16.551216, -25.859729, 1.273604
253.165377, 16.569278, -25.869080, 1.266339
253.265707, 16.586109, -25.874137, 1.256619
253.365866, 16.603670, -25.881242, 1.245488
253.465854, 16.622106, -25.888146, 1.229623
253.565500, 16.641445, -25.898279, 1.216853
253.665516, 16.657889, -25.909164, 1.207261
253.765379, 16.677090, -25.920766, 1.204087
253.865595, 16.691834, -25.934427, 1.209692
253.965404, 16.700476, -25.944146, 1.209681
254.065981, 16.709944, -25.955292, 1.212734
254.165432, 16.718510, -25.970897, 1.216778
254.265392, 16.726914, -25.988298, 1.223046
254.365351, 16.734808, -26.003569, 1.220585
254.465677, 16.741020, -26.023351, 1.215196
254.565391, 16.749062, -26.040470, 1.205228
254.666555, 16.754852, -26.059301, 1.204077
254.765912, 16.757450, -26.079874, 1.209802
254.867019, 16.758880, -26.098373, 1.229671
254.965873, 16.757227, -26.122744, 1.245800
255.065361, 16.757600, -26.143843, 1.265743
255.165416, 16.760812, -26.162578, 1.275438
255.265451, 16.766423, -26.183733, 1.280207
255.365946, 16.775233, -26.207100, 1.271938
255.465371, 16.785367, -26.230399, 1.267287
255.565539, 16.797896, -26.249028, 1.276220
255.665301, 16.811092, -26.267519, 1.282145
255.765402, 16.821004, -26.282543, 1.287781
255.865983, 16.832626, -26.300100, 1.291361
255.965446, 16.840239, -26.317425, 1.293022
256.065295, 16.845082, -26.331610, 1.293778
256.165721, 16.852730, -26.348627, 1.285852
256.265417, 16.860928, -26.367821, 1.284554
256.367185, 16.866721, -26.385326, 1.282713
256.465589, 16.872051, -26.401904, 1.280432
256.565485, 16.878295, -26.419694, 1.275201
256.665564, 16.882670, -26.433560, 1.268249
256.766345, 16.886222, -26.447524, 1.256627
256.865380, 16.889373, -26.465161, 1.258092
256.965392, 16.889493, -26.480107, 1.258020
257.065416, 16.887410, -26.494731, 1.260797
257.165376, 16.884788, -26.508132, 1.258060
257.265610, 16.880723, -26.527613, 1.261362
257.365462, 16.878296, -26.551494, 1.264153
257.465666, 16.878566, -26.569581, 1.263064
257.565499, 16.878135, -26.589660, 1.269266
257.665394, 16.877153, -26.609192, 1.273799
257.765515, 16.874976, -26.624934, 1.281841
257.865422, 16.870501, -26.639572, 1.281166
257.965477, 16.869664, -26.650720, 1.277718
258.065386, 16.871125, -26.660476, 1.279929
258.165712, 16.872554, -26.673822, 1.290603
258.266289, 16.874012, -26.690413, 1.301920
258.365675, 16.872815, -26.708318, 1.303829
258.465287, 16.870575, -26.730089, 1.315791
258.565510, 16.868627, -26.751955, 1.322825
258.665383, 16.869217, -26.770901, 1.331368
258.765365, 16.871235, -26.788405, 1.334408
258.865379, 16.871631, -26.805879, 1.338177
258.965372, 16.875902, -26.822425, 1.343410
259.065359, 16.877783, -26.840049, 1.350833
259.165428, 16.877693, -26.861724, 1.348008
259.265365, 16.874090, -26.884904, 1.354567
259.365386, 16.873735, -26.912732, 1.353780
259.465398, 16.872525, -26.938044, 1.353780
259.565712, 16.871760, -26.960656, 1.363315
259.665405, 16.873849, -26.987348, 1.372568
259.765954, 16.870337, -27.014572, 1.395079
259.865422, 16.868069, -27.037914, 1.409393
259.965326, 16.866016, -27.059831, 1.414809
260.065325, 16.865088, -27.082982, 1.426364
260.165435, 16.863584, -27.105559, 1.429764
260.265384, 16.856798, -27.131646, 1.428379
260.365615, 16.854767, -27.155792, 1.421516
260.466845, 16.858242, -27.180058, 1.409994
260.565372, 16.856209, -27.205540, 1.404416
260.665387, 16.856130, -27.228397, 1.402860
260.765371, 16.856143, -27.247974, 1.397383
260.865428, 16.853290, -27.270386, 1.393710
260.965580, 16.851949, -27.297599, 1.387183
261.065320, 16.848279, -27.320270, 1.381223
261.165659, 16.844103, -27.344008, 1.376443
261.265462, 16.842138, -27.370752, 1.374613
261.365657, 16.838917, -27.400358, 1.375263
261.465853, 16.838016, -27.425756, 1.372932
261.565751, 16.830051, -27.447998, 1.366088
261.665347, 16.820303, -27.473639, 1.364219
261.765469, 16.810589, -27.499630, 1.370651
261.865406, 16.801050, -27.524109, 1.376018
261.966226, 16.789947, -27.546908, 1.376036
262.065526, 16.785599, -27.572436, 1.386617
262.165454, 16.782219, -27.601953, 1.379539
262.265575, 16.774880, -27.625552, 1.378787
262.365566, 16.768199, -27.645205, 1.374402
262.465388, 16.759103, -27.663734, 1.385724
262.565393, 16.748807, -27.681818, 1.381387
262.665638, 16.736271, -27.697367, 1.390741
262.765646, 16.725195, -27.713565, 1.396867
262.865459, 16.712217, -27.732800, 1.401182
262.965992, 16.696445, -27.754248, 1.404649
263.065565, 16.681218, -27.770700, 1.403990
263.165358, 16.665437, -27.789581, 1.408275
263.265482, 16.651944, -27.808301, 1.406420
263.365769, 16.643559, -27.822259, 1.406629
263.465504, 16.635042, -27.836340, 1.415074
263.565394, 16.623527, -27.851277, 1.421588
263.665562, 16.616502, -27.864961, 1.428141
263.765462, 16.607547, -27.884786, 1.431632
263.865391, 16.599475, -27.902797, 1.432063
263.965323, 16.588194, -27.921270, 1.421895
264.065402, 16.577657, -27.944225, 1.413367
264.167006, 16.571322, -27.962500, 1.404448
264.265388, 16.568500, -27.977537, 1.403888
264.365778, 16.566359, -27.994652, 1.402639
264.465348, 16.551515, -28.017527, 1.399948
264.565595, 16.544224, -28.031583, 1.389220
264.665379, 16.535129, -28.046744, 1.369394
264.765337, 16.526637, -28.062609, 1.360782
264.865390, 16.516626, -28.079188, 1.352797
264.965405, 16.510572, -28.092236, 1.357099
265.066137, 16.499800, -28.103595, 1.357162
265.165378, 16.486699, -28.120477, 1.355085
265.266144, 16.474378, -28.131621, 1.355962
265.365369, 16.466656, -28.142963, 1.351194
265.465910, 16.453737, -28.155204, 1.351229
265.565736, 16.436703, -28.167003, 1.351615
265.665359, 16.419011, -28.179201, 1.352416
265.765383, 16.396925, -28.192795, 1.355584
265.865810, 16.374057, -28.207527, 1.351762
265.965552, 16.349975, -28.220585, 1.350950
266.065336, 16.331066, -28.232799, 1.345946
266.165296, 16.317177, -28.245714, 1.342130
266.265384, 16.299430, -28.257352, 1.332947
266.365710, 16.282195, -28.267831, 1.328332
266.465838, 16.262996, -28.280634, 1.336439
266.565333, 16.247081, -28.294951, 1.332286
266.665237, 16.234346, -28.308247, 1.328624
266.766291, 16.221318, -28.324188, 1.321915
266.865561, 16.210335, -28.338434, 1.319490
266.966262, 16.197564, -28.351107, 1.315279
267.065265, 16.185328, -28.364271, 1.319271
267.166620, 16.177969, -28.376350, 1.323242
267.265362, 16.168230, -28.389193, 1.330888
267.365767, 16.155312, -28.401724, 1.339418
267.465789, 16.141436, -28.417545, 1.348725
267.565604, 16.127120, -28.431438, 1.349799
267.665549, 16.112869, -28.441850, 1.349931
267.765977, 16.098295, -28.445171, 1.356493
267.865622, 16.086559, -28.453542, 1.364704
267.965546, 16.077807, -28.462283, 1.378927
268.065881, 16.068279, -28.476250, 1.380263
268.165458, 16.060069, -28.493220, 1.386214
268.265268, 16.052563, -28.508118, 1.390630
268.365492, 16.049595, -28.520315, 1.397059
268.467109, 16.049679, -28.533214, 1.394460
268.565549, 16.049838, -28.542239, 1.392208
268.665410, 16.041872, -28.552501, 1.385444
268.765432, 16.034420, -28.563622, 1.384425
268.865466, 16.035819, -28.574828, 1.387790
268.965903, 16.030466, -28.586043, 1.388154
269.065360, 16.027456, -28.600170, 1.372922
269.165391, 16.025659, -28.612913, 1.357239
269.265290, 16.023753, -28.624524, 1.351898
269.365383, 16.021394, -28.633326, 1.344692
269.465406, 16.021878, -28.647074, 1.346376
269.565355, 16.023018, -28.661411, 1.342966
269.665352, 16.023536, -28.676359, 1.348554
269.765479, 16.025685, -28.687238, 1.350832
269.865398, 16.030639, -28.696764, 1.348824
269.969021, 16.029490, -28.713249, 1.342004
270.065356, 16.030010, -28.729182, 1.341228
270.165393, 16.027880, -28.744228, 1.341796
270.265322, 16.023290, -28.758233, 1.334429
270.365371, 16.019056, -28.765878, 1.348844
270.465940, 16.016160, -28.769367, 1.353833
270.565425, 16.015569, -28.771873, 1.361563
270.665349, 16.010239, -28.777894, 1.366954
270.765408, 16.007493, -28.781473, 1.364385
270.865308, 16.001523, -28.791558, 1.361758
270.965398, 15.997197, -28.801234, 1.363997
271.065644, 15.991783, -28.814300, 1.360593
271.165385, 15.986413, -28.825483, 1.380043
271.265518, 15.982331, -28.831004, 1.386813
271.366429, 15.978381, -28.837685, 1.397318
271.465487, 15.976784, -28.846838, 1.401859
271.565848, 15.975924, -28.857627, 1.402818
271.665396, 15.974982, -28.870431, 1.398956
271.765445, 15.977256, -28.881142, 1.408466
271.865420, 15.981126, -28.899714, 1.422245
271.965984, 15.978325, -28.923232, 1.432657
272.066110, 15.972414, -28.942374, 1.429004
272.165359, 15.966827, -28.959444, 1.436410
272.265424, 15.965893, -28.969077, 1.442807
272.365424, 15.962907, -28.981585, 1.437828
272.465352, 15.955874, -28.993207, 1.434352
272.565438, 15.949176, -29.009492, 1.435237
272.665852, 15.938933, -29.027727, 1.427327
272.765432, 15.930227, -29.042243, 1.417422
272.865339, 15.918108, -29.055370, 1.415979
272.966138, 15.910046, -29.069335, 1.417233
273.065457, 15.897715, -29.082772, 1.413343
273.165380, 15.885137, -29.094610, 1.418433
273.265292, 15.875022, -29.110915, 1.420237
273.365399, 15.866396, -29.125413, 1.412821
273.465526, 15.861635, -29.145083, 1.423045
273.565375, 15.859367, -29.164195, 1.433535
273.665504, 15.856547, -29.180950, 1.442725
273.765712, 15.852175, -29.204096, 1.435420
273.865377, 15.851943, -29.223933, 1.437025
273.965415, 15.845699, -29.248352, 1.444103
274.065356, 15.835544, -29.267649, 1.445459
274.165460, 15.827686, -29.286713, 1.443427
274.265371, 15.816937, -29.305113, 1.440135
274.365281, 15.812325, -29.325678, 1.439112
274.465409, 15.810254, -29.349076, 1.439450
274.565992, 15.806444, -29.374137, 1.440278
274.665412, 15.793689, -29.397132, 1.441623
274.765398, 15.782693, -29.427071, 1.452827
274.865387, 15.772154, -29.452060, 1.458863
274.965369, 15.762581, -29.478255, 1.461644
275.065783, 15.758797, -29.500264, 1.465546
275.165342, 15.759529, -29.517493, 1.470138
275.265855, 15.754503, -29.539031, 1.477904
275.365423, 15.753941, -29.558396, 1.475700
275.465409, 15.751906, -29.570713, 1.474266
275.565351, 15.754841, -29.585812, 1.475703
275.666004, 15.748139, -29.600371, 1.472443
275.765926, 15.748315, -29.608811, 1.467898
275.865956, 15.742461, -29.617802, 1.466399
275.965512, 15.734645, -29.625140, 1.454998
276.066123, 15.722466, -29.629439, 1.439088
276.165392, 15.706291, -29.633511, 1.435301
276.265314, 15.692014, -29.637463, 1.423091
276.365672, 15.673607, -29.639160, 1.412370
276.465411, 15.657613, -29.648680, 1.399807
276.565336, 15.638064, -29.657014, 1.394278
276.665851, 15.613373, -29.668129, 1.385613
276.766128, 15.587706, -29.680211, 1.373740
276.865636, 15.565153, -29.689965, 1.369011
276.965443, 15.545293, -29.702072, 1.356614
277.065486, 15.527472, -29.710954, 1.351680
277.165564, 15.512017, -29.718802, 1.334606
277.265493, 15.495740, -29.729914, 1.329079
277.366488, 15.487913, -29.746435, 1.313642
277.465500, 15.476270, -29.766285, 1.298473
277.565286, 15.465412, -29.787038, 1.296438
277.665425, 15.452302, -29.803907, 1.277778
277.765420, 15.439176, -29.816274, 1.267345
277.865302, 15.426844, -29.826927, 1.264896
277.965340, 15.417621, -29.833956, 1.268992
278.065505, 15.410290, -29.842010, 1.269803
278.165338, 15.398748, -29.850853, 1.260608
278.265540, 15.388180, -29.863680, 1.259761
278.365510, 15.378111, -29.873618, 1.250781
278.465852, 15.369731, -29.891928, 1.246018
278.565726, 15.363102, -29.912486, 1.244459
278.665384, 15.358119, -29.929948, 1.238170
278.765446, 15.358211, -29.949587, 1.232195
278.865405, 15.358305, -29.969842, 1.228373
278.965591, 15.364916, -29.989277, 1.218451
279.065489, 15.360240, -30.005427, 1.214159
279.165743, 15.355592, -30.022588, 1.210880
279.265339, 15.350463, -30.040702, 1.209439
279.365555, 15.342423, -30.059068, 1.216608
279.465761, 15.335795, -30.079041, 1.217318
279.565604, 15.331410, -30.101056, 1.212645
279.665501, 15.323769, -30.120204, 1.216390
279.765338, 15.318116, -30.135202, 1.216046
279.865310, 15.305129, -30.148992, 1.213341
279.965381, 15.293678, -30.165569, 1.221639
280.065357, 15.281045, -30.180504, 1.235194
280.165341, 15.270311, -30.195515, 1.242855
280.265415, 15.257980, -30.206319, 1.249099
280.365380, 15.242419, -30.213400, 1.258749
280.465699, 15.226376, -30.222731, 1.274947
280.565423, 15.217794, -30.228178, 1.291834
280.665377, 15.208858, -30.234863, 1.310154
280.765370, 15.201353, -30.245695, 1.330319
280.865512, 15.191761, -30.252523, 1.349332
280.965364, 15.183507, -30.260795, 1.359550
281.065356, 15.176374, -30.269662, 1.371519
281.165234, 15.162981, -30.275935, 1.398656
281.265561, 15.150343, -30.279278, 1.418147
281.365400, 15.141014, -30.280840, 1.447295
281.465428, 15.129590, -30.277648, 1.452112
281.565282, 15.113551, -30.276773, 1.465103
281.665363, 15.099150, -30.279671, 1.474069
281.765379, 15.084865, -30.283959, 1.484891
281.865468, 15.077886, -30.286177, 1.495791
281.965810, 15.072221, -30.287972, 1.510124
282.065320, 15.066178, -30.291440, 1.521719
282.165376, 15.059237, -30.296978, 1.537225
282.265501, 15.054774, -30.302659, 1.551471
282.365529, 15.042387, -30.311127, 1.566421
282.465352, 15.033721, -30.322302, 1.578190
282.565537, 15.026310, -30.333244, 1.600642
282.665631, 15.018840, -30.335106, 1.628780
282.765456, 15.008110, -30.336230, 1.644510
282.865628, 14.992887, -30.342509, 1.649649
282.965348, 14.975684, -30.344241, 1.647968
283.065444, 14.959066, -30.353798, 1.662590
283.165570, 14.941879, -30.360730, 1.671728
283.265354, 14.926755, -30.360827, 1.676121
283.365500, 14.911238, -30.372061, 1.663067
283.465379, 14.900654, -30.379444, 1.643475
283.565347, 14.894101, -30.380868, 1.642185
283.665525, 14.886588, -30.383813, 1.641779
283.765669, 14.875908, -30.388386, 1.632464
283.865346, 14.867222, -30.393375, 1.618184
283.965420, 14.854087, -30.403434, 1.595007
284.065423, 14.842232, -30.415573, 1.570346
284.165401, 14.832401, -30.428570, 1.549119
284.265409, 14.819762, -30.433980, 1.528373
284.365323, 14.809090, -30.439106, 1.512673
284.465420, 14.797185, -30.448169, 1.491137
284.565368, 14.792418, -30.448983, 1.472900
284.665428, 14.786979, -30.444767, 1.460425
284.765411, 14.783748, -30.446884, 1.451041
284.865435, 14.774291, -30.444506, 1.440456
284.965428, 14.767367, -30.442374, 1.424412
285.065521, 14.761758, -30.437442, 1.399631
285.165560, 14.756142, -30.436882, 1.381602
285.265399, 14.751724, -30.435463, 1.377044
285.365429, 14.753212, -30.430283, 1.369365
285.465479, 14.756621, -30.425985, 1.364690
285.565392, 14.752265, -30.422078, 1.356442
285.665450, 14.750743, -30.422752, 1.340728
285.765952, 14.751558, -30.421073, 1.308291
285.865360, 14.753897, -30.419719, 1.280553
285.965695, 14.755948, -30.421025, 1.267492
286.065515, 14.762536, -30.423876, 1.263380
286.165391, 14.764855, -30.424908, 1.257483
286.265671, 14.768713, -30.427836, 1.249185
286.365380, 14.771481, -30.429416, 1.235458
286.465367, 14.779880, -30.428631, 1.233008
286.565510, 14.790142, -30.431018, 1.237181
286.665457, 14.793371, -30.428159, 1.236182
286.765507, 14.802813, -30.425654, 1.234328
286.865400, 14.813988, -30.422302, 1.232030
286.965534, 14.823780, -30.418580, 1.224683
287.065500, 14.827245, -30.416201, 1.223646
287.165274, 14.828637, -30.411149, 1.215959
287.265378, 14.827989, -30.405351, 1.214469
287.365285, 14.825836, -30.404456, 1.221310
287.465394, 14.823956, -30.398810, 1.232780
287.565958, 14.816577, -30.394172, 1.236328
287.665592, 14.811930, -30.390564, 1.237813
287.765506, 14.806723, -30.387599, 1.233719
287.865576, 14.798032, -30.383723, 1.239874
287.965420, 14.787818, -30.377679, 1.243156
288.065378, 14.776958, -30.376707, 1.246978
288.165431, 14.771120, -30.377787, 1.249868
288.265377, 14.768934, -30.378826, 1.250692
288.365295, 14.770041, -30.384454, 1.254188
288.465649, 14.767792, -30.387459, 1.266028
288.565345, 14.765976, -30.388850, 1.279367
288.665529, 14.764718, -30.388253, 1.287732
288.765309, 14.762595, -30.384682, 1.294043
288.865496, 14.760857, -30.380077, 1.298751
288.965274, 14.762974, -30.377724, 1.302974
289.065323, 14.764725, -30.371085, 1.311582
289.165338, 14.768393, -30.365852, 1.323357
289.265948, 14.770790, -30.359510, 1.326694
289.365457, 14.773232, -30.353036, 1.321222
289.465468, 14.777364, -30.349895, 1.324483
289.565489, 14.782423, -30.343318, 1.320253
289.666971, 14.791726, -30.337562, 1.319854
289.765476, 14.800839, -30.334262, 1.313621
289.866071, 14.808694, -30.331616, 1.316537
289.965922, 14.817841, -30.329688, 1.327938
290.065416, 14.828847, -30.335435, 1.331273
290.165395, 14.839548, -30.342547, 1.338386
290.265406, 14.851054, -30.352669, 1.357670
290.365523, 14.861851, -30.351834, 1.375291
290.465382, 14.866329, -30.351590, 1.384739
290.565492, 14.867022, -30.348088, 1.393365
290.665615, 14.867593, -30.341419, 1.404932
290.765373, 14.874868, -30.340519, 1.401990
290.865368, 14.880393, -30.337832, 1.404749
290.965842, 14.885395, -30.335062, 1.407448
291.065707, 14.888470, -30.342949, 1.402618
291.165415, 14.898191, -30.351504, 1.394521
291.265385, 14.908552, -30.356008, 1.399044
291.365586, 14.919664, -30.359774, 1.394801
291.465422, 14.925013, -30.363631, 1.401635
291.565372, 14.929523, -30.362902, 1.407445
291.665520, 14.934667, -30.362688, 1.401018
291.765425, 14.942565, -30.373362, 1.379716
291.865501, 14.951194, -30.377451, 1.373601
291.965370, 14.958886, -30.380132, 1.365671
292.065421, 14.971027, -30.381802, 1.366247
292.165368, 14.981781, -30.381534, 1.367690
292.265874, 14.988965, -30.382429, 1.362689
292.365329, 14.994924, -30.377223, 1.355667
292.465425, 15.003176, -30.372588, 1.351963
292.565407, 15.006790, -30.369302, 1.341714
292.665377, 15.009774, -30.371210, 1.338836
292.765610, 15.013931, -30.373475, 1.340059
292.865405, 15.018254, -30.381279, 1.343090
292.965671, 15.026863, -30.383301, 1.342288
293.065396, 15.038115, -30.389740, 1.340281
293.165386, 15.052339, -30.398952, 1.341277
293.265358, 15.062299, -30.403573, 1.338412
293.365454, 15.078812, -30.415050, 1.338042
293.465333, 15.092807, -30.423825, 1.332531
293.565497, 15.105203, -30.422492, 1.319006
293.665575, 15.123204, -30.428588, 1.297694
293.765379, 15.146017, -30.437538, 1.281581
293.865457, 15.160641, -30.441741, 1.273173
293.965721, 15.171130, -30.443391, 1.266073
294.065597, 15.181387, -30.442896, 1.262922
294.165399, 15.189578, -30.442594, 1.261998
294.265443, 15.200848, -30.446261, 1.263624
294.365493, 15.207629, -30.454116, 1.260788
294.465355, 15.218782, -30.465331, 1.253657
294.565386, 15.232663, -30.474079, 1.246133
294.665190, 15.244052, -30.484872, 1.247478
294.765937, 15.256225, -30.492628, 1.249428
294.865433, 15.269351, -30.495907, 1.241763
294.965848, 15.283244, -30.501766, 1.251692
295.065574, 15.293893, -30.507762, 1.259161
295.165325, 15.305237, -30.511381, 1.263847
295.265435, 15.315793, -30.513028, 1.264172
295.365729, 15.331028, -30.519541, 1.274199
295.465402, 15.345259, -30.525807, 1.280926
295.565374, 15.358474, -30.527212, 1.288956
295.665777, 15.369478, -30.528028, 1.296581
295.765350, 15.381261, -30.534752, 1.306947
295.865415, 15.395804, -30.539466, 1.317788
295.965656, 15.411306, -30.550743, 1.332356
296.065504, 15.423728, -30.561209, 1.347969
296.165419, 15.435224, -30.570814, 1.355966
296.266281, 15.447917, -30.578925, 1.355981
296.369069, 15.458642, -30.586035, 1.354140
296.465375, 15.467624, -30.590126, 1.352913
296.565445, 15.473788, -30.591676, 1.355294
296.665674, 15.485796, -30.596580, 1.355148
296.765383, 15.497886, -30.599801, 1.361987
296.865897, 15.504674, -30.605771, 1.374128
296.965807, 15.516237, -30.609160, 1.390087
297.065398, 15.528431, -30.611580, 1.390091
297.165352, 15.539944, -30.617529, 1.398421
297.265449, 15.551784, -30.623156, 1.405537
297.365378, 15.566341, -30.624911, 1.416067
297.465437, 15.582337, -30.625720, 1.419132
297.565407, 15.594213, -30.628266, 1.426714
297.665395, 15.608319, -30.629033, 1.428981
297.765412, 15.618598, -30.628765, 1.428514
297.865437, 15.629898, -30.630036, 1.430681
297.965448, 15.639557, -30.629081, 1.432417
298.065312, 15.654162, -30.630672, 1.424482
298.165920, 15.671985, -30.634954, 1.422764
298.265682, 15.690788, -30.643757, 1.420671
298.365505, 15.699747, -30.648954, 1.412669
298.465673, 15.712339, -30.660663, 1.396151
298.566166, 15.725726, -30.673793, 1.388430
298.665514, 15.744664, -30.676990, 1.391774
298.766028, 15.758272, -30.681035, 1.407739
298.865470, 15.766985, -30.684700, 1.410673
298.965396, 15.776782, -30.688616, 1.415350
299.065420, 15.787201, -30.690433, 1.414534
299.165500, 15.796092, -30.689145, 1.406331
299.265372, 15.804546, -30.691155, 1.400618
299.365469, 15.822255, -30.695423, 1.406513
299.466476, 15.840332, -30.699288, 1.411679
299.565475, 15.858208, -30.700081, 1.408022
299.665809, 15.871839, -30.701403, 1.406115
299.765483, 15.884780, -30.701506, 1.401128
299.865433, 15.902254, -30.702321, 1.403865
299.965539, 15.919687, -30.705971, 1.402977
300.065358, 15.946406, -30.709718, 1.405532
300.165706, 15.969820, -30.718562, 1.402011
300.265405, 15.992616, -30.727320, 1.411282
300.365630, 16.017910, -30.735671, 1.411540
300.465402, 16.046047, -30.740803, 1.412741
300.565434, 16.080347, -30.746094, 1.409556
300.665409, 16.104587, -30.752576, 1.409870
300.765404, 16.130342, -30.758970, 1.411901
300.865495, 16.160079, -30.765403, 1.412671
300.965380, 16.195415, -30.775353, 1.414333
301.065363, 16.221745, -30.785936, 1.411781
301.165540, 16.245404, -30.798199, 1.401479
301.265388, 16.263770, -30.810019, 1.401503
301.365425, 16.286259, -30.822974, 1.407141
301.465559, 16.306442, -30.838908, 1.402826
301.565626, 16.318348, -30.849341, 1.403528
301.665477, 16.322339, -30.861148, 1.397299
301.765304, 16.329745, -30.870349, 1.398105
301.865617, 16.336112, -30.880858, 1.410584
301.966222, 16.347434, -30.890712, 1.417048
302.065588, 16.352634, -30.902780, 1.415747
302.165558, 16.351416, -30.918036, 1.410180
302.265235, 16.351735, -30.926310, 1.407481
302.365436, 16.355367, -30.935823, 1.407776
302.465720, 16.362779, -30.942484, 1.409549
302.565421, 16.366680, -30.954426, 1.402830
302.665390, 16.369575, -30.963339, 1.400729
302.765429, 16.368997, -30.970524, 1.390857
302.865392, 16.369832, -30.977974, 1.385888
302.965895, 16.374924, -30.990685, 1.384055
303.065361, 16.380870, -31.004371, 1.376278
303.165522, 16.386035, -31.019500, 1.361975
303.265375, 16.387433, -31.034836, 1.344600
303.365320, 16.391593, -31.048279, 1.333465
303.465567, 16.398503, -31.058797, 1.314675
303.565706, 16.405723, -31.071710, 1.296439
303.665549, 16.413978, -31.083974, 1.284346
303.765491, 16.426664, -31.098125, 1.282440
303.865439, 16.440931, -31.106059, 1.295013
303.965385, 16.448473, -31.115037, 1.307211
304.065381, 16.456177, -31.126736, 1.317541
304.165850, 16.463450, -31.139559, 1.318401
304.265795, 16.472566, -31.150659, 1.319757
304.365790, 16.480184, -31.162538, 1.323578
304.465473, 16.486516, -31.172675, 1.327453
304.565379, 16.497056, -31.179366, 1.334743
304.665579, 16.506436, -31.186824, 1.338530
304.765501, 16.515479, -31.196812, 1.338354
304.865422, 16.527472, -31.206628, 1.339805
304.965892, 16.532502, -31.217029, 1.342391
305.065443, 16.542240, -31.222131, 1.339483
305.165425, 16.551101, -31.228616, 1.336499
305.265314, 16.560251, -31.235418, 1.358039
305.365396, 16.569662, -31.245521, 1.386182
305.465466, 16.581123, -31.260965, 1.403710
305.566312, 16.591538, -31.274868, 1.413006
305.665549, 16.600935, -31.289365, 1.412778
305.765387, 16.610085, -31.303277, 1.405654
305.865330, 16.623324, -31.313996, 1.410569
305.965418, 16.634691, -31.322311, 1.404651
306.065369, 16.643303, -31.330038, 1.411637
306.165380, 16.653244, -31.339078, 1.414013
306.265420, 16.668098, -31.344249, 1.417449
306.365351, 16.680093, -31.346248, 1.420810
306.465376, 16.687047, -31.350110, 1.424854
306.565359, 16.700281, -31.354081, 1.440235
306.665396, 16.708899, -31.360564, 1.447583
306.765338, 16.712152, -31.368663, 1.441607
306.865465, 16.717022, -31.377778, 1.431274
306.966192, 16.722224, -31.385495, 1.414127
307.065523, 16.727164, -31.394744, 1.393979
307.165481, 16.732441, -31.408415, 1.381985
307.265392, 16.745601, -31.419748, 1.379506
307.365380, 16.752785, -31.431305, 1.360746
307.465800, 16.760012, -31.446497, 1.356845
307.565624, 16.762781, -31.459818, 1.347640
307.665469, 16.767394, -31.479555, 1.341277
307.765776, 16.774224, -31.497982, 1.336466
307.865353, 16.784553, -31.513075, 1.328722
307.965562, 16.792556, -31.526137, 1.322966
308.065615, 16.797918, -31.543178, 1.316292
308.165357, 16.803772, -31.558041, 1.311767
308.265452, 16.811149, -31.573587, 1.309035
308.365390, 16.819017, -31.591368, 1.302141
308.465281, 16.827799, -31.608310, 1.303071
308.565649, 16.831779, -31.628747, 1.298650
308.665422, 16.832870, -31.646992, 1.295106
308.765469, 16.835315, -31.665182, 1.291379
308.866425, 16.844371, -31.681967, 1.288405
308.968013, 16.849052, -31.695632, 1.285764
309.065760, 16.845714, -31.720041, 1.286153
309.165345, 16.843049, -31.742067, 1.287241
309.265753, 16.842362, -31.760698, 1.292416
309.365318, 16.841771, -31.779598, 1.300158
309.465795, 16.838100, -31.795807, 1.303620
309.565367, 16.834701, -31.811429, 1.306136
309.665359, 16.836015, -31.825362, 1.307809
309.765365, 16.833865, -31.839872, 1.314168
309.865463, 16.829878, -31.852735, 1.314411


==> data/forest_data/uav46/_uvdar_filteredPose2_20to330.csv <==
# data in uav46/local_origin
# time, x, y, z
-0.034727, 4.382154, -1.874453, 1.440949
0.131914, 4.061371, -1.804921, 1.422713
0.298562, 4.044280, -1.726357, 1.437903
0.465226, 4.070079, -1.670354, 1.454106
0.631897, 4.106075, -1.591785, 1.455735
0.798550, 3.668816, -1.387226, 1.429573
0.965240, 4.153093, -1.495047, 1.475909
1.131879, 4.250494, -1.433710, 1.477212
1.298554, 4.340352, -1.445026, 1.486112
1.465243, 4.652719, -1.524480, 1.515951
1.631910, 4.433350, -1.353167, 1.484150
1.798579, 4.501880, -1.267392, 1.466328
1.965572, 5.014100, -1.139680, 1.492297
2.132255, 5.014088, -1.139756, 1.492265
2.298598, 4.670059, -1.089447, 1.470128
2.465248, 5.591552, -1.073145, 1.544150
2.631867, 4.880951, -1.035501, 1.562478
2.798570, 4.832532, -1.007709, 1.563572
2.965257, 4.806785, -0.928271, 1.572208
3.131904, 4.806756, -0.928156, 1.572633
3.298565, 4.924385, -0.730030, 1.584840
3.465233, 4.352046, -0.689586, 1.564068
3.631925, 4.803038, -0.720558, 1.562326
3.798618, 5.275333, -0.548339, 1.610817
3.965242, 5.241855, -0.558057, 1.578339
4.131930, 5.158938, -0.507922, 1.571264
4.298575, 5.096610, -0.449649, 1.543397
4.465235, 5.214514, -0.387150, 1.534760
4.631912, 5.160951, -0.368391, 1.523442
4.798616, 5.295555, -0.292759, 1.498350
4.965300, 5.072145, -0.258108, 1.502330
5.131909, 5.117868, -0.231500, 1.475404
5.298568, 5.185416, -0.167619, 1.499875
5.465234, 5.206366, -0.150776, 1.478236
5.631902, 5.210337, -0.118160, 1.441422
5.798556, 5.191657, -0.071022, 1.480028
5.966354, 5.413014, 0.120532, 1.493279
6.131933, 5.645637, 0.230149, 1.541934
6.298553, 5.472177, 0.162961, 1.532255
6.465211, 5.652344, 0.365978, 1.531598
6.631883, 5.657606, 0.326795, 1.511999
6.798549, 5.547375, 0.455127, 1.518765
6.965250, 5.468422, 0.547924, 1.526984
7.131968, 4.653444, 0.346560, 1.515208
7.298562, 4.934557, 0.595551, 1.491211
7.465215, 4.520689, 0.537262, 1.464704
7.631901, 4.596429, 0.546149, 1.452318
7.798628, 5.087672, 0.653576, 1.533600
7.965236, 5.099922, 0.763547, 1.543613
8.131902, 5.123588, 0.683279, 1.558548
8.298581, 5.246620, 0.841156, 1.545180
8.465261, 4.705732, 0.745525, 1.470455
8.631895, 4.659729, 0.849010, 1.497823
8.798581, 5.114911, 0.836490, 1.559662
8.965225, 5.694993, 0.963401, 1.517746
9.131947, 5.881059, 1.030189, 1.562236
9.298601, 5.590523, 1.129060, 1.469914
9.465219, 5.621512, 1.068177, 1.489498
9.631895, 5.691777, 0.945095, 1.595734
9.798561, 5.524584, 1.025263, 1.569094
9.965294, 5.632445, 1.288087, 1.509596
10.131904, 5.849941, 1.318215, 1.463676
10.298582, 5.573293, 1.144051, 1.463125
10.465248, 5.372156, 1.026457, 1.541173
10.631915, 5.354216, 1.019067, 1.532418
10.798566, 5.411188, 1.117927, 1.482031
10.965251, 5.426432, 1.081255, 1.525430
11.132704, 5.506231, 1.187891, 1.543746
11.298555, 5.491850, 1.147113, 1.528216
11.466062, 5.469844, 1.268287, 1.532561
11.631930, 5.495964, 1.274105, 1.509656
11.798552, 4.970784, 1.098536, 1.537779
11.965201, 5.371664, 1.277920, 1.545978
12.131958, 5.371675, 1.277881, 1.545991
12.298571, 5.694872, 1.403827, 1.556456
12.465244, 5.997146, 1.462924, 1.618819
12.631958, 6.094408, 1.495887, 1.569467
12.800854, 6.054039, 1.514309, 1.577491
12.966133, 6.071721, 1.514534, 1.596530
13.131907, 6.033613, 1.516058, 1.596410
13.298567, 6.065191, 1.519695, 1.589464
13.465281, 5.881563, 1.413434, 1.591367
13.631903, 5.939969, 1.410715, 1.573140
13.798559, 6.037484, 1.392250, 1.587406
13.965272, 6.054221, 1.391438, 1.642931
14.132119, 6.054204, 1.391442, 1.642802
14.298572, 6.132407, 1.413587, 1.664286
14.466365, 6.153507, 1.430503, 1.691152
14.631922, 6.204241, 1.439932, 1.622524
14.798560, 6.247998, 1.365866, 1.612207
14.965888, 6.248065, 1.481805, 1.649076
15.131918, 6.272277, 1.467321, 1.687953
15.298595, 6.295856, 1.473089, 1.676140
15.465506, 6.283242, 1.443218, 1.655832
15.632066, 6.283301, 1.443420, 1.655467
15.798582, 6.228721, 1.443068, 1.684891
15.965223, 6.218713, 1.327054, 1.646520
16.131924, 6.300737, 1.499829, 1.613209
16.298590, 6.326687, 1.505944, 1.575740
16.465273, 6.392469, 1.556567, 1.578115
16.631918, 6.303014, 1.507122, 1.595007
16.798574, 6.379564, 1.429042, 1.594564
16.965222, 6.270575, 1.516908, 1.611895
17.131898, 6.234006, 1.558050, 1.590797
17.298577, 6.290288, 1.613333, 1.583634
17.465238, 6.184174, 1.634792, 1.638109
17.631928, 6.235952, 1.602122, 1.631506
17.798568, 6.302530, 1.640086, 1.682690
17.965462, 6.321365, 1.725092, 1.686735
18.131955, 6.361761, 1.727044, 1.688702
18.298604, 6.740783, 1.825581, 1.678249
18.465214, 6.694107, 1.815286, 1.708968
18.631917, 6.667645, 1.882947, 1.662471
18.798584, 6.637841, 1.886183, 1.722965
18.965189, 6.284330, 1.702433, 1.707694
19.131953, 6.275448, 1.657998, 1.700004
19.298573, 6.221639, 1.787015, 1.711061
19.466349, 5.731357, 1.604132, 1.692117
19.631928, 5.735390, 1.718298, 1.696441
19.798578, 5.907007, 1.760619, 1.706408
19.965566, 6.067685, 1.815249, 1.674531
20.131902, 6.031682, 1.905139, 1.672191
20.298559, 6.399284, 1.917107, 1.630128
20.465233, 6.249243, 1.816175, 1.661191
20.631900, 6.193429, 1.832676, 1.606213
20.798576, 6.882679, 2.205727, 1.541070
20.965240, 6.745158, 1.974987, 1.597663
21.131902, 6.745021, 1.975073, 1.603032
21.298558, 6.571885, 1.945498, 1.609942
21.465238, 6.490475, 1.869318, 1.633836
21.631934, 6.431612, 1.932571, 1.685956
21.798587, 6.113768, 1.845657, 1.622039
21.965245, 6.114374, 1.846740, 1.605906
22.132003, 6.114344, 1.846831, 1.606106
22.298566, 6.178937, 1.914554, 1.623195
22.465240, 6.153636, 1.892390, 1.612034
22.632043, 6.193082, 1.931696, 1.583072
22.798582, 6.164830, 1.939390, 1.590876
22.965254, 6.207580, 1.963731, 1.600799
23.132063, 6.129372, 1.997611, 1.603007
23.298601, 6.126399, 1.923051, 1.579443
23.465441, 6.098050, 1.931703, 1.593605
23.631927, 6.012372, 1.945918, 1.576209
23.798569, 6.131364, 1.960131, 1.591653
23.965254, 6.184299, 1.929869, 1.601250
24.131927, 6.205173, 1.946935, 1.606159
24.298639, 6.251464, 2.121447, 1.566440
24.465246, 6.286675, 2.144810, 1.592672
24.631912, 6.275898, 2.145741, 1.535994
24.798564, 6.165488, 2.165526, 1.607596
24.965255, 5.856358, 2.029110, 1.558795
25.131909, 5.909035, 2.055329, 1.594582
25.298589, 5.781913, 2.020453, 1.628800
25.465240, 5.790718, 2.054606, 1.651870
25.631874, 5.731299, 2.016727, 1.619470
25.798574, 5.718822, 2.156584, 1.694609
25.965235, 5.688041, 2.176374, 1.684601
26.132185, 5.740854, 2.085612, 1.682289
26.298589, 5.657057, 2.173594, 1.705543
26.465292, 5.656774, 2.173757, 1.709468
26.898654, 5.793319, 1.975029, 1.678506
27.065241, 5.769271, 2.144839, 1.631114
27.231958, 5.805271, 2.214127, 1.634253
27.398581, 5.602270, 2.017624, 1.640014
27.565292, 5.407417, 1.896066, 1.734549
27.731922, 5.484835, 1.951410, 1.735301
27.898566, 5.531013, 1.920301, 1.719907
28.065197, 5.587272, 1.953721, 1.685090
28.231886, 5.708783, 1.949218, 1.658661
28.398569, 5.691538, 2.014134, 1.635728
28.565202, 5.715168, 2.014284, 1.723926
28.731895, 5.761681, 1.968907, 1.734625
28.898586, 5.662751, 1.997571, 1.768637
29.065348, 5.656815, 2.112788, 1.747142
29.231975, 5.773453, 2.125449, 1.707634
29.398555, 5.741318, 2.075584, 1.748488
29.565231, 5.663043, 2.148749, 1.714215
29.731895, 5.584494, 1.946754, 1.707859
29.898554, 5.614100, 1.957462, 1.610303
30.065243, 5.528247, 1.840916, 1.623324
30.231892, 5.597482, 1.888454, 1.609418
30.398576, 5.622931, 1.912856, 1.629076
30.565253, 5.598902, 1.955798, 1.597989
30.731916, 5.532652, 1.851851, 1.444999
30.898564, 5.643054, 1.879239, 1.558818
31.065232, 5.658183, 2.005729, 1.525597
31.231917, 5.676995, 2.062307, 1.572992
31.398559, 5.627669, 2.096665, 1.576717
31.565274, 5.668056, 2.242290, 1.614041
31.731878, 5.657179, 2.189448, 1.699113
31.898586, 5.667322, 2.356930, 1.689499
32.065362, 5.725494, 2.314616, 1.799319
32.231899, 5.793661, 2.336644, 1.764519
32.398577, 5.792746, 2.316431, 1.773997
32.565283, 5.520351, 2.033540, 1.762320
32.731915, 5.566924, 2.084917, 1.746119
32.898577, 5.578225, 2.156426, 1.743844
33.066653, 5.275381, 1.712840, 2.022651
33.231920, 5.192239, 1.635859, 1.696856
33.398543, 5.304512, 1.756130, 1.678607
33.565236, 5.446139, 1.857859, 1.707271
33.731910, 5.562465, 1.983695, 1.631971
33.898541, 5.545560, 1.942869, 1.719848
34.065390, 5.561465, 1.904015, 1.735080
34.231934, 5.619004, 1.855834, 1.737790
34.398584, 5.659239, 1.997896, 1.777241
34.565306, 5.546556, 2.048430, 1.760335
34.731903, 5.525390, 2.059805, 1.759582
34.898681, 5.525248, 2.059883, 1.759643
35.065293, 5.525400, 2.059764, 1.759799
35.398577, 5.718421, 1.955830, 1.710099
35.565229, 5.933203, 1.945737, 1.713041
35.732278, 5.849454, 2.267160, 1.683899
35.898566, 5.914489, 2.532949, 1.673122
36.065242, 5.685879, 2.012098, 1.665746
36.231957, 5.548128, 1.939461, 1.616001
36.398582, 5.625653, 2.074890, 1.620307
36.565237, 5.673261, 1.938286, 1.584993
36.731934, 5.602483, 2.018665, 1.528819
36.898573, 5.673750, 2.174871, 1.595761
37.065384, 5.614460, 1.791483, 1.634616
37.231877, 5.598112, 1.963505, 1.605821
37.398594, 5.523468, 1.689055, 1.638942
37.565301, 5.466325, 1.611318, 1.625218
37.731926, 5.466168, 1.611389, 1.625562
37.898573, 6.033146, 3.283915, 1.625625
38.067361, 6.007298, 3.016379, 1.614781
38.231953, 5.632331, 2.040565, 1.614676
38.398613, 5.673785, 1.978092, 1.543009
38.565213, 5.643375, 1.879863, 1.679919
38.732140, 5.356900, 1.306084, 1.605128
38.898560, 5.231393, 1.008748, 1.614469
39.065440, 5.174823, 1.230456, 1.628442
39.231952, 5.425457, 1.400272, 1.614604
39.398570, 5.308791, 1.099378, 1.608657
39.565229, 5.455239, 1.332651, 1.623787
39.731920, 5.346627, 1.361672, 1.614250
39.898571, 5.195998, 0.836162, 1.618526
40.065250, 5.171573, 1.123332, 1.594198
40.231911, 5.342631, 1.181769, 1.599325
40.398567, 5.412417, 1.417645, 1.602726
40.565287, 5.255113, 1.112604, 1.588301
40.731924, 5.253383, 1.113959, 1.592763
40.898578, 5.020523, 1.183771, 1.597209
41.065238, 5.246668, 1.324456, 1.576220
41.231928, 5.158347, 1.367623, 1.575807
41.398575, 5.113112, 1.612607, 1.541430
41.565259, 5.004866, 1.715736, 1.525127
41.731930, 5.048094, 1.639858, 1.509495
41.898600, 4.882111, 1.694118, 1.545167
42.065233, 4.997895, 1.754550, 1.503033
42.231909, 5.017424, 1.879290, 1.563650
42.398527, 4.954135, 2.122260, 1.527430
42.565645, 5.212763, 2.235736, 1.567176
42.731919, 4.873704, 2.009226, 1.525924
42.898593, 4.808798, 1.886808, 1.563578
43.065469, 4.794818, 1.806832, 1.571988
43.231974, 4.760353, 1.816636, 1.585403
43.398576, 4.732392, 1.835060, 1.648310
43.565220, 4.630096, 1.930241, 1.659631
43.734767, 4.696071, 1.884087, 1.630313
43.898571, 4.451720, 1.256122, 1.601500
44.065261, 4.476397, 1.414746, 1.598616
44.231881, 4.476283, 1.414767, 1.599227
44.398578, 4.401367, 1.486575, 1.603877
44.565213, 4.256403, 1.218293, 1.611273
44.731956, 4.224054, 1.219724, 1.578658
44.898557, 4.189078, 1.237158, 1.549574
45.065245, 4.200276, 1.306952, 1.568144
45.232408, 4.318342, 1.406250, 1.548540
45.398567, 4.126198, 1.239990, 1.546880
45.565335, 4.096846, 1.234390, 1.537325
45.731986, 4.092364, 1.227454, 1.537220
45.898578, 4.038485, 1.235153, 1.542179
46.065229, 4.032495, 1.238247, 1.525287
46.231872, 4.081341, 1.185152, 1.554485
46.398573, 3.983495, 1.238096, 1.534938
46.565229, 4.048706, 1.306917, 1.565503
46.732598, 4.199429, 1.388221, 1.570261
46.898559, 4.310430, 1.693240, 1.586739
47.065240, 4.374878, 1.664190, 1.621278
47.231893, 4.374946, 1.664163, 1.621409
47.398574, 4.374673, 1.664257, 1.621012
48.215226, 3.827283, 1.842107, 1.664114
48.381910, 4.106331, 2.383697, 1.660234
48.548555, 4.175938, 2.630302, 1.662818
48.715315, 4.075575, 2.638414, 1.669597
48.881879, 3.363243, 0.163608, 1.604589
49.049409, 3.445191, 0.618691, 1.586833
49.215238, 3.605643, 0.635498, 1.602164
49.381903, 3.664296, 0.719421, 1.512485
49.548537, 3.685080, 0.712195, 1.492598
49.715794, 3.658382, 0.724442, 1.492337
49.881919, 3.603789, 0.728841, 1.471929
50.048552, 3.729185, 0.663640, 1.453008
50.215254, 3.587469, 0.801341, 1.418167
50.381893, 3.535195, 0.639299, 1.428116
50.549273, 3.555037, 0.371146, 1.436057
50.715246, 3.443464, 0.459412, 1.429018
50.881913, 3.437583, 0.493881, 1.399162
51.048569, 3.470375, 0.514309, 1.417540
51.215250, 3.103784, -0.279233, 1.441963
51.381874, 3.204575, -0.058523, 1.410138
51.548677, 3.331171, 0.169900, 1.422985
51.715216, 3.432146, 0.331042, 1.400867
51.881902, 3.386524, 0.223449, 1.391094
52.048552, 3.512315, 0.428386, 1.394819
52.215268, 3.625619, 0.353073, 1.384536
52.381885, 3.415600, 0.311470, 1.394181
52.548566, 3.406620, 0.267547, 1.405085
52.716028, 3.349679, 0.104370, 1.417331
52.881908, 3.470536, 0.285130, 1.418061
53.048577, 3.303274, -0.037295, 1.413153
53.215250, 3.395007, 0.236960, 1.393323
53.381883, 3.373432, 0.080602, 1.413350
53.548541, 3.307074, -0.016017, 1.410943
53.715244, 3.402366, 0.082727, 1.404138
53.881895, 3.434310, 0.017800, 1.413911
54.049048, 3.485255, 0.112123, 1.400310
54.215261, 3.384576, 0.169063, 1.387457
54.381882, 3.059260, -0.568124, 1.365440
54.549419, 3.264323, -0.150191, 1.386293
54.716776, 3.318565, -0.208822, 1.389544
54.881922, 3.371612, -0.246097, 1.409437
55.048558, 3.482926, -0.316910, 1.380725
55.215254, 3.356817, -0.301772, 1.399446
55.381908, 3.258449, -0.491334, 1.407446
55.548555, 3.137909, -0.697370, 1.415153
55.715300, 2.854384, -1.101076, 1.410525
55.882083, 3.198169, -0.701915, 1.435520
56.049156, 3.264457, -0.670714, 1.448881
56.215255, 3.331179, -0.587642, 1.438357
56.381922, 3.263713, -0.746531, 1.441935
56.548569, 3.515885, -0.771058, 1.417522
56.715273, 3.527131, -0.694701, 1.411315
56.881892, 3.088341, -1.055625, 1.410595
57.048588, 3.419463, -0.780511, 1.390553
57.215263, 3.488297, -0.660772, 1.399016
57.381900, 3.400359, -0.818943, 1.388299
57.548578, 3.712717, -0.719507, 1.337663
57.715257, 3.554444, -0.658316, 1.358760
57.881901, 3.531600, -0.836480, 1.360752
58.048584, 3.527517, -0.851099, 1.353651
58.215256, 3.326904, -1.117238, 1.362289
58.381853, 3.403867, -1.110129, 1.358853
58.548558, 3.737431, -0.991696, 1.336912
58.715375, 3.603039, -1.000098, 1.338782
58.881933, 3.595708, -1.016003, 1.348305
59.048497, 3.517215, -1.128946, 1.329734
59.215286, 3.605095, -1.082766, 1.354067
59.381890, 3.558304, -1.126125, 1.353014
59.548561, 3.536938, -1.146974, 1.355781
59.715446, 3.593809, -1.118334, 1.340825
59.881909, 3.534967, -1.205478, 1.343891
60.048556, 3.705042, -1.058022, 1.317418
60.215252, 3.595811, -1.114117, 1.340666
60.381910, 3.385832, -1.374676, 1.354156
60.548625, 3.575181, -1.250233, 1.359617
60.715258, 3.560884, -1.321409, 1.402214
60.881884, 3.618109, -1.223431, 1.397866
61.048575, 3.594673, -1.259076, 1.404255
61.215372, 3.621777, -1.209025, 1.355893
61.381898, 3.602589, -1.344779, 1.372377
61.548582, 3.592099, -1.410524, 1.380302
61.715246, 3.524641, -1.593668, 1.387630
61.882168, 3.709312, -1.543293, 1.382091
62.048581, 3.784991, -1.683391, 1.410435
62.215234, 3.761354, -1.530680, 1.340817
62.381904, 3.756754, -1.767304, 1.376196
62.548705, 3.895146, -1.712017, 1.381636
62.715785, 3.904838, -1.762622, 1.421462
62.881900, 3.951809, -1.793441, 1.349295
63.048584, 4.057522, -1.794165, 1.350397
63.215331, 4.096876, -1.861737, 1.396835
63.381949, 4.120026, -1.886150, 1.518397
63.548635, 4.084383, -1.834720, 1.450497
63.716273, 4.077652, -1.998280, 1.415867
63.881873, 4.060506, -2.055195, 1.411705
64.048617, 4.079119, -2.134061, 1.413499
64.215254, 4.121580, -2.064771, 1.382805
64.381888, 4.145871, -2.086308, 1.364440
64.548575, 4.145884, -2.086279, 1.365044
64.715285, 4.234215, -2.116519, 1.364310
64.881883, 4.212797, -2.130538, 1.356527
65.048546, 4.193062, -2.149810, 1.364882
65.215245, 4.220730, -2.188535, 1.376947
65.381922, 4.261876, -2.153137, 1.361193
65.548922, 4.262216, -2.105965, 1.363690
65.716058, 4.142051, -2.102700, 1.359926
65.881918, 4.217700, -2.039863, 1.352251
66.049277, 4.127076, -1.924435, 1.307315
66.215259, 4.184241, -1.853747, 1.312623
66.381901, 4.369734, -1.648733, 1.354921
66.548567, 4.286390, -1.655076, 1.303670
66.715224, 7.941305, -0.339661, 1.279773
66.881886, 4.787174, -1.415074, 1.313248
67.048576, 4.445347, -1.380312, 1.318809
67.215307, 4.143029, -1.545333, 1.375176
67.381890, 4.161814, -1.517821, 1.370676
67.548579, 4.165441, -1.507394, 1.387286
67.715317, 4.165429, -1.506783, 1.386909
67.881873, 4.223521, -1.397388, 1.396632
68.048594, 4.223534, -1.397405, 1.396734
68.215289, 4.129403, -1.357308, 1.421399
68.381906, 4.154508, -1.284555, 1.390977
68.548563, 4.159110, -1.221217, 1.368536
68.715238, 4.244365, -1.144089, 1.350090
68.881906, 4.141675, -1.086986, 1.345815
69.049262, 4.165797, -1.007267, 1.338197
69.215285, 4.208184, -1.068091, 1.338033
69.381943, 4.218242, -0.827896, 1.313341
69.548604, 4.063752, -0.957685, 1.324583
69.715295, 4.133037, -0.766293, 1.282910
69.881919, 4.191918, -0.687811, 1.299895
70.048551, 4.171199, -0.598227, 1.301704
70.215252, 4.106729, -0.457353, 1.294425
70.381886, 4.073672, -0.488751, 1.276887
70.548564, 4.058210, -0.455766, 1.259891
70.715377, 4.016776, -0.391744, 1.244858
70.882027, 4.015076, -0.349247, 1.260378
71.048552, 3.992697, -0.315340, 1.249705
71.215250, 4.013978, -0.272911, 1.302148
71.381890, 3.966589, -0.256501, 1.320735
71.548725, 3.975522, -0.143289, 1.308155
71.715336, 3.990676, -0.086987, 1.300310
71.881906, 3.940930, -0.003991, 1.293925
72.048566, 3.949423, 0.048982, 1.273814
72.215301, 3.889517, 0.067037, 1.276370
72.381890, 3.870736, 0.160724, 1.279348
72.548564, 3.787232, 0.227628, 1.266244
72.715406, 3.823623, 0.281719, 1.279384
72.881919, 3.748375, 0.358837, 1.272095
73.048589, 3.746020, 0.433638, 1.268598
73.215256, 3.694402, 0.514275, 1.285518
73.381850, 3.658923, 0.578178, 1.306419
73.548559, 3.704191, 0.474580, 1.293078
73.715388, 3.673334, 0.722777, 1.306217
73.881905, 3.878675, 0.875046, 1.287939
74.048585, 3.817772, 0.890206, 1.282149
74.215646, 3.640545, 0.859037, 1.294746
74.381904, 3.562751, 0.905323, 1.279131
74.548553, 3.562741, 0.905339, 1.279255
74.715381, 3.198328, 0.804433, 1.317693
74.881866, 3.424823, 0.960062, 1.339761
75.048740, 3.536153, 1.147560, 1.343107
75.215260, 3.395448, 1.155171, 1.371112
75.381897, 3.369868, 1.230320, 1.403817
75.548584, 3.196012, 1.130968, 1.412749
75.715252, 3.374579, 1.304365, 1.427773
75.881901, 3.405397, 1.476351, 1.447714
76.048560, 3.307290, 1.431406, 1.440387
76.215347, 3.283753, 1.508382, 1.440673
76.381907, 3.275697, 1.596872, 1.396763
76.549714, 2.895336, 1.225237, 1.425563
76.715254, 3.148121, 1.563063, 1.417503
76.881885, 3.161548, 1.672555, 1.392837
77.049147, 3.289230, 1.930031, 1.382296
77.215207, 3.289222, 1.930131, 1.382543
77.381875, 3.135542, 1.871734, 1.381059
77.548564, 3.133488, 1.936607, 1.370804
77.715261, 3.150195, 2.064527, 1.397215
77.881913, 3.110237, 2.076154, 1.401625
78.048573, 2.901927, 1.818750, 1.397692
78.215298, 2.931355, 1.919725, 1.380765
78.381907, 2.581335, 1.443226, 1.416719
78.548546, 2.968255, 1.914673, 1.367072
78.715260, 3.077071, 2.154191, 1.376531
78.881887, 3.057930, 2.460655, 1.410766
79.048767, 2.627996, 1.614779, 1.424208
79.215270, 2.474672, 1.310030, 1.406072
79.381866, 2.391298, 1.318075, 1.400086
79.548546, 2.383805, 1.262843, 1.377651
79.715338, 2.538649, 1.637701, 1.365153
79.881927, 2.682423, 2.061059, 1.391599
80.048539, 2.726941, 2.044243, 1.413934
80.215234, 2.924343, 2.396353, 1.437917
80.381896, 2.872260, 2.711071, 1.439452
80.548565, 2.909623, 2.489377, 1.445935
80.715249, 2.893148, 2.458896, 1.445794
80.881994, 2.925392, 2.588014, 1.449241
81.048547, 2.929266, 2.668577, 1.444021
81.215261, 2.862089, 2.497545, 1.440209
81.381919, 2.827208, 2.377110, 1.434702
81.548637, 2.817059, 2.423845, 1.415048
81.715411, 2.817041, 2.423779, 1.414692
81.881889, 2.919049, 2.484602, 1.372893
82.048583, 2.667060, 2.406482, 1.387717
82.215207, 2.717530, 2.340001, 1.390999
82.381913, 2.646592, 2.185914, 1.403126
82.548706, 2.624655, 2.192220, 1.410988
82.715611, 2.781266, 2.419986, 1.419578
82.881907, 2.623103, 2.238999, 1.450301
83.048552, 2.766451, 2.262389, 1.413267
83.215246, 2.666793, 2.147563, 1.455708
83.381889, 2.660143, 2.048322, 1.470366
83.548502, 2.690647, 2.083335, 1.453922
83.715313, 2.799178, 2.042605, 1.456328
83.881892, 2.580079, 1.429770, 1.422184
84.048598, 2.570331, 1.175806, 1.416379
84.215244, 2.657732, 1.384291, 1.393782
84.381873, 2.660375, 1.219098, 1.381268
84.548547, 2.670384, 1.047934, 1.351907
84.715299, 2.565943, 1.062636, 1.356440
84.881897, 2.750178, 1.331056, 1.349340
85.048503, 2.823623, 1.354748, 1.375309
85.215237, 2.866891, 1.492600, 1.399901
85.381940, 3.061307, 1.577529, 1.415756
85.548535, 3.003829, 1.582396, 1.426875
85.715366, 3.116650, 1.540274, 1.410855
85.881930, 3.105526, 1.622242, 1.405047
86.048556, 2.865969, 0.777824, 1.408648
86.215375, 2.790098, 0.863458, 1.402146
86.381883, 2.882824, 0.949720, 1.423129
86.548533, 2.882632, 0.949752, 1.423004
86.715593, 2.882286, 0.949804, 1.423158
87.748569, 3.374681, 0.850318, 1.485880
87.915386, 3.541757, 2.310732, 1.521178
88.081900, 3.126363, 0.801812, 1.514464
88.248581, 3.177388, 0.968981, 1.516527
88.416641, 3.163629, 0.666734, 1.523083
88.581888, 3.043095, 0.735055, 1.510864
88.748560, 3.163292, 0.784688, 1.512001
88.915260, 3.176869, 0.737208, 1.511558
89.081842, 3.212045, 0.677752, 1.520645
89.249802, 3.188874, 0.847201, 1.514660
89.415992, 3.201832, 0.975242, 1.536792
89.581970, 3.057803, 0.974354, 1.549397
89.748569, 3.183779, 0.948562, 1.501847
89.915423, 3.161367, 0.772469, 1.486655
90.081889, 3.174803, 0.569530, 1.468248
90.248594, 3.079489, 0.564488, 1.471191
90.415866, 3.171741, 0.445168, 1.458578
90.581946, 3.172491, 0.425754, 1.451122
90.748565, 3.157258, 0.268603, 1.455472
90.915245, 3.049030, 0.258497, 1.474967
91.081941, 3.150886, -0.099243, 1.478631
91.248535, 3.157854, -0.122490, 1.481913
91.415237, 3.124561, -0.056487, 1.489424
91.581880, 3.150680, 0.029532, 1.494238
91.748588, 3.035437, 0.013828, 1.487468
91.915320, 3.174917, -0.036706, 1.491339
92.081899, 3.223710, 0.017448, 1.444243
92.248519, 3.136808, -0.226538, 1.455809
92.416345, 3.154460, -0.224076, 1.440772
92.581847, 3.143999, -0.448857, 1.428314
92.748561, 2.980809, -0.313741, 1.415163
92.915257, 3.192478, -0.235720, 1.432888
93.081951, 3.135171, -0.597265, 1.434451
93.248617, 3.125592, -0.614509, 1.431340
93.415226, 2.851587, -0.199657, 1.433657
93.581883, 3.101220, -0.827004, 1.433986
93.748597, 3.093390, -0.854049, 1.448473
93.915267, 3.139584, -1.072638, 1.445176
94.081882, 3.128653, -1.136661, 1.471091
94.248546, 3.102753, -1.211679, 1.474584
94.416485, 3.058924, -1.150550, 1.464113
94.581902, 3.095230, -1.397730, 1.485861
94.748574, 3.100076, -1.410554, 1.494495
94.915263, 3.247195, -1.962653, 1.457021
95.081882, 2.933306, -1.416445, 1.478764
95.248527, 2.938685, -1.558773, 1.476227
95.415276, 2.938646, -1.558874, 1.476632
95.581886, 2.942083, -1.654703, 1.456379
95.748593, 3.082571, -1.965545, 1.435527
95.916590, 2.810345, -1.639987, 1.439437
96.081886, 2.810030, -1.755892, 1.432041
96.248552, 2.747576, -1.716469, 1.420006
96.415515, 2.758594, -1.835145, 1.394744
96.581911, 2.710766, -1.849620, 1.405794
96.748804, 2.741575, -1.963235, 1.376738
96.915251, 2.704088, -2.002380, 1.369048
97.081893, 2.663988, -2.012179, 1.367861
97.248560, 2.739521, -1.950320, 1.369042
97.415255, 2.590947, -2.180376, 1.370475
97.581898, 2.193470, -2.067053, 1.369947
97.748682, 2.301574, -1.953064, 1.358617
97.915285, 2.559591, -2.237909, 1.369802
98.081970, 2.519832, -2.206850, 1.384103
98.248570, 2.476840, -2.192822, 1.356707
98.415267, 2.541303, -2.118316, 1.360237
98.581906, 2.441252, -2.105270, 1.384779
98.748608, 2.488607, -2.198602, 1.370048
98.915252, 2.493189, -2.164074, 1.340257
99.081888, 2.608762, -2.099581, 1.343881
99.248565, 2.654086, -2.040951, 1.352793
99.415243, 2.630080, -2.083845, 1.365737
99.581912, 2.849155, -2.301805, 1.363169
99.748570, 2.645206, -2.127108, 1.325779
99.915244, 2.482469, -1.990152, 1.303128
100.081882, 2.718869, -2.177964, 1.289399
100.248578, 2.808088, -2.059060, 1.261814
100.415198, 2.288657, -1.805447, 1.227352
100.581918, 2.309836, -1.802272, 1.246623
100.748595, 2.341188, -1.812999, 1.277289
100.915304, 2.343574, -1.855701, 1.265403
101.081905, 2.242610, -1.940912, 1.305717
101.248562, 2.281871, -1.883317, 1.294161
101.415252, 2.256015, -1.908766, 1.312313
101.581897, 2.206210, -1.924534, 1.322683
101.749363, 2.197453, -1.935535, 1.336231
101.915436, 2.248690, -1.874663, 1.325601
102.081913, 2.501433, -2.161102, 1.346636
102.248580, 2.493510, -2.180942, 1.370050
102.415287, 2.381974, -2.141173, 1.362138
102.581892, 2.495509, -2.208601, 1.362722
102.748724, 2.469978, -2.162885, 1.373088
102.915253, 2.433874, -2.232636, 1.350312
103.081889, 2.532527, -2.128164, 1.332051
103.248780, 2.568292, -2.112805, 1.332974
103.415437, 2.434884, -2.030564, 1.318150
103.581920, 2.689182, -2.058248, 1.292333
103.748572, 2.750791, -2.048736, 1.287107
103.915266, 2.687797, -2.007766, 1.284782
104.081883, 2.657766, -1.985404, 1.293375
104.249135, 2.600037, -1.938447, 1.288430
104.415355, 2.599985, -1.938420, 1.288378
104.581921, 2.518455, -1.862284, 1.249281
104.748566, 2.474730, -1.861316, 1.200823
104.915299, 2.466486, -1.930837, 1.222738
105.081902, 2.440309, -2.087581, 1.229262
105.248593, 2.440388, -2.087410, 1.229347
105.415278, 2.428973, -2.147194, 1.224727
105.581916, 2.416752, -2.212257, 1.217380
105.748584, 2.412450, -2.248003, 1.213745
105.915441, 2.412447, -2.248059, 1.213718
107.231909, 2.415261, -2.133400, 1.179602
107.398594, 2.403213, -2.136422, 1.167261
107.565227, 2.391225, -2.124487, 1.163180
107.731900, 2.419490, -2.031413, 1.138830
107.898570, 2.432157, -1.955253, 1.137532
108.065249, 2.412534, -1.923118, 1.144028
108.231901, 2.413362, -1.882083, 1.137364
108.398566, 1.650352, -1.725337, 1.113409
108.565367, 0.351492, -1.575371, 1.044706
108.732032, 0.001970, -1.589530, 1.047533
108.898564, 0.002017, -1.589394, 1.047382
109.065233, -0.597077, -1.622270, 1.052928
109.231924, -0.586838, -1.585318, 1.067193
109.398573, -0.586852, -1.585341, 1.067273
109.565262, -0.586847, -1.585426, 1.067223
110.065223, -0.252722, -2.649805, 1.144824
110.231941, -0.246038, -2.711453, 1.139586
110.398566, -0.231548, -2.764733, 1.148937
110.565220, -0.180938, -2.879412, 1.143860
110.731896, 2.727172, -2.797926, 1.175751
110.898576, 2.750763, -2.904364, 1.170159
111.065233, 2.875971, -2.850588, 1.181298
111.231917, 2.918849, -2.893263, 1.215484
111.399181, 2.930791, -2.905729, 1.227388
111.565230, 2.942050, -2.803911, 1.236066
111.731919, 2.939968, -2.812184, 1.216714
111.898589, 2.937807, -2.815109, 1.229847
112.065246, 2.936920, -2.826915, 1.211715
112.231881, 2.936898, -2.826927, 1.211681
115.581904, 3.597723, -4.872258, 1.398137
115.748704, 3.724684, -4.909259, 1.422898
115.915255, 3.797445, -5.035976, 1.433091
116.081892, 3.945934, -5.005646, 1.454206
116.248554, 3.946006, -5.005845, 1.454143
116.415590, 3.948295, -5.098824, 1.482226
116.581889, 3.775641, -5.215658, 1.487851
116.748572, 3.904795, -5.370103, 1.511603
116.915272, 3.904871, -5.370182, 1.511622
117.081885, 3.788832, -5.649681, 1.559648
117.248554, 3.788752, -5.649558, 1.559634
117.415254, 3.820240, -5.804623, 1.565801
117.581901, 3.840259, -5.895228, 1.565939
117.748625, 3.840256, -5.895195, 1.565820
117.915373, 3.851254, -6.158932, 1.600745
118.081900, 3.747028, -6.190927, 1.613864
118.248589, 3.729940, -6.283480, 1.608041
118.415252, 3.663345, -6.478399, 1.605086
118.581887, 3.784675, -6.532598, 1.604524
118.748768, 3.720310, -6.608851, 1.606178
118.915263, 3.695528, -6.672822, 1.617448
119.081885, 3.861786, -6.941898, 1.584301
119.248533, 4.010915, -6.920288, 1.563353
119.415275, 4.058604, -7.075058, 1.536557
119.581862, 4.052310, -7.300084, 1.506864
119.748967, 4.094278, -7.408143, 1.490631
119.915308, 4.094147, -7.408014, 1.490593
120.081947, 4.148190, -7.514587, 1.471063
120.248605, 4.201364, -7.588092, 1.441141
120.415249, 4.129876, -7.691780, 1.431359
120.581910, 4.110315, -7.952968, 1.411916
120.749308, 4.044270, -8.072365, 1.410444
120.915489, 4.006116, -8.124028, 1.407619
121.081887, 4.019997, -8.198384, 1.427932
121.248559, 4.085856, -8.273224, 1.434572
121.415279, 4.085813, -8.273172, 1.434655
121.581917, 3.940237, -8.425597, 1.444941
121.748574, 4.064056, -8.587558, 1.453318
121.915262, 4.127131, -8.663702, 1.447454
122.081896, 4.131171, -8.768152, 1.437671
122.248562, 4.226173, -8.814604, 1.456452
122.415231, 4.281275, -8.846541, 1.481571
122.581909, 4.232771, -8.798702, 1.486782
122.749471, 4.474694, -8.769417, 1.497534
122.915233, 4.506174, -8.851868, 1.456098
123.081894, 4.476625, -9.055924, 1.463142
123.248567, 4.721299, -8.842038, 1.424871
123.415370, 4.779493, -8.809894, 1.430527
123.581884, 5.034230, -8.606632, 1.408912
123.748595, 4.911648, -8.847921, 1.359705
123.915272, 4.853871, -9.103819, 1.356413
124.081943, 4.725868, -9.465722, 1.336839
124.248587, 4.921022, -9.295509, 1.313853
124.415260, 5.139885, -8.945478, 1.335255
124.581896, 5.138372, -9.274656, 1.286680
124.748538, 4.886880, -9.443680, 1.311706
124.915258, 5.062215, -9.382559, 1.299101
125.081892, 5.207239, -9.272465, 1.233227
125.248508, 5.106652, -9.604387, 1.193382
125.415660, 5.237937, -9.653567, 1.172230
125.581856, 5.415548, -9.186880, 1.265169
125.750565, 5.333227, -9.508944, 1.196612
125.915259, 5.227755, -9.793928, 1.169939
126.081893, 5.531889, -9.315490, 1.229774
126.248602, 5.358708, -9.571873, 1.193460
126.415336, 5.340396, -9.752468, 1.197737
126.581913, 5.261279, -10.150209, 1.169112
126.748621, 5.180432, -10.504652, 1.143570
126.915269, 5.180431, -10.504661, 1.143846
127.082039, 5.171155, -10.500277, 1.129725
127.248526, 5.230720, -10.526206, 1.092823
127.415290, 5.279285, -10.547227, 1.064049
127.581904, 5.279275, -10.547222, 1.063985
127.748564, 5.784809, -10.659748, 0.965932
127.915323, 5.831673, -10.678983, 0.975633
128.081876, 6.039107, -10.654910, 0.884823
128.248565, 5.988896, -10.827192, 0.790457
128.415256, 5.940076, -10.811537, 0.862175
128.581899, 5.904978, -11.161025, 0.767364
128.748573, 5.891669, -10.899909, 0.881586
128.915258, 5.825888, -10.857176, 0.880507
129.081894, 4.747898, -14.256226, 0.625589
129.248547, 5.423093, -12.235379, 0.799828
129.415361, 5.549866, -12.128174, 0.690087
129.581892, 5.922514, -11.095751, 0.756636
129.748551, 6.041932, -10.875755, 0.767318
129.916645, 6.066998, -10.993295, 0.783745
130.081867, 6.068331, -11.088541, 0.787443
130.248580, 5.782213, -11.248494, 0.865957
130.415441, 5.909598, -11.333133, 0.735233
130.581975, 5.698069, -11.362437, 0.918277
130.748580, 5.600886, -11.551525, 0.958444
130.915244, 5.739407, -11.327692, 0.982986
131.082219, 5.891153, -11.256966, 0.906672
131.248579, 5.839593, -11.243873, 1.029518
131.415439, 6.151164, -10.589384, 1.109843
131.581887, 6.263206, -10.397120, 1.170444
131.748808, 6.187215, -10.605741, 1.142850
131.915195, 6.595242, -10.376221, 1.137024
132.081893, 6.355366, -10.612980, 1.048028
132.248565, 6.405042, -10.840037, 1.000192
132.415279, 6.342720, -10.761400, 1.020176
132.581886, 6.316752, -10.850256, 1.047792
132.748587, 6.658422, -10.074806, 1.116357
132.915255, 6.645981, -10.183348, 1.051215
133.081920, 6.652985, -10.442131, 0.981352
133.248569, 6.556136, -10.755347, 0.988186
133.415334, 6.460740, -10.686347, 1.040581
133.581887, 6.857820, -10.701256, 0.993985
133.749640, 6.718694, -10.429798, 1.108357
133.915302, 6.705134, -10.876535, 0.935378
134.081887, 6.668978, -10.948974, 0.947092
134.248553, 6.521676, -11.244475, 0.933722
134.415379, 6.605070, -10.782921, 1.114173
134.581923, 6.777411, -10.411129, 1.122762
134.748566, 6.929360, -10.539160, 0.989389
134.915334, 6.902479, -10.630315, 0.967611
135.081924, 7.042322, -10.283311, 0.974147
135.248564, 6.789244, -10.732335, 0.950946
135.415268, 6.770069, -10.764042, 0.938239
135.581918, 6.328668, -10.997190, 1.079770
135.749139, 6.268944, -11.194596, 1.108142
135.915254, 6.856169, -10.207519, 1.150387
136.081887, 6.912907, -10.192180, 1.195710
136.248547, 6.927315, -10.572745, 1.084785
136.415265, 6.671057, -10.716838, 1.138444
136.581898, 6.796856, -10.584937, 1.164432
136.748559, 6.805847, -10.992802, 1.054937
136.915262, 6.670506, -10.873510, 1.129551
137.081892, 6.910786, -10.614717, 1.216083
137.248629, 7.043152, -10.890163, 1.091978
137.415272, 6.809054, -11.285711, 1.043660
137.581897, 6.757112, -11.558089, 1.031409
137.748543, 6.948262, -10.933193, 1.224777
137.915248, 7.156959, -10.703459, 1.244565
138.081906, 7.199133, -10.631087, 1.263883
138.248539, 7.232841, -10.692988, 1.236825
138.415251, 7.180697, -11.038949, 1.154493
138.581892, 7.202099, -10.780406, 1.241730
138.748559, 7.185970, -10.682213, 1.312075
138.915256, 7.444097, -10.508538, 1.320096
139.081962, 6.977997, -11.186277, 1.300864
139.248552, 6.988248, -11.217734, 1.349976
139.415282, 6.988238, -11.217742, 1.349824
139.581909, 6.626029, -11.754503, 1.300848
139.748541, 6.472915, -11.847957, 1.323619
139.915279, 6.361132, -11.953147, 1.326085
140.081908, 6.225511, -12.153051, 1.327551
140.248688, 6.150800, -12.090143, 1.304896
140.415441, 6.150815, -12.090132, 1.304602
140.583925, 6.150825, -12.090188, 1.304849
140.748520, 6.592846, -12.344391, 1.169896
140.915245, 6.636623, -12.376154, 1.138007
141.081898, 6.627354, -12.369649, 1.109183
141.248549, 6.642223, -12.384454, 1.110545
141.415346, 6.645731, -12.390925, 1.133887
141.581978, 6.654158, -12.401685, 1.138308
141.748564, 6.578787, -12.292432, 1.278116
141.915322, 6.625875, -12.299261, 1.249450
142.081897, 6.031925, -12.883086, 1.296308
142.248514, 5.819807, -12.849761, 1.347368
142.416221, 6.522114, -12.065417, 1.323239
142.581907, 6.723599, -11.720602, 1.345237
142.748563, 6.520340, -11.964489, 1.333189
142.921782, 6.377832, -12.222661, 1.340832
143.081908, 6.555382, -12.078121, 1.346293
143.248547, 6.500842, -12.216376, 1.355286
143.415272, 6.412211, -12.378999, 1.336281
143.581981, 6.407238, -12.478003, 1.309350
143.750351, 6.321944, -12.390013, 1.326309
143.915293, 6.638096, -12.251691, 1.304610
144.081932, 6.854530, -12.322602, 1.209851
144.248820, 6.446222, -12.348573, 1.336042
144.415252, 6.445307, -12.507927, 1.319878
144.581895, 6.492096, -12.537800, 1.292931
144.748613, 6.392913, -12.573585, 1.321493
144.915406, 6.531734, -12.618204, 1.324053
145.081899, 6.587461, -12.630389, 1.279204
145.248641, 6.344972, -12.581526, 1.331474
145.415723, 6.338230, -12.680917, 1.338066
145.581924, 6.210860, -12.668500, 1.337523
145.748573, 6.204945, -12.633280, 1.346677
145.915260, 6.204893, -12.633002, 1.346578
146.081895, 6.311554, -12.710357, 1.355499
146.248563, 6.200421, -12.646398, 1.367316
146.415259, 6.057222, -12.614251, 1.390259
146.581953, 6.088888, -12.789383, 1.361176
146.750252, 6.093672, -12.771898, 1.374713
146.915295, 6.202131, -12.839698, 1.369164
147.081872, 6.199983, -12.846356, 1.403241
147.248556, 6.192053, -12.859045, 1.394588
147.415279, 6.078332, -12.796951, 1.402240
147.581889, 5.932865, -12.916439, 1.416050
147.748614, 5.882526, -13.008261, 1.445578
147.915276, 5.872773, -13.165830, 1.464145
148.081900, 6.551917, -12.350371, 1.501143
148.248545, 6.439230, -12.222860, 1.507598
148.415288, 6.439254, -12.222876, 1.507779
148.581900, 6.178121, -12.774337, 1.462641
148.748582, 6.159681, -12.810236, 1.454337
148.915255, 6.120839, -12.829957, 1.439973
149.081894, 6.107393, -12.836924, 1.442770
149.248617, 6.090455, -12.852542, 1.435354
149.415459, 6.661623, -12.331132, 1.471611
149.581933, 6.818396, -12.200625, 1.473683
149.748553, 6.565341, -12.419895, 1.445836
149.915240, 6.342796, -12.642186, 1.432069
150.082259, 6.558930, -12.446803, 1.428308
150.248577, 6.405220, -12.581871, 1.437379
150.415243, 6.411791, -12.588543, 1.404461
150.581925, 7.018306, -12.003494, 1.445514
150.748561, 6.666448, -12.355742, 1.426064
150.915267, 6.501052, -12.400330, 1.445237
151.081889, 6.352397, -12.706162, 1.433973
151.248553, 6.280246, -12.796515, 1.441236
151.415262, 6.261974, -12.992258, 1.457851
151.581902, 6.180592, -13.009378, 1.419607
151.748537, 6.113334, -13.041131, 1.405477
151.915270, 6.076099, -12.902635, 1.449218
152.081890, 6.252884, -12.762365, 1.448162
152.248546, 6.199050, -12.797752, 1.473457
152.416205, 6.811808, -12.304083, 1.466668
152.581875, 6.623213, -12.462768, 1.506106
152.748593, 6.255631, -12.621225, 1.544857
152.915256, 6.214908, -12.748248, 1.521941
153.081912, 6.294355, -12.699056, 1.513698
153.248554, 6.216410, -12.660690, 1.515264
153.415259, 6.291048, -12.744339, 1.543312
153.581882, 6.405157, -12.672496, 1.531476
153.748562, 6.459809, -12.659674, 1.524651
153.915309, 6.459788, -12.659601, 1.524536
154.081891, 6.433724, -12.657498, 1.533122
154.248596, 6.733914, -12.442747, 1.481637
154.415245, 6.649756, -12.495336, 1.473230
154.581881, 6.581785, -12.559861, 1.460371
154.748549, 6.661041, -12.502359, 1.447640
154.915269, 6.593502, -12.571693, 1.434312
155.081901, 6.530449, -12.575856, 1.443451
155.248574, 7.214880, -12.105797, 1.448804
155.415253, 6.896437, -12.300066, 1.427609
155.581882, 6.705119, -12.433827, 1.412532
155.748567, 6.556681, -12.525294, 1.438760
155.915227, 6.556654, -12.525220, 1.438701
156.081892, 6.683700, -12.409770, 1.435335
156.248597, 6.734762, -12.343028, 1.439793
156.416238, 6.761367, -12.315152, 1.443733
156.581916, 6.922893, -12.223982, 1.456292
156.748571, 6.865053, -12.264878, 1.489496
156.915252, 7.311118, -11.975117, 1.453136
157.081933, 7.082087, -12.130560, 1.486549
157.248544, 6.928282, -12.185444, 1.519808
157.415276, 6.884466, -12.181186, 1.522475
157.581916, 7.034660, -12.067121, 1.531605
157.748597, 7.233903, -11.960317, 1.528703
157.915260, 7.742359, -11.693197, 1.507114
158.081908, 7.184303, -12.006737, 1.549179
158.248583, 7.274902, -11.962188, 1.538714
158.415252, 7.237656, -11.977394, 1.531792
158.581889, 7.217797, -11.982371, 1.517620
158.748601, 7.287860, -11.947046, 1.509919
158.915297, 7.283163, -11.952120, 1.488465
159.081881, 7.206839, -11.996913, 1.463565
159.248574, 7.259360, -11.956376, 1.441986
159.415357, 7.219796, -11.837723, 1.430264
159.582035, 7.929367, -11.667507, 1.395259
159.748570, 7.574619, -11.797281, 1.362288
159.915252, 7.475688, -11.840508, 1.353795
160.081917, 7.503225, -11.800379, 1.368958
160.248567, 8.156311, -11.566044, 1.450264
160.415253, 7.592728, -11.639142, 1.421068
160.581916, 7.510135, -11.769236, 1.343054
160.748573, 7.123685, -11.761340, 1.343590
160.915291, 7.463296, -11.797327, 1.319068
161.081967, 7.538715, -11.800610, 1.318407
161.248566, 8.082133, -11.713100, 1.355113
161.415269, 8.226039, -11.681473, 1.349997
161.581913, 7.688366, -11.836482, 1.292393
161.748567, 7.608259, -12.014170, 1.279002
161.915278, 7.724126, -12.047801, 1.306758
162.081889, 7.735608, -12.102153, 1.334866
162.248581, 7.286012, -12.186980, 1.331126
162.416153, 7.685102, -12.223850, 1.352912
162.581887, 7.764504, -12.240652, 1.368401
162.748561, 8.316929, -12.102345, 1.384012
162.915317, 8.316845, -12.102267, 1.384200
163.081911, 8.541604, -12.091198, 1.402135
163.249777, 7.999594, -12.422219, 1.372707
163.415215, 8.502001, -12.270933, 1.392959
163.581941, 8.100842, -12.477146, 1.366081
163.748565, 8.083180, -12.526025, 1.377939
163.915266, 8.604061, -12.367394, 1.388217
164.081892, 8.330385, -12.618067, 1.389311
164.248565, 8.725247, -12.403877, 1.426648
164.415481, 8.351061, -12.538036, 1.409799
164.581920, 8.386880, -12.555378, 1.386543
164.748556, 8.463183, -12.741713, 1.372974
164.915362, 8.483829, -12.795539, 1.379263
165.081896, 8.964907, -12.461530, 1.413468
165.248568, 8.627251, -12.558586, 1.392152
165.415317, 8.596725, -12.576026, 1.385763
165.581985, 8.266504, -12.794235, 1.377045
165.748714, 8.612753, -12.614164, 1.353372
165.915551, 8.612749, -12.614234, 1.353449
166.081854, 8.727576, -12.624881, 1.347748
166.248542, 8.801391, -12.774597, 1.335685
166.415267, 8.774575, -12.704366, 1.336546
166.581890, 8.864889, -12.732374, 1.331063
166.748559, 9.390552, -12.557181, 1.381290
166.915302, 8.998188, -12.816964, 1.331417
167.082062, 9.027912, -12.870243, 1.318345
167.248551, 9.042803, -12.951048, 1.318743
167.415271, 9.024820, -12.851255, 1.320222
167.581927, 9.270124, -13.082235, 1.333321
167.748585, 9.235001, -12.994427, 1.316330
167.915388, 9.339942, -12.979369, 1.313429
168.081884, 9.412799, -12.971469, 1.312989
168.248574, 9.440942, -12.935377, 1.312055
168.415246, 9.444460, -12.940872, 1.321458
168.581898, 9.419489, -12.935460, 1.311937
168.748548, 9.418506, -12.953040, 1.306959
168.915246, 9.476408, -12.980549, 1.307655
169.081923, 9.495113, -13.027290, 1.318564
169.248561, 9.517300, -13.104563, 1.332613
169.415263, 9.518183, -13.109839, 1.320148
169.581899, 10.003086, -13.151267, 1.406186
169.748538, 9.666298, -13.299242, 1.380436
169.915255, 9.747721, -13.312770, 1.377197
170.081909, 9.815659, -13.388168, 1.373221
170.248547, 9.897859, -13.471140, 1.362278
170.415302, 9.897859, -13.471208, 1.362321
170.581878, 10.328394, -13.490528, 1.416860
170.748554, 10.370617, -13.478500, 1.363186
170.915303, 10.083295, -13.746604, 1.333675
171.081888, 10.058388, -13.656234, 1.342892
171.248544, 10.451889, -13.738013, 1.410168
171.415258, 10.451910, -13.737995, 1.410024
171.631881, 10.595545, -13.892830, 1.423390
171.798577, 10.591415, -13.933500, 1.420820
171.965250, 10.212966, -14.240064, 1.201144
172.131886, 10.217973, -14.306360, 1.348768
172.298587, 10.552766, -14.147585, 1.395263
172.466246, 10.249016, -14.376505, 1.382265
172.631900, 10.312732, -14.357277, 1.373917
172.798778, 10.304193, -14.544972, 1.346243
172.965222, 10.355031, -14.587632, 1.334339
173.131908, 10.412728, -14.650587, 1.319790
173.298591, 10.073346, -14.793555, 1.337911
173.465245, 10.381159, -14.825161, 1.322666
173.631924, 10.438014, -14.816961, 1.325975
173.798564, 10.493773, -14.854126, 1.337798
173.965244, 10.537140, -14.913177, 1.357180
174.131887, 10.497130, -15.009731, 1.371190
174.298573, 10.509432, -15.030436, 1.360956
174.465252, 10.953806, -14.872498, 1.435257
174.631907, 10.591920, -15.128345, 1.389589
174.798575, 10.458452, -15.291395, 1.396838
174.965230, 10.542401, -15.307223, 1.398756
175.131907, 10.450090, -15.425542, 1.405890
175.298646, 10.406600, -15.346319, 1.401847
175.465269, 11.022153, -15.148055, 1.439163
175.631917, 11.035232, -15.194200, 1.464424
175.798586, 10.517722, -15.563896, 1.433374
175.965184, 10.552833, -15.614715, 1.408190
176.131894, 10.380792, -15.805801, 1.444651
176.298576, 10.386522, -15.830530, 1.435684
176.465250, 10.342095, -15.912452, 1.448201
176.632415, 10.260351, -15.995877, 1.449501
176.798721, 10.258268, -16.028891, 1.433124
176.965273, 10.272552, -16.045693, 1.459599
177.131912, 10.199347, -16.098678, 1.431577
177.298548, 10.308561, -16.084555, 1.456765
177.465230, 10.176201, -16.239113, 1.458249
177.631869, 10.054092, -16.371526, 1.449282
177.798597, 10.129524, -16.340505, 1.437192
177.965399, 10.140544, -16.358396, 1.432759
178.133558, 10.114743, -16.493986, 1.443058
178.298660, 10.134027, -16.514281, 1.442952
178.465236, 10.177473, -16.533918, 1.456163
178.631920, 10.147997, -16.621653, 1.457416
178.798546, 10.137613, -16.670734, 1.458794
178.965231, 10.063726, -16.908686, 1.424837
179.131893, 10.215811, -16.736548, 1.395605
179.298564, 10.079088, -16.852975, 1.399726
179.465226, 10.104586, -17.040130, 1.376388
179.631917, 9.766942, -17.034075, 1.367721
179.798536, 13.101090, -15.009541, 1.404564
179.965274, 12.270006, -15.553640, 1.386362
180.131888, 12.270015, -15.553648, 1.386335
180.298525, 12.284113, -15.582200, 1.366751
180.465211, 12.293907, -15.603644, 1.356271
180.631876, 12.293916, -15.603645, 1.356233
181.948533, 12.668973, -16.117519, 1.412489
182.115300, 12.672624, -16.152819, 1.419312
182.281900, 9.341180, -18.577725, 1.483008
182.448546, 8.609677, -18.791410, 1.565311
182.615335, 9.730923, -18.249086, 1.507574
182.781903, 10.198153, -18.011391, 1.468142
182.948571, 10.126886, -18.253618, 1.426883
183.115247, 10.103505, -18.174827, 1.434491
183.281882, 9.974291, -18.310499, 1.427555
183.448574, 9.964659, -18.352047, 1.401505
183.615254, 10.047390, -18.354805, 1.373296
183.781930, 9.942972, -18.503580, 1.375416
183.948563, 10.120692, -18.468524, 1.385411
184.115577, 10.543015, -18.204387, 1.392103
184.281893, 10.661933, -18.197765, 1.416907
184.448631, 10.448714, -18.355265, 1.412904
184.615294, 10.710309, -18.173001, 1.446265
184.781889, 10.886529, -18.044314, 1.454933
184.948801, 10.611322, -18.295739, 1.427994
185.115255, 10.969325, -18.052562, 1.464913
185.281900, 10.582005, -18.375116, 1.430114
185.448576, 10.841538, -18.201344, 1.404205
185.615254, 10.519015, -18.585318, 1.444591
185.781903, 10.144168, -18.615225, 1.447222
185.948519, 10.228751, -18.750443, 1.453164
186.115322, 10.244729, -18.771511, 1.421677
186.281955, 10.271498, -18.874242, 1.422264
186.448618, 10.672033, -18.638653, 1.418694
186.615278, 10.626837, -18.574852, 1.436402
186.781936, 10.560616, -18.850365, 1.432455
186.948573, 10.506147, -18.857307, 1.408517
187.115243, 10.451189, -18.923982, 1.397623
187.281922, 10.470438, -18.923562, 1.399134
187.448791, 10.975382, -18.550702, 1.437475
187.615362, 10.686597, -18.925139, 1.394753
187.781932, 10.484505, -18.988112, 1.395234
187.948749, 10.493182, -18.956964, 1.405397
188.115305, 10.491028, -18.965825, 1.397804
188.281847, 10.468527, -18.991198, 1.396909
188.448600, 10.294312, -19.031445, 1.427590
188.615394, 10.498758, -19.059032, 1.426733
188.781899, 10.537171, -19.025093, 1.403899
188.948593, 10.581702, -19.017792, 1.423271
189.115248, 10.377854, -19.002673, 1.519397
189.281893, 10.544518, -19.074516, 1.491154
189.448592, 10.546845, -19.076957, 1.470851
189.615294, 10.520016, -19.107340, 1.471747
189.781913, 10.539425, -19.233419, 1.473430
189.948566, 10.667819, -18.998048, 1.443549
190.115254, 10.667842, -18.998144, 1.443171
190.281906, 10.644254, -19.058111, 1.418178
190.448590, 10.407898, -19.105717, 1.453414
190.615261, 10.745638, -19.005336, 1.415418
190.782101, 10.666064, -19.108034, 1.413811
190.948581, 10.599946, -19.014672, 1.440831
191.115256, 10.754789, -19.083875, 1.405170
191.281901, 10.568955, -19.190024, 1.422278
191.448583, 10.838676, -19.099526, 1.414936
191.615239, 10.985694, -19.000170, 1.409363
191.781921, 10.892004, -19.088402, 1.413059
191.949680, 10.927234, -19.100694, 1.397766
192.115255, 11.450848, -18.690779, 1.423899
192.281914, 11.042705, -19.053882, 1.405238
192.448629, 11.050374, -19.028393, 1.399922
192.615261, 10.942284, -19.143275, 1.413634
192.781911, 10.988222, -19.105061, 1.417482
192.948628, 11.037138, -19.098516, 1.450279
193.115361, 10.972572, -19.335072, 1.450807
193.281898, 10.910466, -19.378024, 1.482982
193.448598, 10.974858, -19.168965, 1.473128
193.615264, 11.083028, -19.092264, 1.467594
193.781897, 10.981697, -19.184017, 1.482309
193.948567, 11.029422, -19.155007, 1.489567
194.115336, 10.938464, -19.253526, 1.494251
194.281953, 10.930367, -19.277369, 1.480613
194.448577, 10.840001, -19.364949, 1.469639
194.615218, 10.595043, -19.790960, 1.491583
194.781895, 10.644389, -19.641628, 1.454849
194.948583, 10.718326, -19.585216, 1.472434
195.115345, 10.863108, -19.481505, 1.457339
195.281923, 10.764346, -19.608686, 1.480867
195.450653, 11.331674, -19.165229, 1.469884
195.615251, 11.001484, -19.330274, 1.494313
195.781935, 10.608078, -19.707879, 1.514829
195.948937, 10.708007, -19.824367, 1.468340
196.116353, 10.678628, -19.860554, 1.486002
196.283207, 10.603238, -19.960108, 1.472074
196.448569, 10.508874, -20.103922, 1.459054
196.615251, 10.508916, -20.103950, 1.459115
196.781885, 10.436156, -20.201436, 1.468340
196.948580, 10.457033, -20.263390, 1.442798
197.115238, 10.488091, -20.310809, 1.448086
197.281929, 10.409377, -20.423791, 1.429799
197.448584, 10.322865, -20.549990, 1.415285
197.615242, 10.139139, -20.542062, 1.449609
197.781904, 10.213435, -20.761167, 1.400631
197.951848, 10.349506, -20.796869, 1.404136
198.115234, 10.341371, -21.008343, 1.381033
198.281901, 10.292930, -20.966312, 1.392503
198.448586, 10.589918, -20.730747, 1.415899
198.615246, 10.537911, -20.867016, 1.382011
198.781929, 10.363863, -21.146612, 1.379664
198.949277, 10.364096, -21.147366, 1.367073
199.115261, 10.453308, -21.172863, 1.368623
199.282703, 10.407551, -21.369576, 1.375855
199.448578, 10.320641, -21.326258, 1.358526
199.615239, 10.331702, -21.579702, 1.361925
199.781918, 10.434446, -21.582711, 1.344609
199.948567, 10.479642, -21.697354, 1.354665
200.115239, 10.303200, -21.743903, 1.398403
200.281932, 10.544402, -21.759183, 1.374844
200.448561, 10.566834, -22.088356, 1.366520
200.615253, 10.546969, -22.040585, 1.339793
200.781900, 11.005302, -21.626768, 1.303828
200.948577, 10.805249, -21.836950, 1.310966
201.115282, 10.798532, -21.832263, 1.298920
201.281939, 10.733491, -22.085362, 1.314303
201.448782, 10.704986, -22.340001, 1.304049
201.615258, 10.715067, -22.349348, 1.298493
201.781892, 10.780223, -22.394719, 1.290700
201.948620, 10.780227, -22.394743, 1.290728
202.115394, 10.780174, -22.394591, 1.290654
202.282025, 11.498885, -22.641707, 1.176062
202.448566, 11.535543, -22.656181, 1.172464
202.615257, 11.618515, -22.688890, 1.166240
202.781904, 11.173705, -23.344006, 1.230638
202.948558, 11.078008, -23.614820, 1.232703
203.115267, 12.042512, -21.780820, 1.329803
203.281903, 11.785876, -22.350917, 1.271325
203.448557, 11.624394, -22.812450, 1.246716
203.615264, 11.741695, -22.966127, 1.168914
203.781884, 11.704095, -23.025910, 1.163951
203.948587, 11.956312, -22.515621, 1.256807
204.115315, 11.967765, -22.888297, 1.127002
204.281952, 11.973943, -23.071149, 1.098074
204.448565, 11.759562, -23.264436, 1.168047
204.615255, 12.012226, -23.169647, 1.102938
204.781902, 11.887901, -23.303595, 1.134856
204.948560, 11.883442, -23.492361, 1.243764
205.115263, 11.889050, -23.343822, 1.198466
205.282111, 11.974356, -23.179175, 1.246786
205.448580, 11.913910, -23.439709, 1.261055
205.615259, 12.283346, -22.796547, 1.256087
205.781908, 12.119614, -23.281534, 1.258213
205.948756, 12.081303, -23.407153, 1.278101
206.115367, 12.112999, -23.489934, 1.257386
206.281893, 12.240370, -23.741288, 1.162118
206.448646, 12.246216, -23.450268, 1.251421
206.615257, 12.524639, -23.010813, 1.237647
206.781928, 12.497488, -23.348022, 1.179223
206.948645, 12.492183, -23.664511, 1.197310
207.115256, 12.365518, -23.632684, 1.220198
207.281893, 12.406213, -23.620278, 1.247884
207.448575, 12.342691, -23.797813, 1.277514
207.615258, 12.322140, -24.014640, 1.296828
207.781916, 12.315090, -24.127991, 1.296384
207.949388, 12.307294, -24.280484, 1.331883
208.115493, 12.506528, -24.419268, 1.190898
208.281929, 12.368348, -24.642464, 1.219719
208.449041, 12.546416, -23.789038, 1.404011
208.615292, 12.517566, -23.831599, 1.350477
208.781889, 12.463582, -24.153487, 1.357993
208.948555, 12.463665, -24.268164, 1.398953
209.115321, 12.688220, -24.268315, 1.322959
209.281913, 12.629153, -24.260850, 1.315937
209.448864, 12.694990, -24.116169, 1.310012
209.615286, 12.774151, -24.486408, 1.259970
209.781914, 12.688534, -24.679836, 1.270396
209.948558, 12.639569, -24.378529, 1.382550
210.115262, 12.732975, -24.632513, 1.345374
210.281908, 12.725154, -24.584598, 1.322252
210.448758, 12.697653, -24.111089, 1.431323
210.615240, 12.731272, -23.959569, 1.392659
210.781879, 12.766343, -23.871610, 1.394813
210.948588, 12.636043, -24.174320, 1.417771
211.115284, 12.822441, -24.371281, 1.314308
211.282129, 12.763904, -24.352915, 1.328160
211.448615, 12.672179, -24.145141, 1.402080
211.615251, 12.769024, -24.402715, 1.298010
211.781886, 12.763569, -24.475084, 1.311513
211.948990, 12.602774, -24.558244, 1.375361
212.115320, 12.771599, -24.485978, 1.294094
212.281923, 12.700361, -24.418967, 1.341253
212.448793, 12.755447, -24.168406, 1.398902
212.615283, 12.845329, -24.030653, 1.332977
212.781888, 12.966900, -24.222426, 1.282457
212.949513, 12.918795, -23.772433, 1.407442
213.115227, 12.893917, -23.954836, 1.345703
213.281931, 12.887680, -24.192651, 1.324342
213.448570, 12.857191, -24.330146, 1.331928
213.615254, 12.815043, -24.537910, 1.331265
213.781922, 12.931091, -24.709178, 1.243083
213.948558, 12.664408, -24.816852, 1.326150
214.115290, 12.892274, -24.519374, 1.247540
214.281897, 12.910246, -24.855135, 1.180725
214.452996, 12.863048, -24.760845, 1.277923
214.615260, 13.015103, -24.866279, 1.178425
214.781902, 13.070346, -24.851067, 1.179512
214.948545, 12.871831, -24.887799, 1.245743
215.115247, 13.001074, -24.743380, 1.158569
215.281944, 13.037055, -24.657715, 1.132344
215.448575, 13.026488, -24.487888, 1.189776
215.615298, 13.169033, -24.417806, 1.110633
215.781906, 13.106979, -24.565025, 1.127858
215.948571, 12.997880, -24.962277, 1.089361
216.115252, 13.246323, -25.119869, 0.985589
216.281896, 13.229022, -24.842095, 1.035531
216.449786, 13.157523, -24.763147, 1.100832
216.615323, 13.200105, -24.728513, 1.088509
216.781919, 13.385533, -24.873933, 1.011498
216.948565, 13.243140, -24.899310, 1.045726
217.115285, 13.277242, -24.664348, 1.047619
217.281897, 13.233592, -24.723087, 0.981785
217.448546, 13.306368, -24.804241, 1.061814
217.615376, 13.329215, -24.782927, 1.041816
217.781926, 13.312847, -24.799674, 1.068491
217.948872, 13.365558, -24.397973, 1.104838
218.115258, 13.525117, -24.821632, 1.021860
218.281926, 13.429866, -24.698130, 1.095648
218.448570, 13.410443, -24.928219, 1.109774
218.615258, 13.473758, -24.826017, 1.055450
218.782632, 13.507308, -25.014091, 1.032132
218.948562, 13.435436, -25.015814, 1.135977
219.116517, 13.479448, -24.805672, 1.175684
219.281936, 13.588133, -24.784315, 1.142542
219.448562, 13.545806, -24.611198, 1.226517
219.615247, 13.651071, -24.877730, 1.108084
219.781921, 13.641374, -24.862391, 1.172514
219.948560, 13.617434, -24.935862, 1.239829
220.115320, 13.727965, -24.443533, 1.201367
220.281901, 13.746957, -24.973172, 1.168611
220.448605, 13.696036, -25.001964, 1.308395
220.615238, 13.756347, -24.966143, 1.202388
220.781904, 13.821553, -24.941407, 1.227322
220.948555, 13.729630, -24.987162, 1.302659
221.115249, 13.988343, -25.115928, 1.200490
221.281923, 13.835208, -24.376734, 1.298623
221.448613, 14.069391, -24.422925, 1.189644
221.615270, 14.087394, -24.780813, 1.167069
221.781891, 14.068027, -25.002750, 1.208825
221.950590, 13.955192, -24.977468, 1.271739
222.115253, 13.986752, -24.890372, 1.244367
222.281899, 14.032284, -24.937996, 1.214290
222.448598, 14.032067, -25.026391, 1.242914
222.615312, 14.089506, -24.481320, 1.265374
222.782174, 13.973648, -24.732649, 1.254581
222.948556, 14.024075, -24.940943, 1.218692
223.115290, 14.201079, -24.926898, 1.180125
223.281902, 14.171934, -24.978650, 1.211580
223.448565, 14.182832, -24.685058, 1.217469
223.615228, 14.213409, -24.317228, 1.251139
223.781937, 14.389702, -24.616380, 1.171737
223.948571, 14.356944, -25.041962, 1.176892
224.115281, 14.499458, -24.990900, 1.151575
224.281927, 14.477263, -25.042051, 1.144598
224.448561, 14.412326, -24.699915, 1.243884
224.615246, 14.559548, -24.724594, 1.200558
224.781896, 14.553444, -24.606633, 1.228561
224.948633, 14.549051, -24.791132, 1.317086
225.115504, 14.615546, -24.757203, 1.226900
225.281898, 14.684458, -24.704135, 1.245073
225.448577, 14.657738, -24.813219, 1.295881
225.615291, 14.650449, -24.924474, 1.308492
225.781899, 14.818602, -24.791326, 1.238362
225.948564, 14.761328, -25.143392, 1.286900
226.115272, 14.920313, -25.001141, 1.181462
226.281906, 14.978841, -25.146959, 1.150979
226.448561, 14.824978, -25.021974, 1.201798
226.615278, 14.960874, -24.639700, 1.178405
226.781896, 15.004897, -25.014439, 1.190942
226.948573, 15.121458, -25.135469, 1.171106
227.115269, 15.181172, -25.218098, 1.121827
227.281875, 15.293189, -25.255163, 1.148555
227.448568, 15.252600, -25.279759, 1.147157
227.615399, 15.401783, -25.241415, 1.161369
227.781898, 15.481512, -25.193025, 1.130486
227.948558, 15.567090, -25.335644, 1.160136
228.115245, 15.678655, -25.310202, 1.188262
228.281902, 15.633679, -25.193908, 1.211479
228.448571, 15.740975, -25.150141, 1.212372
228.615265, 15.821734, -25.136842, 1.218102
228.781898, 15.785740, -25.379780, 1.292482
228.948552, 15.742587, -24.844499, 1.290338
229.115230, 15.850078, -24.817508, 1.294189
229.281887, 15.961204, -25.436925, 1.262787
229.448591, 16.022319, -25.540180, 1.286774
229.615299, 16.091365, -25.661451, 1.261942
229.781979, 16.141970, -25.685810, 1.248014
229.948575, 16.202846, -25.825144, 1.271334
230.115252, 16.305230, -25.907229, 1.227886
230.281903, 16.308594, -25.819266, 1.254796
230.448533, 16.418986, -25.853284, 1.228702
230.615323, 16.356509, -25.896626, 1.226958
230.781931, 16.394158, -26.016972, 1.232427
230.948576, 16.415946, -26.034678, 1.218805
231.115252, 16.398539, -26.107946, 1.220532
231.281908, 16.390921, -26.100734, 1.255296
231.448557, 16.424228, -26.102058, 1.256970
231.615202, 16.408275, -26.207561, 1.210792
231.781934, 16.522991, -26.244291, 1.210326
231.948589, 16.587032, -26.202518, 1.227551
232.115357, 16.507162, -26.231875, 1.222948
232.281902, 16.533251, -26.360747, 1.224163
232.448530, 16.536331, -26.392257, 1.223172
232.615247, 16.570181, -26.356470, 1.192860
232.781898, 16.593941, -26.367049, 1.171376
232.948585, 16.590363, -26.512019, 1.212057
233.115250, 16.585993, -26.457643, 1.188984
233.281919, 16.672468, -26.498797, 1.147277
233.448578, 16.743002, -26.473540, 1.156249
233.615253, 16.589298, -26.741089, 1.149108
233.782443, 16.729088, -26.832751, 1.146264
233.948594, 16.664302, -26.670247, 1.168480
234.115305, 16.712320, -26.732809, 1.086406
234.281901, 16.785860, -26.863973, 1.079974
234.448582, 16.779532, -26.912400, 1.112653
234.615255, 16.743062, -27.001507, 1.080521
234.781893, 16.888422, -27.044412, 1.041771
234.948575, 16.802791, -26.977274, 1.107585
235.115222, 16.838942, -27.081466, 1.106004
235.281895, 16.902104, -27.159130, 1.062962
235.448572, 16.867004, -27.181710, 1.129671
235.616240, 16.927982, -27.260076, 1.072394
235.781955, 16.882015, -27.263432, 1.110980
235.948577, 16.844540, -27.311551, 1.136815
236.115241, 16.868385, -27.295923, 1.079412
236.281889, 16.889836, -27.168478, 1.148012
236.448568, 16.814840, -27.228786, 1.127974
236.615303, 16.849038, -27.407632, 1.119115
236.781955, 16.849304, -27.526101, 1.129734
236.948593, 16.802897, -27.476479, 1.186805
237.115254, 16.838498, -27.521336, 1.168014
237.281881, 16.796878, -27.568286, 1.189321
237.448578, 16.737988, -27.520322, 1.228131
237.615739, 16.804435, -27.645971, 1.158802
237.781929, 16.791598, -27.563653, 1.157323
237.948577, 16.729789, -27.579730, 1.227744
238.115331, 16.826008, -27.821263, 1.201841
238.281905, 16.846698, -27.924804, 1.169049
238.448561, 16.719745, -27.866055, 1.256900
238.615258, 16.706972, -27.817056, 1.258324
238.781953, 16.669890, -27.672570, 1.278438
238.948582, 16.646074, -27.780255, 1.284851
239.115276, 16.659029, -27.773458, 1.278069
239.281891, 16.672992, -27.938942, 1.263170
239.448782, 16.609228, -27.958958, 1.246466
239.615228, 16.595187, -27.969341, 1.256645
239.784776, 16.590888, -28.004755, 1.259284
239.948578, 16.601809, -28.011556, 1.294685
240.115257, 16.445007, -28.009830, 1.304057
240.281885, 16.454522, -28.097353, 1.330210
240.448560, 16.414592, -28.176773, 1.339542
240.615266, 16.419498, -28.218023, 1.345615
240.781865, 16.564176, -28.309730, 1.223907
240.948825, 16.399431, -28.470871, 1.276557
241.115252, 16.361192, -28.452748, 1.273004
241.281955, 16.337696, -28.441030, 1.258442
241.449945, 16.298485, -28.584548, 1.248553
241.615283, 16.451786, -28.542767, 1.172448
241.781903, 16.308359, -28.581875, 1.209040
241.948565, 16.435804, -28.556083, 1.136964
242.115251, 16.248557, -28.639800, 1.171793
242.281892, 16.238195, -28.709736, 1.185480
242.448557, 16.239644, -28.761717, 1.188675
242.615261, 16.233307, -28.653513, 1.210756
242.781912, 16.219969, -28.728171, 1.214911
242.948567, 16.225552, -28.957013, 1.211409
243.115272, 16.214653, -28.833675, 1.215112
243.282028, 16.206141, -28.803855, 1.202608
243.448570, 16.152964, -28.797926, 1.196992
243.615235, 16.145717, -28.705955, 1.240043
243.781901, 16.223497, -28.664640, 1.214494
243.948523, 16.146115, -28.851125, 1.249437
244.115263, 16.227022, -28.839554, 1.224542
244.281910, 16.136920, -28.417422, 1.315802
244.448549, 16.154445, -28.884720, 1.276795
244.615254, 16.148608, -28.982139, 1.273488
244.781902, 16.126245, -29.011910, 1.293627
244.948583, 16.110403, -29.057246, 1.229902
245.115284, 16.110548, -29.057237, 1.230009
245.281891, 16.070953, -28.573062, 1.259779
245.448673, 16.027565, -28.842654, 1.220354
245.615307, 16.011302, -29.007695, 1.224356
245.781893, 15.983697, -29.210155, 1.203148
245.948560, 16.005512, -28.897569, 1.241537
246.115247, 15.998064, -28.877371, 1.257821
246.281929, 15.978907, -28.912187, 1.262470
246.448846, 15.948298, -28.777097, 1.284736
246.615372, 15.926823, -29.067688, 1.235539
246.781888, 15.916099, -29.126651, 1.249792
246.948897, 15.887356, -29.324714, 1.229225
247.115243, 15.883512, -29.019662, 1.255580
247.281905, 15.860383, -28.939404, 1.266275
247.448551, 15.830240, -29.042522, 1.295510
247.615280, 15.797681, -29.233758, 1.254060
247.781968, 15.716004, -29.333926, 1.274097
247.948706, 15.736176, -29.218314, 1.244227
248.115703, 15.730070, -28.846156, 1.260640
248.281929, 15.811985, -29.104721, 1.188691
248.448565, 15.670221, -28.937717, 1.228144
248.615304, 15.650626, -29.110679, 1.217252
248.781928, 15.653188, -28.820039, 1.283007
248.948553, 15.599420, -29.284973, 1.235793
249.115231, 15.576633, -29.314125, 1.245902
249.281889, 15.549495, -29.409394, 1.253128
249.448545, 15.511665, -29.365392, 1.256378
249.615315, 15.611079, -29.369387, 1.247091
249.781881, 15.489985, -29.248848, 1.269768
249.949747, 15.353961, -29.516904, 1.292107
250.115378, 15.426822, -29.406397, 1.297401
250.281897, 15.446260, -29.378576, 1.316574
250.449310, 15.424672, -29.526533, 1.299895
250.615294, 15.545659, -29.724410, 1.293632
250.781902, 15.335946, -29.422684, 1.316495
250.948583, 15.460140, -29.486763, 1.305168
251.115255, 15.496198, -29.477282, 1.319255
251.281909, 15.506544, -29.464512, 1.309401
251.448567, 15.492392, -29.613783, 1.313106
251.615221, 15.581256, -29.247943, 1.344118
251.781907, 15.631918, -29.059049, 1.359264
251.949829, 15.625713, -29.205132, 1.346491
252.115217, 15.570171, -29.533256, 1.297596
252.281898, 15.560521, -29.584698, 1.287595
252.448612, 15.629372, -29.328182, 1.315183
252.615247, 15.491184, -29.560876, 1.273825
252.781921, 15.570151, -29.830708, 1.255928
252.948566, 15.599909, -29.729495, 1.265743
253.115726, 15.599085, -29.750568, 1.259307
253.281914, 15.625249, -29.776194, 1.247150
253.448563, 15.508363, -29.853130, 1.231063
253.615292, 15.625372, -29.933629, 1.214815
253.781878, 15.676759, -29.766441, 1.198874
253.949954, 15.690837, -29.775085, 1.197110
254.115397, 15.690831, -29.775092, 1.197179
254.281935, 15.676162, -29.819507, 1.213668
254.448918, 15.677355, -29.984775, 1.246668
254.615218, 15.712483, -29.877414, 1.228583
254.781893, 15.730666, -29.870876, 1.224398
254.948558, 15.743766, -29.958851, 1.245920
255.115761, 15.626000, -30.127964, 1.292199
255.281904, 15.756933, -30.055981, 1.285069
255.448694, 15.809438, -29.948136, 1.305517
255.615257, 15.808807, -30.054465, 1.297122
255.781894, 15.801715, -30.073894, 1.343485
255.948571, 15.839316, -29.962801, 1.349171
256.115223, 15.839310, -29.962826, 1.349255
256.281919, 15.817577, -30.153725, 1.359356
256.448583, 15.802922, -30.200829, 1.351900
256.616360, 15.794662, -30.237930, 1.358068
256.781910, 15.830103, -30.130608, 1.356448
256.948561, 15.850158, -30.113195, 1.347335
257.116145, 15.841131, -30.153542, 1.351788
257.281929, 15.730482, -30.385478, 1.366152
257.449311, 15.821618, -30.262540, 1.346596
257.615983, 15.832018, -30.262191, 1.340343
257.781903, 15.844580, -30.311478, 1.352389
257.948586, 15.771117, -30.501330, 1.380943
258.115431, 15.769510, -30.664037, 1.365403
258.281909, 15.930631, -30.436881, 1.348445
258.448558, 15.947929, -30.426148, 1.322385
258.615353, 15.947899, -30.426084, 1.322315
258.781925, 16.067293, -30.623690, 1.326247
258.948590, 15.934975, -30.591041, 1.317057
259.116250, 15.924716, -30.671634, 1.301602
259.281890, 15.916101, -30.674191, 1.286975
259.448572, 15.900793, -30.794649, 1.251921
259.615373, 15.955122, -30.804319, 1.230134
259.781917, 15.872892, -30.952645, 1.226347
259.948879, 16.021992, -30.927595, 1.225664
260.115790, 15.947546, -30.868086, 1.246084
260.281879, 15.969515, -30.921508, 1.244291
260.448587, 15.964951, -30.960461, 1.239094
260.615300, 15.966857, -31.068808, 1.241799
260.781973, 15.993675, -31.061260, 1.224508
260.948560, 16.020865, -31.017388, 1.236377
261.115234, 16.034570, -30.978543, 1.235126
261.281907, 16.036199, -30.985552, 1.232117
261.448790, 16.041864, -31.076373, 1.237822
261.615288, 16.038810, -31.144756, 1.242667
261.781893, 16.022054, -31.165288, 1.227256
261.949049, 16.023608, -31.176986, 1.244541
262.115355, 16.000429, -31.195465, 1.244800
262.281902, 15.983937, -31.283151, 1.245808
262.448582, 16.000862, -31.290551, 1.258523
262.615253, 15.994596, -31.398478, 1.261433
262.781906, 16.023092, -31.377490, 1.271038
262.949023, 16.052898, -31.421367, 1.281817
263.115242, 16.044601, -31.489694, 1.278358
263.281907, 15.968416, -31.751842, 1.263263
263.448555, 16.067020, -31.684629, 1.249148
263.615284, 16.098153, -31.609346, 1.249250
263.781902, 16.090971, -31.654345, 1.257349
263.948809, 16.097284, -31.546025, 1.268917
264.115268, 16.141937, -31.404424, 1.309091
264.281906, 16.160233, -31.334185, 1.306945
264.448592, 16.266755, -31.739433, 1.268193
264.615294, 16.127435, -31.714285, 1.245984
264.781933, 16.133321, -31.769069, 1.231968
264.948570, 16.149976, -31.608412, 1.243378
265.115291, 16.176642, -31.349858, 1.297206
265.281897, 16.180329, -31.319464, 1.317571
265.448598, 16.174517, -31.615192, 1.290611
265.615297, 16.211454, -31.673250, 1.296061
265.781948, 16.234841, -31.735671, 1.310845
265.948572, 16.217470, -31.957823, 1.320645
266.115327, 16.158548, -32.002398, 1.333429
266.281901, 16.152709, -31.819024, 1.337329
266.448763, 16.181932, -31.929550, 1.330965
266.615234, 16.238497, -31.969379, 1.302827
266.781928, 16.182887, -31.898730, 1.360232
266.948627, 16.200467, -31.723524, 1.384193
267.115256, 16.069314, -31.718282, 1.395322
267.281896, 16.232582, -32.161503, 1.412399
267.448638, 16.280514, -32.265117, 1.430178
267.615240, 16.167366, -32.261837, 1.450026
267.781928, 16.335911, -32.285267, 1.441544
267.948568, 16.518057, -32.339829, 1.453533
268.115256, 16.345268, -32.200214, 1.461807
268.281889, 16.538194, -32.272654, 1.383334
268.448579, 16.298930, -32.316051, 1.470928
268.616411, 16.293062, -32.077583, 1.488580
268.781885, 16.551450, -32.393779, 1.369325
268.948581, 16.164950, -32.421512, 1.460143
269.115365, 16.179005, -32.401061, 1.451882
269.281886, 16.298338, -32.465364, 1.397019
269.449512, 16.097069, -32.386271, 1.393274
269.615262, 16.054394, -32.077371, 1.399283
269.781898, 16.070529, -32.418581, 1.383840
269.948530, 16.033321, -32.037304, 1.427635
270.115258, 16.036554, -32.312914, 1.419457
270.281904, 16.056645, -32.485530, 1.385638
270.448676, 16.008858, -32.544314, 1.398410
270.615262, 16.008837, -32.544303, 1.398460
270.781894, 16.026257, -32.582333, 1.399202
270.949035, 16.084924, -32.646566, 1.357662
271.115487, 16.097040, -32.789846, 1.344811
271.281903, 16.001127, -32.786110, 1.352417
271.448581, 16.042323, -32.780208, 1.342181
271.615264, 16.042346, -32.780206, 1.342110
271.781948, 16.163264, -32.522957, 1.354374
271.948554, 16.209981, -32.782731, 1.334032
272.115270, 16.177999, -32.748950, 1.372799
272.281899, 16.236673, -32.783847, 1.326307
272.448568, 16.282570, -32.855811, 1.323895
272.615242, 16.282496, -32.855846, 1.323749
272.781902, 16.384574, -32.981117, 1.310629
272.948600, 16.275577, -32.990437, 1.295581
273.115241, 16.562079, -32.902061, 1.240051
273.281891, 16.753540, -33.100401, 1.227544
273.448553, 16.539885, -33.026158, 1.261216
273.615253, 16.577217, -33.093578, 1.248426
273.781922, 16.509724, -33.048431, 1.283421
273.948602, 16.498052, -33.268526, 1.297304
274.115314, 16.417475, -33.271356, 1.303764
274.281935, 16.624402, -32.748000, 1.266953
274.448759, 16.420361, -33.110132, 1.331981
274.615266, 16.568622, -33.055900, 1.300766
274.781900, 16.563359, -33.160175, 1.316519
274.948641, 16.554811, -33.328470, 1.320827
275.115293, 16.563690, -33.299616, 1.288231
275.281888, 16.460555, -33.316090, 1.313931
275.448569, 16.689110, -33.217902, 1.267127
275.615275, 16.704879, -33.147239, 1.277746
275.781896, 16.473230, -33.139785, 1.383004
275.948603, 16.546806, -33.347998, 1.376583
276.115264, 16.472448, -33.346483, 1.368443
276.281890, 16.432533, -33.354993, 1.355965
276.448563, 16.765065, -33.207714, 1.353818
276.615315, 16.555010, -33.200107, 1.367708
276.781902, 16.554840, -33.200164, 1.368361
276.948789, 17.313740, -35.059460, 1.256732
277.115445, 16.971763, -34.030567, 1.381032
277.281890, 16.849969, -34.011867, 1.393216
277.448560, 16.782978, -33.999698, 1.385956
277.615285, 17.043279, -33.854020, 1.348568
277.781897, 16.834010, -33.878579, 1.391461
277.948616, 16.765347, -33.747898, 1.422405
278.115249, 16.849003, -33.586036, 1.377797
278.282016, 16.932885, -33.528003, 1.354849
278.448600, 16.932838, -33.528014, 1.354471
278.615244, 16.953266, -33.827396, 1.325118
278.781893, 16.990346, -33.940435, 1.310013
278.948564, 17.088829, -33.895941, 1.251658
279.115271, 17.157221, -33.990892, 1.251572
279.281940, 17.166131, -33.999722, 1.217127
279.448888, 17.273786, -34.156729, 1.233162
279.615257, 17.328334, -34.127636, 1.214033
279.781951, 17.079437, -34.103751, 1.193761
279.948558, 17.785890, -35.016278, 1.063617
280.115315, 17.795648, -35.096337, 1.099633
280.281904, 17.388320, -34.854092, 1.181392
280.448565, 17.633714, -34.808040, 1.162973
280.615271, 17.705307, -34.815395, 1.139809
280.781913, 17.150145, -34.285951, 1.213219
280.948575, 17.331548, -34.294496, 1.175334
281.115291, 17.383066, -34.331607, 1.167569
281.282060, 17.499545, -34.537396, 1.203789
281.449015, 17.137230, -34.140120, 1.259829
281.615267, 17.262063, -34.176341, 1.290049
281.781898, 17.397238, -34.453451, 1.271648
281.948520, 17.364710, -35.048087, 1.283531
282.115560, 17.570885, -34.974759, 1.237049
282.281973, 17.301682, -34.642115, 1.270767
282.448562, 17.069304, -34.507731, 1.262318
282.615273, 17.046926, -34.562947, 1.235946
282.781897, 17.032819, -34.608503, 1.238975
282.948583, 17.039163, -34.925533, 1.240160
283.115254, 17.028829, -35.001204, 1.228489
283.281932, 16.875456, -34.790911, 1.295679
283.448571, 16.793436, -34.546995, 1.283306
283.615263, 16.864257, -34.829047, 1.216581
283.781909, 16.762043, -34.663391, 1.256436
283.948597, 16.580824, -34.731638, 1.258324
284.115263, 16.524142, -34.757021, 1.277648
284.281903, 16.559355, -34.682643, 1.306935
284.448575, 16.373348, -34.216446, 1.318888
284.615252, 16.542259, -34.693567, 1.312096
284.781912, 16.671910, -34.866986, 1.265873
284.948570, 16.670390, -35.040904, 1.296129
285.115276, 16.708824, -35.160185, 1.289765
285.281914, 16.639103, -34.653473, 1.252921
285.449862, 16.635732, -35.022027, 1.312180
285.615279, 16.594439, -34.633449, 1.250981
285.782036, 16.643832, -34.811858, 1.270155
285.949154, 16.556497, -34.662849, 1.254057
286.115441, 16.439825, -34.623312, 1.311975
286.281924, 16.289283, -34.676326, 1.315282
286.448510, 16.189339, -34.186116, 1.364602
286.615266, 16.272837, -34.225319, 1.311267
286.781918, 16.393118, -34.787518, 1.327509
286.948576, 16.418217, -34.732438, 1.375660
287.115233, 16.339240, -34.811732, 1.379420
287.282677, 16.389461, -34.892473, 1.346987
287.448614, 16.520863, -35.139971, 1.327648
287.615254, 16.463160, -35.191659, 1.349545
287.781918, 16.445264, -34.980438, 1.331153
287.948553, 16.560922, -35.038327, 1.308375
288.115229, 16.460479, -35.247403, 1.261521
288.281918, 16.387245, -35.198946, 1.231876
288.450435, 16.327719, -35.180439, 1.238760
288.615417, 16.267010, -34.992518, 1.232420
288.781907, 16.242344, -35.257918, 1.170713
288.948518, 16.130337, -35.386490, 1.253032
289.115259, 16.194247, -35.241827, 1.155581
289.281978, 16.082793, -35.183793, 1.183557
289.449199, 16.014244, -35.120595, 1.211025
289.615250, 15.953230, -34.928545, 1.218999
289.781898, 16.017512, -34.988730, 1.131221
289.948578, 15.932077, -35.165790, 1.182332
290.116302, 15.875072, -35.025204, 1.174122
290.281940, 15.851797, -35.108012, 1.132008
290.448955, 15.770274, -35.004321, 1.191088
290.615231, 15.704100, -34.889519, 1.244575
290.781870, 15.755056, -34.992947, 1.240751
290.950433, 15.763139, -34.847938, 1.272529
291.115255, 15.969959, -35.000741, 1.250112
291.281899, 15.789949, -35.169269, 1.253456
291.448601, 15.954180, -34.875900, 1.221337
291.616134, 15.879607, -34.856991, 1.220561
291.781900, 16.012581, -35.032666, 1.125389
291.949009, 15.935679, -34.617010, 1.167843
292.115287, 15.935330, -34.617082, 1.168266
292.281892, 15.982961, -34.768714, 1.149071
292.448569, 16.073539, -34.945979, 1.137842
292.615385, 16.060517, -34.888269, 1.163659
292.781903, 16.043680, -34.620164, 1.151715
292.948735, 15.924766, -34.486130, 1.218513
293.115258, 15.913625, -34.596271, 1.157500
293.281907, 16.117391, -34.703526, 1.196326
293.448574, 15.766328, -34.351456, 1.287727
293.615252, 15.749825, -34.479435, 1.245643
293.781927, 15.707743, -34.377196, 1.241216
293.948605, 15.677545, -34.570113, 1.249728
294.115248, 15.897592, -34.520931, 1.200377
294.281922, 15.684155, -34.471076, 1.212283
294.448593, 15.818965, -34.430571, 1.162378
294.615245, 15.637859, -34.021481, 1.214514
294.781896, 15.575061, -33.862189, 1.215691
294.948686, 15.499116, -33.736763, 1.245732
295.115473, 15.491320, -34.122781, 1.209591
295.281929, 15.474498, -34.239433, 1.197787
295.448563, 15.474556, -34.239408, 1.197687
295.615271, 15.441207, -34.122640, 1.194559
295.781913, 15.518048, -34.098387, 1.176739
295.948704, 15.388614, -34.005794, 1.183323
296.115278, 15.365288, -34.003674, 1.182404
296.281944, 15.335126, -34.081403, 1.190132
296.448553, 15.312946, -33.967823, 1.208108
296.615240, 15.319207, -33.674701, 1.270131
296.781893, 15.282342, -33.963228, 1.212764
296.948647, 15.269997, -34.006534, 1.216176
297.115253, 15.241746, -33.862110, 1.246332
297.281905, 15.219620, -33.932182, 1.246127
297.449314, 15.218335, -33.972813, 1.234531
297.615295, 15.195668, -34.024223, 1.239665
297.781893, 15.188241, -34.032440, 1.225001
297.948534, 15.195217, -33.693894, 1.282106
298.115251, 15.158533, -33.873030, 1.232845
298.281907, 15.123256, -33.849715, 1.239175
298.448576, 15.113194, -33.869393, 1.237135
298.615216, 15.147412, -33.440297, 1.304991
298.781918, 15.045882, -33.789365, 1.237959
298.948805, 15.099085, -33.446471, 1.324211
299.115255, 15.036054, -33.695849, 1.273071
299.281903, 15.008123, -33.744592, 1.272761
299.450571, 14.989343, -33.731739, 1.274732
299.615197, 14.986348, -33.729647, 1.286152
299.781931, 14.958920, -33.677852, 1.272624
299.948751, 14.933182, -33.668137, 1.281339
300.115273, 14.933137, -33.668116, 1.281307
300.281947, 14.927358, -33.613854, 1.291779
300.448701, 14.919858, -33.608739, 1.302197
300.615240, 14.926822, -33.608604, 1.301609
300.781889, 14.936444, -33.605610, 1.310138
300.948556, 14.939889, -33.608031, 1.325308
301.115211, 14.776655, -33.812107, 1.330606
301.281890, 14.972364, -33.604732, 1.325716
301.448623, 14.941047, -33.570627, 1.336891
301.615298, 14.987285, -33.510403, 1.351609
301.781911, 15.003840, -33.511976, 1.333954
301.948577, 14.913361, -33.459356, 1.342974
302.115255, 15.018124, -33.505212, 1.365100
302.281929, 15.013044, -33.512941, 1.367369
302.448568, 15.185538, -33.124181, 1.421377
302.615255, 15.215863, -33.065193, 1.428278
302.781951, 15.027629, -33.400377, 1.388813
302.948630, 15.042020, -33.354339, 1.387781
303.115282, 14.972182, -33.497191, 1.390387
303.281904, 14.962284, -33.505267, 1.392767
303.448571, 15.005511, -33.366060, 1.379029
303.615263, 14.966888, -33.411981, 1.362953
303.781913, 14.935096, -33.425943, 1.347877
303.948566, 14.920402, -33.468283, 1.357657
304.115281, 14.942573, -33.445048, 1.367790
304.281904, 14.936542, -33.447968, 1.363016
304.448906, 14.948121, -33.439956, 1.357024
304.615256, 14.931973, -33.462317, 1.362060
304.781950, 14.932264, -33.726264, 1.362653
304.949150, 14.957231, -33.438860, 1.328084
305.115260, 14.926762, -33.466547, 1.314650
305.281924, 14.913314, -33.456966, 1.287174
305.448582, 14.929789, -33.426906, 1.302195
305.615292, 14.834258, -33.781739, 1.320164
305.781887, 14.761529, -33.899440, 1.303761
305.948701, 14.885339, -33.420841, 1.294911
306.115420, 14.968440, -33.315594, 1.297475
306.281920, 14.967339, -33.336683, 1.300169
306.448561, 14.998592, -33.306690, 1.306766
306.615252, 14.998398, -33.313154, 1.300753
306.781913, 14.861844, -33.730459, 1.328643
306.951978, 14.839084, -33.745199, 1.321865
307.115268, 15.014923, -33.276271, 1.316631
307.281969, 15.004907, -33.252964, 1.325170
307.448626, 15.034850, -33.208169, 1.332906
307.615506, 14.870969, -33.642741, 1.339799
307.781909, 15.120951, -33.255981, 1.345509
307.948588, 15.041918, -33.177876, 1.339605
308.115256, 15.084565, -33.127611, 1.337647
308.281916, 15.016023, -33.174252, 1.346473
308.448555, 15.061970, -33.136990, 1.347278
308.615393, 15.030245, -33.195241, 1.343941
308.781921, 15.030123, -33.195195, 1.343965
308.948574, 15.326948, -32.994257, 1.351005
309.115259, 15.085955, -33.232701, 1.327030
309.281902, 15.050402, -33.295758, 1.331814
309.448672, 15.084114, -33.286879, 1.313700
309.615299, 15.034398, -33.287201, 1.329763
309.781931, 15.001223, -33.328838, 1.333829


==> data/forest_data/uav46/_uvdar_filteredPose3_20to330.csv <==
# data in uav46/local_origin
# time, x, y, z
-0.001359, 3.193082, 1.070462, 1.390606
0.165317, 2.990856, 0.969771, 1.407010
0.332114, 3.026603, 1.035431, 1.408540
0.498685, 3.099007, 1.199794, 1.401527
0.665364, 2.964237, 1.093848, 1.418266
0.832264, 2.924363, 1.087284, 1.412234
0.998740, 2.954047, 1.128112, 1.407776
1.165413, 2.841010, 1.083387, 1.385540
1.332212, 2.874468, 1.104320, 1.386329
1.498662, 2.845767, 1.126914, 1.388189
1.665479, 2.881521, 1.177904, 1.393586
1.832149, 2.793114, 1.152208, 1.376010
1.998679, 2.737675, 1.170033, 1.368654
2.165400, 2.687510, 1.278366, 1.361909
2.332102, 2.985812, 1.177861, 1.366530
2.498694, 2.898202, 1.242000, 1.382709
2.665413, 2.949834, 1.400259, 1.385490
2.832315, 2.708062, 1.177068, 1.373159
2.998786, 2.653345, 1.200767, 1.385919
3.165367, 2.555398, 1.032615, 1.378880
3.332020, 2.597073, 1.234964, 1.353846
3.498696, 2.680658, 1.441530, 1.350873
3.665349, 2.674184, 1.486716, 1.349546
3.832302, 2.674188, 1.486736, 1.349455
3.998734, 2.416712, 1.331317, 1.376941
4.165442, 2.351369, 1.291127, 1.384350
4.332149, 2.347302, 1.263564, 1.385930
4.498977, 2.363507, 1.219529, 1.394616
4.665490, 2.416951, 1.172245, 1.402108
4.832122, 2.442182, 1.169651, 1.403352
4.998707, 2.469560, 1.087304, 1.419699
5.165315, 2.552379, 1.043572, 1.417008
5.332144, 2.597763, 1.043716, 1.415187
5.498771, 2.612342, 1.024325, 1.436720
5.665329, 2.731026, 1.054435, 1.438052
5.832090, 2.701528, 1.022213, 1.443787
5.998758, 2.761928, 1.030547, 1.450500
6.165343, 2.804974, 1.042753, 1.458540
6.332029, 2.737728, 1.002328, 1.461199
6.498687, 2.699720, 0.867050, 1.441824
6.665493, 2.737109, 0.783809, 1.411805
6.832183, 2.754572, 0.752037, 1.411698
6.998665, 2.817784, 0.914807, 1.411812
7.165391, 2.783097, 0.849549, 1.377591
7.332013, 2.803325, 0.840926, 1.391927
7.498678, 2.744622, 0.727747, 1.385825
7.665324, 2.763853, 0.662915, 1.377541
7.832068, 2.839228, 0.658098, 1.377650
7.998883, 2.804852, 0.572842, 1.380433
8.165637, 2.808997, 0.517702, 1.381152
8.332060, 2.770137, 0.483050, 1.382059
8.498662, 2.720080, 0.458288, 1.366493
8.665330, 2.660163, 0.392655, 1.386888
8.832337, 2.754151, 0.475300, 1.346051
8.999071, 2.803942, 0.422467, 1.343748
9.165454, 2.722184, 0.370071, 1.322363
9.332052, 2.838563, 0.381996, 1.325336
9.498664, 2.683322, 0.260282, 1.365879
9.665349, 2.795996, 0.229732, 1.401842
9.832424, 2.694241, 0.183309, 1.395415
9.998755, 2.621404, 0.149785, 1.379888
10.165391, 2.577006, 0.160687, 1.354810
10.332080, 2.563160, 0.074101, 1.332793
10.498648, 2.548867, 0.161393, 1.319612
10.665355, 2.567694, 0.117470, 1.314347
10.832200, 2.472397, -0.050984, 1.336855
10.998874, 2.482832, 0.004142, 1.315695
11.165474, 2.579998, -0.242100, 1.381718
11.332021, 2.705475, -0.204736, 1.397509
11.498711, 2.544256, -0.310118, 1.379296
11.665334, 2.521364, -0.362712, 1.412277
11.832287, 2.639176, -0.363830, 1.434343
11.998667, 2.631745, -0.413614, 1.441268
12.165427, 2.690669, -0.469378, 1.455484
12.332248, 2.685686, -0.492852, 1.453608
12.498667, 2.723502, -0.550570, 1.427064
12.665357, 2.689995, -0.565547, 1.449610
12.832016, 2.763260, -0.599978, 1.466554
12.998849, 2.768884, -0.627623, 1.469073
13.165348, 2.864810, -0.688484, 1.486376
13.332077, 2.860625, -0.713640, 1.475024
13.498665, 2.844723, -0.753048, 1.492586
13.665378, 2.452333, -0.683637, 1.466802
13.832040, 2.452329, -0.683588, 1.466852
13.998732, 2.834010, -0.860311, 1.462225
14.165361, 2.880946, -0.875984, 1.503965
14.332051, 2.882252, -0.860937, 1.518479
14.498806, 3.343217, -0.791183, 1.525319
14.665349, 3.105739, -0.842929, 1.546142
14.832079, 3.105735, -0.842894, 1.546131
14.998691, 3.054218, -1.153197, 1.512698
15.165384, 2.502333, -0.951577, 1.455858
15.332281, 2.473669, -1.087770, 1.459055
15.499203, 2.831132, -1.096810, 1.536183
15.665340, 2.790191, -1.276997, 1.510046
15.832018, 2.567392, -1.146941, 1.516886
15.998737, 3.001409, -1.280831, 1.507461
16.165498, 3.360693, -1.388847, 1.490431
16.332026, 3.467403, -1.438785, 1.481074
16.498661, 3.499438, -1.486734, 1.496139
16.665307, 3.624578, -1.572650, 1.498928
16.832019, 3.642427, -1.595676, 1.510885
16.998643, 3.755334, -1.682658, 1.540322
17.165356, 3.869077, -1.749746, 1.554827
17.332038, 3.906926, -1.641833, 1.561454
17.498665, 3.872641, -1.841605, 1.606337
17.665376, 3.729753, -1.852793, 1.646318
17.832447, 3.819736, -1.996481, 1.675636
17.998673, 3.772118, -1.950014, 1.659594
18.165672, 3.707004, -2.062061, 1.650575
18.332872, 3.007978, -1.807066, 1.654050
18.498671, 3.207871, -2.017012, 1.661290
18.665435, 3.125403, -2.020171, 1.701759
18.832114, 3.334073, -1.879790, 1.716359
18.998814, 2.518862, -1.807445, 1.662066
19.165414, 2.507054, -1.754750, 1.652681
19.332095, 2.174659, -1.764314, 1.655476
19.498661, 2.800797, -1.954117, 1.646060
19.665351, 2.348761, -1.865277, 1.663920
19.832047, 2.238507, -1.851369, 1.653023
19.998738, 2.434796, -1.942920, 1.607945
20.165379, 3.038221, -2.174532, 1.611741
20.332013, 3.224339, -2.263222, 1.594915
20.498680, 3.549204, -2.389015, 1.595167
20.665345, 3.660462, -2.482617, 1.582143
20.832056, 3.640720, -2.507219, 1.548201
20.998718, 3.636799, -2.598553, 1.498349
21.165362, 3.715119, -2.705689, 1.490763
21.332096, 3.715082, -2.705720, 1.490868
21.498691, 3.716151, -2.744805, 1.509206
21.665351, 3.679414, -2.806146, 1.529961
21.832266, 3.713720, -2.832463, 1.523156
21.998630, 3.651815, -2.901272, 1.539429
22.165371, 3.651835, -2.901262, 1.539248
22.332047, 3.701295, -2.684895, 1.467338
22.498639, 3.984356, -3.090551, 1.548096
22.665374, 2.807417, -2.671991, 1.546386
22.832001, 2.539132, -2.626879, 1.551801
22.998690, 2.436471, -2.523460, 1.526149
23.165730, 2.465258, -2.725799, 1.580188
23.332072, 2.708335, -2.701309, 1.597112
23.498700, 2.810660, -2.872742, 1.600729
23.665395, 2.823912, -2.794937, 1.586537
23.832041, 2.827372, -2.781016, 1.603022
23.998761, 2.827459, -2.781048, 1.603585
24.165416, 2.827440, -2.781100, 1.603462
24.998746, 3.029993, -3.324094, 1.557586
25.165425, 3.542521, -3.468219, 1.571701
25.332041, 3.691680, -3.508545, 1.578070
25.498708, 3.923738, -3.580318, 1.544427
25.665401, 4.116468, -3.619636, 1.546172
25.832096, 4.177849, -3.645325, 1.556490
25.998847, 4.236781, -3.760044, 1.510212
26.165363, 4.236790, -3.760028, 1.510417
26.332085, 4.247350, -3.548976, 1.561246
26.498672, 4.247849, -3.543292, 1.560992
26.665339, 4.247504, -3.548246, 1.561026
26.832189, 4.248621, -3.592760, 1.562853
26.998734, 4.254022, -3.619185, 1.515540
27.165533, 4.254010, -3.619167, 1.515769
27.332058, 4.253986, -3.619205, 1.516004
27.500905, 4.166859, -4.127642, 1.566997
27.665390, 4.166823, -4.127719, 1.566962
27.832078, 4.164524, -4.175922, 1.645388
27.998865, 4.700393, -4.151388, 1.597299
28.165361, 4.367015, -4.072533, 1.522023
28.332013, 4.358520, -4.068824, 1.517459
28.498690, 4.249424, -4.119052, 1.535589
28.665713, 4.344549, -4.118281, 1.576945
28.832059, 4.299009, -4.133349, 1.608873
28.998689, 4.314728, -4.170087, 1.621884
29.165457, 4.538497, -4.243261, 1.678845
29.332175, 4.574790, -4.169466, 1.669480
29.498720, 4.421213, -4.201817, 1.683146
29.665342, 4.407137, -4.218629, 1.680250
29.832006, 4.405932, -4.210801, 1.694537
29.998676, 4.407721, -4.248381, 1.640404
30.165348, 4.391582, -4.329307, 1.623234
30.332353, 3.789655, -4.416084, 1.603207
30.498919, 3.594099, -4.467831, 1.601095
30.665448, 3.601337, -4.502898, 1.536656
30.832119, 3.977519, -4.534599, 1.544482
30.998630, 4.240747, -4.452540, 1.521918
31.165631, 4.265034, -4.644920, 1.563335
31.332142, 4.272403, -4.674333, 1.556164
31.498693, 3.892673, -4.556110, 1.547605
31.665335, 3.860991, -4.467066, 1.576900
31.831995, 3.887810, -4.652835, 1.610041
31.998643, 3.868049, -4.664820, 1.647921
32.165411, 3.975028, -4.638425, 1.651035
32.336200, 4.002155, -4.654169, 1.652533
32.498634, 3.920002, -4.719385, 1.634725
32.665323, 4.420415, -4.565429, 1.629734
32.832046, 4.194097, -4.638859, 1.605944
32.998673, 4.690880, -4.483499, 1.598424
33.165851, 4.812415, -4.442275, 1.582515
33.332057, 4.925126, -4.411483, 1.573002
33.498698, 4.823228, -4.461722, 1.572877
33.665431, 4.853873, -4.453503, 1.555049
33.832049, 4.877153, -4.543571, 1.574761
33.998682, 4.793812, -4.474095, 1.555860
34.165578, 4.835497, -4.618198, 1.573234
34.333476, 4.279710, -4.652648, 1.560935
34.498710, 4.123757, -4.710762, 1.580787
34.665395, 4.085452, -4.682090, 1.574134
34.832039, 4.196304, -4.727177, 1.585994
34.998760, 4.207966, -4.688843, 1.612868
35.166497, 4.242293, -4.700151, 1.602963
35.332067, 4.242308, -4.700147, 1.602902
35.498772, 5.014660, -4.461908, 1.647325
35.665406, 5.154036, -4.403506, 1.610605
35.832060, 5.015138, -4.418107, 1.617115
35.998656, 4.914291, -4.434403, 1.598078
36.165361, 4.999504, -4.450292, 1.582711
36.332394, 4.639919, -4.578344, 1.562065
36.498686, 4.901323, -4.592549, 1.569735
36.665350, 4.984961, -4.444119, 1.501226
36.832062, 4.958532, -4.433440, 1.528797
36.998663, 4.877726, -4.448242, 1.520723
37.165383, 5.013915, -4.432577, 1.531014
37.332070, 5.053743, -4.403123, 1.524326
37.498700, 4.689325, -4.530913, 1.518979
37.665436, 4.865413, -4.526808, 1.534781
37.832020, 4.996466, -4.401085, 1.503826
37.998660, 4.979251, -4.455110, 1.504948
38.165431, 4.979258, -4.455158, 1.505066
38.332231, 4.860696, -4.282604, 1.457723
38.498681, 4.931207, -4.536137, 1.494100
38.665534, 4.891731, -4.467935, 1.523284
38.832035, 4.891663, -4.467933, 1.522053
38.998709, 4.937463, -4.463657, 1.517339
39.165375, 5.126646, -4.404987, 1.496804
39.332075, 5.126667, -4.405014, 1.496780
39.498704, 5.201409, -4.578232, 1.499557
39.665418, 5.220231, -4.615921, 1.504374
39.832048, 5.222987, -4.616081, 1.508883
39.998704, 5.116536, -4.445672, 1.499217
40.165416, 5.068539, -4.475476, 1.485966
40.332642, 5.031101, -4.485321, 1.506692
40.498662, 5.068449, -4.475259, 1.506507
40.665436, 5.061498, -4.480597, 1.513493
40.832061, 5.171249, -4.432993, 1.500225
40.998642, 5.146261, -4.549320, 1.493570
41.165437, 5.066850, -4.428267, 1.439875
41.332298, 5.021072, -4.269067, 1.435679
41.498681, 5.117624, -4.376339, 1.467678
41.665343, 5.129321, -4.378422, 1.472393
41.832082, 4.946422, -4.452554, 1.463846
41.998695, 5.163156, -4.489250, 1.474486
42.165379, 5.074811, -4.399257, 1.456170
42.332324, 5.032232, -4.333410, 1.439027
42.498675, 5.078496, -4.514078, 1.444773
42.665353, 5.128452, -4.613711, 1.488539
42.832026, 5.134070, -4.616388, 1.486743
42.998703, 5.226504, -4.394463, 1.491848
43.165357, 5.304099, -4.480041, 1.486777
43.332212, 5.250433, -4.425413, 1.520693
43.498694, 5.290869, -4.516635, 1.510133
43.665545, 5.268692, -4.486284, 1.501840
43.832051, 5.208852, -4.486949, 1.473087
43.998657, 5.188416, -4.500815, 1.474992
44.165444, 5.195721, -4.503232, 1.448138
44.332602, 5.143989, -4.532269, 1.446544
44.498818, 5.243337, -4.480564, 1.444592
44.665436, 5.234088, -4.478780, 1.424008
44.832021, 5.182992, -4.526983, 1.410263
44.998701, 5.222355, -4.524406, 1.412941
45.165391, 5.270756, -4.539099, 1.424762
45.332189, 5.310806, -4.551978, 1.431991
45.498659, 5.294509, -4.566848, 1.432409
45.665363, 5.339834, -4.568592, 1.429912
45.832079, 5.296003, -4.472870, 1.416393
45.998682, 5.245054, -4.522573, 1.444132
46.165359, 5.332812, -4.604980, 1.427636
46.332474, 5.329439, -4.626165, 1.457251
46.499063, 5.279289, -4.654031, 1.452913
46.665346, 4.795696, -4.830559, 1.473503
46.832054, 4.766348, -4.738226, 1.486210
46.998753, 4.766270, -4.738038, 1.486165
47.165385, 4.798053, -5.011982, 1.526289
47.332043, 5.393879, -4.697021, 1.503018
47.502906, 5.293688, -4.736074, 1.496305
47.665403, 5.427759, -4.705324, 1.543832
47.832012, 5.334206, -4.722981, 1.554388
47.998718, 5.384175, -4.734016, 1.572819
48.165479, 5.382554, -4.747344, 1.607305
48.332011, 5.380223, -4.753718, 1.614319
48.498723, 5.349570, -4.753512, 1.612780
48.665383, 5.378572, -4.755491, 1.596457
48.832056, 5.452942, -4.766024, 1.618761
48.998654, 5.453829, -4.784405, 1.626261
49.165351, 5.448637, -4.830306, 1.601462
49.331995, 5.441065, -4.841306, 1.566275
49.498744, 5.412754, -4.853282, 1.532819
49.665366, 5.419933, -4.845191, 1.537825
49.832038, 5.456896, -4.844854, 1.537972
49.999214, 5.778666, -4.923883, 1.556262
50.165413, 4.723867, -4.899409, 1.556254
50.332018, 5.184805, -4.896301, 1.585109
50.498752, 5.497708, -4.902752, 1.591984
50.665377, 5.625418, -4.781753, 1.570856
50.832052, 4.711444, -4.930657, 1.576178
50.999902, 5.115608, -4.944172, 1.585828
51.165508, 5.435446, -4.947027, 1.605908
51.332093, 5.427272, -4.960147, 1.626985
51.498834, 5.514728, -4.981064, 1.613235
51.665373, 5.425654, -4.984243, 1.581346
51.831964, 5.420436, -4.977508, 1.571939
51.998753, 5.506487, -4.994078, 1.574443
52.165591, 5.499042, -4.988206, 1.576436
52.332259, 5.513763, -4.988983, 1.577301
52.498687, 5.393642, -4.967681, 1.582782
52.665348, 5.455714, -4.966620, 1.569032
52.832096, 5.513539, -4.975433, 1.570329
52.998657, 5.419326, -4.980745, 1.563468
53.165458, 5.534811, -4.992794, 1.562476
53.332057, 5.477686, -4.970082, 1.556236
53.498683, 5.523676, -4.945140, 1.549982
53.665365, 4.808497, -4.912033, 1.540776
53.832102, 5.133990, -4.984517, 1.509691
53.998855, 4.754124, -4.872935, 1.498315
54.165398, 4.731669, -4.981621, 1.509469
54.332018, 5.186270, -4.981792, 1.543779
54.498790, 5.585700, -5.081621, 1.538027
54.665487, 6.094327, -4.861535, 1.546396
54.831989, 4.824464, -4.953735, 1.519499
54.998718, 4.821487, -4.859936, 1.499356
55.165363, 5.412032, -5.018741, 1.496628
55.332031, 5.502817, -5.029715, 1.525094
55.498657, 5.526006, -5.043231, 1.532109
55.666202, 5.561381, -5.068517, 1.535655
55.831975, 5.491142, -5.092907, 1.517464
55.998677, 5.572042, -5.096354, 1.518354
56.165388, 5.540107, -5.077989, 1.535359
56.332232, 5.511377, -5.090039, 1.531117
56.498735, 5.519093, -5.096546, 1.516037
56.665566, 5.710480, -5.124892, 1.527650
56.832067, 5.635820, -5.122464, 1.533233
56.998698, 5.778097, -5.129760, 1.548977
57.165353, 5.778626, -5.120484, 1.537853
57.332541, 5.825895, -5.117831, 1.554728
57.499237, 5.686671, -5.078734, 1.550559
57.665561, 5.824760, -5.090342, 1.545466
57.832617, 6.016739, -5.018740, 1.576770
57.998644, 5.843718, -5.107445, 1.544249
58.165354, 5.843716, -5.107509, 1.544248
58.332077, 6.000262, -5.112153, 1.560973
58.498767, 5.848679, -5.127059, 1.562403
58.665384, 5.784935, -5.214361, 1.590378
58.832022, 5.784947, -5.214339, 1.590243
58.998728, 5.833705, -5.169177, 1.556945
59.165362, 5.630953, -5.126876, 1.540217
59.332025, 5.595918, -5.240876, 1.548539
59.498660, 5.825090, -5.190803, 1.592947
59.665411, 5.947515, -5.210951, 1.580218
59.832068, 5.954511, -5.235607, 1.577410
59.998694, 5.906705, -5.257980, 1.579592
60.165336, 5.869987, -5.280757, 1.570484
60.332083, 5.846000, -5.292124, 1.587324
60.498702, 5.831344, -5.315612, 1.595953
60.665463, 5.911635, -5.378749, 1.586666
60.833282, 5.874606, -5.379380, 1.594942
60.998664, 5.910009, -5.346395, 1.581462
61.165353, 5.853057, -5.334204, 1.555453
61.332057, 5.841939, -5.344299, 1.547880
61.498733, 5.702862, -5.344760, 1.519560
61.665439, 5.888326, -5.525683, 1.591797
61.832061, 5.736477, -5.430829, 1.520543
61.998830, 5.813145, -5.590792, 1.602978
62.165384, 6.071756, -5.807575, 1.541211
62.332091, 5.886065, -5.557809, 1.498246
62.498749, 5.118461, -5.279829, 1.588721
62.665315, 5.525928, -5.395679, 1.535551
62.832031, 5.780891, -5.433531, 1.539642
62.998682, 5.698079, -5.398405, 1.531026
63.165367, 5.831435, -5.595085, 1.596394
63.332055, 5.831198, -5.595111, 1.596955
63.498680, 5.781387, -5.706756, 1.562696
63.665508, 5.778182, -5.524074, 1.553416
63.832177, 5.778197, -5.523785, 1.553637
63.998721, 5.928543, -5.512251, 1.545856
64.165456, 5.911003, -5.656046, 1.540145
64.332182, 5.901041, -5.663688, 1.548303
64.498707, 5.815481, -5.632192, 1.516662
64.665345, 6.055450, -5.659588, 1.548349
64.832014, 6.023087, -5.758614, 1.564832
64.998682, 5.972067, -5.778819, 1.553567
65.165327, 5.538169, -5.601199, 1.561423
65.332054, 5.540126, -5.856843, 1.604213
65.498744, 5.711421, -5.975263, 1.623730
65.665529, 5.781879, -6.035969, 1.628375
65.832071, 5.781962, -6.035843, 1.628246
65.998749, 5.842690, -5.928027, 1.625953
66.165377, 5.842781, -5.927862, 1.625932
66.332056, 6.424186, -6.366035, 1.647183
66.498751, 6.391653, -6.404262, 1.651355
66.665411, 6.376917, -6.429466, 1.654240
66.832087, 6.376339, -6.430470, 1.653702
67.665349, 6.467068, -6.312367, 1.659308
67.832034, 6.467307, -6.312006, 1.659264
67.998651, 5.884708, -6.155501, 1.657223
68.165384, 5.803978, -6.096811, 1.638253
68.332149, 5.846801, -6.137127, 1.643783
68.499041, 5.903434, -6.135263, 1.667737
68.665382, 5.909460, -6.101444, 1.658114
68.832066, 5.888331, -6.087681, 1.671389
68.998684, 6.056097, -6.117598, 1.706261
69.165359, 6.203099, -6.242107, 1.711238
69.332104, 6.308712, -6.339924, 1.719797
69.498798, 6.231969, -6.437961, 1.719695
69.665426, 6.169333, -6.384468, 1.691702
69.832115, 6.225645, -6.499583, 1.681327
69.998770, 6.118332, -6.606333, 1.668038
70.165483, 6.210732, -6.494049, 1.654717
70.332580, 6.252801, -6.728908, 1.678079
70.498695, 6.295884, -6.664739, 1.641657
70.665415, 6.317947, -6.907402, 1.640390
70.832168, 6.484679, -7.063121, 1.622823
70.998702, 6.167674, -6.786998, 1.634782
71.165477, 6.095882, -6.815276, 1.690235
71.332107, 6.185290, -6.899116, 1.695138
71.498726, 6.132974, -6.891072, 1.674237
71.665438, 5.939621, -6.695265, 1.676756
71.832130, 6.058210, -6.705745, 1.664247
71.998996, 6.136331, -6.834927, 1.694440
72.165371, 6.017072, -6.880409, 1.698927
72.332052, 6.136486, -6.919047, 1.722899
72.499043, 6.261918, -7.089821, 1.711981
72.665387, 6.310598, -7.118303, 1.713142
72.832159, 6.065991, -6.928147, 1.709911
72.998690, 6.139794, -6.969391, 1.672616
73.165538, 6.237209, -6.995298, 1.649483
73.332330, 6.146493, -7.024801, 1.635046
73.499727, 6.063455, -7.069563, 1.673892
73.665335, 6.205642, -7.056243, 1.674888
73.832170, 6.153046, -7.089314, 1.623523
73.998750, 6.112717, -7.228637, 1.623832
74.165503, 6.112827, -7.228559, 1.623922
74.332037, 6.303368, -7.240059, 1.616680
74.498715, 6.265301, -7.212902, 1.586920
74.665428, 6.339859, -7.112483, 1.573024
74.832084, 6.230307, -7.202847, 1.628932
74.998708, 6.354470, -7.430628, 1.680460
75.165346, 6.412470, -7.362006, 1.639587
75.331990, 6.460787, -7.510140, 1.690257
75.498677, 6.352545, -7.573257, 1.699047
75.665840, 6.575990, -7.695599, 1.701762
75.832048, 6.285484, -7.384378, 1.730164
75.998701, 6.316068, -7.399183, 1.734424
76.165369, 6.392939, -7.414119, 1.729001
76.332001, 6.536917, -7.425458, 1.706709
76.498699, 6.560429, -7.399579, 1.688641
76.665352, 6.595991, -7.353332, 1.729786
76.832215, 6.610326, -7.337896, 1.722670
77.000863, 6.610361, -7.337701, 1.723106
77.165444, 6.610369, -7.337629, 1.722704
78.282014, 6.418021, -7.580737, 1.700305
78.448690, 6.456431, -7.470432, 1.695145
78.615367, 5.132803, -6.296053, 1.671288
78.782078, 5.429289, -6.458094, 1.630226
78.948867, 5.620604, -6.607465, 1.629078
79.115452, 5.327500, -6.479175, 1.681253
79.282020, 5.175657, -6.401092, 1.583619
79.448692, 5.172486, -6.366054, 1.572105
79.615387, 5.369992, -6.475963, 1.574149
79.782043, 6.111786, -7.053891, 1.621369
79.948715, 6.480582, -7.272283, 1.632884
80.115577, 6.561886, -7.293039, 1.625590
80.282036, 6.588288, -7.323783, 1.683884
80.448747, 6.746199, -7.427904, 1.683445
80.615344, 6.799025, -7.469130, 1.670967
80.782033, 6.885213, -7.518948, 1.695237
80.948702, 6.812339, -7.480901, 1.694217
81.115434, 6.759504, -7.435811, 1.694715
81.282038, 6.911282, -7.545923, 1.694622
81.448642, 7.036703, -7.581070, 1.692997
81.615367, 7.036634, -7.580883, 1.693832
81.782032, 6.429546, -7.233422, 1.658052
81.948796, 6.410297, -7.274109, 1.652950
82.115333, 6.411314, -7.275290, 1.609733
82.281999, 6.422216, -7.270952, 1.600798
82.448729, 6.520945, -7.445381, 1.597581
82.615720, 6.787349, -7.395492, 1.611236
82.782028, 6.914025, -7.574441, 1.593104
82.948646, 7.030491, -7.705586, 1.629146
83.115551, 7.109707, -7.755952, 1.615807
83.282026, 7.388408, -7.821450, 1.635031
83.448783, 7.385080, -7.815827, 1.660920
83.615387, 7.554799, -7.914771, 1.644406
83.782050, 7.589484, -8.064396, 1.588525
83.948671, 7.504397, -8.033567, 1.562608
84.115844, 7.391146, -7.992101, 1.553629
84.282044, 7.314022, -7.971086, 1.557010
84.448703, 7.401916, -8.018186, 1.564475
84.615386, 7.381686, -8.010208, 1.573196
84.782017, 7.366017, -8.035171, 1.606156
84.948698, 7.507760, -8.150845, 1.607458
85.115556, 7.550575, -8.188576, 1.641652
85.282051, 7.439999, -8.179439, 1.658550
85.448746, 7.516415, -8.272358, 1.682096
85.615348, 7.473044, -8.261852, 1.681913
85.781986, 7.581799, -8.224230, 1.653356
85.948642, 6.670656, -7.812669, 1.663890
86.115420, 6.509036, -7.735808, 1.661353
86.282028, 6.531264, -7.645583, 1.631420
86.448987, 6.282032, -7.626025, 1.633169
86.615933, 6.600124, -7.722451, 1.624503
86.782032, 6.732888, -7.679028, 1.659432
86.948778, 6.432120, -7.716689, 1.623382
87.115430, 6.431049, -7.717846, 1.631481
87.282029, 6.799470, -8.106921, 1.687503
87.448741, 6.604025, -8.015915, 1.681880
87.616192, 7.014238, -8.151629, 1.678452
87.782032, 6.717671, -7.919838, 1.672249
87.948721, 7.319813, -8.309928, 1.752831
88.115290, 7.480897, -8.419614, 1.751095
88.282509, 7.588699, -8.506648, 1.756682
88.448857, 7.639510, -8.555154, 1.739539
88.615359, 7.668038, -8.568369, 1.724350
88.782099, 7.814630, -8.628486, 1.700459
88.948759, 7.902248, -8.750352, 1.670963
89.117132, 7.930321, -8.804965, 1.662284
89.282001, 8.048840, -8.968949, 1.667111
89.448725, 7.874968, -8.931214, 1.620820
89.615319, 7.855229, -8.956842, 1.622990
89.782025, 7.854950, -8.956673, 1.625885
89.948808, 8.053203, -9.298528, 1.715813
90.115497, 8.097588, -9.244510, 1.651625
90.282217, 7.960687, -9.181747, 1.613681
90.448733, 6.898618, -8.228279, 1.499195
90.615350, 6.898430, -8.228397, 1.499028
90.782023, 7.502924, -8.701247, 1.497308
90.948692, 7.757472, -8.922531, 1.549586
91.115399, 7.795624, -8.875692, 1.543890
91.282014, 8.181953, -9.329668, 1.535929
91.448745, 8.075034, -9.399308, 1.476405
91.615347, 7.506593, -8.835560, 1.516196
91.782051, 7.843361, -9.118174, 1.498476
91.948747, 8.015429, -9.300515, 1.481242
92.115322, 8.175432, -9.446876, 1.478906
92.281992, 8.259358, -9.536565, 1.471924
92.448731, 8.406448, -9.679119, 1.441594
92.615347, 8.138502, -9.475277, 1.432335
92.782168, 8.188394, -9.425989, 1.457763
92.948770, 8.331235, -9.550445, 1.475056
93.115740, 8.246658, -9.592331, 1.473925
93.282067, 8.421320, -9.729760, 1.505381
93.448719, 8.470994, -9.682145, 1.542147
93.615385, 8.380021, -9.655512, 1.523971
93.782041, 8.478360, -9.556727, 1.546452
93.948737, 8.327680, -9.655400, 1.549602
94.115390, 8.328126, -9.655079, 1.549317
94.282044, 8.356191, -9.578237, 1.599055
94.449114, 8.553712, -9.853655, 1.635854
94.616771, 8.616760, -9.789857, 1.631518
94.782043, 8.669787, -9.746294, 1.600978
94.948698, 8.668891, -9.751462, 1.601528
95.115330, 8.688926, -9.736377, 1.617117
95.282030, 8.607384, -9.888752, 1.640794
95.448700, 8.579087, -10.015555, 1.584877
95.615450, 8.642495, -10.069422, 1.597954
95.782036, 8.644796, -10.054833, 1.606811
95.948733, 8.705506, -10.141346, 1.561024
96.115396, 8.720585, -10.177360, 1.548926
96.282017, 8.861417, -10.367648, 1.544471
96.449129, 8.840044, -10.344060, 1.538328
96.615448, 8.838178, -10.328575, 1.537390
96.782089, 8.758811, -10.229336, 1.512017
96.948766, 8.776031, -10.275766, 1.522042
97.115639, 8.754213, -10.304032, 1.514109
97.281987, 8.771636, -10.320974, 1.513929
97.449234, 8.779691, -10.339237, 1.501951
97.615451, 8.760266, -10.360858, 1.499612
97.781985, 8.767057, -10.378390, 1.508768
97.948736, 8.763007, -10.380592, 1.492547
98.115503, 8.639801, -10.423016, 1.471537
98.281995, 8.684221, -10.425349, 1.432775
98.448699, 8.684331, -10.425298, 1.431485
98.617218, 8.840675, -10.330910, 1.433367
98.782044, 8.765972, -10.412769, 1.521336
98.948731, 8.614385, -10.466186, 1.469656
99.115366, 8.701142, -10.471667, 1.473870
99.281986, 8.576752, -10.247711, 1.495391
99.450500, 8.612786, -10.265345, 1.501359
99.615571, 8.666552, -10.327863, 1.500551
99.782027, 8.695974, -10.352150, 1.447169
99.948710, 8.769126, -10.461329, 1.391463
100.115673, 8.798224, -10.503487, 1.398298
100.281968, 8.748936, -10.557101, 1.357655
100.449601, 8.841007, -10.443766, 1.379194
100.615396, 8.828493, -10.385436, 1.383888
100.782143, 8.853381, -10.303181, 1.413642
100.949371, 8.881675, -10.357428, 1.412187
101.115647, 8.945799, -10.433182, 1.424564
101.282036, 8.945752, -10.357201, 1.415876
101.448830, 8.957378, -10.335390, 1.398016
101.615390, 8.975008, -10.304403, 1.410604
101.782055, 9.054150, -10.271022, 1.403987
101.948727, 9.054107, -10.271051, 1.403958
102.115454, 9.040658, -10.456162, 1.449995
102.282012, 9.159317, -10.409705, 1.382147
102.448715, 9.159431, -10.409657, 1.385374
102.615780, 9.157654, -10.410947, 1.414417
102.782021, 9.112159, -10.558746, 1.405433
102.948838, 9.064920, -10.428210, 1.415076
103.115784, 9.109591, -10.563610, 1.409894
103.282021, 9.037983, -10.433798, 1.385111
103.448824, 8.978075, -10.353297, 1.382263
103.615476, 8.932031, -10.142825, 1.385416
103.782041, 8.931508, -10.249727, 1.381373
103.948970, 8.993290, -10.374410, 1.405251
104.115365, 8.995488, -10.413628, 1.405777
104.282005, 8.970471, -10.459533, 1.420691
104.448754, 8.909757, -10.477537, 1.411929
104.615391, 8.897977, -10.460001, 1.393314
104.782034, 8.920538, -10.500817, 1.410788
104.949075, 8.927971, -10.573958, 1.408626
105.115473, 8.901802, -10.464110, 1.432534
105.282080, 8.892473, -10.386774, 1.448816
105.448715, 8.883153, -10.464606, 1.445544
105.615806, 8.879975, -10.522681, 1.451657
105.782028, 8.879515, -10.522608, 1.451657
105.948759, 8.931347, -10.562746, 1.453909
106.115440, 8.931439, -10.562662, 1.454141
106.282065, 8.936630, -10.541786, 1.437934
106.448709, 8.972239, -10.499891, 1.456469
106.615699, 8.945506, -10.269506, 1.446816
106.782115, 8.956336, -10.496776, 1.521768
106.949150, 9.047825, -10.475829, 1.483608
107.115496, 8.985633, -10.695607, 1.547716
107.281974, 8.960790, -10.848073, 1.518708
107.448710, 8.957495, -10.897083, 1.535593
107.615586, 8.848137, -10.769353, 1.537956
107.782023, 8.907344, -10.937529, 1.485025
107.948783, 8.860039, -10.967894, 1.501613
108.115911, 8.866900, -10.975029, 1.503933
108.282012, 8.863737, -10.979807, 1.489765
108.449647, 8.891585, -10.985803, 1.482428
108.615362, 8.917096, -10.994909, 1.487473
108.782026, 8.939278, -11.023016, 1.480791
108.948741, 8.946059, -10.890657, 1.482892
109.115397, 8.927718, -10.970723, 1.522873
109.282008, 8.859087, -11.032718, 1.496282
109.448698, 8.835055, -11.060091, 1.489871
109.615385, 8.834413, -11.103986, 1.486649
109.782185, 8.834440, -11.104017, 1.486646
109.948782, 8.881264, -11.134771, 1.479098
110.115582, 8.878268, -11.180610, 1.507159
110.281973, 8.873645, -11.037088, 1.499663
110.448763, 8.885383, -10.925468, 1.430262
110.615630, 8.767168, -10.907086, 1.409272
110.782011, 8.708456, -10.908402, 1.391744
110.948768, 8.708438, -10.908405, 1.391366
111.115446, 8.832822, -10.745713, 1.474897
111.282055, 8.871954, -10.813308, 1.498226
111.449011, 8.864916, -11.034994, 1.516159
111.615382, 8.886699, -11.077541, 1.511581
111.782000, 8.819870, -11.138741, 1.496983
111.948802, 8.821736, -11.161514, 1.504234
112.115433, 8.733697, -11.173837, 1.497209
112.282039, 8.822566, -11.290185, 1.525305
112.449179, 8.819510, -11.289773, 1.519276
112.615477, 8.834763, -11.490790, 1.530582
112.782005, 8.800467, -11.436827, 1.575786
112.948795, 8.800567, -11.436788, 1.575573
113.115407, 8.806075, -11.402081, 1.569810
113.282068, 8.846425, -11.387476, 1.566878
113.448826, 8.846294, -11.379792, 1.580890
113.616431, 8.860131, -11.477202, 1.655341
113.781999, 8.838755, -11.570683, 1.662152
113.949270, 8.930952, -11.557761, 1.579587
114.115436, 8.930585, -11.557787, 1.580022
114.648737, 9.188757, -11.505216, 1.785058
114.815391, 8.948941, -11.420891, 1.787706
114.998576, 9.084201, -11.350997, 1.808056
115.165233, 8.424622, -5.851271, 1.568257
115.331906, 8.442174, -5.851804, 1.560989
115.498779, 8.489393, -7.008588, 1.617057
115.665354, 8.462442, -7.014228, 1.591208
115.832107, 8.637713, -8.120126, 1.637403
115.998690, 8.741356, -9.297451, 1.646746
116.165371, 8.804857, -10.070174, 1.639068
116.332216, 8.820403, -10.355065, 1.622209
116.499009, 8.903954, -10.802080, 1.575265
116.666860, 8.953817, -11.127190, 1.543993
116.832067, 8.987349, -11.250321, 1.564467
116.998750, 9.024958, -11.438820, 1.510811
117.165686, 9.056536, -11.508319, 1.494061
117.332258, 9.067672, -11.683199, 1.469543
117.498713, 9.091319, -11.827518, 1.385524
117.665426, 9.087510, -11.840261, 1.357859
117.832057, 9.102040, -11.848065, 1.366626
117.998973, 9.107525, -11.850616, 1.314396
118.165414, 9.107421, -11.850643, 1.314372
118.332097, 9.101035, -11.987465, 1.263866
118.498708, 9.059549, -11.902719, 1.247363
118.665361, 9.047608, -11.855551, 1.226186
118.832012, 9.144583, -11.805070, 1.216854
118.998765, 9.182515, -11.914144, 1.189423
119.165322, 9.042077, -11.870640, 1.080593
119.332158, 9.126688, -11.384862, 1.075128
119.498685, 9.072167, -11.488399, 1.055785
119.665614, 9.249081, -11.552791, 1.011465
119.832012, 9.131534, -11.749092, 0.991284
119.998975, 9.128837, -11.923698, 0.958924
120.165353, 9.129536, -12.418246, 0.925026
120.332229, 9.104359, -12.523826, 0.901890
120.498754, 9.069073, -12.361043, 1.000495
120.665433, 8.870575, -12.403436, 0.895492
120.832048, 8.905131, -12.362314, 0.964651
120.998691, 8.793146, -12.511913, 0.940595
121.165748, 8.801225, -12.609996, 0.918676
121.332144, 8.816373, -12.564336, 0.942028
121.498707, 8.829481, -12.806703, 0.952493
121.666855, 8.875526, -12.801301, 0.922118
121.832122, 8.879921, -12.798705, 0.910023
121.998695, 8.879352, -12.648303, 0.912783
122.165386, 8.924693, -12.540071, 0.950911
122.331984, 8.945133, -12.539812, 0.963759
122.498693, 8.971922, -12.533544, 0.984407
122.666405, 8.914907, -12.453517, 0.970328
122.832051, 8.914378, -12.484003, 1.008871
122.998712, 8.853630, -12.168808, 0.973538
123.165386, 8.896696, -12.286897, 0.980346
123.332220, 8.886997, -12.346221, 0.981998
123.498686, 8.845670, -12.411323, 0.919734
123.665412, 8.850106, -12.466869, 0.943337
123.832064, 8.835087, -12.614568, 0.929732
123.998680, 8.861912, -12.829909, 0.925669
124.165392, 8.887297, -13.205427, 0.896205
124.332079, 9.001846, -13.531630, 0.797101
124.498689, 8.915760, -13.628170, 0.869536
124.665322, 8.938044, -13.521535, 0.880383
124.832088, 8.936928, -13.495155, 0.874339
124.998715, 8.992019, -13.471454, 0.874084
125.165442, 8.986157, -13.357730, 0.887731
125.332077, 8.987879, -13.406140, 0.917259
125.498770, 8.976622, -13.390888, 0.888341
125.665398, 8.945542, -13.402350, 0.906731
125.832320, 8.931321, -13.301553, 0.857393
125.998688, 8.947790, -13.127974, 0.920496
126.165900, 8.869887, -12.713016, 0.919105
126.332270, 10.399793, -16.714093, 0.478359
126.498788, 8.913325, -4.375478, 1.410425
126.665357, 8.908311, -6.690583, 1.281376
126.832039, 8.836422, -6.713828, 1.264730
126.998690, 8.659213, -8.554055, 1.092404
127.165387, 9.048197, -9.954797, 1.020330
127.332052, 9.032671, -10.373659, 0.975127
127.498678, 8.956310, -10.723800, 0.923296
127.665355, 9.043917, -11.769952, 0.806293
127.832070, 9.092563, -12.027718, 0.781582
127.998646, 9.094127, -12.371510, 0.748260
128.165368, 9.055744, -12.704724, 0.671346
128.332137, 9.118297, -12.664583, 0.604287
128.498793, 9.022030, -11.716091, 0.753895
128.665355, 8.951798, -11.586568, 0.786206
128.832077, 9.112262, -11.653813, 0.758478
128.998657, 9.149779, -12.268062, 0.627801
129.165355, 9.094632, -12.542032, 0.687016
129.332206, 9.060293, -12.689847, 0.664304
129.499036, 9.046728, -12.910766, 0.625580
129.665377, 9.073353, -13.126055, 0.658906
129.832048, 9.095655, -13.120487, 0.643831
129.998703, 9.083400, -13.102215, 0.638919
130.165441, 9.037008, -13.087932, 0.611793
130.332067, 9.036940, -13.087899, 0.611617
130.498728, 9.092976, -12.965117, 0.642781
130.665365, 8.987022, -12.830771, 0.719694
130.832050, 8.987022, -12.830760, 0.719816
130.998707, 8.982680, -12.838697, 0.783552
131.165486, 8.993235, -12.854837, 0.798537
131.332144, 8.974447, -12.857307, 0.814224
131.498882, 8.978826, -12.857417, 0.837311
131.665381, 9.010317, -12.859021, 0.874757
131.832226, 9.008363, -12.860063, 0.881343
131.998709, 9.008731, -12.861010, 0.915675
132.165385, 9.008738, -12.860966, 0.915751
132.332027, 9.008699, -12.860984, 0.915389
132.665354, 9.396059, -12.874566, 0.925379
132.832062, 9.388707, -12.874706, 0.910141
132.998797, 9.533957, -12.801690, 0.914948
133.165377, 9.269161, -13.206665, 0.921152
133.332196, 9.269278, -13.206641, 0.921100
133.498682, 9.560367, -11.347816, 1.004359
133.665367, 9.504758, -11.505674, 0.999139
133.832073, 9.477943, -11.682276, 0.985949
133.998760, 9.458449, -11.637177, 0.992858
134.165443, 9.406410, -11.815446, 0.950201
134.332076, 9.406314, -11.815438, 0.950369
134.498646, 9.419083, -11.780257, 0.995964
134.665381, 9.500140, -11.992619, 0.971911
134.832057, 9.451481, -12.162234, 0.963163
134.998708, 9.391839, -12.304742, 0.996603
135.165413, 9.380777, -12.307577, 0.972091
135.332280, 9.366973, -12.308747, 0.942119
135.498709, 9.383270, -12.321194, 0.971186
135.665391, 9.398006, -12.830938, 0.933889
135.832028, 9.398031, -12.830932, 0.933573
135.998702, 9.338090, -13.036723, 0.940624
136.165362, 9.319034, -13.050111, 0.954950
136.332117, 9.391437, -13.250786, 0.928844
136.498763, 9.344814, -13.381079, 0.932245
136.665563, 9.291980, -13.374413, 0.954619
136.832432, 9.314282, -13.387633, 0.975046
136.998710, 9.316880, -13.407531, 0.990042
137.165349, 9.423891, -13.582369, 0.995699
137.332193, 9.396510, -13.976713, 0.918436
137.498670, 9.542524, -14.130465, 1.007776
137.665448, 9.421090, -14.427353, 1.020690
137.832349, 9.451997, -14.446318, 0.974424
137.998684, 9.522387, -14.256293, 1.122414
138.165371, 9.492624, -14.128223, 1.022109
138.332360, 9.604757, -14.131909, 1.008716
138.498661, 9.553160, -14.169281, 1.146330
138.665451, 9.597935, -14.337071, 1.036874
138.832039, 9.679796, -14.333347, 1.007883
138.998710, 9.556217, -14.374444, 1.103217
139.165392, 9.661603, -14.388980, 1.032973
139.332017, 9.559201, -14.367311, 1.039908
139.498887, 9.683808, -14.476106, 1.040525
139.665368, 9.581734, -13.400857, 1.004654
139.832269, 9.948413, -14.114095, 0.949413
139.998649, 9.760125, -14.305998, 1.086197
140.165342, 9.761088, -14.517997, 1.038940
140.332012, 9.754963, -14.584826, 1.018773
140.498717, 9.654036, -15.698897, 0.622285
140.665379, 9.712184, -15.682632, 0.890619
140.832011, 9.538313, -15.640985, 0.889724
140.998679, 9.552692, -15.644658, 0.887449
141.165356, 9.525537, -14.775406, 0.957420
141.332087, 9.869185, -14.870823, 0.985347
141.498699, 9.930931, -15.031793, 1.009278
141.665366, 9.931633, -15.193902, 1.005296
141.833008, 9.926780, -15.372251, 1.022109
141.998627, 9.863794, -15.436602, 1.007214
142.165356, 9.863746, -15.436581, 1.007347
142.332273, 9.858623, -15.436127, 0.999539
142.498718, 9.917179, -15.437148, 1.016691
142.665418, 10.166650, -14.576974, 1.077053
142.832116, 10.350561, -14.552872, 1.057448
142.998923, 10.375496, -13.945573, 1.146698
143.165667, 10.221785, -13.911150, 1.100361
143.332045, 10.232273, -13.913938, 1.094729
143.498734, 10.214707, -13.913548, 1.126905
143.665334, 10.369924, -13.674339, 1.123865
143.832053, 10.447549, -13.625095, 1.153395
143.998681, 10.441037, -13.759427, 1.145021
144.165428, 10.429906, -13.710597, 1.193573
144.332196, 10.456914, -13.703440, 1.200406
144.498730, 10.384151, -13.942301, 1.178078
144.665325, 10.310519, -13.932472, 1.215179
144.832049, 10.482746, -13.900124, 1.246537
144.998869, 10.482335, -13.895115, 1.244047
145.165440, 10.403453, -13.889933, 1.262248
145.332074, 10.421717, -14.132519, 1.253532
145.498691, 10.419499, -14.608045, 1.246961
145.665419, 10.339779, -14.597120, 1.264410
145.832042, 10.326485, -14.597102, 1.279252
145.998704, 10.461405, -14.892694, 1.262548
146.165505, 10.504665, -15.410500, 1.281253
146.332047, 10.484867, -15.569017, 1.195373
146.498643, 10.486249, -15.954000, 1.238565
146.665307, 10.391009, -15.933204, 1.280515
146.832062, 10.544328, -16.048191, 1.288780
146.998700, 10.553721, -16.241797, 1.290001
147.165374, 10.531920, -16.473570, 1.272224
147.332182, 10.613145, -16.320920, 1.276861
147.498682, 10.691755, -15.668797, 1.290935
147.665406, 10.882144, -15.657181, 1.258076
147.832057, 10.729677, -15.272029, 1.263335
147.998688, 10.759643, -14.788123, 1.278714
148.165418, 10.774280, -14.761473, 1.289972
148.332113, 10.755680, -14.737815, 1.262469
148.498744, 10.772302, -14.709469, 1.244773
148.665310, 10.807722, -14.699465, 1.217973
148.832064, 10.806936, -14.694246, 1.218726
148.998680, 10.804720, -14.700988, 1.224713
149.165380, 10.817985, -14.721005, 1.228982
149.332137, 10.824492, -14.737245, 1.238743
149.498697, 10.779467, -14.947729, 1.230513
149.665462, 10.754032, -14.919447, 1.245403
149.832110, 10.838059, -14.929731, 1.253241
149.998692, 10.850114, -14.905412, 1.244078
150.165337, 10.747662, -14.892230, 1.232351
150.333130, 10.708519, -14.886440, 1.198161
150.498847, 10.740224, -14.891852, 1.216252
150.665348, 10.765796, -15.294601, 1.214955
150.832060, 10.765899, -15.294666, 1.214958
150.998708, 10.924328, -15.692526, 1.140852
151.165383, 10.797816, -15.674197, 1.116904
151.332049, 10.915026, -16.086671, 1.126243
151.498991, 11.010704, -16.378086, 1.140561
151.665390, 10.821180, -16.342995, 1.102152
151.832033, 10.790613, -16.343434, 1.077431
151.998696, 10.789440, -16.344784, 1.067348
152.165363, 11.036587, -15.530654, 1.100038
152.332348, 11.040458, -15.456326, 1.102029
152.498696, 10.962504, -15.412615, 1.104518
152.665420, 11.123987, -15.393319, 1.110903
152.831962, 11.124179, -15.393330, 1.110851
152.998724, 10.936990, -15.382395, 1.116820
153.165367, 11.138965, -15.366199, 1.115298
153.332036, 11.159121, -15.368384, 1.118961
153.500114, 11.071615, -16.071759, 1.109202
153.665451, 11.034722, -16.442561, 1.095189
153.832254, 11.022687, -16.443870, 1.093667
153.998721, 11.025303, -16.445443, 1.089761
154.165349, 11.214543, -16.392494, 1.120081
154.332114, 11.078447, -16.357081, 1.115367
154.498718, 11.078639, -16.357062, 1.115730
154.665339, 11.178571, -16.849277, 1.075490
154.832097, 11.258070, -17.205291, 1.084892
154.998836, 11.374009, -17.433812, 1.044863
155.165309, 11.305447, -17.672071, 1.073976
155.332199, 11.397172, -17.649574, 1.079983
155.498795, 11.247108, -17.825526, 1.093169
155.665404, 11.356831, -17.947961, 1.093696
155.832379, 11.393521, -17.917427, 1.083074
155.998842, 11.385686, -18.107637, 1.067342
156.165390, 11.377628, -18.017079, 1.077507
156.332142, 11.399302, -17.989686, 1.086066
156.498740, 11.467029, -18.037536, 1.075723
156.665366, 11.536994, -18.070575, 1.046220
156.832112, 11.586562, -18.150328, 1.044810
156.998712, 11.665930, -18.167604, 1.053653
157.165327, 11.708508, -18.212005, 1.047328
157.331999, 11.715118, -18.175488, 1.064397
157.498833, 11.722814, -18.138614, 1.057903
157.665411, 11.734950, -18.131813, 1.068203
157.832048, 11.735112, -18.131719, 1.068132
157.998723, 11.841083, -18.261642, 1.139732
158.165378, 11.908761, -18.192744, 1.115837
158.332317, 11.973502, -18.180218, 1.123837
158.498683, 12.009763, -18.193153, 1.177367
158.665524, 11.946331, -18.266094, 1.187186
158.832268, 11.901198, -18.292881, 1.121755
158.998678, 11.987402, -18.331865, 1.157222
159.165330, 12.050302, -18.373888, 1.121167
159.332286, 12.076967, -18.395834, 1.108896
159.498825, 12.108448, -18.547565, 1.090225
159.665746, 12.146921, -18.413285, 1.076700
159.832064, 12.161705, -18.300561, 1.086853
159.998681, 12.181824, -18.396164, 1.128069
160.165331, 12.214364, -18.473793, 1.176337
160.331940, 12.223198, -18.508625, 1.177762
160.498668, 12.163321, -18.324038, 1.174759
160.665415, 12.177059, -18.443383, 1.158728
160.831997, 12.185679, -18.361023, 1.154252
160.998684, 12.264844, -18.408763, 1.152939
161.165453, 12.108428, -18.354936, 1.187036
161.331964, 12.216647, -18.442612, 1.150474
161.498679, 12.245151, -18.480989, 1.119645
161.665394, 12.246599, -18.439828, 1.113980
161.832211, 12.229721, -18.422672, 1.133968
161.998685, 12.241465, -18.386079, 1.200881
162.165486, 12.241462, -18.386064, 1.201045
162.332029, 12.241494, -18.386086, 1.200923
162.498694, 12.236543, -18.580103, 1.200948
162.665416, 12.213091, -18.584259, 1.198034
162.832121, 12.213337, -18.584310, 1.197859
162.998682, 12.208895, -18.586820, 1.195093
163.165364, 12.314075, -18.569030, 1.166064
163.331970, 12.369578, -18.556444, 1.140714
163.498796, 12.407841, -18.556809, 1.157840
163.665387, 12.475103, -18.546371, 1.136404
163.832012, 12.475050, -18.546358, 1.136292
163.998704, 12.475009, -18.546347, 1.136410
169.632003, 14.155724, -22.497614, 0.838841
169.798758, 13.830700, -20.711047, 0.998270
169.966260, 13.830454, -20.711086, 0.998352
170.132090, 13.829630, -20.711052, 0.998016
170.298691, 13.793554, -20.825285, 1.030525
170.465443, 13.793032, -20.825397, 1.030739
170.631958, 13.619602, -20.340746, 1.112124
170.798721, 13.757987, -20.898221, 1.081302
170.965507, 13.758102, -20.898205, 1.081356
171.132052, 13.850347, -21.073427, 1.065440
171.298803, 13.965439, -21.396270, 1.056015
171.465681, 13.466662, -19.842776, 1.154396
171.631999, 13.475086, -20.021309, 1.129150
171.798757, 13.513464, -20.118729, 1.138889
171.965475, 13.469454, -19.790453, 0.990893
172.131999, 13.495734, -19.920124, 1.069721
172.298734, 13.462061, -20.117515, 1.164800
172.466344, 13.448191, -20.248874, 1.160236
172.632014, 13.475745, -20.305002, 1.172051
172.798945, 13.434640, -20.353232, 1.127867
172.965433, 13.560687, -20.333499, 1.124386
173.132051, 13.585904, -20.400532, 1.130111
173.298735, 13.615368, -20.378266, 1.096218
173.465413, 13.636692, -20.386633, 1.090861
173.632121, 13.621740, -20.465995, 1.100882
173.798721, 13.694848, -20.453966, 1.094714
173.965373, 13.401797, -20.440682, 1.138270
174.131989, 13.401855, -20.440742, 1.139239
174.298694, 13.356883, -20.438964, 1.116005
174.465362, 13.540848, -20.629848, 1.148372
174.632085, 13.567769, -20.747742, 1.142211
174.798722, 13.503144, -20.801932, 1.120369
174.965432, 13.606122, -20.881236, 1.108718
175.132257, 13.598002, -20.904094, 1.098391
175.298821, 13.629441, -20.773528, 1.070945
175.465425, 13.684468, -20.853949, 1.057194
175.632115, 13.702901, -20.884897, 1.079722
175.798790, 13.723063, -20.803900, 1.059257
175.965312, 13.695470, -20.700558, 1.054908
176.132014, 13.806930, -20.765992, 1.056073
176.298839, 13.873681, -20.815385, 1.018479
176.465492, 13.925846, -20.904832, 1.018387
176.632609, 13.929612, -20.938643, 1.023631
176.798939, 13.948702, -20.853741, 1.012657
176.965376, 13.884157, -20.764231, 1.003539
177.132083, 13.884140, -20.764228, 1.003418
177.298672, 13.884200, -20.764202, 1.003352
177.716705, 14.246130, -20.773290, 1.099403
177.882107, 14.306965, -20.771467, 1.049970
178.048736, 14.306960, -20.771488, 1.049967
178.215384, 14.389954, -20.776152, 1.061857
178.382087, 14.220295, -19.791211, 1.130313
178.548718, 14.258492, -19.635984, 1.103750
178.715692, 14.374138, -19.599157, 1.117116
178.882083, 14.383801, -19.424199, 1.134167
179.048756, 14.430977, -19.531588, 1.117416
179.215852, 14.346560, -19.516849, 1.100701
179.381999, 14.352140, -19.556700, 1.073423
179.548684, 14.431227, -19.607996, 1.084390
179.715681, 14.315660, -19.588461, 1.063921
179.881989, 14.276024, -19.585550, 1.059039
180.049440, 14.461390, -19.665726, 1.057077
180.215356, 14.493158, -19.693425, 1.055952
180.382085, 14.515404, -19.729439, 1.058747
180.548731, 14.561964, -19.763529, 1.055347
180.715714, 14.520581, -20.208201, 1.029692
180.881980, 14.549988, -20.317066, 1.046050
181.048695, 14.503357, -20.908814, 1.036686
181.215442, 14.558780, -20.561597, 1.099371
181.382056, 14.537075, -21.032666, 1.075771
181.548712, 14.585504, -20.801745, 1.097453
181.716334, 14.614756, -20.517115, 1.121618
181.882060, 14.588037, -20.666948, 1.105831
182.048676, 14.653963, -20.442189, 1.124233
182.215358, 14.679914, -20.298588, 1.154553
182.381998, 14.714484, -20.259497, 1.122578
182.548693, 14.714363, -20.259471, 1.122474
182.715387, 14.736836, -20.165784, 1.166580
182.882035, 14.817360, -19.815798, 1.160834
183.049242, 14.859671, -19.704611, 1.158132
183.215625, 14.757100, -19.904031, 1.163128
183.382007, 14.914011, -19.920664, 1.168830
183.548636, 14.922668, -19.927307, 1.174085
183.715686, 14.884021, -20.415826, 1.128449
183.881953, 14.867305, -21.062970, 1.131306
184.048830, 14.876434, -21.336784, 1.127666
184.215428, 14.824759, -21.694932, 1.114353
184.382015, 14.941441, -21.838996, 1.125656
184.549001, 14.958048, -21.913919, 1.103777
184.716255, 14.984411, -22.006210, 1.105997
184.882070, 15.139387, -22.088005, 1.104366
185.048816, 15.033356, -22.099197, 1.080463
185.215379, 15.063804, -22.137236, 1.070052
185.381973, 15.092789, -21.959488, 1.057263
185.549389, 15.100645, -21.885070, 1.059536
185.715671, 15.106043, -21.915958, 1.077808
185.882089, 15.130033, -21.918231, 1.076422
186.048682, 15.130163, -21.918283, 1.076258
186.215426, 15.201060, -21.926104, 1.152772
186.382025, 15.201038, -21.926148, 1.151745
186.548761, 15.267278, -20.980010, 1.187591
186.715873, 15.264581, -21.453121, 1.132793
186.882077, 15.292032, -20.789097, 1.174383
187.048739, 15.307476, -20.495103, 1.192446
187.215354, 15.373101, -20.474322, 1.189218
187.382007, 15.312022, -20.536828, 1.194486
187.548767, 15.321800, -20.605984, 1.176224
187.716335, 15.394343, -20.807028, 1.157982
187.882034, 15.319336, -21.284345, 1.124501
188.048887, 15.317701, -21.573755, 1.117975
188.215661, 15.327309, -21.703179, 1.128704
188.382185, 15.282408, -22.128243, 1.132312
188.549809, 15.398382, -22.189144, 1.130843
188.715459, 15.417619, -22.289091, 1.101373
188.882135, 15.474860, -22.385177, 1.130380
189.050487, 15.457027, -21.732914, 1.224571
189.215650, 15.600626, -21.956387, 1.228469
189.382030, 15.466859, -22.277935, 1.192997
189.548684, 15.438292, -21.664438, 1.221871
189.715727, 15.398007, -21.358304, 1.216535
189.882245, 15.478730, -21.327998, 1.195248
190.048739, 15.478752, -21.327969, 1.195146
190.215468, 15.467627, -20.845991, 1.183067
190.381968, 15.377220, -20.850284, 1.195512
190.548621, 15.332242, -20.997966, 1.194613
190.715428, 15.427286, -21.063822, 1.165515
190.882170, 15.283604, -21.039882, 1.116346
191.049059, 15.345856, -21.007662, 1.140313
191.216411, 15.330990, -21.279976, 1.119562
191.382007, 15.333566, -21.335015, 1.092867
191.548981, 15.363601, -21.352437, 1.099862
191.715356, 15.348561, -21.383354, 1.074576
191.882015, 15.300123, -21.647952, 1.029255
192.048697, 15.353599, -21.566663, 1.036129
192.216970, 15.368429, -21.502337, 1.050192
192.382006, 15.384388, -21.487023, 1.058920
192.548695, 15.402690, -21.488019, 1.085402
192.715561, 15.396837, -21.491280, 1.086735
192.882039, 15.395123, -21.519243, 1.109852
193.049272, 15.387339, -21.532645, 1.129710
193.215696, 15.389312, -21.556738, 1.138250
193.381986, 15.387237, -21.582256, 1.129188
193.548774, 15.389218, -21.596439, 1.136696
193.715312, 15.381631, -21.616308, 1.131440
193.882082, 15.250464, -21.621258, 1.138600
194.049598, 15.221355, -21.624582, 1.157662
194.215358, 15.368031, -21.278074, 1.181590
194.382028, 15.415030, -21.488311, 1.138587
194.548703, 15.326524, -21.483832, 1.141725
194.715394, 15.454925, -21.612619, 1.160932
194.882050, 15.487497, -21.539308, 1.156854
195.049152, 15.537633, -21.730194, 1.152357
195.215384, 15.564173, -21.785242, 1.134141
195.382114, 15.602384, -21.821737, 1.132891
195.548754, 15.586520, -21.715730, 1.138452
195.715490, 15.591842, -21.728033, 1.148691
195.882043, 15.598283, -21.746732, 1.118782
196.048736, 15.610999, -22.223855, 1.086135
196.215682, 15.569034, -21.872425, 1.138825
196.382025, 15.611625, -22.213141, 1.126829
196.548733, 15.628617, -22.564820, 1.110985
196.716782, 15.592365, -22.143946, 1.153223
196.882065, 15.622182, -22.197449, 1.148758
197.048645, 15.646263, -22.265678, 1.145592
197.215414, 15.637033, -22.423573, 1.125875
197.382015, 15.645141, -22.338815, 1.143312
197.548736, 15.628998, -22.279223, 1.146845
197.715354, 15.545486, -22.244686, 1.154832
197.882225, 15.628414, -22.213530, 1.161467
198.048956, 15.811819, -22.171263, 1.160384
198.215692, 15.811766, -22.171286, 1.160487
198.381996, 15.698504, -21.989067, 1.124023
198.548750, 15.604048, -21.991938, 1.132729
198.715424, 15.537328, -22.000511, 1.132373
198.882000, 15.666448, -22.137991, 1.067493
199.048858, 15.753921, -22.112072, 1.057597
199.215599, 15.556368, -22.216820, 1.046407
199.382016, 15.524173, -22.081912, 1.059860
199.548722, 15.469612, -22.085754, 1.040309
199.715948, 15.680153, -23.048460, 0.975889
199.882047, 15.826056, -23.403016, 0.942758
200.048740, 15.859746, -23.479191, 0.959668
200.215375, 15.877321, -23.501170, 0.963609
200.382277, 15.930685, -23.646819, 0.952328
200.548800, 15.942611, -23.731803, 0.935036
200.715608, 15.959065, -23.756424, 0.910704
200.882000, 15.948535, -23.753619, 0.894466
201.049474, 15.961407, -23.862313, 0.884921
201.215397, 15.982406, -23.945312, 0.887085
201.382251, 15.828042, -23.031005, 0.990973
201.548798, 15.737554, -22.602069, 1.031158
201.715382, 15.785523, -23.003578, 0.972666
201.881972, 15.733090, -23.305542, 0.957409
202.048639, 15.733093, -23.305521, 0.957360
202.215414, 15.980474, -23.246511, 0.933540
202.382129, 15.625237, -22.964059, 0.971970
202.548693, 15.625210, -22.964052, 0.971911
202.715676, 15.750164, -22.995825, 0.973207
202.882051, 15.621076, -22.750503, 0.999786
203.048717, 15.555610, -22.758196, 0.991284
203.215483, 15.693321, -22.618892, 1.031592
203.382051, 15.700750, -22.529552, 1.029475
203.548780, 15.726545, -22.608882, 1.030631
203.715371, 15.761256, -22.711623, 1.040058
203.882001, 15.931131, -23.529796, 0.932747
204.048753, 15.989638, -23.722505, 0.916692
204.215484, 16.112075, -24.084440, 0.902314
204.382050, 16.183777, -24.346802, 0.909198
204.548707, 16.180044, -24.375669, 0.929099
204.715412, 16.157838, -24.330357, 0.974300
204.882042, 16.272689, -24.266346, 1.003764
205.048730, 16.118388, -24.245746, 1.018598
205.215351, 16.113720, -24.263263, 1.052861
205.382149, 16.095327, -24.296405, 1.077846
205.548716, 16.109557, -24.339252, 1.092366
205.715592, 16.185211, -24.490493, 1.108208
205.882022, 16.248945, -24.571187, 1.145117
206.048732, 16.252845, -24.570182, 1.145180
206.215491, 16.029618, -23.497401, 1.233672
206.382073, 16.029487, -23.497480, 1.233671
206.548642, 15.876000, -23.529912, 1.246937
206.717015, 15.956985, -23.207145, 1.267214
206.882094, 15.880350, -23.110467, 1.250684
207.048687, 15.791001, -23.088254, 1.238189
207.215447, 15.733033, -23.038495, 1.219537
207.382011, 15.954860, -23.646150, 1.183298
207.550252, 15.880787, -23.340176, 1.203989
207.715429, 15.876054, -23.215221, 1.188726
207.882157, 15.822510, -23.115550, 1.231099
208.048642, 15.857409, -23.082724, 1.204848
208.215434, 16.091202, -23.873660, 1.147335
208.382058, 16.167509, -24.282290, 1.145909
208.548719, 16.198262, -24.439378, 1.132595
208.715479, 16.207944, -24.588427, 1.122933
208.882029, 16.269273, -24.708811, 1.092013
209.048771, 16.271637, -24.750223, 1.111623
209.215549, 16.306701, -24.856060, 1.067960
209.382013, 16.324136, -24.859394, 1.014672
209.548798, 16.343087, -24.871812, 0.994361
209.716853, 16.377733, -25.043801, 1.001378
209.882015, 16.150475, -24.286703, 1.080435
210.048697, 16.150233, -24.286762, 1.080447
210.215470, 16.045478, -23.863161, 1.120208
210.382000, 15.873124, -23.898127, 1.103626
210.548704, 15.840168, -23.905478, 1.084866
210.715446, 15.909588, -23.547603, 1.146881
210.882284, 15.980463, -23.843646, 1.134941
211.048710, 15.996192, -23.791838, 1.165243
211.215443, 15.909951, -23.549331, 1.193330
211.382042, 15.933064, -23.568720, 1.180053
211.548701, 15.947522, -23.625212, 1.166046
211.715559, 15.970412, -23.799513, 1.167094
211.881993, 15.867064, -23.814143, 1.160073
212.048617, 15.922851, -24.074228, 1.149397
212.215446, 15.972313, -24.324220, 1.144777
212.382049, 16.051068, -24.451644, 1.174874
212.548748, 16.012703, -24.362218, 1.167360
212.715382, 15.974131, -24.346037, 1.174567
212.882325, 15.974018, -24.321013, 1.186519
213.049582, 16.029767, -24.777253, 1.154082
213.215356, 15.909354, -24.801783, 1.122378
213.382041, 16.139658, -24.955001, 1.146461
213.549709, 16.083544, -24.970595, 1.135191
213.715377, 16.083200, -24.970663, 1.134773
213.882035, 15.961710, -24.993711, 1.115838
214.049615, 15.945593, -24.999759, 1.124950
214.215654, 15.884896, -25.012444, 1.098669
214.382011, 15.891076, -25.014076, 1.113066
214.549064, 16.237686, -25.736770, 1.007050
214.715581, 16.317899, -25.950511, 1.023136
214.882013, 16.411336, -26.291598, 0.961686
215.048794, 16.448230, -26.388344, 0.938680
215.215795, 16.497590, -26.592535, 0.892788
215.382011, 16.356982, -26.725246, 0.828277
215.548614, 16.478726, -26.746457, 0.847677
215.715363, 16.478423, -26.857551, 0.829720
215.882011, 16.834766, -27.433743, 0.595224
216.048788, 16.490419, -27.453704, 0.712626
216.216681, 16.308499, -27.375672, 0.671002
216.382053, 16.584326, -27.365856, 0.705039
216.549981, 16.618085, -27.481756, 0.726839
216.715333, 16.617928, -27.481808, 0.726733
216.882059, 16.617888, -27.481791, 0.726721
217.282052, 16.232893, -27.567561, 0.695415
217.448747, 16.232812, -27.567543, 0.695194
217.615688, 16.414341, -27.684094, 0.798782
217.782060, 16.393775, -27.832773, 0.784126
217.948978, 16.438873, -27.819964, 0.635130
218.115450, 16.228610, -27.782565, 0.767917
218.282059, 16.369406, -27.733685, 0.834472
218.448773, 16.307411, -27.820312, 0.855353
218.615392, 16.338920, -27.841505, 0.867820
218.782729, 16.319662, -27.693124, 0.881559
218.948756, 16.239836, -27.751587, 0.927652
219.116716, 16.309143, -27.849360, 0.940338
219.282174, 16.349420, -27.808961, 0.963654
219.449301, 16.351368, -27.853927, 0.972817
219.615379, 16.424672, -27.932500, 1.023103
219.782062, 16.434574, -27.914057, 1.032267
219.948712, 16.442599, -27.981994, 1.034363
220.115618, 16.525166, -28.092861, 1.080901
220.281993, 16.484552, -28.065129, 1.089735
220.448736, 16.434448, -28.071120, 1.048593
220.615374, 16.471313, -28.143433, 1.068616
220.782021, 16.453694, -28.174492, 1.053969
220.948752, 16.443609, -28.256097, 1.033250
221.115366, 16.465019, -28.350719, 1.034826
221.282168, 16.448784, -28.370535, 1.008321
221.448814, 16.472680, -28.419663, 0.988743
221.615397, 16.467496, -28.561931, 0.958409
221.782027, 16.508203, -28.493033, 0.956237
221.950711, 16.380539, -28.337408, 1.008679
222.115383, 16.360766, -28.378348, 0.977019
222.282007, 16.396651, -28.399832, 0.916950
222.448728, 16.351190, -28.403513, 0.961351
222.615597, 16.352841, -28.410539, 0.954271
222.782305, 16.259014, -28.415086, 0.939420
222.948647, 16.198971, -28.336707, 0.964988
223.115454, 16.159714, -28.098073, 0.967991
223.282073, 16.251896, -28.226907, 0.949989
223.448714, 16.230116, -28.276411, 0.980663
223.615524, 16.317191, -28.460606, 0.971375
223.782079, 16.317950, -28.472849, 1.007843
223.948756, 16.335008, -28.579530, 1.005019
224.115448, 16.400027, -28.680902, 0.980545
224.282095, 16.407354, -28.822598, 0.984790
224.448697, 16.340142, -28.885463, 1.024552
224.615404, 16.397722, -28.961906, 1.008047
224.781997, 16.429591, -29.014492, 1.005943
224.948858, 16.409777, -29.060760, 1.038846
225.115760, 16.461485, -29.126868, 1.011013
225.282017, 16.503372, -29.159999, 1.009395
225.448763, 16.430301, -28.981876, 1.023589
225.615479, 16.438892, -28.779640, 0.989400
225.782023, 16.408884, -28.669642, 0.947577
225.948641, 16.356493, -28.533886, 1.080290
226.115374, 16.423200, -28.653064, 1.041275
226.282017, 16.425971, -28.788132, 0.925000
226.448738, 16.384801, -28.830645, 0.983605
226.615393, 16.483847, -28.786974, 0.957960
226.782034, 16.451716, -28.811213, 0.963641
226.948720, 16.518956, -28.939397, 0.961598
227.115421, 16.574239, -29.088828, 0.957945
227.281997, 16.598227, -29.098805, 0.955821
227.448767, 16.640755, -29.078797, 0.987829
227.615514, 15.509552, -25.210637, 1.147645
227.782036, 15.694803, -25.311407, 1.191211
227.948730, 15.689456, -25.320100, 1.218779
228.115366, 15.493983, -25.355856, 1.257598
228.282121, 15.421834, -25.371657, 1.257842
228.448731, 15.666984, -25.249835, 1.219679
228.615838, 15.542962, -25.661071, 1.291208
228.781995, 15.482645, -25.666704, 1.298310
228.948796, 15.454733, -25.678712, 1.313926
229.115354, 15.552961, -25.672585, 1.279098
229.282020, 15.639249, -25.620680, 1.266922
229.448813, 15.955235, -27.458071, 1.281572
229.615451, 16.016912, -27.882832, 1.268640
229.782102, 16.220895, -28.405285, 1.176942
229.948729, 16.281275, -28.564319, 1.251805
230.115490, 16.301592, -28.742148, 1.231840
230.282018, 16.131108, -28.756449, 1.244204
230.448672, 16.327431, -28.875955, 1.257892
230.615431, 16.271951, -29.005731, 1.263125
230.782055, 16.258476, -29.231554, 1.375462
230.948798, 16.216894, -29.325269, 1.379274
231.115401, 16.228275, -29.029155, 1.301634
231.282110, 16.109933, -28.874711, 1.401576
231.448781, 16.106260, -28.914848, 1.385426
231.615366, 16.093985, -28.893728, 1.369332
231.782083, 16.164055, -29.161080, 1.347168
231.948714, 16.200844, -29.357382, 1.314052
232.115671, 16.295649, -29.270753, 1.142479
232.282086, 16.223496, -29.387437, 1.186925
232.448690, 16.131406, -29.419989, 1.221139
232.615365, 16.199015, -29.225337, 1.139171
232.782005, 16.158491, -29.452151, 1.171348
232.948731, 16.178753, -29.617136, 1.169153
233.115436, 16.156353, -29.335813, 1.174044
233.282079, 16.208940, -29.503085, 1.141348
233.449033, 16.223200, -29.576652, 1.179945
233.615405, 16.249956, -29.720075, 1.167707
233.782617, 16.167104, -29.792882, 1.147232
233.948763, 16.242385, -29.733710, 1.196706
234.115460, 16.273040, -29.669181, 1.177819
234.282041, 16.274353, -29.635579, 1.137325
234.448755, 16.076599, -29.639117, 1.140546
234.615358, 16.076542, -29.639159, 1.140127
234.781996, 16.197269, -30.021562, 1.176079
234.950094, 16.225326, -30.205187, 1.207782
235.115371, 16.145288, -30.198756, 1.192816
235.282026, 16.196769, -30.578415, 1.205277
235.448867, 16.247406, -30.737637, 1.233791
235.616340, 16.223890, -30.637275, 1.227455
235.782472, 16.170841, -30.645091, 1.227634
235.948737, 16.187410, -30.790995, 1.223628
236.115521, 16.199480, -30.858376, 1.208004
236.282001, 16.283365, -30.767321, 1.229837
236.448798, 16.210404, -30.867771, 1.246733
236.615571, 16.096157, -30.306042, 1.255991
236.782120, 16.141008, -30.570463, 1.260345
236.949000, 16.154668, -30.798295, 1.278692
237.115380, 16.161071, -30.895766, 1.277034
237.282025, 16.131340, -30.840975, 1.290124
237.448752, 16.134222, -30.832843, 1.297485
237.615881, 16.223016, -30.814721, 1.278605
237.782062, 16.237363, -30.806659, 1.293860
237.948781, 16.340233, -30.792066, 1.319531
238.115728, 16.189101, -30.967540, 1.363812
238.282055, 16.300882, -30.949051, 1.355824
238.448828, 16.170279, -31.197262, 1.357185
238.615355, 16.209610, -31.318708, 1.376168
238.782153, 16.224950, -31.425997, 1.417432
238.948750, 16.317002, -31.342563, 1.419564
239.115633, 16.353620, -31.335299, 1.364429
239.282037, 16.345034, -31.336940, 1.372724
239.448904, 16.193856, -31.448853, 1.378364
239.615370, 16.187844, -31.416715, 1.428048
239.784930, 16.272905, -31.508178, 1.400995
239.948711, 16.306236, -31.506287, 1.398855
240.115383, 16.135412, -31.478962, 1.431123
240.281971, 16.119181, -31.472967, 1.428055
240.448685, 16.127723, -31.687695, 1.393743
240.615712, 16.136849, -31.658794, 1.377136
240.782070, 16.158373, -31.735658, 1.385133
240.948927, 16.237622, -31.695944, 1.325681
241.115392, 16.174235, -31.689810, 1.332631
241.282098, 16.199684, -31.687481, 1.325648
241.450084, 16.284406, -31.781620, 1.306323
241.615490, 16.203626, -31.780909, 1.325651
241.782039, 16.229033, -31.875487, 1.311315
241.948721, 16.142836, -31.859209, 1.272707
242.115375, 16.223774, -31.941697, 1.300062
242.281981, 16.205493, -32.073272, 1.298818
242.448708, 16.178915, -31.710836, 1.339346
242.615387, 16.208255, -31.758092, 1.305993
242.782024, 16.208053, -31.845643, 1.328427
242.948859, 16.159911, -31.920356, 1.344830
243.115381, 16.155285, -31.946893, 1.349113
243.282140, 16.151663, -31.968896, 1.345579
243.448725, 16.153779, -32.033647, 1.348108
243.615412, 16.096224, -32.064379, 1.347666
243.782021, 16.131301, -31.921836, 1.398085
243.948956, 16.165716, -31.938321, 1.412014
244.115518, 16.258404, -31.923726, 1.398363
244.282003, 16.155921, -31.390520, 1.453512
244.448630, 16.219583, -31.589728, 1.477789
244.615457, 16.236781, -31.749167, 1.481572
244.782049, 16.247866, -31.993402, 1.521447
244.949112, 16.282810, -32.237742, 1.457773
245.115379, 16.310168, -32.301153, 1.436080
245.281959, 16.341904, -32.405689, 1.449471
245.448806, 16.343183, -32.492539, 1.432974
245.615400, 16.301701, -32.183140, 1.440675
245.782013, 16.334599, -32.343290, 1.418131
245.948685, 16.323348, -32.429074, 1.476465
246.115401, 16.329523, -32.480003, 1.450468
246.282051, 16.409691, -32.472927, 1.424525
246.449102, 16.380585, -32.546367, 1.439457
246.615510, 16.418133, -32.543504, 1.421034
246.782084, 16.209991, -32.489920, 1.394991
246.949042, 16.297756, -32.620493, 1.415735
247.115349, 16.347522, -32.903595, 1.376678
247.282061, 16.384804, -33.073738, 1.354701
247.448638, 16.471975, -33.043991, 1.341923
247.615408, 16.343250, -32.578942, 1.341257
247.782192, 16.427331, -32.356598, 1.291510
247.948817, 16.482979, -32.349140, 1.258603
248.115840, 16.380276, -32.553403, 1.180901
248.282053, 16.383792, -32.641233, 1.125387
248.448710, 16.346354, -32.541764, 1.138048
248.615537, 16.400697, -32.673575, 1.143963
248.782127, 16.433587, -32.816139, 1.145373
248.948725, 16.414140, -32.908482, 1.142537
249.115338, 16.449568, -32.945794, 1.146796
249.281993, 16.453012, -33.007704, 1.172640
249.448698, 16.464228, -33.065094, 1.182431
249.615682, 16.636714, -33.024280, 1.093271
249.781966, 16.491845, -33.090447, 1.169176
249.949881, 16.544410, -33.189875, 1.229975
250.115793, 16.696060, -33.159711, 1.176665
250.282025, 16.513323, -33.062217, 1.267022
250.449400, 16.641094, -33.078771, 1.254109
250.615433, 16.674318, -33.035872, 1.223827
250.782079, 16.670363, -33.090182, 1.171481
250.948779, 16.580005, -33.184068, 1.295515
251.115366, 16.655814, -33.184714, 1.209907
251.282024, 16.623728, -33.269478, 1.292249
251.448716, 16.606602, -33.465370, 1.306997
251.615539, 16.684682, -33.512508, 1.261718
251.782048, 16.691009, -33.569236, 1.268958
251.949943, 16.715145, -33.530179, 1.266451
252.115361, 16.772869, -33.571560, 1.221784
252.282020, 17.628944, -59.674666, 0.585562
252.448910, 17.304223, -46.971024, 0.986641
252.615450, 17.041820, -41.512008, 1.000845
252.782096, 16.905053, -37.656433, 1.145295
252.948947, 16.820830, -36.399382, 1.218880
253.115846, 16.813079, -35.582954, 1.096820
253.282090, 16.774944, -34.853993, 1.148879
253.448770, 16.753748, -34.662239, 1.168968
253.615427, 16.799806, -34.446797, 1.055004
253.782041, 16.841189, -34.240215, 1.065065
253.950068, 16.781168, -33.963358, 1.080552
254.115516, 16.870596, -33.996126, 1.003829
254.282078, 16.730197, -33.937310, 1.065299
254.449035, 16.879185, -33.965059, 1.103725
254.615591, 16.787648, -33.979694, 1.022326
254.782014, 16.945480, -34.132907, 1.007563
254.948838, 16.919773, -34.045687, 1.077276
255.116046, 16.907872, -34.082512, 1.097848
255.282050, 16.943860, -34.147252, 1.043242
255.448811, 16.899891, -34.193404, 1.148940
255.615381, 16.937147, -34.315773, 1.108684
255.782102, 16.860212, -34.282393, 1.173655
255.948800, 16.817408, -34.271247, 1.206316
256.115366, 16.841495, -34.398384, 1.162328
256.282064, 16.836086, -34.451568, 1.145004
256.448813, 16.824876, -34.434714, 1.158421
256.616473, 16.809472, -34.501500, 1.192075
256.782042, 16.840601, -34.565148, 1.145140
256.948687, 16.826342, -34.595112, 1.207420
257.116294, 16.864758, -34.678318, 1.147734
257.282108, 16.874583, -34.718586, 1.170434
257.449409, 16.840407, -34.705110, 1.198816
257.616115, 16.877584, -34.774058, 1.138726
257.782021, 16.919292, -34.805475, 1.106626
257.948862, 16.933848, -34.847920, 1.213144
258.115537, 16.974622, -34.642963, 1.162023
258.282001, 16.995063, -34.672564, 1.097110
258.448693, 16.877544, -34.633126, 1.182692
258.615598, 17.022139, -34.629297, 1.143049
258.782396, 16.888926, -34.834516, 1.202948
258.948752, 16.893810, -34.865447, 1.116170
259.116391, 16.865175, -35.067908, 1.128575
259.281992, 16.829309, -34.926189, 1.144200
259.448770, 16.782814, -34.878742, 1.184202
259.615785, 16.813862, -34.897339, 1.117037
259.782251, 16.756261, -34.924911, 1.177097
259.949106, 16.756266, -35.116104, 1.191188
260.115940, 16.785470, -35.137588, 1.131271
260.282041, 16.804869, -35.218515, 1.134283
260.448730, 16.766725, -35.156247, 1.181359
260.615434, 16.791927, -35.189020, 1.124766
260.782105, 16.806494, -35.221357, 1.118476
260.948684, 16.793729, -35.298780, 1.158029
261.115416, 16.860098, -35.368377, 1.088772
261.282039, 16.892532, -35.427871, 1.099865
261.448910, 16.916569, -35.562655, 1.146117
261.615454, 16.988170, -35.580441, 1.096901
261.781994, 17.050531, -35.646103, 1.048440
261.949190, 17.032643, -35.606602, 1.162102
262.115470, 17.072110, -35.533592, 1.109894
262.282031, 17.043529, -35.556840, 1.092445
262.448801, 17.060445, -35.526918, 1.088663
262.615471, 17.129300, -35.556889, 1.033087
262.782331, 17.010554, -35.666534, 1.135605
262.949261, 17.023400, -35.614830, 1.130862
263.115363, 16.981318, -35.587585, 1.128756
263.282025, 17.026082, -35.661543, 1.078435
263.448914, 16.981813, -35.813866, 1.159969
263.615586, 17.061608, -35.853794, 1.071065
263.782027, 17.053867, -35.857001, 1.095057
263.948943, 16.988134, -35.949100, 1.113279
264.115691, 17.063860, -35.984424, 1.047763
264.281989, 17.033436, -35.946397, 1.057513
264.448755, 17.019821, -36.006223, 1.113318
264.615490, 17.057042, -36.001023, 1.101074
264.782135, 17.136309, -36.002739, 1.007814
264.948739, 17.099727, -36.070810, 1.074694
265.115622, 17.179055, -36.065332, 1.013700
265.282004, 17.190007, -36.057053, 1.036300
265.449070, 17.617196, -35.899612, 0.923626
265.615634, 17.345508, -36.153000, 0.977822
265.782185, 17.360702, -36.129535, 0.974408
265.948712, 17.316798, -36.091553, 0.986355
266.115623, 16.791442, -34.969991, 1.188753
266.282045, 16.730790, -32.106906, 1.263906
266.449039, 16.780031, -32.093298, 1.232792
266.615371, 16.761704, -32.653927, 1.260963
266.782089, 16.955551, -33.930899, 1.177541
266.948888, 17.002899, -34.448580, 1.164757
267.115384, 16.937519, -34.670050, 1.140359
267.282038, 17.121004, -34.923781, 1.132417
267.448849, 17.055783, -35.197566, 1.156307
267.615351, 17.101657, -35.104924, 1.177698
267.782060, 17.255999, -35.425480, 1.187885
267.948763, 17.312428, -35.682122, 1.172782
268.115663, 17.310832, -35.855208, 1.134518
268.281965, 17.308467, -36.091627, 1.129413
268.448938, 17.219471, -36.316522, 1.270864
268.616518, 17.050749, -34.553481, 1.251770
268.781988, 16.970398, -34.998607, 1.312655
268.948882, 17.082263, -34.976881, 1.294359
269.115561, 17.139829, -35.374495, 1.251861
269.281969, 17.229404, -35.792508, 1.207938
269.449618, 17.116876, -35.923817, 1.342495
269.615762, 17.180716, -36.004661, 1.330357
269.782047, 17.219070, -36.187428, 1.348996
269.948774, 17.387996, -36.081234, 1.226938
270.115506, 17.388172, -36.081224, 1.226892
270.282038, 17.256349, -36.184914, 1.374381
270.448818, 17.183523, -36.153664, 1.328238
270.615463, 17.301646, -36.081923, 1.277743
270.782058, 17.285136, -36.256662, 1.322317
270.949116, 17.366960, -36.101828, 1.283877
271.115726, 17.352206, -36.099338, 1.345548
271.282025, 17.374592, -36.290732, 1.321291
271.448723, 17.410804, -36.506222, 1.286075
271.615649, 17.516890, -36.633833, 1.215741
271.782130, 17.493921, -36.771547, 1.183326
271.948690, 17.404068, -36.763336, 1.312063
272.115481, 17.518250, -36.796717, 1.187714
272.281994, 17.529511, -36.827769, 1.212768
272.448801, 17.372841, -36.740742, 1.350735
272.615339, 17.554645, -36.813609, 1.225048
272.782118, 17.485417, -36.501119, 1.229553
272.948864, 17.437350, -36.592593, 1.311593
273.115441, 17.561182, -36.648835, 1.241873
273.281988, 17.427871, -35.213442, 1.214864
273.448691, 17.307416, -35.657954, 1.308615
273.615383, 17.390557, -35.014854, 1.250657
273.782035, 17.341619, -35.460896, 1.235485
273.948800, 17.331601, -35.464518, 1.312174
274.115489, 17.493414, -35.885965, 1.196478
274.282056, 17.511531, -36.246626, 1.183025
274.448880, 17.600542, -36.203946, 1.172264
274.615422, 17.549608, -36.120502, 1.083335
274.782092, 17.691115, -36.056061, 1.128300
274.948797, 17.456297, -36.107246, 1.195187
275.115463, 17.558805, -36.013207, 1.176524
275.281972, 17.558474, -36.013306, 1.176412
275.448716, 17.558076, -36.013425, 1.176127
275.615436, 17.799460, -35.924131, 1.127637
275.781983, 17.795290, -35.929253, 1.124724
275.948766, 17.711045, -35.958058, 1.205893
276.115535, 17.814536, -35.899209, 1.156551
276.281992, 17.971702, -36.311810, 1.082802
276.448708, 18.012474, -36.291593, 1.094243
276.615485, 18.012891, -36.291428, 1.093960
276.965437, 18.033536, -36.287972, 1.073190
277.131992, 18.125672, -36.988599, 1.046324
277.298739, 18.128302, -36.983261, 1.093608
277.465353, 17.965420, -36.807212, 1.099807
277.632060, 18.000474, -37.234998, 1.150377
277.798798, 18.205405, -37.083557, 1.019125
277.966630, 18.096023, -37.053417, 1.078656
278.132459, 18.022523, -37.255440, 1.180421
278.298739, 18.016698, -37.230473, 1.149072
278.465380, 18.182183, -37.137220, 1.153420
278.631987, 18.181819, -37.137472, 1.153639
278.798840, 18.263969, -37.102109, 1.149345
278.965496, 17.985540, -36.895464, 1.201963
279.132092, 17.964051, -36.891505, 1.147556
279.298778, 17.964693, -36.891289, 1.147292
279.465355, 17.912102, -36.913938, 1.216219
279.631987, 17.912129, -36.913926, 1.216026
279.798708, 17.912148, -36.913927, 1.216237
280.432109, 18.356786, -36.677789, 1.115135
280.598700, 18.356625, -36.677875, 1.115544
280.765514, 17.967022, -36.751071, 1.207660
280.932244, 17.982174, -36.734067, 1.161595
281.098729, 17.873146, -36.766119, 1.225276
281.265406, 17.873441, -36.766038, 1.225513
281.432285, 17.909420, -36.765441, 1.296852
281.598687, 17.990225, -36.669810, 1.235334
281.765427, 18.039318, -36.697610, 1.231526
281.932048, 18.039193, -36.697674, 1.231772
282.098689, 18.039106, -36.697706, 1.231720
282.315525, 17.997026, -36.734611, 1.249490
282.482033, 17.997091, -36.734576, 1.249611
282.648732, 17.996850, -36.734725, 1.249638
283.082047, 18.183194, -36.408097, 1.150097
283.248705, 18.494421, -37.186309, 1.130286
283.415431, 18.542106, -37.137873, 1.115448
283.582013, 17.798878, -35.743500, 1.312064
283.748776, 17.748183, -36.029334, 1.195388
283.915531, 17.836107, -36.257823, 1.186560
284.082084, 17.882968, -36.533845, 1.170467
284.248680, 18.012606, -36.920961, 1.137498
284.415456, 18.029354, -36.908857, 1.157647
284.581986, 18.167900, -37.009790, 1.158715
284.748755, 18.168652, -37.375515, 1.239765
284.915747, 18.176100, -37.498898, 1.212613
285.082579, 18.242702, -37.436279, 1.247644
285.248772, 18.273985, -37.539600, 1.251628
285.416496, 18.376482, -37.469766, 1.205750
285.582051, 18.278113, -37.446436, 1.169515
285.748741, 18.361860, -37.396618, 1.184763
285.916182, 18.357490, -37.399762, 1.140244
286.082115, 18.334958, -37.411927, 1.134555
286.248674, 18.319667, -37.422821, 1.175603
286.415505, 18.243299, -37.460610, 1.193335
286.582011, 18.083626, -37.338047, 1.151324
286.748694, 18.126989, -37.313251, 1.163975
286.915484, 17.966416, -37.206453, 1.181409
287.082047, 18.033495, -37.435338, 1.137523
287.248688, 18.062369, -37.399612, 1.241721
287.415428, 18.050891, -37.507347, 1.134924
287.582026, 18.094971, -37.544863, 1.177769
287.748734, 18.189775, -37.521508, 1.131362
287.915421, 18.057290, -37.466598, 1.140093
288.081986, 17.956926, -37.430321, 1.148595
288.248710, 17.894113, -37.455771, 1.105845
288.415390, 17.904232, -37.523054, 1.095664
288.581994, 17.876777, -37.562620, 1.078678
288.748717, 17.791882, -37.569884, 1.147051
288.915721, 17.781571, -37.574704, 1.112646
289.082022, 17.805344, -37.586034, 1.094210
289.248982, 17.748811, -37.544048, 1.125622
289.416000, 17.791833, -37.525923, 1.119394
289.582148, 17.842449, -37.481843, 1.124668
289.748742, 17.828117, -37.451813, 1.138228
289.915449, 17.909149, -37.487837, 1.116167
290.082095, 17.904703, -37.457750, 1.045939
290.248748, 17.904605, -37.457778, 1.045519
290.415471, 17.725286, -37.524528, 1.119246
290.582015, 17.878340, -37.416176, 1.065421
290.748708, 17.732915, -37.134419, 1.169834
290.915382, 17.778167, -37.147252, 1.145035
291.082033, 17.928906, -37.222642, 1.100524
291.248638, 17.945298, -37.151897, 1.127433
291.415507, 17.919390, -37.204937, 1.151045
291.582011, 18.003539, -37.386954, 1.096193
291.748768, 17.979310, -37.462675, 1.094431
291.915374, 17.827801, -37.109902, 1.141886
292.082006, 17.791422, -37.187298, 1.096752
292.248624, 17.801957, -37.309694, 1.101138
292.415424, 17.870586, -37.231558, 1.105166
292.581967, 17.960013, -37.260071, 1.074419
292.748780, 18.019375, -37.378096, 1.105001
292.915465, 18.121866, -37.543606, 1.072971
293.082140, 18.072231, -37.510930, 1.075885
293.249084, 17.996730, -37.515771, 1.124166
293.415617, 17.985176, -37.529767, 1.093587
293.581975, 17.982274, -37.643398, 1.129624
293.749382, 17.993330, -37.623064, 1.145926
293.915698, 18.045683, -37.678975, 1.107948
294.082013, 18.112116, -37.634176, 1.093641
294.248772, 18.076448, -37.634056, 1.073319
294.415511, 18.216854, -37.566934, 1.073752
294.582031, 18.262546, -37.668050, 1.034011
294.748786, 18.239929, -37.630353, 1.047387
294.915720, 18.195289, -37.533781, 1.057574
295.082044, 18.165969, -37.677931, 1.030541
295.248749, 18.218701, -37.643913, 1.002791
295.415440, 18.204300, -37.665617, 1.019328
295.582013, 18.146377, -37.527648, 1.018697
295.748892, 18.138058, -37.489534, 1.003317
295.915722, 18.084479, -37.341039, 1.002810
296.082060, 17.988807, -37.111583, 1.040291
296.248691, 18.002658, -37.206702, 1.025998
296.415603, 18.011669, -37.310278, 1.032312
296.582005, 17.927532, -37.246374, 1.032644
296.748744, 17.987396, -37.329567, 1.035403
296.915441, 18.087260, -37.694034, 1.016254
297.082037, 18.082467, -37.788944, 1.018175
297.248794, 18.062232, -37.714809, 1.028964
297.415667, 18.064890, -37.696782, 1.032430
297.582009, 18.061301, -37.633583, 1.033680
297.749915, 18.109903, -37.786127, 1.033525
297.915765, 18.092555, -37.783943, 1.011940
298.081982, 18.099343, -37.741806, 1.071783
298.248717, 18.110593, -37.694188, 1.056507
298.415574, 18.126723, -37.545537, 1.137652
298.582059, 18.051308, -37.509307, 1.141707
298.749882, 18.144191, -37.345139, 1.094855
298.915459, 18.063193, -37.236884, 1.135315
299.082039, 18.173847, -37.394349, 1.125578
299.248632, 18.207691, -37.194259, 1.152155
299.415402, 18.699272, -37.824051, 0.984201
299.582049, 18.442605, -37.731961, 1.139979
299.748941, 18.633347, -38.124942, 0.751570
299.915500, 18.159775, -36.653492, 2.390183
300.082035, 17.925732, -36.433934, 1.141533
300.248746, 18.053506, -36.864547, 1.113154
300.415465, 18.061105, -36.957548, 1.084952
300.582126, 18.097494, -37.062717, 1.081599
300.748845, 18.140869, -37.166476, 1.116369
300.915360, 17.969041, -36.686144, 1.127348
301.082156, 17.995791, -37.018170, 1.041042
301.250039, 18.011288, -37.181832, 1.034142
301.415346, 18.019636, -37.265533, 1.041210
301.581987, 17.982585, -37.160427, 1.053384
301.748853, 18.049309, -37.195401, 1.094852
301.915993, 17.947614, -37.319201, 1.068547
302.082078, 17.937115, -37.326078, 1.098704
302.248750, 17.872922, -37.345435, 1.058265
302.415472, 17.868160, -37.345369, 1.029864
302.582102, 17.851483, -37.354870, 1.070254
302.748723, 17.855539, -37.360930, 1.110507
302.915439, 18.003863, -38.199082, 0.978090
303.082107, 18.057883, -38.633124, 0.999815
303.248640, 18.057418, -38.633275, 0.999820
303.415601, 18.057451, -38.633256, 0.999886
303.632192, 18.454989, -38.493742, 0.945361
303.798766, 18.455051, -38.493741, 0.945329
303.965332, 18.455066, -38.493724, 0.945291
304.382036, 18.406666, -38.510528, 0.929758
304.548696, 18.073456, -37.606361, 0.993647
304.715501, 18.131640, -37.589671, 0.989866
304.882031, 18.151309, -37.588204, 0.976236
305.048640, 18.154751, -37.591441, 0.963273
305.215576, 18.153997, -37.593633, 0.953271
305.382083, 18.160789, -37.597582, 0.943314
305.548833, 17.956311, -37.527216, 1.008230
305.716702, 17.951457, -37.532374, 1.025866
305.882025, 17.778133, -37.547386, 1.009972
306.048613, 17.922461, -37.537878, 1.017631
306.215595, 17.933933, -37.562262, 1.027213
306.382125, 17.933839, -37.481001, 1.032925
306.548742, 17.862480, -37.491805, 1.025776
306.721574, 17.988900, -37.539603, 1.044252
306.882108, 17.912986, -37.518728, 1.044237
307.048743, 17.847011, -37.530914, 1.070556
307.215375, 18.027220, -37.450774, 1.050923
307.382008, 18.054222, -37.346447, 1.081074
307.549025, 17.934357, -37.358054, 1.081436
307.715669, 17.850595, -37.370054, 1.085004
307.882069, 18.002714, -37.377720, 1.107100
308.049248, 17.974481, -37.310965, 1.096259
308.215699, 17.995540, -37.349905, 1.081570
308.382005, 18.054834, -37.403527, 1.066907
308.549055, 18.118639, -37.448513, 1.063436
308.715517, 18.151880, -37.471836, 1.057412
308.881982, 18.052665, -36.666365, 1.113626
309.048846, 18.108282, -37.016225, 1.062403
309.215533, 18.033034, -37.026674, 1.058343
309.381993, 18.143708, -37.146794, 1.069852
309.548721, 18.186404, -37.343231, 1.073661
309.715370, 18.183791, -37.358834, 1.077306


==> data/forest_data/uav46/_uvdar_filteredPose4_20to330.csv <==
# data in uav46/local_origin
# time, x, y, z
0.015520, 3.321187, 2.936926, 1.648083
0.182073, 3.340055, 3.037928, 1.639223
0.348968, 3.376291, 3.096647, 1.640397
0.515602, 3.332653, 3.080954, 1.641937
0.682433, 3.333999, 3.106775, 1.675346
0.848839, 3.310030, 3.083357, 1.680852
1.015524, 3.311465, 3.096565, 1.663525
1.182110, 3.174075, 2.916635, 1.638720
1.348802, 3.308015, 3.091831, 1.670426
1.516299, 3.240731, 3.046554, 1.644164
1.682273, 3.218165, 3.058942, 1.634650
1.848884, 3.217723, 3.059249, 1.634754
2.015515, 3.094072, 3.039677, 1.594806
2.182109, 3.088466, 3.318228, 1.561065
2.348943, 3.088593, 3.318149, 1.561175
2.515477, 3.137440, 3.047365, 1.580747
2.682127, 3.293086, 3.233742, 1.564004
2.849064, 3.265954, 3.429744, 1.539994
3.015640, 3.223659, 3.177220, 1.518107
3.182154, 3.362481, 3.389708, 1.521068
3.348810, 3.474771, 3.574574, 1.512555
3.515504, 3.387696, 3.454587, 1.439270
3.682102, 3.381716, 3.572644, 1.478652
3.848835, 3.381928, 3.572519, 1.478526
4.015512, 3.290876, 3.487503, 1.464344
4.182076, 3.303671, 3.525572, 1.459168
4.348906, 3.359812, 3.547137, 1.436215
4.516614, 3.381488, 3.578838, 1.446134
4.682563, 3.352713, 3.564605, 1.423969
4.849125, 3.413914, 3.675826, 1.430416
5.015797, 3.362957, 3.847460, 1.424981
5.182138, 3.392244, 3.648503, 1.423601
5.348836, 3.462893, 3.581520, 1.435306
5.515467, 3.365905, 3.668808, 1.453441
5.682248, 3.206299, 3.501932, 1.474540
5.849288, 3.206256, 3.501966, 1.474499
6.015548, 3.542586, 3.790202, 1.540392
6.182131, 3.344015, 3.738296, 1.578049
6.348812, 3.344107, 3.738298, 1.578243
6.515425, 3.403982, 3.829738, 1.598119
6.682174, 3.469368, 3.880114, 1.593714
6.848993, 2.939467, 3.289728, 1.586926
7.016102, 3.275365, 3.435183, 1.610560
7.182218, 3.405387, 3.681984, 1.571022
7.348763, 3.298344, 3.759659, 1.567888
7.515496, 3.613421, 3.654096, 1.609950
7.682171, 3.522587, 3.663712, 1.574543
7.849808, 3.069221, 3.136390, 1.573038
8.015639, 3.324370, 3.340479, 1.606782
8.182181, 3.627679, 3.568612, 1.600061
8.348866, 3.818542, 3.617615, 1.597525
8.515920, 3.733922, 3.678197, 1.573091
8.682108, 3.700015, 3.700571, 1.576163
8.849174, 3.710263, 3.875818, 1.582785
9.015450, 3.794401, 3.853197, 1.599559
9.182074, 3.798637, 3.777843, 1.609108
9.348975, 3.354655, 3.370449, 1.574011
9.515619, 3.475265, 3.424393, 1.600543
9.682076, 3.544627, 3.535551, 1.611357
9.849122, 3.502323, 3.578735, 1.624141
10.015574, 3.502385, 3.578674, 1.624070
10.182167, 3.519236, 3.625693, 1.629745
10.348845, 3.555346, 3.672319, 1.630049
10.515569, 3.054570, 3.177450, 1.582780
10.682215, 3.520610, 3.492143, 1.608795
10.848835, 3.533760, 3.573114, 1.630357
11.015443, 3.082898, 3.101817, 1.580107
11.182087, 3.278999, 3.298695, 1.586646
11.348825, 3.397711, 3.452461, 1.586359
11.515454, 2.950813, 3.041856, 1.535348
11.682152, 3.339433, 3.377652, 1.591402
11.848793, 2.871275, 2.987407, 1.552474
12.015647, 3.374604, 3.266483, 1.531337
12.182500, 3.343842, 3.438403, 1.519000
12.348797, 3.367716, 3.469667, 1.509808
12.515450, 3.479035, 3.535776, 1.453234
12.682125, 3.327841, 3.592464, 1.408988
12.848888, 3.371609, 3.476799, 1.443248
13.017399, 3.336143, 3.483562, 1.456539
13.182110, 3.334898, 3.438085, 1.439397
13.348886, 3.462550, 3.472922, 1.420586
13.515982, 3.573177, 3.664142, 1.411768
13.682137, 1.290727, 1.813983, 1.452454
13.849430, 2.283016, 2.467333, 1.437930
14.015532, 2.694879, 2.918678, 1.446987
14.182222, 3.012432, 3.051919, 1.460987
14.349000, 3.244631, 3.231744, 1.495172
14.519077, 3.284693, 3.422849, 1.535373
14.682086, 3.476345, 3.525713, 1.602069
14.848978, 3.467438, 3.393346, 1.568811
15.015502, 3.279144, 3.259045, 1.580579
15.182117, 3.259622, 3.099185, 1.548011
15.348809, 3.144469, 3.128695, 1.591159
15.515599, 2.944422, 2.960073, 1.579220
15.682126, 3.149311, 2.960668, 1.625402
15.848860, 3.156878, 3.062790, 1.622836
16.015469, 2.446562, 2.601357, 1.603226
16.182164, 2.779388, 2.921226, 1.607858
16.348823, 3.038196, 2.951772, 1.594299
16.515432, 3.057950, 2.965317, 1.606461
16.682128, 2.163729, 2.384625, 1.560175
16.848860, 2.457396, 2.532813, 1.600906
17.015746, 2.782531, 2.713283, 1.625944
17.182164, 3.163054, 2.747526, 1.692545
17.348872, 3.109732, 2.853161, 1.671933
17.516735, 3.226943, 3.006619, 1.711169
17.682081, 3.247263, 3.000319, 1.746306
17.848778, 3.376902, 3.013032, 1.753838
18.015490, 3.135319, 2.763026, 1.720408
18.182190, 3.211469, 2.869967, 1.712726
18.348825, 3.282543, 2.803324, 1.672960
18.517064, 3.317774, 2.785506, 1.666441
18.682165, 3.300364, 2.767359, 1.659386
18.852131, 3.538276, 2.884029, 1.658622
19.015461, 3.456355, 2.888446, 1.643897
19.182096, 3.525892, 2.932429, 1.639102
19.348899, 3.566274, 2.982509, 1.607256
19.515647, 3.580501, 3.045415, 1.594897
19.682141, 3.421667, 3.033092, 1.601677
19.848978, 3.365880, 3.056281, 1.577993
20.015446, 3.284351, 3.068281, 1.551668
20.182177, 3.219008, 3.059245, 1.568572
20.348845, 3.294998, 3.109548, 1.566919
20.515478, 3.187584, 3.112859, 1.560463
20.682228, 2.963850, 3.032017, 1.583530
20.848783, 3.081752, 3.107329, 1.560077
21.015627, 3.033818, 3.147665, 1.536242
21.182211, 2.796456, 2.992046, 1.529907
21.348824, 2.773092, 2.999723, 1.536623
21.515488, 2.729940, 3.042761, 1.575836
21.682154, 2.612114, 2.997907, 1.576594
21.848809, 2.626741, 3.020205, 1.587085
22.015694, 2.599438, 3.037642, 1.586903
22.182147, 2.620255, 3.102605, 1.584627
22.348856, 1.853812, 2.629371, 1.569599
22.515486, 1.450129, 2.390629, 1.555143
22.682135, 1.793206, 2.709019, 1.600252
22.849097, 1.924024, 2.818653, 1.631573
23.016611, 1.883940, 2.838757, 1.677340
23.182289, 1.952238, 2.953807, 1.708668
23.348773, 1.927240, 2.980430, 1.759044
23.515492, 1.882049, 2.961118, 1.767373
23.682126, 1.885888, 3.014916, 1.775124
23.848782, 1.821431, 2.984924, 1.781433
24.015901, 1.904523, 3.141362, 1.830271
24.182146, 1.714777, 3.060609, 1.837217
24.348791, 1.751359, 3.124565, 1.843468
24.515627, 1.271084, 2.700012, 1.802145
24.682155, 1.297441, 2.752387, 1.760602
24.848885, 1.299811, 2.959260, 1.749170
25.015674, 1.548802, 3.059942, 1.788310
25.182466, 1.555213, 3.071475, 1.778529
25.349039, 1.555187, 3.071595, 1.778645
25.515892, 1.271362, 2.646711, 1.769215
25.682162, 0.717211, 1.946781, 1.721039
25.848858, 0.823797, 2.141796, 1.771285
26.015936, 1.236294, 2.508385, 1.794009
26.182102, 1.402500, 2.719846, 1.802593
26.348809, 1.496586, 2.635621, 1.810380
26.515625, 1.489563, 2.849130, 1.787695
26.682172, 1.502847, 2.864013, 1.741143
26.848783, 1.517042, 2.949270, 1.696405
27.016027, 1.488620, 2.917702, 1.676695
27.182154, 1.188863, 2.506402, 1.639862
27.348898, 0.746743, 1.654992, 1.565131
27.516638, 1.112497, 2.370397, 1.651192
27.682189, 1.068936, 2.559957, 1.647281
27.849028, 1.048276, 2.569495, 1.666799
28.015821, 1.047880, 2.569459, 1.667460
28.648808, 1.670539, 3.397282, 1.584257
28.815506, 1.773829, 3.307887, 1.597738
28.982223, 1.762748, 3.602129, 1.634783
29.150072, 1.795966, 3.776942, 1.652025
29.315493, 1.914424, 3.694788, 1.656412
29.482415, 1.776422, 3.782886, 1.704246
29.648978, 1.839327, 3.967339, 1.680141
29.815580, 1.966441, 3.893313, 1.688200
29.982148, 1.867529, 4.032086, 1.730024
30.148760, 1.859149, 4.030824, 1.774819
30.315588, 1.739056, 4.051354, 1.783703
30.482145, 1.915230, 4.185522, 1.835133
30.652242, 1.944862, 4.384639, 1.833452
30.815790, 2.056277, 4.327002, 1.837987
30.982082, 1.971082, 4.404630, 1.841118
31.149091, 2.000432, 4.534836, 1.887109
31.315817, 2.000323, 4.534829, 1.886461
31.482368, 1.938743, 4.511078, 1.910256
31.649409, 1.916241, 4.665641, 2.002330
31.816529, 1.916723, 4.665387, 2.002502
31.982132, 0.573003, -4.362470, 1.592223
32.148851, 0.071373, -4.124068, 1.554868
32.315880, 0.071352, -4.124034, 1.554887
32.482092, 0.145495, -4.002492, 1.547939
32.648855, 0.460314, -2.939172, 1.635291
32.816020, 0.413701, -2.928474, 1.637288
32.982088, 0.499881, -2.565256, 1.608558
33.149104, 0.579521, -2.359497, 1.587673
33.316095, 0.800693, -1.367407, 1.637163
33.482065, 0.797950, -1.139763, 1.645471
33.649102, 0.963361, -0.942697, 1.642879
33.815442, 1.077493, -0.056114, 1.688106
33.982125, 1.277836, 1.008112, 1.711845
34.148817, 1.285068, 1.166858, 1.701103
34.315617, 1.295381, 1.312180, 1.721022
34.482081, 1.407764, 1.886292, 1.732164
34.649147, 1.439892, 2.044537, 1.747741
34.815469, 1.463683, 2.204397, 1.757973
34.982177, 1.400583, 2.356567, 1.823764
35.148894, 1.483205, 2.632818, 1.815765
35.315558, 1.452731, 2.632810, 1.831188
35.482082, 1.531808, 2.799804, 1.836363
35.648801, 1.616568, 2.996535, 1.828213
35.817543, 1.638076, 3.211155, 1.812987
35.982193, 1.596421, 3.499804, 1.822829
36.148870, 1.741692, 3.676741, 1.813156
36.315790, 1.700809, 3.878270, 1.812395
36.482102, 1.676410, 4.059343, 1.802463
36.649945, 1.825242, 4.171548, 1.751984
36.815555, 1.798579, 4.316361, 1.734236
36.982116, 1.818995, 4.479890, 1.717935
37.150270, 1.854908, 4.611214, 1.774481
37.316005, 1.949009, 4.782216, 1.776580
37.482109, 1.854244, 4.767433, 1.798641
37.648857, 2.001466, 4.920488, 1.773995
37.816003, 2.009686, 4.792600, 1.803983
37.982454, 2.098122, 4.618697, 1.796769
38.150317, 2.251220, 4.680005, 1.731355
38.315694, 2.207821, 4.840172, 1.715734
38.482178, 2.321776, 5.016114, 1.748840
38.649159, 2.340804, 5.178822, 1.780212
38.815562, 2.354151, 5.018074, 1.793671
38.982170, 2.252430, 5.006078, 1.806141
39.148821, 2.417017, 5.161771, 1.744079
39.316810, 2.371365, 5.158175, 1.750000
39.482160, 2.371323, 5.158193, 1.749958
39.648944, 2.610270, 5.097514, 1.737033
39.815841, 2.467122, 5.055582, 1.743396
39.982100, 2.596349, 5.247431, 1.660059
40.148968, 2.664209, 5.467490, 1.662271
40.316162, 2.619449, 5.466050, 1.682509
40.482355, 2.820879, 5.375018, 1.695370
40.648820, 2.833459, 5.509047, 1.642949
40.815637, 2.840624, 5.546728, 1.654336
40.982099, 2.617350, 2.893076, 1.729136
41.149481, 2.677737, 2.923742, 1.540955
41.316107, 2.607582, 2.994445, 1.556885
41.482094, 2.619219, 2.965980, 1.563058
41.648837, 2.619068, 2.966018, 1.563466
41.815791, 2.619237, 2.965948, 1.563701
42.866098, 3.107042, 3.144684, 1.537253
43.032607, 3.203627, 3.124910, 1.561676
43.198841, 3.256510, 3.520984, 1.538401
43.366119, 3.256450, 3.520993, 1.538581
43.532766, 3.224252, 3.827076, 1.617697
43.698843, 3.224378, 3.827133, 1.617806
43.865471, 3.284252, 3.819766, 1.615132
44.032602, 3.284257, 3.819797, 1.615032
44.465616, 3.190681, 3.827681, 1.603439
44.633116, 3.162359, 3.825655, 1.632212
44.798768, 3.033531, 4.207575, 1.509558
44.965431, 3.059592, 4.600066, 1.522828
45.132604, 3.059640, 4.600060, 1.522681
45.298967, 2.922979, 4.581137, 1.537529
45.466040, 3.053987, 4.408822, 1.565801
45.632063, 3.053665, 4.408848, 1.565664
45.798808, 3.053574, 4.408834, 1.566107
46.916409, 2.738299, 4.437561, 1.647021
47.082114, 2.790832, 4.218450, 1.674158
47.249120, 2.817903, 4.959945, 1.669349
47.415683, 2.748700, 4.814976, 1.655367
47.582066, 2.756551, 5.183874, 1.625059
47.748873, 2.901478, 5.337140, 1.696573
47.916348, 2.800262, 5.577408, 1.707209
48.082215, 2.735372, 5.764069, 1.756455
48.249034, 2.867711, 5.964595, 1.807170
48.416069, 2.708882, 5.946539, 1.805992
48.582125, 2.706617, 5.835756, 1.762775
48.748771, 2.733222, 6.093273, 1.752601
48.915473, 2.746390, 6.306467, 1.739649
49.082209, 2.760897, 6.057110, 1.662552
49.248787, 2.835051, 6.168411, 1.754203
49.415818, 2.869938, 6.323358, 1.679146
49.582237, 2.702226, 6.319955, 1.701000
49.750193, 2.635963, 6.410916, 1.759347
49.915438, 2.727575, 6.533346, 1.747426
50.082189, 2.875714, 6.467835, 1.762721
50.248801, 2.651802, 5.728830, 1.720855
50.416731, 2.672823, 5.871751, 1.755886
50.582322, 2.696585, 5.836800, 1.843407
50.748864, 2.692730, 5.961876, 1.794965
50.915440, 2.671065, 6.042945, 1.798018
51.082100, 2.679936, 5.884381, 1.846175
51.248758, 2.727029, 5.819172, 1.895695
51.416085, 2.742202, 5.884796, 1.843203
51.582060, 2.693214, 5.473228, 1.859859
51.748830, 2.771456, 5.583028, 1.886221
51.915466, 2.858047, 5.705385, 1.888517
52.082355, 2.946025, 5.775763, 1.897586
52.249002, 2.856322, 5.853933, 1.893009
52.415859, 2.969807, 5.892639, 1.874577
52.582295, 3.047924, 5.941185, 1.841460
52.748972, 3.123065, 5.973676, 1.855673
52.915661, 3.173473, 5.874641, 1.794117
53.082098, 0.806947, -3.946884, 1.466355
53.248860, 0.926559, -3.197685, 1.449925
53.416581, 0.997763, -2.776025, 1.454302
53.582103, 1.097361, -2.208704, 1.435865
53.748867, 1.097398, -2.208733, 1.435936
53.915467, 1.468557, -0.933637, 1.439141
54.082089, 1.623985, -0.468050, 1.438427
54.248772, 2.009705, 0.748325, 1.453413
54.415461, 2.119708, 1.213500, 1.469786
54.582139, 2.226066, 1.577172, 1.456246
54.749010, 2.393843, 1.986963, 1.483805
54.916081, 2.659589, 2.648999, 1.525011
55.082134, 2.781537, 2.928719, 1.556320
55.248773, 2.953179, 3.390202, 1.592575
55.415610, 3.049063, 3.569699, 1.611214
55.582194, 3.154054, 3.718417, 1.624166
55.749551, 3.183783, 3.788189, 1.649606
55.915478, 3.283763, 3.924942, 1.630019
56.082231, 3.285346, 3.948093, 1.659444
56.248839, 3.342477, 4.096222, 1.686852
56.415458, 3.326534, 4.115205, 1.678476
56.582160, 3.306098, 4.119834, 1.685465
56.748822, 3.306112, 4.119831, 1.685379
56.915438, 3.283685, 4.179634, 1.686122
57.082147, 3.233671, 4.195604, 1.673788
57.249769, 3.220636, 4.353900, 1.684082
57.416217, 3.194290, 4.372024, 1.655123
57.582111, 3.155067, 4.374612, 1.647991
57.748943, 3.256321, 4.319036, 1.672395
57.915493, 3.115658, 4.418780, 1.636229
58.082217, 3.094233, 4.443624, 1.595502
58.249055, 3.107431, 4.478935, 1.585363
58.415714, 3.153233, 4.529081, 1.610280
58.582137, 3.182166, 4.571770, 1.620753
58.748806, 3.163171, 4.600888, 1.638285
58.915597, 3.187903, 4.617106, 1.631089
59.082163, 3.176892, 4.754162, 1.625763
59.248795, 3.176232, 4.763912, 1.622503
59.416137, 3.147713, 4.780707, 1.634229
59.582240, 3.033896, 4.829904, 1.649166
59.748883, 3.121861, 4.790352, 1.664249
59.915644, 3.061536, 4.935300, 1.647455
60.082222, 3.057784, 4.956073, 1.655194
60.248950, 3.077118, 5.067846, 1.687827
60.415810, 2.959117, 5.071658, 1.722555
60.582232, 3.085121, 5.146350, 1.650921
60.748810, 2.980159, 5.154681, 1.688942
60.915454, 3.053451, 5.134880, 1.624149
61.082063, 3.002684, 5.257457, 1.607796
61.250511, 3.003754, 5.352782, 1.557646
61.416169, 3.054365, 5.333927, 1.567445
61.582184, 3.030659, 5.441566, 1.540851
61.748801, 2.918439, 5.449961, 1.523958
61.915555, 3.042733, 5.394339, 1.475379
62.082194, 3.025698, 5.396667, 1.480769
62.248827, 3.015853, 5.378134, 1.475508
62.415519, 2.966897, 5.386882, 1.507943
62.582090, 2.962204, 5.503103, 1.483554
62.750259, 2.903388, 5.482107, 1.420599
62.915646, 2.972966, 5.446080, 1.451778
63.082157, 3.001729, 5.572137, 1.385056
63.248932, 2.920849, 5.154264, 1.410693
63.415524, 3.030242, 5.077343, 1.440134
63.582127, 3.030861, 5.154905, 1.384980
63.748950, 3.206971, 5.065347, 1.392537
63.915751, 3.216773, 5.086277, 1.408779
64.082107, 2.804875, 5.131459, 1.311454
64.248862, 2.804791, 5.131475, 1.311395
64.415576, 3.073565, 4.677098, 1.449539
64.582081, 2.953764, 4.520259, 1.449961
64.748906, 3.117638, 4.434314, 1.481795
64.916010, 3.064878, 4.567501, 1.558004
65.082372, 2.972923, 4.488121, 1.479546
65.248814, 3.152241, 4.387977, 1.520408
65.415550, 3.137755, 4.477267, 1.558139
65.582163, 2.881275, 4.515990, 1.500499
65.749242, 2.994347, 4.477233, 1.568252
65.915488, 2.986761, 4.587289, 1.573947
66.082116, 2.889382, 4.604634, 1.617236
66.248779, 2.804805, 4.641511, 1.556911
66.415461, 2.804669, 4.641520, 1.557042
66.582143, 2.734246, 4.687435, 1.559429
66.748770, 2.703077, 4.738203, 1.527984
66.915798, 2.776078, 4.855459, 1.549387
67.082172, 2.836545, 4.933897, 1.566251
67.248841, 2.811540, 4.944396, 1.593622
67.415544, 2.867571, 5.121398, 1.578719
67.582136, 2.999548, 5.157749, 1.583220
67.748935, 2.936346, 5.154661, 1.615452
67.917509, 0.723727, -0.412823, 1.430289
68.082125, 1.257987, -0.194476, 1.448204
68.248852, 1.628442, 1.266818, 1.497859
68.415654, 1.638512, 1.264940, 1.498768
68.582161, 1.762880, 2.085358, 1.520195
68.749613, 1.904734, 2.887583, 1.531817
68.917684, 2.024515, 3.590355, 1.546593
69.082253, 2.096544, 4.421851, 1.598114
69.249433, 2.257431, 4.757352, 1.579183
69.415608, 2.301331, 5.107576, 1.612289
69.582092, 2.426276, 5.381555, 1.667201
69.750678, 2.363613, 5.692574, 1.644337
69.916092, 2.404168, 5.896632, 1.666891
70.082129, 2.368611, 5.999620, 1.718663
70.248816, 2.509319, 6.094067, 1.671766
70.415613, 2.527090, 6.233849, 1.632728
70.582174, 2.548814, 6.443459, 1.669215
70.748839, 2.599469, 6.598969, 1.643234
70.915557, 2.667254, 6.800011, 1.669013
71.082162, 2.712351, 6.922199, 1.733772
71.248791, 2.786691, 7.050255, 1.743043
71.418098, 2.771951, 7.070533, 1.764428
71.582318, 2.761076, 7.098197, 1.809315
71.748860, 2.745096, 7.231115, 1.793311
71.915535, 2.697245, 7.249993, 1.799083
72.082034, 2.583310, 7.271553, 1.836311
72.248920, 2.806192, 7.343106, 1.777556
72.415868, 2.853862, 7.464112, 1.753735
72.582126, 2.886167, 7.588461, 1.785422
72.748934, 2.915733, 7.685093, 1.744085
72.915732, 2.949271, 7.822199, 1.732652
73.082230, 2.966343, 7.906096, 1.698501
73.248865, 2.987898, 7.943381, 1.668051
73.416951, 3.107155, 8.020075, 1.637188
73.582319, 3.159906, 8.019157, 1.574732
73.749433, 3.261780, 7.987362, 1.546518
73.915779, 3.387070, 8.014862, 1.516752
74.082068, 3.479778, 8.052420, 1.472220
74.248879, 3.518548, 8.133518, 1.460214
74.415606, 3.567793, 8.166186, 1.396398
74.582096, 3.626158, 8.165846, 1.374095
74.748867, 3.676588, 8.206209, 1.334660
74.915455, 3.762213, 8.242638, 1.335605
75.082130, 3.846200, 8.202861, 1.307922
75.248815, 3.847836, 8.226811, 1.294189
75.415560, 3.940504, 8.300796, 1.287746
75.582153, 4.036784, 8.370023, 1.265678
75.748779, 4.033170, 8.344129, 1.287503
75.915466, 4.061443, 8.276831, 1.309652
76.082327, 4.073187, 8.216369, 1.304094
76.248834, 4.213162, 8.102026, 1.336655
76.415434, 4.129216, 8.082672, 1.261629
76.582162, 4.204378, 7.997545, 1.351522
76.750497, 4.204169, 7.997650, 1.351411
76.915552, 4.293733, 7.868012, 1.359171
77.082145, 4.211499, 7.889974, 1.399435
77.248831, 4.271233, 7.861751, 1.458024
77.415464, 4.285161, 7.855423, 1.436916
77.582112, 4.336407, 7.821106, 1.483540
77.748986, 4.432449, 7.775267, 1.527624
77.915705, 4.432579, 7.775192, 1.527980
78.082128, 4.432495, 7.775226, 1.528144
78.615452, 4.983035, 7.492189, 1.576599
78.782174, 4.983061, 7.492203, 1.576642
78.948954, 4.983105, 7.492232, 1.577066
79.465510, 5.128181, 7.369081, 1.457134
79.632161, 5.128202, 7.369106, 1.456998
79.798886, 5.241223, 7.290226, 1.538876
79.965509, 5.241048, 7.290297, 1.539023
80.132117, 5.332458, 7.229921, 1.620017
80.298800, 5.542096, 6.923828, 1.613390
80.465569, 5.633225, 6.850563, 1.651191
80.632499, 5.548236, 6.698104, 1.657186
80.798887, 5.802454, 6.851751, 1.608767
80.965952, 5.916074, 7.029439, 1.567631
81.132183, 6.047901, 7.132803, 1.524872
81.298960, 6.170228, 7.056197, 1.510252
81.465507, 5.799814, 6.183848, 1.510311
81.632161, 5.898562, 6.299348, 1.477819
81.798755, 5.992190, 6.375139, 1.458837
81.965430, 5.866123, 5.927253, 1.469796
82.132190, 5.946272, 6.020150, 1.431204
82.298854, 5.907349, 5.803276, 1.441947
82.465428, 5.833018, 5.543171, 1.454091
82.632179, 5.925348, 5.617047, 1.411469
82.798955, 5.852588, 5.627297, 1.432609
82.965484, 5.787280, 4.855753, 1.417587
83.132195, 5.829709, 4.976275, 1.441090
83.298781, 5.943897, 5.014420, 1.487838
83.465500, 5.987921, 4.910727, 1.505387
83.632566, 6.057412, 4.866981, 1.521307
83.798882, 6.087430, 4.984726, 1.476133
83.965489, 6.224635, 5.093863, 1.478535
84.132132, 6.311836, 5.209919, 1.501658
84.298731, 6.290592, 5.055236, 1.481703
84.465483, 6.222185, 5.078805, 1.509081
84.632091, 6.222311, 5.078735, 1.508979
84.799072, 6.222314, 5.078733, 1.508832
86.316278, 7.135249, 4.523627, 1.534041
86.482460, 7.216523, 4.911835, 1.528171
86.648800, 6.856156, 4.377558, 1.478597
86.815549, 7.006692, 4.641424, 1.474588
86.982194, 7.262965, 4.756715, 1.421724
87.148825, 7.170822, 4.410835, 1.412830
87.315478, 7.276359, 4.472273, 1.422685
87.482174, 7.334741, 4.546319, 1.405930
87.648769, 7.400871, 4.501468, 1.455331
87.815939, 7.379631, 4.695354, 1.468387
87.982069, 7.466190, 4.788674, 1.489412
88.148845, 7.588663, 4.916105, 1.500524
88.315446, 7.652814, 4.929835, 1.503312
88.482127, 7.750398, 4.886555, 1.511140
88.648853, 7.750318, 4.886563, 1.511099
88.815532, 7.941848, 4.870178, 1.532240
88.982163, 8.007528, 4.666472, 1.505720
89.148792, 7.939079, 4.687439, 1.499414
89.315488, 8.264224, 4.643151, 1.537055
89.482142, 8.396093, 4.670560, 1.592664
89.648746, 8.463772, 4.674474, 1.564075
89.815579, 8.463781, 4.674467, 1.564082
89.982229, 8.516120, 4.467573, 1.585485
90.148857, 8.622395, 4.464817, 1.561810
90.315461, 8.622522, 4.464733, 1.561795
90.482116, 8.771639, 4.413516, 1.565345
90.648812, 8.701804, 4.437877, 1.570901
90.815506, 8.770602, 4.181461, 1.594311
90.982128, 8.700479, 4.000631, 1.625517
91.148829, 8.779586, 3.984246, 1.659904
91.315600, 8.779490, 3.984076, 1.660013
91.482363, 8.940845, 3.890955, 1.677112
91.648771, 8.830078, 3.653215, 1.729575
91.816015, 8.929605, 3.710557, 1.727333
91.982201, 9.064742, 3.609460, 1.741413
92.148829, 9.118880, 3.561911, 1.780620
92.315448, 9.118818, 3.561973, 1.780406
92.482159, 9.150689, 3.536660, 1.745058
92.648770, 9.209489, 3.540183, 1.756812
92.815441, 9.279309, 3.472243, 1.765893
92.982165, 9.310764, 3.515887, 1.747153
93.148806, 9.336875, 3.527698, 1.754061
93.315461, 9.290422, 3.548947, 1.801682
93.482100, 9.303434, 3.540422, 1.807386
93.649635, 9.348128, 3.506955, 1.838017
93.815459, 9.348215, 3.506954, 1.834126
93.982123, 9.446247, 3.428902, 1.824884
94.148878, 9.446249, 3.428911, 1.825002
95.098829, 10.064293, 2.911198, 1.798185
95.265414, 10.089190, 2.881740, 1.746688
95.432185, 10.173746, 2.763115, 1.672436
95.598777, 9.984688, 2.621754, 1.564684
95.765554, 9.997855, 2.531191, 1.513640
95.932142, 10.100887, 2.403813, 1.410269
96.098805, 10.075156, 2.399170, 1.374962
96.266391, 10.095732, 2.390338, 1.340282
96.432165, 10.044661, 2.228926, 1.321469
96.599044, 10.000074, 2.094684, 1.329680
96.765704, 9.951296, 1.932640, 1.259536
96.932198, 9.986498, 1.846306, 1.294637
97.098833, 9.967671, 1.862487, 1.310223
97.265482, 10.000464, 1.836240, 1.354038
97.432154, 10.015515, 1.824734, 1.370294
97.599395, 10.015592, 1.824713, 1.370512
97.765455, 10.335123, 1.521091, 1.403355
97.932128, 10.317978, 1.617389, 1.403298
98.098926, 10.266728, 1.409978, 1.474530
98.265499, 10.263940, 1.309412, 1.511049
98.432176, 10.303445, 1.242711, 1.532634
98.599045, 10.298642, 1.154800, 1.587060
98.765758, 10.251124, 1.012570, 1.564205
98.932149, 10.241835, 0.909381, 1.579929
99.098854, 10.265700, 0.812616, 1.572822
99.265681, 10.240794, 0.716145, 1.588183
99.432275, 10.211685, 0.621378, 1.573534
99.598813, 10.226419, 0.530826, 1.557335
99.765476, 10.313575, 0.498508, 1.555336
99.932419, 10.353547, 0.491935, 1.542134
100.098858, 10.364065, 0.399110, 1.515887
100.265879, 10.513747, 0.455744, 1.479493
100.432108, 10.458388, 0.303646, 1.487436
100.598825, 10.492382, 0.244124, 1.531651
100.765784, 10.523382, 0.165483, 1.547170
100.932530, 10.520341, 0.094769, 1.577092
101.098746, 10.526524, -0.017147, 1.638721
101.265474, 10.543043, -0.081096, 1.692770
101.432318, 10.630303, -0.068279, 1.730257
101.598886, 10.559276, -0.251413, 1.757243
101.765605, 10.678000, -0.346008, 1.833144
101.932249, 10.727677, -0.326374, 1.868629
102.098933, 10.727710, -0.409633, 1.875095
102.265633, 10.723587, -0.507962, 1.889506
102.432172, 10.856149, -0.581190, 1.850921
102.598792, 10.619429, -0.839483, 1.789707
102.765562, 10.769914, -0.783039, 1.743359
102.932736, 10.769877, -0.783021, 1.743412
103.098823, 10.744505, -0.923472, 1.599562
103.265537, 10.676302, -1.056195, 1.479202
103.432290, 10.676282, -1.056221, 1.479230
103.598779, 10.697419, -1.204252, 1.327730
103.766154, 10.797343, -1.224665, 1.276215
103.932165, 10.759840, -1.185906, 1.252720
104.098875, 10.867794, -1.295803, 1.207211
104.265477, 10.901508, -1.388975, 1.178512
104.432296, 10.946144, -1.476407, 1.149850
104.598810, 10.914759, -1.537786, 1.161243
104.765486, 10.977117, -1.566989, 1.161748
104.932304, 11.023863, -1.386822, 1.188244
105.098836, 10.999289, -1.739297, 1.273142
105.266601, 10.993045, -1.777945, 1.247276
105.433161, 10.839923, -1.807644, 1.282412
105.599013, 10.947130, -1.951588, 1.327761
105.765733, 10.987401, -2.029900, 1.375294
105.933275, 10.934032, -1.915649, 1.334905
106.098848, 10.999178, -2.078232, 1.404170
106.265526, 10.953632, -2.222402, 1.456516
106.432435, 11.041839, -2.235173, 1.486416
106.598852, 10.901032, -2.305685, 1.507391
106.765509, 10.959590, -2.336004, 1.547636
106.932432, 10.979593, -2.449104, 1.564449
107.098844, 10.942513, -2.398800, 1.585351
107.265426, 10.960448, -2.422578, 1.590728
107.432082, 11.114078, -2.483281, 1.607911
107.598780, 10.882991, -2.479828, 1.588143
107.765480, 10.856068, -2.558058, 1.610295
107.932487, 10.636680, -2.629203, 1.599302
108.098784, 10.855882, -2.611622, 1.623897
108.265599, 10.863643, -2.696978, 1.667829
108.432297, 11.036473, -2.554472, 1.676521
108.598781, 10.890756, -2.745754, 1.689784
108.765509, 10.826797, -2.845856, 1.699058
108.933081, 10.815750, -2.759541, 1.693073
109.098804, 10.810656, -2.905562, 1.723653
109.265476, 10.804156, -3.013790, 1.717802
109.432144, 10.839913, -3.020537, 1.720500
109.598761, 10.786322, -3.072795, 1.715389
109.765468, 10.779350, -3.162148, 1.684819
109.932424, 10.780465, -3.192248, 1.685095
110.098766, 10.779575, -3.348070, 1.682628
110.265568, 10.718587, -3.332700, 1.616011
110.432144, 10.637332, -3.352810, 1.588000
110.598850, 10.687397, -3.327808, 1.568345
110.765630, 10.645676, -3.528069, 1.566982
110.933161, 10.604544, -3.564783, 1.587544
111.098916, 10.557642, -3.607698, 1.575603
111.265441, 10.525413, -3.688383, 1.579934
111.432294, 10.546358, -3.589175, 1.585231
111.598849, 10.138070, -3.609062, 1.541901
111.765481, 10.033606, -3.756569, 1.535372
111.932245, 10.033615, -3.756550, 1.535319
112.099116, 9.905577, -3.856922, 1.519096
112.265453, 9.859951, -3.938574, 1.527233
112.432194, 9.893965, -3.873437, 1.534657
112.598862, 9.727778, -4.130354, 1.545705
112.765497, 9.747066, -4.119773, 1.537284
112.932287, 9.747073, -4.119764, 1.537306
113.098794, 10.007387, -4.571287, 1.544923
113.265607, 10.044982, -4.669359, 1.505955
113.432389, 10.559855, -5.545497, 1.554306
113.598770, 10.302850, -5.363721, 1.482059
113.765575, 10.016571, -4.973073, 1.460781
113.932157, 9.722897, -4.750492, 1.477153
114.099135, 9.703644, -4.847617, 1.489259
114.265542, 10.171809, -5.248203, 1.473890
114.432247, 10.074770, -5.334946, 1.456437
114.598797, 10.394286, -5.609318, 1.470603
114.765427, 10.158172, -5.550678, 1.435728
114.948739, 9.787321, -5.173274, 1.471931
115.115381, 10.381879, -5.897707, 1.456404
115.282062, 10.178623, -5.793519, 1.440645
115.448720, 10.184783, -5.840070, 1.437322
115.615492, 10.173780, -5.900558, 1.454928
115.782137, 10.254228, -6.023580, 1.434660
115.948832, 10.268730, -6.114639, 1.434634
116.115458, 10.577304, -6.452658, 1.469079
116.282230, 10.064133, -5.773452, 1.452965
116.448838, 10.215273, -6.227207, 1.447899
116.615560, 10.126223, -6.271415, 1.439396
116.782132, 10.437410, -6.488142, 1.427402
116.948763, 10.344708, -6.594490, 1.425507
117.115936, 10.220097, -6.661290, 1.429502
117.282206, 10.403260, -6.767333, 1.374020
117.448811, 10.378472, -6.794945, 1.327047
117.615547, 10.331827, -7.012274, 1.279579
117.782187, 10.520753, -7.144125, 1.206925
117.948760, 10.613609, -7.274839, 1.198999
118.115439, 10.417063, -6.961763, 1.165543
118.282107, 10.626913, -7.259178, 1.132200
118.448828, 10.586584, -7.352614, 1.110737
118.615613, 10.767629, -7.479282, 1.087816
118.782165, 10.771506, -7.405840, 1.040401
118.948770, 10.683098, -7.518586, 1.060319
119.115724, 10.941900, -7.493843, 0.894268
119.282249, 10.769837, -7.625777, 1.044688
119.448962, 10.710815, -7.485852, 1.057428
119.615801, 10.660221, -7.375746, 1.053521
119.782372, 10.623138, -7.394120, 1.057036
119.948783, 10.612807, -7.365883, 1.047110
120.116089, 10.606763, -7.379514, 1.043201
120.282294, 10.699972, -7.389778, 1.041757
120.449348, 10.617406, -7.446013, 1.043287
120.615619, 10.608140, -7.482187, 1.039560
120.782394, 10.490491, -7.288477, 1.077789
120.948775, 10.481510, -7.319509, 1.026889
121.116035, 10.507167, -7.384054, 1.012924
121.282181, 10.613619, -7.512219, 0.992891
121.448842, 10.647249, -7.552356, 0.996156
121.615516, 10.617729, -7.457389, 0.957851
121.782201, 10.711233, -7.396850, 0.986477
121.948986, 10.663680, -7.474781, 0.907555
122.115497, 10.689733, -7.509246, 0.883064
122.282433, 10.649546, -7.423329, 0.907827
122.449152, 10.742165, -7.622000, 0.853613
122.615885, 10.769860, -7.707349, 0.845163
122.782198, 10.607898, -7.447924, 0.893873
122.949213, 10.648235, -7.581639, 0.903096
123.115629, 10.718710, -7.808021, 0.902364
123.282557, 10.813799, -7.756832, 0.919704
123.448795, 10.784464, -8.022984, 0.943656
123.615645, 10.706103, -8.160846, 0.917939
123.782480, 10.667789, -8.224551, 0.944907
123.948952, 10.642941, -8.253994, 0.962184
124.115654, 10.698903, -8.409697, 0.977776
124.282120, 10.526843, -8.384484, 0.994410
124.449180, 10.334913, -8.005628, 1.044486
124.615672, 10.306305, -8.204953, 1.022663
124.782111, 10.344913, -8.423209, 1.027973
124.949781, 10.342338, -8.605087, 1.012556
125.115631, 10.323042, -8.875633, 0.999676
125.282150, 10.230206, -8.993207, 0.982512
125.449172, 10.230539, -8.993111, 0.982357
125.615528, 10.100808, -9.156750, 0.978580
125.782122, 9.979764, -9.150181, 0.954924
125.948778, 9.979708, -9.150232, 0.954850
126.116136, 9.926067, -8.971660, 0.948113
126.282169, 9.930389, -8.966648, 0.902804
126.449084, 9.898603, -8.973429, 0.900276
126.615581, 9.881257, -8.975095, 0.880435
126.782131, 9.830997, -8.979243, 0.845669
126.948758, 9.765808, -8.986191, 0.841406
127.115690, 9.725332, -8.991474, 0.845112
127.282439, 9.701846, -8.997252, 0.853386
127.448774, 9.291562, -8.955295, 0.839410
127.615897, 9.210875, -8.954591, 0.838575
127.782080, 9.179351, -8.985324, 0.852586
127.948772, 9.174629, -9.018187, 0.875959
128.115546, 9.167827, -9.039659, 0.864882
128.282130, 9.136194, -9.046540, 0.835770
128.448890, 9.119120, -9.054394, 0.836829
128.615505, 9.046590, -9.945210, 0.978182
128.782629, 9.172232, -9.822145, 0.888509
128.948830, 9.231674, -9.805670, 0.851447
129.115436, 9.271364, -9.800126, 0.836688
129.282269, 9.298103, -9.804141, 0.822150
129.449043, 9.298087, -9.804164, 0.822299
129.615437, 9.298104, -9.804151, 0.822255
129.848832, 9.674384, -9.744723, 0.852637
130.015594, 9.729149, -9.748339, 0.864938
130.182113, 9.793094, -9.754108, 0.861742
130.349394, 9.807330, -9.758594, 0.843766
130.516030, 9.808618, -9.769082, 0.836384
130.682233, 9.781281, -9.780162, 0.876306
130.848838, 9.773477, -9.790356, 0.886553
131.015503, 9.772004, -9.800818, 0.892469
131.182201, 9.798519, -9.810822, 0.897082
131.349175, 9.793138, -9.820526, 0.913093
131.515764, 9.720681, -9.845611, 0.890371
131.682163, 9.888476, -9.811743, 0.982201
131.848850, 9.783967, -9.802586, 0.950551
132.015452, 9.784092, -10.380771, 0.996431
132.182193, 9.956285, -10.427353, 1.025785
132.348937, 9.766222, -8.686505, 1.141762
132.515721, 9.793173, -9.082087, 1.080612
132.682125, 9.828917, -9.739130, 1.044585
132.849310, 9.729258, -10.002388, 1.001750
133.015415, 9.759177, -8.971202, 1.059202
133.182145, 9.860222, -9.472827, 1.073418
133.348827, 9.746931, -8.530546, 1.092589
133.515596, 9.868469, -8.521082, 1.100434
133.682109, 9.980691, -9.095032, 1.136089
133.848978, 9.908390, -9.544462, 1.102098
134.015578, 10.015537, -10.133099, 1.117696
134.182117, 10.039853, -10.331103, 1.145514
134.348808, 9.974362, -10.466875, 1.120068
134.515490, 10.087819, -10.746677, 1.137545
134.682363, 10.083094, -10.790644, 1.148110
134.848855, 10.010692, -10.826601, 1.119329
135.016168, 10.072318, -10.884244, 1.122265
135.182149, 10.044186, -10.925053, 1.102347
135.348825, 10.027480, -10.952614, 1.079568
135.515580, 10.022334, -10.927940, 1.057879
135.682114, 9.985270, -11.100574, 1.110377
135.848797, 10.090278, -11.027648, 1.068153
136.015453, 10.122511, -11.030505, 1.074485
136.182117, 9.922506, -11.288538, 1.011975
136.348801, 10.068301, -11.293059, 1.010851
136.516427, 10.099352, -11.297226, 1.003735
136.682151, 10.008467, -9.814067, 1.163929
136.848802, 10.112936, -9.812506, 1.090810
137.015752, 10.129621, -9.819364, 1.073651
137.182114, 9.993423, -10.395203, 1.077374
137.350205, 9.977071, -10.751770, 1.017416
137.515774, 9.861519, -10.844006, 1.092361
137.682178, 9.889310, -11.127928, 0.965805
137.848799, 9.789238, -11.208872, 0.914206
138.015482, 9.855366, -11.465553, 0.900001
138.182101, 9.817485, -11.750941, 0.799339
138.350857, 9.851709, -11.792100, 0.786027
138.516168, 9.865246, -11.795690, 0.834311
138.682079, 9.880512, -11.765854, 0.834089
138.848798, 9.869982, -11.857975, 0.785528
139.015490, 9.930451, -11.895906, 0.852523
139.182108, 9.873077, -11.949246, 0.852518
139.348953, 9.891035, -12.018576, 0.921843
139.515943, 9.898095, -12.013454, 0.969541
139.682110, 9.794429, -12.201620, 0.902229
139.848794, 9.780467, -12.154347, 0.942751
140.015482, 9.780156, -12.154067, 0.943029
140.182172, 9.741289, -12.244875, 1.023001
140.348880, 9.727572, -12.214902, 0.988676
140.515605, 9.656737, -12.184445, 1.024804
140.682193, 10.181166, -10.571091, 1.177076
140.848948, 10.056019, -10.852403, 1.163633
141.015721, 10.116880, -9.683390, 1.188767
141.182079, 10.082871, -9.678785, 1.190303
141.349054, 9.926194, -10.649961, 1.145467
141.515429, 9.873584, -11.042849, 1.134137
141.682201, 9.681670, -11.880528, 1.118683
141.848826, 9.588421, -12.276877, 1.123094
142.015473, 9.567965, -12.356440, 1.134680
142.182101, 9.489665, -12.441568, 1.138750
142.350805, 9.465856, -12.485169, 1.159233
142.515528, 9.553635, -12.502375, 1.166244
142.682276, 9.391942, -12.538730, 1.167432
142.848808, 9.527896, -12.090227, 1.216891
143.015808, 9.528003, -12.090063, 1.217037
143.182134, 9.597526, -11.762060, 1.216637
143.348886, 9.648765, -11.370408, 1.196161
143.515584, 9.562717, -11.612296, 1.214983
143.682138, 9.586812, -11.678418, 1.154138
143.849312, 9.687724, -11.316723, 1.164249
144.015574, 9.513415, -11.579307, 1.159251
144.182261, 9.473735, -11.957098, 1.139472
144.348797, 9.425484, -12.080567, 1.123921
144.515788, 9.541047, -11.652165, 1.186551
144.682106, 9.467157, -11.999690, 1.139103
144.848849, 9.491919, -11.668619, 1.175307
145.015412, 9.523496, -11.883990, 1.186840
145.182120, 9.344276, -12.184548, 1.129172
145.348805, 9.517457, -11.612188, 1.185547
145.515467, 9.334625, -12.152385, 1.134420
145.682120, 9.414794, -11.884832, 1.218041
145.849180, 9.145889, -12.307038, 1.166104
146.016109, 9.261578, -12.025516, 1.224701
146.182152, 9.039641, -12.248324, 1.175935
146.348842, 9.092652, -12.501526, 1.116703
146.515424, 9.112134, -12.512820, 1.127764
146.682164, 8.936651, -12.767755, 1.053875
146.848948, 9.145130, -12.669656, 1.078780
147.015685, 9.365533, -12.609231, 1.084927
147.182202, 9.284788, -12.688829, 1.082708
147.349088, 9.387813, -12.465727, 1.070689
147.515493, 9.443198, -12.477884, 1.043624
147.682105, 9.473038, -12.797933, 1.005476
147.848768, 9.301612, -12.658245, 0.974634
148.015563, 9.639834, -12.159140, 1.083123
148.182089, 10.206413, -12.170696, 1.134975
148.349151, 9.638495, -12.476546, 1.072916
148.515476, 9.554242, -12.553245, 1.051236
148.682197, 9.552288, -12.556321, 1.052354
148.848774, 9.692831, -12.547116, 1.011070
149.015411, 9.890720, -12.009669, 1.152958
149.182323, 9.920568, -12.151984, 1.135958
149.349475, 9.920703, -12.366698, 1.118696
149.516039, 9.995710, -12.125759, 1.168342
149.682147, 9.797206, -12.555257, 1.106000
149.848992, 9.821112, -12.761574, 1.125898
150.015725, 9.955113, -12.844704, 1.143721
150.182101, 9.947780, -12.868296, 1.128392
150.348867, 9.952111, -12.981697, 1.115179
150.515430, 10.040971, -13.010149, 1.145797
150.682087, 10.093186, -12.921661, 1.166664
150.850269, 10.149109, -13.017785, 1.137359
151.015736, 10.226757, -13.009285, 1.168200
151.182126, 10.386924, -13.036014, 1.164748
151.348768, 10.332694, -13.078686, 1.176047
151.515953, 10.395926, -13.179817, 1.181592
151.682113, 10.444619, -13.127082, 1.184859
151.849097, 10.557809, -13.028897, 1.207475
152.015456, 10.591034, -13.120679, 1.177173
152.182075, 10.604054, -13.414527, 1.172569
152.349010, 10.661744, -13.387580, 1.152185
152.516824, 10.729444, -13.407404, 1.133502
152.682191, 10.637840, -13.394613, 1.136965
152.848847, 10.874983, -13.332005, 1.130954
153.015481, 10.891507, -13.352808, 1.123877
153.182206, 10.971219, -13.396811, 1.139316
153.349010, 11.058203, -13.746981, 1.061069
153.515424, 11.092597, -13.633249, 1.104284
153.682052, 11.177560, -13.620972, 1.100811
153.848811, 11.359861, -13.588311, 1.105426
154.015525, 11.316349, -13.614922, 1.111605
154.182248, 11.363617, -13.538295, 1.130015
154.348825, 11.393883, -13.625323, 1.131023
154.515881, 11.480472, -13.767447, 1.139803
154.682105, 11.563569, -13.675162, 1.147597
154.848966, 11.627239, -13.655370, 1.162455
155.015494, 11.678612, -13.748471, 1.178468
155.182155, 11.756392, -13.824374, 1.184456
155.348761, 11.725517, -13.681675, 1.196551
155.515892, 11.890597, -13.842921, 1.188556
155.682626, 11.905582, -13.710422, 1.208438
155.848785, 11.964349, -13.808560, 1.214796
156.016005, 12.025986, -13.797698, 1.224103
156.182087, 12.111967, -13.877054, 1.252922
156.348776, 12.094230, -14.051058, 1.253520
156.515648, 12.245306, -13.873910, 1.284803
156.682146, 12.335016, -13.839407, 1.289427
156.849060, 12.379664, -13.835669, 1.297223
157.016859, 12.544488, -14.026018, 1.316546
157.182656, 12.590864, -14.019776, 1.326560
157.348762, 12.619272, -14.029855, 1.332155
157.516053, 12.642884, -13.970842, 1.322920
157.682177, 12.705788, -14.004446, 1.330240
157.848856, 12.627429, -14.033618, 1.312062
158.015543, 12.926166, -14.154458, 1.317560
158.182357, 12.936191, -14.048191, 1.329280
158.348867, 12.936121, -14.048196, 1.329316
158.515831, 13.070208, -14.125203, 1.316230
158.682144, 13.188322, -14.204606, 1.300289
158.848954, 13.188212, -14.204672, 1.300302
159.015437, 13.399268, -14.404672, 1.299698
159.182116, 13.465761, -14.392523, 1.301439
159.348824, 13.465730, -14.392534, 1.301432
159.515708, 13.562990, -14.460768, 1.313063
159.682173, 13.587549, -14.484002, 1.340163
159.848970, 13.587559, -14.483948, 1.340131
160.015644, 13.758629, -14.783588, 1.399322
160.182044, 13.848907, -14.955990, 1.442287
160.348861, 13.735999, -15.017351, 1.483914
160.515985, 13.822445, -15.009514, 1.412628
160.682475, 13.845386, -15.053247, 1.369619
160.849333, 13.804902, -15.303216, 1.363899
161.015467, 13.952599, -15.238914, 1.369926
161.182155, 14.043956, -15.327297, 1.366246
161.349378, 14.109907, -15.363647, 1.308201
161.516120, 14.109931, -15.363598, 1.308143
161.682284, 14.155948, -15.428651, 1.315848
161.849259, 14.155891, -15.428680, 1.315725
162.015556, 14.183029, -15.497105, 1.381571
162.182125, 14.154566, -15.527849, 1.394211
162.348964, 13.742855, -14.894149, 1.389660
162.515939, 13.927321, -15.196267, 1.393984
162.682675, 14.114911, -15.546463, 1.357783
162.848846, 14.099649, -15.592421, 1.323562
163.015922, 14.094623, -15.596299, 1.331521
163.182193, 14.148201, -15.654029, 1.275085
163.349088, 13.835601, -15.209283, 1.279501
163.515614, 14.047566, -15.743913, 1.263859
163.682227, 14.148805, -15.802292, 1.214483
163.849024, 14.112511, -15.890780, 1.156097
164.016227, 14.198715, -15.830504, 1.161826
164.182236, 14.089263, -15.941095, 1.133399
164.348745, 14.038140, -15.919593, 1.116276
164.516279, 14.038204, -15.919591, 1.116409
164.682130, 14.074477, -16.016543, 1.099840
164.848833, 14.108780, -16.079660, 1.102784
165.015796, 14.108669, -16.079675, 1.102508
165.182116, 14.114549, -16.127651, 1.067733
165.348821, 14.125582, -16.105440, 1.057713
165.515455, 14.193426, -16.064110, 1.080020
165.682180, 14.417352, -16.325236, 1.060802
165.848927, 14.266205, -16.269782, 1.075775
166.015508, 14.266040, -16.269916, 1.075810
166.182161, 14.248875, -16.300038, 1.086473
166.348896, 14.174400, -16.275976, 1.104756
166.515534, 14.174341, -16.276017, 1.104848
166.698605, 14.450818, -16.616217, 1.130386
166.865369, 14.154780, -16.405255, 1.143909
167.032104, 14.160706, -16.461848, 1.176724
167.199074, 14.160752, -16.461793, 1.176698
167.365352, 14.208926, -16.517681, 1.175628
167.531976, 14.147562, -16.422804, 1.184455
167.698708, 13.813012, -15.764385, 1.247969
167.865595, 14.092231, -16.340119, 1.223238
168.032009, 14.153593, -16.462029, 1.231182
168.198655, 14.061987, -16.503900, 1.230843
168.365766, 14.077109, -16.564202, 1.236959
168.532184, 14.423156, -16.809349, 1.187435
168.698714, 14.246095, -16.689194, 1.157566
168.865355, 14.177137, -16.553416, 1.148058
169.031976, 14.115184, -16.519652, 1.135781
169.198684, 14.115203, -16.519640, 1.135877
169.365303, 14.160246, -16.744780, 1.146819
169.532162, 14.133544, -16.748811, 1.188735
169.698997, 14.042258, -16.939553, 1.189528
169.866386, 14.084993, -16.931012, 1.230728
170.032098, 13.966519, -16.978850, 1.234074
170.198791, 13.979783, -16.882818, 1.251143
170.365647, 13.772529, -16.246926, 1.263566
170.532837, 13.772566, -16.246910, 1.263581
170.698843, 13.957818, -17.004269, 1.269247
170.865559, 14.031411, -17.142662, 1.281793
171.032334, 14.265192, -17.469327, 1.280815
171.198799, 13.822933, -16.672955, 1.331951
171.365490, 13.843711, -17.006971, 1.349723
171.532094, 13.900768, -16.862397, 1.361795
171.698838, 14.072369, -17.207034, 1.346660
171.865472, 14.048153, -17.228451, 1.332169
172.032446, 13.914995, -16.917308, 1.159748
172.198905, 14.047135, -16.974055, 1.284660
172.365372, 14.018404, -17.103782, 1.361576
172.532122, 14.092785, -17.305896, 1.380767
172.698788, 14.130884, -17.392802, 1.374099
172.866107, 14.103695, -17.283822, 1.377931
173.032396, 14.103611, -17.283756, 1.377941
173.198811, 14.188355, -17.234568, 1.437313
173.365628, 13.227801, -14.612432, 1.395100
173.532170, 13.724287, -15.873562, 1.407199
173.698748, 13.990346, -16.931702, 1.419575
173.865573, 14.016656, -17.142581, 1.408855
174.032139, 14.039734, -17.316402, 1.420127
174.198850, 14.062077, -17.416126, 1.404794
174.366501, 13.986741, -17.399620, 1.394259
174.532149, 14.060477, -17.358630, 1.404150
174.699025, 14.204993, -17.324943, 1.370542
174.865545, 14.004843, -17.141580, 1.371686
175.032492, 14.064498, -17.267029, 1.387011
175.198908, 14.076003, -17.329620, 1.396807
175.365716, 13.990389, -17.352921, 1.412245
175.532203, 14.074101, -17.355611, 1.402234
175.698794, 14.072149, -17.365233, 1.423161
175.865710, 14.084268, -17.368884, 1.442698
176.032883, 14.082275, -17.466260, 1.329684
176.198761, 14.106442, -17.413422, 1.405175
176.365480, 14.136175, -17.317391, 1.415368
176.532261, 14.144308, -17.360539, 1.384721
176.698938, 14.161208, -17.406125, 1.348845
176.866162, 14.068572, -17.427155, 1.321744
177.032231, 14.134931, -17.461677, 1.227763
177.198788, 14.142227, -17.485088, 1.246585
177.365559, 14.047320, -17.874999, 1.204158
177.532302, 14.128089, -17.675829, 1.193899
177.698760, 14.089706, -17.608453, 1.190444
177.865416, 13.781503, -15.339503, 1.373707
178.032483, 14.121638, -16.661712, 1.255262
178.198786, 14.059804, -17.308089, 1.161626
178.365482, 13.941407, -17.476275, 1.136280
178.532093, 13.984332, -17.685758, 1.119557
178.698750, 13.966334, -17.771623, 1.096116
178.865547, 14.060607, -17.807803, 1.061186
179.032486, 13.963509, -17.905952, 1.042714
179.198919, 13.972778, -17.973057, 1.017551
179.365402, 14.064752, -17.986422, 0.987658
179.532187, 13.926737, -17.975661, 0.993588
179.698776, 13.928504, -18.013558, 0.999299
179.865440, 13.771374, -17.968001, 0.994863
180.032396, 13.947610, -17.970683, 1.028684
180.198778, 13.922136, -18.000347, 1.065015
180.365487, 13.914142, -18.114958, 1.072504
180.532069, 14.670834, -16.032863, 1.263571
180.699195, 14.175238, -17.292639, 1.196072
180.865963, 14.017891, -17.854718, 1.221250
181.032150, 13.939444, -18.066173, 1.217771
181.198799, 13.907414, -18.195168, 1.251236
181.365816, 13.868225, -18.243767, 1.280373
181.532066, 13.784684, -18.236557, 1.272210
181.698789, 13.782545, -18.401730, 1.304079
181.865531, 13.720171, -18.416678, 1.330337
182.034244, 13.808203, -18.284395, 1.338015
182.198964, 13.774811, -18.309120, 1.344927
182.365520, 13.724153, -18.351273, 1.350740
182.532164, 13.741864, -18.285886, 1.357224
182.698755, 13.703422, -18.343512, 1.384877
182.865570, 13.666964, -18.330294, 1.366413
183.032220, 13.646088, -18.338840, 1.356735
183.198803, 13.734785, -18.067748, 1.341925
183.365704, 13.638443, -18.246369, 1.321314
183.532128, 13.647187, -18.245948, 1.328371
183.698808, 13.664862, -18.194390, 1.294120
183.865456, 13.670583, -18.208995, 1.278963
184.032131, 13.670583, -18.208994, 1.278924
184.198829, 13.715180, -18.193217, 1.273763
184.365482, 13.713357, -18.235554, 1.272194
184.532592, 13.713366, -18.235572, 1.272225
184.698966, 13.742866, -18.148057, 1.266552
184.865587, 13.794508, -18.093164, 1.265369
185.032479, 13.905545, -18.139709, 1.266739
185.198774, 13.793208, -18.185963, 1.233544
185.365445, 13.739503, -18.302378, 1.208512
185.532180, 13.841549, -18.340142, 1.203976
185.699605, 13.767257, -18.274625, 1.209897
185.865681, 13.753762, -18.344082, 1.198203
186.032119, 13.697086, -18.380396, 1.150398
186.198810, 13.708122, -18.475223, 1.177744
186.365731, 13.740904, -18.458046, 1.207098
186.532171, 13.740901, -18.458089, 1.206739
186.699116, 13.828402, -18.402717, 1.222923
186.865808, 13.790045, -18.478125, 1.227501
187.032740, 14.058090, -17.848066, 1.286711
187.198896, 13.738654, -18.575764, 1.215674
187.365947, 13.761587, -18.581794, 1.205061
187.532141, 13.844132, -18.771745, 1.223514
187.698789, 13.773470, -18.647149, 1.217511
187.865473, 13.708922, -18.729550, 1.206269
188.032849, 13.576759, -18.950624, 1.233209
188.199190, 13.753933, -18.759502, 1.215637
188.365824, 13.776333, -18.589655, 1.263904
188.532154, 13.715903, -18.558996, 1.276302
188.698828, 13.790435, -18.629664, 1.291357
188.865531, 13.759678, -18.894399, 1.271035
189.032268, 13.872883, -18.799889, 1.338873
189.199013, 13.776638, -18.858467, 1.318139
189.365533, 13.717408, -18.943404, 1.255467
189.532085, 13.652077, -19.081134, 1.266755
189.698780, 13.718082, -19.082311, 1.249279
189.865517, 13.788557, -18.905086, 1.208331
190.032212, 13.836008, -18.789113, 1.218880
190.198844, 13.731287, -19.028731, 1.181680
190.365770, 13.721079, -19.165800, 1.181084
190.532116, 13.729932, -19.167860, 1.225668
190.698777, 13.531293, -19.423195, 1.237327
190.865599, 13.737674, -19.095681, 1.245719
191.032283, 13.740695, -19.140412, 1.277503
191.199183, 13.626651, -19.148477, 1.273553
191.365719, 13.763410, -19.142640, 1.272671
191.532194, 13.746105, -19.239514, 1.273739
191.698778, 13.814513, -18.910257, 1.276454
191.865612, 13.753807, -19.222768, 1.246418
192.032172, 13.755150, -19.289026, 1.257575
192.198947, 13.729910, -19.486604, 1.263561
192.365454, 13.806968, -19.334683, 1.266503
192.532153, 13.862052, -19.153485, 1.302363
192.698856, 13.797477, -19.371978, 1.261710
192.865628, 13.777406, -19.372186, 1.240799
193.032274, 13.847025, -19.197682, 1.284114
193.198877, 13.670162, -19.350902, 1.240276
193.366059, 13.831403, -19.354840, 1.240814
193.532635, 13.870428, -19.090988, 1.278992
193.698766, 13.827889, -19.453365, 1.204743
193.866613, 13.801096, -19.517012, 1.220615
194.032571, 13.918203, -19.077501, 1.285654
194.198851, 13.803269, -19.717803, 1.242938
194.365434, 13.839408, -19.651426, 1.239907
194.532368, 13.897937, -19.591476, 1.230430
194.698909, 13.772890, -19.952620, 1.202394
194.865469, 13.798267, -19.785867, 1.196567
195.032170, 13.954663, -19.647291, 1.199267
195.198869, 13.909367, -19.793407, 1.176161
195.365635, 13.844017, -19.774932, 1.173308
195.532128, 13.876433, -19.994997, 1.172942
195.698827, 13.900563, -19.904315, 1.197652
195.866081, 13.875687, -20.014507, 1.159355
196.032291, 13.941437, -19.800645, 1.186143
196.198829, 14.006061, -19.581415, 1.204638
196.365501, 13.947965, -19.788622, 1.143558
196.532130, 13.948845, -19.845835, 1.134728
196.698987, 14.051862, -19.532736, 1.178652
196.865749, 13.856923, -20.116139, 1.107743
197.032370, 14.041997, -19.860597, 1.141386
197.198829, 14.069226, -19.829758, 1.150880
197.366722, 14.148847, -19.980751, 1.123422
197.532461, 14.014968, -19.964552, 1.129686
197.698902, 14.075173, -19.796981, 1.170259
197.865556, 14.082269, -19.913550, 1.179078
198.032833, 14.085972, -20.041729, 1.161044
198.198815, 13.936812, -20.006716, 1.157310
198.365903, 14.141906, -20.049723, 1.128229
198.532160, 14.123766, -20.007974, 1.138372
198.698746, 14.076581, -20.071409, 1.149052
198.866238, 14.015069, -19.986951, 1.110227
199.032210, 14.089320, -19.969470, 1.101299
199.198767, 14.179535, -19.848386, 1.163132
199.365802, 14.082110, -20.248903, 1.103059
199.532135, 14.093658, -20.170841, 1.106434
199.698740, 14.120190, -20.163968, 1.128943
199.865473, 14.091784, -20.273979, 1.128118
200.032250, 14.113544, -20.261053, 1.149603
200.199140, 14.110267, -20.296081, 1.161446
200.365820, 14.280472, -20.128917, 1.204711
200.532085, 14.107921, -20.407049, 1.155934
200.698999, 14.178386, -20.355227, 1.131253
200.865502, 14.160741, -20.539265, 1.086141
201.032245, 14.180622, -20.510781, 1.060779
201.198832, 14.211692, -20.510652, 1.061846
201.367273, 14.284600, -20.119701, 1.149275
201.533434, 14.244719, -20.495433, 1.075951
201.699089, 14.240328, -20.524073, 1.056842
201.865522, 14.223496, -20.281290, 1.105240
202.032604, 14.211777, -20.621439, 1.045623
202.198807, 14.193513, -20.682797, 1.012027
202.365628, 14.079418, -20.631824, 1.026135
202.532720, 14.178363, -20.769128, 1.013726
202.698800, 14.149541, -20.883756, 0.980440
202.865447, 14.150288, -21.091482, 0.992013
203.032156, 14.179343, -20.926490, 1.006327
203.198877, 14.190695, -20.881041, 0.998075
203.367309, 14.188292, -21.032540, 0.963455
203.532109, 14.207547, -20.888429, 0.977067
203.698899, 14.248086, -20.800953, 1.024558
203.865508, 14.261550, -20.902405, 1.020734
204.032186, 14.262562, -20.814962, 1.030350
204.198847, 14.279879, -20.881060, 1.037091
204.366635, 14.282687, -20.981085, 1.049597
204.532282, 14.269267, -20.876625, 1.076675
204.698767, 14.258180, -20.854833, 1.104370
204.867383, 14.267053, -20.976616, 1.111557
205.032197, 14.249666, -20.900072, 1.125536
205.198808, 14.243646, -20.951480, 1.153200
205.365492, 14.248423, -21.014743, 1.178236
205.532115, 14.266658, -21.010946, 1.196786
205.698830, 14.299755, -21.183131, 1.226780
205.867138, 14.348335, -21.086822, 1.252393
206.032177, 14.348452, -21.174998, 1.251322
206.198748, 14.371325, -21.031022, 1.281442
206.365519, 14.374435, -21.150327, 1.291101
206.532246, 14.361229, -21.163551, 1.285993
206.698861, 14.353446, -21.202755, 1.298992
206.865513, 14.321857, -21.226539, 1.293723
207.032286, 14.383969, -21.267191, 1.289389
207.198917, 14.330042, -21.265086, 1.278680
207.365653, 14.314847, -21.298997, 1.278767
207.532161, 14.314848, -21.298973, 1.278821
207.698777, 14.350206, -21.239109, 1.273586
207.866683, 14.376394, -21.329395, 1.279036
208.032370, 14.492106, -21.323333, 1.271095
208.198857, 14.419442, -21.237628, 1.294605
208.365614, 14.392366, -21.467131, 1.293518
208.532220, 14.521541, -21.519631, 1.333005
208.698935, 14.365282, -21.463199, 1.321014
208.865471, 14.371104, -21.501991, 1.327469
209.032275, 14.364952, -21.682732, 1.324924
209.198752, 14.370617, -21.559257, 1.312388
209.365412, 14.379477, -21.508904, 1.258559
209.532173, 14.264668, -21.784092, 1.285047
209.698775, 14.405769, -21.486690, 1.261699
209.865459, 14.409194, -21.579187, 1.263689
210.032319, 14.395682, -21.617379, 1.254927
210.198987, 14.432021, -21.596113, 1.234251
210.366211, 14.415112, -21.443765, 1.257464
210.532110, 14.468422, -21.426746, 1.250301
210.699007, 14.468288, -21.593673, 1.262188
210.865529, 14.481844, -21.683815, 1.244232
211.032777, 14.481765, -21.683950, 1.244327
211.198810, 14.495984, -21.691989, 1.281369
211.365604, 14.475249, -21.630962, 1.279026
211.532093, 14.515712, -21.483292, 1.299079
211.698788, 14.528922, -21.576639, 1.295607
211.865787, 14.503219, -21.590849, 1.304398
212.032732, 14.562978, -21.326003, 1.344222
212.198836, 14.547789, -21.668685, 1.306998
212.365472, 14.538126, -21.630949, 1.297205
212.532121, 14.531067, -21.455942, 1.310149
212.698851, 14.469103, -21.864650, 1.274042
212.865502, 14.563761, -21.745249, 1.270044
213.032398, 14.575480, -21.857972, 1.258100
213.198814, 14.733653, -21.985188, 1.241405
213.365474, 14.633760, -21.813003, 1.271498
213.532170, 14.633727, -21.813005, 1.271509
213.698761, 14.683613, -21.853579, 1.285464
213.866063, 14.709427, -21.926735, 1.248541
214.032263, 14.753247, -22.243820, 1.239248
214.198853, 14.781587, -21.968058, 1.177551
214.365573, 14.786206, -21.957081, 1.171896
214.532163, 14.761478, -21.945459, 1.133726
214.698826, 14.717944, -22.104837, 1.112656
214.865502, 14.805643, -22.075842, 1.043452
215.032298, 14.896898, -22.228391, 1.035563
215.198868, 15.008830, -22.172128, 0.989930
215.365998, 14.914103, -22.058145, 0.995388
215.532216, 14.852053, -21.885660, 1.037756
215.698898, 14.912495, -22.025480, 0.983952
215.869338, 14.830061, -22.151214, 0.999294
216.032453, 14.925646, -21.898415, 1.066949
216.199835, 15.148815, -22.222534, 1.021817
216.365567, 15.103104, -22.284100, 1.059982
216.532167, 15.174496, -22.261874, 1.037007
216.698820, 14.990164, -22.527036, 1.091090
216.865525, 15.072692, -22.504886, 1.100222
217.032758, 15.210156, -22.641843, 1.150219
217.199290, 15.147194, -22.553450, 1.132184
217.365510, 15.269759, -22.639262, 1.189818
217.532126, 15.467637, -22.567930, 1.206597
217.698761, 15.173155, -22.759382, 1.200192
217.865715, 15.423207, -22.665230, 1.236130
218.032104, 15.467950, -22.869048, 1.242330
218.199076, 15.457812, -22.674225, 1.257718
218.366003, 15.470540, -22.640070, 1.252375
218.532862, 15.503101, -22.628104, 1.246619
218.699097, 15.617465, -22.590468, 1.236653
218.866068, 15.616138, -22.728004, 1.227168
219.032371, 15.586096, -22.701626, 1.204538
219.198756, 15.587564, -22.692698, 1.194763
219.365609, 15.625638, -22.688901, 1.189121
219.532259, 15.662840, -22.703928, 1.183317
219.698959, 15.782402, -22.665688, 1.161700
219.865506, 15.756226, -22.723030, 1.171808
220.032494, 15.800509, -22.758618, 1.188859
220.199077, 15.715487, -22.715635, 1.195810
220.365496, 15.826613, -22.767313, 1.192305
220.532178, 15.871761, -22.809937, 1.190404
220.699116, 15.894235, -22.753126, 1.183693
220.865586, 15.917578, -22.809037, 1.181279
221.032589, 15.988841, -22.930784, 1.189378
221.198889, 16.024701, -22.882003, 1.192167
221.365937, 16.024256, -22.884953, 1.182469
221.532117, 16.065836, -22.885722, 1.174492
221.698829, 16.098373, -22.895042, 1.181173
221.865431, 16.158055, -22.987541, 1.162117
222.032190, 16.175330, -22.949014, 1.178165
222.199027, 16.217707, -22.940165, 1.185864
222.365889, 16.242128, -22.943683, 1.203796
222.532111, 16.278985, -22.968565, 1.210708
222.698797, 16.313293, -22.995317, 1.240911
222.865494, 16.368177, -23.019723, 1.247559
223.032264, 16.373141, -23.040935, 1.237773
223.198928, 16.421895, -23.056246, 1.246004
223.365546, 16.363907, -23.111063, 1.217285
223.532697, 16.526560, -23.174841, 1.218953
223.698824, 16.546653, -23.133135, 1.231340
223.866002, 16.613939, -23.203521, 1.244144
224.032313, 16.696969, -23.249634, 1.233881
224.198907, 16.677439, -23.200882, 1.242513
224.365511, 16.736124, -23.268752, 1.237819
224.532225, 16.796950, -23.328643, 1.241779
224.698768, 16.842442, -23.364747, 1.273163
224.865779, 16.878879, -23.342976, 1.277085
225.032233, 16.869573, -23.298772, 1.284523
225.199339, 16.888429, -23.284096, 1.314763
225.366145, 17.024385, -23.382133, 1.308695
225.532280, 17.054179, -23.413640, 1.307135
225.698797, 16.761234, -23.036973, 1.345435
225.865426, 16.948311, -23.227877, 1.335539
226.032170, 17.116635, -23.423312, 1.315236
226.198850, 17.205103, -23.339947, 1.300445
226.365679, 17.205715, -23.545951, 1.291283
226.532179, 17.075758, -23.453293, 1.269047
226.699093, 17.160653, -23.463735, 1.307675
226.865550, 17.221363, -23.403673, 1.298860
227.032139, 17.175991, -23.516145, 1.311626
227.198801, 17.175739, -23.500812, 1.293935
227.365577, 17.175783, -23.500817, 1.293855
227.532095, 17.220553, -23.530162, 1.275961
227.699075, 17.106393, -23.396375, 1.275494
227.865432, 17.232648, -23.507812, 1.255417
228.032215, 17.215489, -23.508581, 1.250917
228.198776, 17.259759, -23.542596, 1.209087
228.365491, 17.259805, -23.542566, 1.209039
228.532198, 17.281197, -23.566263, 1.183737
228.698864, 17.352877, -23.629778, 1.154100
228.865525, 17.226666, -23.734021, 1.153178
229.032163, 17.372623, -23.637600, 1.127984
229.198933, 17.005280, -23.229303, 1.158031
229.365521, 17.377945, -23.594383, 1.109837
229.532151, 17.332599, -23.757361, 1.136866
229.698943, 17.380494, -23.605730, 1.122889
229.865517, 17.450893, -23.666874, 1.112921
230.032183, 17.517381, -23.736389, 1.108756
230.198871, 17.632264, -23.831793, 1.119507
230.365894, 17.563088, -23.728553, 1.165519
230.532132, 17.563110, -23.728658, 1.165468
230.698965, 17.827522, -23.960640, 1.160000
230.865508, 17.853138, -23.972381, 1.160108
231.032243, 17.852687, -23.972721, 1.160061
231.198772, 17.841801, -23.965376, 1.180886
231.365510, 17.899052, -23.996792, 1.203797
231.532094, 17.962619, -23.908226, 1.193328
231.698792, 17.961160, -24.014188, 1.180558
231.865544, 17.931969, -23.971698, 1.175626
232.032120, 17.931922, -23.971691, 1.175593
232.199108, 17.885713, -23.948695, 1.162596
232.365532, 18.040252, -24.070193, 1.137734
232.532274, 18.040293, -24.070332, 1.137289
232.698855, 18.183573, -24.162001, 1.094650
232.865503, 18.129532, -24.126147, 1.109479
233.032761, 18.098627, -24.160948, 1.096165
233.198899, 18.253911, -24.238704, 1.097738
233.365428, 18.227609, -24.210030, 1.120309
233.532365, 18.227622, -24.210024, 1.120295
233.699154, 18.265614, -24.235853, 1.124900
233.865577, 18.308651, -24.262060, 1.117958
234.032135, 18.321218, -24.284091, 1.134585
234.198842, 18.339501, -24.302327, 1.100828
234.365591, 18.357907, -24.330666, 1.119298
234.532123, 18.286548, -24.413530, 1.130842
234.698867, 18.404512, -24.362933, 1.119065
234.865458, 18.331120, -24.326551, 1.123944
235.032467, 18.259973, -24.408674, 1.132130
235.198852, 18.484447, -24.469603, 1.081109
235.365507, 18.615980, -24.510690, 1.080372
235.532398, 18.643569, -24.551476, 1.063956
235.698798, 18.692763, -24.550819, 1.064978
235.866562, 18.659693, -24.511863, 1.051099
236.032148, 18.728167, -24.543180, 0.991827
236.198841, 18.693730, -24.492846, 1.020086
236.365924, 17.974038, -23.979541, 1.081743
236.532148, 18.593215, -24.240699, 1.023046
236.698866, 18.778719, -24.457688, 1.035974
236.865501, 18.824648, -24.462443, 1.093006
237.032156, 18.412005, -24.196252, 1.143965
237.198828, 18.781044, -24.419744, 1.122855
237.365581, 18.898241, -24.490115, 1.144532
237.532087, 18.949156, -24.520826, 1.151790
237.698790, 18.997973, -24.537290, 1.148244
237.865511, 18.978117, -24.539214, 1.193049
238.032187, 18.980897, -24.553970, 1.212889
238.198809, 19.041203, -24.593433, 1.222068
238.365542, 19.139090, -24.677779, 1.225843
238.532554, 19.111761, -24.681935, 1.248211
238.698859, 19.338506, -25.002530, 1.258993
238.865541, 19.235770, -24.791962, 1.254380
239.032068, 19.205407, -24.795349, 1.220193
239.198928, 19.179779, -24.895920, 1.227404
239.365471, 19.151822, -24.797281, 1.208400
239.532185, 19.142019, -24.796197, 1.170960
239.698823, 19.099374, -24.927287, 1.201301
239.865549, 19.195320, -24.849776, 1.181345
240.032189, 19.590457, -25.248742, 1.173273
240.198764, 19.257800, -24.979164, 1.212006
240.365895, 19.262341, -25.000162, 1.177501
240.532153, 19.229030, -25.000024, 1.166316
240.698815, 19.265102, -25.150933, 1.160543
240.865555, 19.720026, -25.193138, 1.178694
241.032085, 19.219655, -25.092410, 1.195687
241.199292, 19.178719, -25.114752, 1.220329
241.365408, 19.297626, -25.200812, 1.231311
241.532253, 19.343447, -25.283519, 1.230554
241.698795, 19.351538, -25.323605, 1.191570
241.865482, 19.281830, -25.326746, 1.231696
242.032211, 19.349923, -25.422218, 1.184041
242.198921, 19.241664, -25.428499, 1.174329
242.365427, 19.241199, -25.505431, 1.172627
242.532089, 19.281484, -25.574209, 1.208105
242.698885, 19.277796, -25.617067, 1.215989
242.865453, 19.269693, -25.628675, 1.233808
243.032226, 19.172638, -25.666508, 1.258680
243.198808, 19.183301, -25.714042, 1.236512
243.365984, 18.676494, -25.484835, 1.273503
243.532166, 19.002375, -25.730602, 1.213382
243.698784, 19.147224, -25.853501, 1.217505
243.865575, 19.119006, -25.912458, 1.182511
244.032121, 19.189593, -25.960626, 1.169118
244.198795, 19.213805, -26.021681, 1.157826
244.365525, 19.141835, -25.995936, 1.131281
244.532496, 19.218457, -26.079979, 1.115811
244.698848, 19.233714, -26.135412, 1.112279
244.865456, 19.155479, -26.126453, 1.110292
245.032640, 19.123632, -26.031345, 1.028195
245.198968, 19.126805, -26.159130, 1.027661
245.365710, 19.144816, -26.223294, 1.013679
245.532486, 19.121195, -26.266542, 1.030320
245.698878, 19.183265, -26.315998, 1.027469
245.865858, 19.176546, -26.355993, 1.029431
246.032154, 19.181558, -26.369286, 1.049215
246.198835, 19.008382, -26.329242, 1.096442
246.365989, 19.032792, -26.541156, 1.111355
246.532091, 19.003972, -26.421632, 1.079043
246.698839, 19.062121, -26.495012, 1.076640
246.865448, 18.999893, -26.502402, 1.082227
247.033210, 19.049852, -26.414917, 1.110218
247.198801, 18.993600, -26.557538, 1.127163
247.365961, 18.608930, -26.368540, 1.204363
247.532184, 19.165458, -26.902210, 1.215393
247.698937, 18.999044, -26.684814, 1.214086
247.866367, 19.310476, -26.787865, 1.218920
248.032111, 18.941603, -26.744091, 1.226018
248.198996, 18.540059, -26.560654, 1.204193
248.365524, 19.108168, -27.099543, 1.186574
248.532197, 18.897659, -26.858848, 1.196705
248.698754, 18.900823, -26.909223, 1.206159
248.865485, 18.864312, -26.938929, 1.200982
249.032172, 18.861827, -26.984607, 1.194397
249.198846, 18.781259, -27.009934, 1.211881
249.365623, 18.768128, -27.049272, 1.213620
249.532261, 18.795668, -27.119208, 1.188406
249.698870, 18.794370, -27.182409, 1.161794
249.865512, 18.658245, -27.140109, 1.189693
250.032105, 18.795435, -27.272820, 1.164895
250.198771, 18.832058, -27.338627, 1.175519
250.365594, 18.751198, -27.425119, 1.167981
250.532195, 18.733774, -27.326838, 1.150422
250.698891, 18.691437, -27.335286, 1.131623
250.865453, 18.704208, -27.411454, 1.101396
251.032146, 18.713056, -27.434612, 1.099919
251.199106, 18.668061, -27.431902, 1.092289
251.365450, 18.690694, -27.519051, 1.067626
251.532186, 18.712710, -27.578087, 1.063463
251.699101, 18.698095, -27.636567, 1.053126
251.865515, 18.665348, -27.663863, 1.064055
252.032289, 18.665917, -27.698301, 1.060810
252.198788, 18.662171, -27.729406, 1.067611
252.365513, 18.677422, -27.799520, 1.064021
252.532521, 18.609529, -27.761389, 1.079405
252.698884, 18.602751, -27.812077, 1.086542
252.865453, 18.611973, -27.859667, 1.105426
253.032254, 18.525826, -27.931769, 1.120855
253.199137, 18.595960, -27.942043, 1.146700
253.365448, 18.595448, -27.981386, 1.151968
253.532157, 18.571689, -28.208412, 1.177559
253.699023, 18.627128, -28.088190, 1.154505
253.865631, 18.596962, -28.116160, 1.168164
254.032193, 18.596835, -28.116341, 1.168262
254.198785, 18.591118, -28.211783, 1.188053
254.365495, 18.395826, -27.944524, 1.198039
254.532620, 18.572134, -28.234466, 1.190218
254.698924, 18.578391, -28.300820, 1.181009
254.865521, 18.579264, -28.340691, 1.170633
255.032142, 18.653227, -28.274319, 1.179405
255.198760, 18.532576, -28.362817, 1.199371
255.365434, 18.545843, -28.431320, 1.207651
255.532276, 18.559221, -28.488200, 1.189990
255.699147, 18.566296, -28.550262, 1.175580
255.865742, 18.528229, -28.533692, 1.165969
256.032398, 18.528337, -28.533774, 1.166166
256.198852, 18.547684, -28.628162, 1.140587
256.367528, 18.506647, -28.612793, 1.116528
256.532298, 18.506777, -28.612895, 1.116533
256.698877, 18.519620, -28.665408, 1.099412
256.866655, 18.537839, -28.707653, 1.082697
257.032281, 18.456619, -28.667245, 1.092269
257.198912, 18.498402, -28.659931, 1.090899
257.366693, 18.521157, -28.768367, 1.108926
257.532165, 18.471800, -28.799997, 1.108301
257.698968, 18.475045, -28.735471, 1.116930
257.865469, 18.528070, -28.811819, 1.119814
258.032209, 18.545030, -28.856396, 1.098762
258.198808, 18.547693, -28.826556, 1.117521
258.365606, 18.527127, -28.843190, 1.125669
258.532148, 18.432048, -28.900917, 1.130334
258.698951, 18.542401, -28.907065, 1.119748
258.865709, 18.507473, -28.900270, 1.104217
259.033016, 18.507532, -28.900223, 1.104192
259.198808, 18.533418, -28.958287, 1.086258
259.365582, 18.483898, -28.904933, 1.075869
259.532223, 18.367215, -28.773386, 1.130041
259.698828, 18.486159, -28.982128, 1.043236
259.865793, 18.503585, -29.072687, 1.029950
260.032229, 18.481513, -29.063147, 1.045458
260.198857, 18.418422, -29.201657, 1.067347
260.365496, 18.455004, -29.136535, 1.097267
260.532223, 18.621895, -29.281169, 1.081988
260.698978, 18.547286, -29.160815, 1.083042
260.865705, 18.427125, -29.234967, 1.095895
261.032264, 18.399423, -29.205397, 1.098063
261.198730, 18.360566, -29.281692, 1.082153
261.365472, 18.380972, -29.270025, 1.103158
261.532206, 18.415631, -29.335908, 1.103377
261.699074, 18.533618, -29.411786, 1.109170
261.865446, 18.368040, -29.318412, 1.102978
262.032118, 18.368133, -29.361055, 1.103368
262.198806, 18.349249, -29.349095, 1.131489
262.365464, 18.380584, -29.395575, 1.125315
262.532233, 18.353632, -29.368636, 1.135762
262.698826, 18.377799, -29.421465, 1.125988
262.865531, 18.432407, -29.335491, 1.126469
263.032246, 18.347964, -29.437766, 1.129543
263.198781, 18.415108, -29.369657, 1.123988
263.365489, 18.391225, -29.395927, 1.109103
263.532208, 18.185959, -29.331042, 1.190529
263.699153, 18.229859, -29.554917, 1.129075
263.865537, 18.331361, -29.553355, 1.132820
264.032578, 18.327049, -29.564889, 1.133910
264.198941, 18.330107, -29.617638, 1.121670
264.366044, 18.353045, -29.683864, 1.116656
264.532123, 18.331809, -29.698893, 1.123893
264.698782, 18.273262, -29.690816, 1.136472
264.865414, 18.312725, -29.976069, 1.137128
265.032243, 18.291534, -29.776715, 1.126012
265.198929, 18.263252, -29.764018, 1.141100
265.365473, 18.132466, -29.641687, 1.198349
265.532127, 18.338648, -29.865629, 1.149072
265.698821, 18.330840, -29.909665, 1.173947
265.865596, 18.288981, -29.817974, 1.224349
266.032282, 18.329913, -29.848179, 1.232013
266.198830, 18.329000, -29.853296, 1.246776
266.365518, 18.323506, -29.887109, 1.246591
266.532288, 18.330843, -29.916552, 1.257862
266.698782, 18.340515, -29.946040, 1.278325
266.866996, 18.234294, -30.011176, 1.289648
267.032974, 18.270526, -29.960881, 1.280493
267.199042, 18.222143, -29.953930, 1.290013
267.365779, 18.264133, -29.993634, 1.281910
267.532146, 18.251912, -30.008208, 1.272778
267.698913, 18.038460, -29.865529, 1.295578
267.865587, 18.180608, -30.097778, 1.266124
268.032258, 18.233557, -30.020025, 1.275510
268.198774, 18.226678, -30.039076, 1.303535
268.365922, 18.215217, -30.059815, 1.297390
268.533169, 18.204713, -30.087407, 1.313340
268.698729, 18.145959, -30.076931, 1.314530
268.865993, 17.911338, -29.904707, 1.339376
269.032096, 18.100885, -30.092114, 1.310881
269.199067, 18.111782, -30.123239, 1.309100
269.366297, 18.079292, -30.170842, 1.300637
269.532164, 18.040290, -30.084945, 1.276446
269.698915, 18.078401, -30.107680, 1.265170
269.865505, 17.848767, -29.937231, 1.298265
270.032174, 18.058111, -30.094912, 1.248097
270.198800, 18.056757, -30.094479, 1.233139
270.365410, 18.075875, -30.106861, 1.225134
270.532155, 18.078784, -30.142007, 1.220579
270.699068, 18.055275, -30.153927, 1.219247
270.865873, 18.045639, -30.164383, 1.219564
271.033085, 18.059394, -30.190616, 1.214656
271.199314, 18.057713, -30.224762, 1.217789
271.365812, 18.047003, -30.229230, 1.268185
271.532125, 17.964477, -30.200800, 1.270905
271.698898, 17.954060, -30.228519, 1.264311
271.865882, 17.970434, -30.269718, 1.261648
272.032245, 17.930252, -30.257152, 1.272258
272.199208, 17.920963, -30.288781, 1.267359
272.365499, 17.972235, -30.201767, 1.266395
272.532225, 17.858060, -30.264763, 1.270181
272.698920, 17.835031, -30.260475, 1.269474
272.865567, 17.454646, -30.046778, 1.336344
273.032217, 17.815355, -30.251476, 1.236586
273.198856, 17.819467, -30.251246, 1.220582
273.365649, 17.847892, -30.291274, 1.207509
273.532602, 17.787448, -30.261485, 1.214358
273.699096, 17.782469, -30.303603, 1.229042
273.865491, 17.728578, -30.376133, 1.237717
274.032178, 17.731336, -30.310098, 1.230541
274.198831, 17.717573, -30.303064, 1.232368
274.365514, 17.717553, -30.303068, 1.232350
274.532136, 16.815749, -30.433478, 1.308428
274.698898, 17.640436, -30.311908, 1.187125
274.865539, 17.640409, -30.311990, 1.187112
275.032179, 17.641205, -30.398651, 1.154587
275.198837, 17.415680, -30.315646, 1.238725
275.365516, 17.427264, -30.377592, 1.239931
275.532145, 17.427249, -30.377578, 1.239866
275.698899, 17.427261, -30.377612, 1.239945
276.432122, 17.441498, -30.326394, 1.181522
276.598830, 17.405354, -30.539329, 1.241563
276.765722, 17.359123, -30.652484, 1.222108
276.932350, 17.415565, -30.601425, 1.230778
277.098949, 17.528090, -30.640394, 1.249960
277.265440, 17.392494, -30.524306, 1.251178
277.432339, 17.288940, -30.646849, 1.286636
277.598786, 17.435298, -31.006950, 1.310121
277.765680, 17.276856, -30.723043, 1.321712
277.932621, 17.292995, -30.774034, 1.343675
278.098847, 17.225773, -30.788613, 1.380311
278.265846, 17.202784, -30.797209, 1.388900
278.432426, 17.284688, -30.894453, 1.452925
278.598923, 17.222560, -30.924381, 1.445771
278.765902, 17.291037, -30.991399, 1.438019
278.932346, 17.230739, -31.031557, 1.439301
279.098790, 17.210693, -31.097952, 1.422187
279.266164, 17.236128, -31.042696, 1.397120
279.432224, 17.232723, -31.155740, 1.384731
279.598932, 17.223362, -31.106242, 1.385226
279.765535, 17.209610, -31.249013, 1.353544
279.932324, 17.209507, -31.261451, 1.334752
280.098802, 17.024676, -31.229528, 1.309948
280.265543, 17.113910, -31.316495, 1.311938
280.432274, 17.128417, -31.359100, 1.307239
280.598816, 17.052597, -31.386675, 1.306638
280.765611, 16.948060, -31.506417, 1.312921
280.932334, 17.005085, -31.470551, 1.309255
281.098842, 16.936011, -31.472136, 1.321685
281.265564, 16.983604, -31.387795, 1.290586
281.432425, 16.914875, -31.521450, 1.324517
281.598895, 16.748394, -31.449912, 1.333023
281.765582, 16.850269, -31.521296, 1.282259
281.932352, 16.822504, -31.517463, 1.267762
282.098763, 16.746612, -31.619261, 1.245421
282.265678, 16.666988, -31.691143, 1.206508
282.434307, 16.637068, -31.717675, 1.193626
282.598782, 16.605355, -31.751892, 1.183967
282.765774, 16.569714, -31.798286, 1.158407
282.932442, 16.569092, -31.824327, 1.156940
283.098912, 16.541106, -31.867566, 1.150527
283.265508, 16.521023, -31.907588, 1.148860
283.432286, 16.539419, -31.910604, 1.174247
283.599411, 16.518048, -31.936779, 1.200095
283.765589, 16.499820, -31.965075, 1.236531
283.932372, 16.488622, -31.985241, 1.246443
284.098772, 16.468997, -32.022637, 1.255608
284.265525, 16.451031, -32.051378, 1.259693
284.432174, 16.629301, -31.980931, 1.267454
284.598763, 16.623274, -31.999513, 1.269173
284.765687, 16.633601, -32.025842, 1.254968
284.932732, 16.705920, -32.102409, 1.253664
285.099223, 16.691496, -32.122290, 1.262195
285.266437, 16.669807, -32.157111, 1.244106
285.432112, 16.669807, -32.157102, 1.244122
285.598764, 16.635096, -32.116192, 1.249990
285.765526, 16.638014, -32.176880, 1.286932
285.932248, 16.695402, -32.108457, 1.274115
286.098858, 16.285261, -31.893386, 1.297603
286.266096, 16.630510, -32.253590, 1.312084
286.432218, 16.167475, -32.148283, 1.322552
286.598750, 16.676907, -32.321576, 1.304816
286.765621, 16.752844, -32.449020, 1.317588
286.932319, 16.656868, -32.524891, 1.320812
287.099187, 16.820025, -32.541624, 1.322173
287.265484, 16.783679, -32.500999, 1.307960
287.432475, 16.723278, -32.555813, 1.297799
287.598767, 16.881843, -32.599790, 1.280490
287.765558, 16.801209, -32.657233, 1.255149
287.932154, 16.887785, -32.609677, 1.243375
288.098839, 16.902852, -32.626980, 1.206943
288.265548, 16.917752, -32.687043, 1.157642
288.432821, 16.844920, -32.737819, 1.145103
288.598902, 16.852296, -32.652749, 1.117625
288.765476, 16.827841, -32.659329, 1.111827
288.932736, 16.886596, -32.597845, 1.093998
289.098802, 16.851701, -32.712705, 1.098383
289.265591, 16.879009, -32.693893, 1.099180
289.432157, 16.806119, -32.744292, 1.097802
289.598832, 16.926450, -32.660622, 1.109340
289.765504, 16.969288, -32.536721, 1.141117
289.932237, 16.915103, -32.578355, 1.123034
290.098787, 17.060498, -32.561918, 1.122516
290.265893, 17.039081, -32.536621, 1.119776
290.432137, 17.039093, -32.536628, 1.120237
290.598762, 17.043574, -32.542510, 1.177400
290.765485, 17.017321, -32.553157, 1.237306
290.932252, 17.044082, -32.617298, 1.250110
291.098794, 17.118242, -32.673610, 1.248064
291.265569, 17.149873, -32.747262, 1.250767
291.434441, 17.148167, -32.769959, 1.278805
291.598901, 17.224143, -32.711781, 1.273795
291.765519, 17.170918, -32.794813, 1.299103
291.932260, 17.187085, -32.797101, 1.310552
292.098841, 17.214661, -32.870728, 1.316471
292.265538, 17.300006, -32.960885, 1.347301
292.432185, 17.315180, -32.991586, 1.345233
292.598742, 16.862081, -33.055055, 1.319008
292.765640, 17.421958, -33.035532, 1.311254
292.932210, 17.473026, -32.986161, 1.313074
293.099199, 17.512156, -33.162739, 1.314158
293.265528, 17.517211, -33.234828, 1.339209
293.432208, 17.555894, -33.253090, 1.355415
293.598808, 17.590239, -33.246641, 1.344434
293.765492, 17.620720, -33.414969, 1.337989
293.932306, 17.686894, -33.498328, 1.340419
294.099198, 17.592256, -33.530299, 1.320948
294.265552, 17.762938, -33.585737, 1.304009
294.432512, 17.762874, -33.585769, 1.304020
294.598816, 17.675760, -33.515754, 1.273116
294.765639, 17.768802, -33.578093, 1.280527
294.932609, 17.732589, -33.703252, 1.261695
295.098943, 17.738329, -33.764385, 1.215576
295.265627, 17.727762, -33.788123, 1.224332
295.432972, 17.728456, -33.808101, 1.188439
295.598951, 17.660791, -33.611413, 1.172567
295.765502, 17.549137, -33.687655, 1.140119
295.932381, 17.499514, -33.534958, 1.149714
296.098779, 17.568887, -33.876079, 1.149124
296.266146, 17.506529, -33.760432, 1.147833
296.432392, 17.556910, -33.525096, 1.112983
296.598802, 16.708510, -32.858086, 1.249965
296.765468, 17.387858, -33.243366, 1.138049
296.932346, 17.489401, -33.375390, 1.114031
297.098816, 17.622166, -33.358062, 1.121254
297.265462, 17.499822, -33.494459, 1.126707
297.433056, 17.599854, -33.465264, 1.115194
297.598820, 17.668936, -33.556295, 1.105839
297.765463, 17.512689, -33.402600, 1.108230
297.932332, 17.492197, -33.390148, 1.139436
298.098857, 17.626428, -33.509274, 1.164914
298.265532, 17.624949, -33.546608, 1.158587
298.432340, 17.622853, -33.595231, 1.177989
298.598852, 17.621970, -33.624323, 1.186289
298.765435, 17.662300, -33.713235, 1.206685
298.932289, 17.697609, -33.741954, 1.206837
299.099307, 17.719438, -33.771441, 1.204035
299.265468, 17.453141, -33.397639, 1.252373
299.432506, 17.554774, -33.596253, 1.214018
299.598886, 17.569064, -33.675705, 1.224512
299.765460, 17.480009, -33.876802, 1.219595
299.932537, 17.463352, -33.659045, 1.209013
300.098775, 17.463872, -33.750714, 1.201173
300.265508, 17.509344, -33.837069, 1.204145
300.432253, 17.340504, -33.571879, 1.253906
300.598791, 17.459707, -33.704116, 1.224541
300.765464, 17.464175, -33.741695, 1.205704
300.932440, 17.450746, -33.750839, 1.217309
301.099001, 17.500847, -33.654018, 1.223977
301.265477, 17.488739, -33.676897, 1.218076
301.433123, 17.419389, -33.817855, 1.234265
301.598798, 17.437712, -33.873129, 1.220937
301.765533, 17.527860, -33.934856, 1.192461
301.932414, 17.432062, -33.947988, 1.216684
302.098904, 17.538190, -33.906028, 1.203263
302.265584, 17.413208, -34.033664, 1.230559
302.432220, 17.373482, -34.033214, 1.220331
302.600362, 17.345964, -34.126116, 1.202987
302.765586, 17.340748, -34.178553, 1.200631
302.932212, 17.413056, -34.152767, 1.186692
303.098830, 17.439203, -34.146055, 1.182952
303.265467, 17.268940, -34.275363, 1.220643
303.432368, 17.235947, -34.300229, 1.206982
303.598801, 17.089749, -34.320617, 1.201634
303.765494, 17.024009, -34.331391, 1.198115
303.932215, 17.004911, -34.336325, 1.205009
304.098954, 17.212015, -34.482669, 1.247023
304.265551, 17.220605, -35.193619, 1.201674
304.432188, 17.318121, -35.414280, 1.178576
304.599007, 17.190447, -34.838911, 1.214381
304.765479, 16.999719, -34.859542, 1.192486
304.932238, 17.126080, -34.778200, 1.203146
305.098899, 17.106041, -34.742480, 1.191265
305.265571, 17.087012, -34.776237, 1.174295
305.432536, 17.062694, -34.634287, 1.195935
305.598848, 16.863533, -34.649445, 1.175202
305.765506, 17.011132, -33.610607, 1.290015
305.932235, 16.743993, -33.636232, 1.293816
306.098975, 16.933070, -34.791363, 1.188069
306.266004, 16.967965, -34.959508, 1.180164
306.433905, 16.967923, -34.959516, 1.180213
306.598768, 16.972479, -35.188248, 1.172550
306.765581, 16.952599, -35.229351, 1.209014
306.932323, 16.946175, -35.250173, 1.223544
307.098940, 16.913700, -35.283652, 1.235729
307.265592, 16.897771, -35.299483, 1.254910
307.433331, 16.879047, -35.223660, 1.261512
307.598926, 16.871851, -35.227155, 1.284398
307.766074, 16.869998, -35.211683, 1.290715
307.932151, 16.869995, -35.211682, 1.290738
308.098935, 16.888408, -35.161878, 1.301408
308.265539, 16.911920, -35.238656, 1.301388
308.432551, 16.830451, -35.231354, 1.304319
308.598809, 16.979502, -35.087726, 1.326117
308.765589, 17.017203, -35.204788, 1.329425
308.932125, 17.109264, -35.194105, 1.328429
309.098873, 17.050494, -35.096517, 1.290289
309.265405, 17.045537, -35.226397, 1.254164
309.433222, 17.045601, -35.226498, 1.254246
309.598843, 17.022443, -35.221199, 1.256715
309.765484, 17.035216, -35.132666, 1.251415


==> data/forest_data/uav46/target_id_20to330.csv <==
# data about tracked target
# time, id
0.000000, 45.000000
0.071429, 45.000000
0.142857, 45.000000
0.214286, 45.000000
0.285714, 45.000000
0.357143, 45.000000
0.428571, 45.000000
0.500000, 45.000000
0.571429, 45.000000
0.642857, -1.000000
0.714286, 45.000000
0.785714, 45.000000
0.857143, 45.000000
0.928571, 45.000000
1.000000, 45.000000
1.071429, 45.000000
1.142857, 45.000000
1.214286, 45.000000
1.285714, 45.000000
1.357143, 45.000000
1.428571, 45.000000
1.500000, 45.000000
1.571429, 45.000000
1.642857, 45.000000
1.714286, 45.000000
1.785714, -1.000000
1.857143, 45.000000
1.928571, 45.000000
2.000000, 45.000000
2.071429, 45.000000
2.142857, 45.000000
2.214286, 45.000000
2.285714, 45.000000
2.357143, 45.000000
2.428571, 45.000000
2.500000, 45.000000
2.571429, 45.000000
2.642857, 45.000000
2.714286, 45.000000
2.785714, 45.000000
2.857143, -1.000000
2.928571, 45.000000
3.000000, 45.000000
3.071429, 45.000000
3.142857, 45.000000
3.214286, 45.000000
3.285714, 45.000000
3.357143, 45.000000
3.428571, 45.000000
3.500000, 45.000000
3.571429, 45.000000
3.642857, -1.000000
3.714286, 45.000000
3.785714, 45.000000
3.857143, 45.000000
3.928571, 45.000000
4.000000, 45.000000
4.071429, 45.000000
4.142857, 45.000000
4.214286, 45.000000
4.285714, 45.000000
4.357143, 45.000000
4.428571, 45.000000
4.500000, -1.000000
4.571429, 45.000000
4.642857, 45.000000
4.714286, 45.000000
4.785714, 45.000000
4.857143, 45.000000
4.928571, 45.000000
5.000000, 45.000000
5.071429, 45.000000
5.142857, 45.000000
5.214286, 45.000000
5.285714, 45.000000
5.357143, -1.000000
5.428571, 45.000000
5.500000, 45.000000
5.571429, 45.000000
5.642857, 45.000000
5.714286, 45.000000
5.785714, 45.000000
5.857143, 45.000000
5.928571, 45.000000
6.000000, 45.000000
6.071429, 45.000000
6.142857, 45.000000
6.214286, -1.000000
6.285714, 45.000000
6.357143, 45.000000
6.428571, 45.000000
6.500000, 45.000000
6.571429, 45.000000
6.642857, 45.000000
6.714286, 45.000000
6.785714, 45.000000
6.857143, 45.000000
6.928571, 45.000000
7.000000, -1.000000
7.071429, 45.000000
7.142857, 45.000000
7.214286, 45.000000
7.285714, 45.000000
7.357143, 45.000000
7.428571, 45.000000
7.500000, 45.000000
7.571429, 45.000000
7.642857, 45.000000
7.714286, 45.000000
7.785714, 45.000000
7.857143, -1.000000
7.928571, 45.000000
8.000000, 45.000000
8.071429, 45.000000
8.142857, 45.000000
8.214286, 45.000000
8.285714, 45.000000
8.357143, 45.000000
8.428571, 45.000000
8.500000, 45.000000
8.571429, 45.000000
8.642857, 45.000000
8.714286, -1.000000
8.785714, 45.000000
8.857143, 45.000000
8.928571, 45.000000
9.000000, 45.000000
9.071429, 45.000000
9.142857, 45.000000
9.214286, 45.000000
9.285714, 45.000000
9.357143, 45.000000
9.428571, 45.000000
9.500000, 45.000000
9.571429, 45.000000
9.642857, -1.000000
9.714286, 45.000000
9.785714, 45.000000
9.857143, 45.000000
9.928571, 45.000000
10.000000, 45.000000
10.071429, 45.000000
10.142857, 45.000000
10.214286, 45.000000
10.285714, 45.000000
10.357143, 45.000000
10.428571, -1.000000
10.500000, 45.000000
10.571429, 45.000000
10.642857, 45.000000
10.714286, 45.000000
10.785714, 45.000000
10.857143, 45.000000
10.928571, -1.000000
11.000000, -1.000000
11.071429, 45.000000
11.142857, -1.000000
11.214286, 45.000000
11.285714, -1.000000
11.357143, -1.000000
11.428571, 45.000000
11.500000, -1.000000
11.571429, -1.000000
11.642857, -1.000000
11.714286, -1.000000
11.785714, -1.000000
11.857143, -1.000000
11.928571, 45.000000
12.000000, 45.000000
12.071429, -1.000000
12.142857, -1.000000
12.214286, 45.000000
12.285714, -1.000000
12.357143, 45.000000
12.428571, -1.000000
12.500000, 45.000000
12.571429, -1.000000
12.642857, -1.000000
12.714286, -1.000000
12.785714, -1.000000
12.857143, -1.000000
12.928571, -1.000000
13.000000, -1.000000
13.071429, 45.000000
13.142857, 45.000000
13.214286, -1.000000
13.285714, 45.000000
13.357143, -1.000000
13.428571, 45.000000
13.500000, -1.000000
13.571429, 45.000000
13.642857, 45.000000
13.714286, 45.000000
13.785714, -1.000000
13.857143, 45.000000
13.928571, 45.000000
14.000000, 45.000000
14.071429, 45.000000
14.142857, 45.000000
14.214286, 45.000000
14.285714, 45.000000
14.357143, 45.000000
14.428571, 45.000000
14.500000, 45.000000
14.571429, 45.000000
14.642857, 45.000000
14.714286, -1.000000
14.785714, 45.000000
14.857143, 45.000000
14.928571, 45.000000
15.000000, 45.000000
15.071429, 45.000000
15.142857, 45.000000
15.214286, 45.000000
15.285714, 45.000000
15.357143, 45.000000
15.428571, 45.000000
15.500000, 45.000000
15.571429, -1.000000
15.642857, 45.000000
15.714286, 45.000000
15.785714, 45.000000
15.857143, 45.000000
15.928571, 45.000000
16.000000, 45.000000
16.071429, 45.000000
16.142857, 45.000000
16.214286, 45.000000
16.285714, 45.000000
16.357143, 45.000000
16.428571, -1.000000
16.500000, 45.000000
16.571429, 45.000000
16.642857, 45.000000
16.714286, 45.000000
16.785714, 45.000000
16.857143, 45.000000
16.928571, 45.000000
17.000000, 45.000000
17.071429, 45.000000
17.142857, 45.000000
17.214286, 45.000000
17.285714, 45.000000
17.357143, -1.000000
17.428571, 45.000000
17.500000, 45.000000
17.571429, 45.000000
17.642857, 45.000000
17.714286, 45.000000
17.785714, 45.000000
17.857143, 45.000000
17.928571, 45.000000
18.000000, 45.000000
18.071429, 45.000000
18.142857, 45.000000
18.214286, -1.000000
18.285714, 45.000000
18.357143, 45.000000
18.428571, 45.000000
18.500000, 45.000000
18.571429, 45.000000
18.642857, 45.000000
18.714286, 45.000000
18.785714, 45.000000
18.857143, 45.000000
18.928571, 45.000000
19.000000, 45.000000
19.071429, 45.000000
19.142857, -1.000000
19.214286, 45.000000
19.285714, 45.000000
19.357143, 45.000000
19.428571, 45.000000
19.500000, 45.000000
19.571429, 45.000000
19.642857, 45.000000
19.714286, 45.000000
19.785714, 45.000000
19.857143, 49.000000
19.928571, 49.000000
20.000000, 49.000000
20.071429, -1.000000
20.142857, 49.000000
20.214286, 49.000000
20.285714, 49.000000
20.357143, 49.000000
20.428571, 49.000000
20.500000, 49.000000
20.571429, 49.000000
20.642857, 49.000000
20.714286, 49.000000
20.785714, 49.000000
20.857143, 49.000000
20.928571, 49.000000
21.000000, -1.000000
21.071429, 49.000000
21.142857, 49.000000
21.214286, 49.000000
21.285714, 49.000000
21.357143, 49.000000
21.428571, 49.000000
21.500000, 49.000000
21.571429, 49.000000
21.642857, 49.000000
21.714286, 49.000000
21.785714, 49.000000
21.857143, 49.000000
21.928571, -1.000000
22.000000, 49.000000
22.071429, 49.000000
22.142857, 49.000000
22.214286, 49.000000
22.285714, 49.000000
22.357143, 49.000000
22.428571, 49.000000
22.500000, 49.000000
22.571429, 49.000000
22.642857, 49.000000
22.714286, 49.000000
22.785714, -1.000000
22.857143, 49.000000
22.928571, 49.000000
23.000000, 49.000000
23.071429, 49.000000
23.142857, 49.000000
23.214286, 49.000000
23.285714, 49.000000
23.357143, 49.000000
23.428571, 49.000000
23.500000, 49.000000
23.571429, 49.000000
23.642857, -1.000000
23.714286, 49.000000
23.785714, 49.000000
23.857143, 49.000000
23.928571, 49.000000
24.000000, 49.000000
24.071429, 49.000000
24.142857, 49.000000
24.214286, 49.000000
24.285714, 49.000000
24.357143, 49.000000
24.428571, 49.000000
24.500000, -1.000000
24.571429, 49.000000
24.642857, 49.000000
24.714286, 49.000000
24.785714, 49.000000
24.857143, 49.000000
24.928571, 49.000000
25.000000, 49.000000
25.071429, 49.000000
25.142857, 49.000000
25.214286, 49.000000
25.285714, 49.000000
25.357143, 49.000000
25.428571, 49.000000
25.500000, -1.000000
25.571429, 49.000000
25.642857, 49.000000
25.714286, 49.000000
25.785714, 49.000000
25.857143, 49.000000
25.928571, 49.000000
26.000000, 49.000000
26.071429, 49.000000
26.142857, 49.000000
26.214286, 49.000000
26.285714, 49.000000
26.357143, -1.000000
26.428571, 49.000000
26.500000, 49.000000
26.571429, 49.000000
26.642857, 49.000000
26.714286, 49.000000
26.785714, 49.000000
26.857143, 49.000000
26.928571, 49.000000
27.000000, 49.000000
27.071429, 49.000000
27.142857, 49.000000
27.214286, -1.000000
27.285714, 49.000000
27.357143, 49.000000
27.428571, 49.000000
27.500000, 49.000000
27.571429, 49.000000
27.642857, 49.000000
27.714286, 49.000000
27.785714, 49.000000
27.857143, 49.000000
27.928571, 49.000000
28.000000, 49.000000
28.071429, -1.000000
28.142857, 49.000000
28.214286, 49.000000
28.285714, 49.000000
28.357143, 49.000000
28.428571, 49.000000
28.500000, 49.000000
28.571429, 49.000000
28.642857, 49.000000
28.714286, 49.000000
28.785714, 49.000000
28.857143, 49.000000
28.928571, -1.000000
29.000000, 49.000000
29.071429, 49.000000
29.142857, 49.000000
29.214286, 49.000000
29.285714, 49.000000
29.357143, 49.000000
29.428571, 49.000000
29.500000, 49.000000
29.571429, 49.000000
29.642857, 49.000000
29.714286, -1.000000
29.785714, 49.000000
29.857143, 49.000000
29.928571, 49.000000
30.000000, 49.000000
30.071429, 49.000000
30.142857, 49.000000
30.214286, 49.000000
30.285714, 49.000000
30.357143, 49.000000
30.428571, 49.000000
30.500000, 49.000000
30.571429, 49.000000
30.642857, -1.000000
30.714286, 49.000000
30.785714, 49.000000
30.857143, 49.000000
30.928571, 49.000000
31.000000, 49.000000
31.071429, 49.000000
31.142857, 49.000000
31.214286, 49.000000
31.285714, 49.000000
31.357143, 49.000000
31.428571, 49.000000
31.500000, -1.000000
31.571429, 49.000000
31.642857, 49.000000
31.714286, 49.000000
31.785714, 49.000000
31.857143, 49.000000
31.928571, 49.000000
32.000000, 49.000000
32.071429, 49.000000
32.142857, 49.000000
32.214286, 49.000000
32.285714, 49.000000
32.357143, -1.000000
32.428571, 49.000000
32.500000, 49.000000
32.571429, 49.000000
32.642857, 49.000000
32.714286, 49.000000
32.785714, 49.000000
32.857143, 49.000000
32.928571, 49.000000
33.000000, 49.000000
33.071429, 49.000000
33.142857, 49.000000
33.214286, 49.000000
33.285714, -1.000000
33.357143, 49.000000
33.428571, 49.000000
33.500000, 49.000000
33.571429, 49.000000
33.642857, 49.000000
33.714286, 49.000000
33.785714, 49.000000
33.857143, 49.000000
33.928571, 49.000000
34.000000, 49.000000
34.071429, 49.000000
34.142857, 49.000000
34.214286, -1.000000
34.285714, 49.000000
34.357143, 49.000000
34.428571, 49.000000
34.500000, 49.000000
34.571429, 49.000000
34.642857, 49.000000
34.714286, 49.000000
34.785714, 49.000000
34.857143, -1.000000
34.928571, -1.000000
35.000000, -1.000000
35.071429, -1.000000
35.142857, -1.000000
35.214286, 49.000000
35.285714, 49.000000
35.357143, -1.000000
35.428571, -1.000000
35.500000, 49.000000
35.571429, -1.000000
35.642857, 49.000000
35.714286, -1.000000
35.785714, 49.000000
35.857143, -1.000000
35.928571, -1.000000
36.000000, -1.000000
36.071429, -1.000000
36.142857, -1.000000
36.214286, -1.000000
36.285714, -1.000000
36.357143, 49.000000
36.428571, 49.000000
36.500000, -1.000000
36.571429, 49.000000
36.642857, -1.000000
36.714286, 49.000000
36.785714, -1.000000
36.857143, 49.000000
36.928571, -1.000000
37.000000, 49.000000
37.071429, -1.000000
37.142857, -1.000000
37.214286, -1.000000
37.285714, -1.000000
37.357143, -1.000000
37.428571, -1.000000
37.500000, 49.000000
37.571429, 49.000000
37.642857, -1.000000
37.714286, -1.000000
37.785714, 49.000000
37.857143, -1.000000
37.928571, 49.000000
38.000000, -1.000000
38.071429, 49.000000
38.142857, -1.000000
38.214286, -1.000000
38.285714, -1.000000
38.357143, -1.000000
38.428571, -1.000000
38.500000, -1.000000
38.571429, -1.000000
38.642857, 49.000000
38.714286, 49.000000
38.785714, -1.000000
38.857143, 49.000000
38.928571, -1.000000
39.000000, 49.000000
39.071429, -1.000000
39.142857, 49.000000
39.214286, -1.000000
39.285714, -1.000000
39.357143, -1.000000
39.428571, -1.000000
39.500000, -1.000000
39.571429, -1.000000
39.642857, -1.000000
39.714286, 49.000000
39.785714, 49.000000
39.857143, -1.000000
39.928571, -1.000000
40.000000, 49.000000
40.071429, -1.000000
40.142857, 49.000000
40.214286, -1.000000
40.285714, 49.000000
40.357143, -1.000000
40.428571, -1.000000
40.500000, -1.000000
40.571429, -1.000000
40.642857, -1.000000
40.714286, -1.000000
40.785714, -1.000000
40.857143, 49.000000
40.928571, 49.000000
41.000000, -1.000000
41.071429, 49.000000
41.142857, -1.000000
41.214286, 49.000000
41.285714, -1.000000
41.357143, 49.000000
41.428571, -1.000000
41.500000, -1.000000
41.571429, -1.000000
41.642857, -1.000000
41.714286, -1.000000
41.785714, -1.000000
41.857143, -1.000000
41.928571, -1.000000
42.000000, -1.000000
42.071429, 49.000000
42.142857, 49.000000
42.214286, 49.000000
42.285714, 49.000000
42.357143, 49.000000
42.428571, 49.000000
42.500000, 49.000000
42.571429, 49.000000
42.642857, 49.000000
42.714286, 49.000000
42.785714, 49.000000
42.857143, -1.000000
42.928571, 49.000000
43.000000, 49.000000
43.071429, 49.000000
43.142857, 49.000000
43.214286, 49.000000
43.285714, 49.000000
43.357143, 49.000000
43.428571, 49.000000
43.500000, -1.000000
43.571429, -1.000000
43.642857, -1.000000
43.714286, -1.000000
43.785714, -1.000000
43.857143, -1.000000
43.928571, -1.000000
44.000000, 49.000000
44.071429, 49.000000
44.142857, -1.000000
44.214286, -1.000000
44.285714, 49.000000
44.357143, -1.000000
44.428571, 49.000000
44.500000, -1.000000
44.571429, 49.000000
44.642857, -1.000000
44.714286, -1.000000
44.785714, -1.000000
44.857143, -1.000000
44.928571, -1.000000
45.000000, -1.000000
45.071429, -1.000000
45.142857, 49.000000
45.214286, 49.000000
45.285714, -1.000000
45.357143, 49.000000
45.428571, -1.000000
45.500000, 49.000000
45.571429, -1.000000
45.642857, 49.000000
45.714286, -1.000000
45.785714, -1.000000
45.857143, -1.000000
45.928571, -1.000000
46.000000, -1.000000
46.071429, -1.000000
46.142857, -1.000000
46.214286, 49.000000
46.285714, 49.000000
46.357143, -1.000000
46.428571, -1.000000
46.500000, 49.000000
46.571429, -1.000000
46.642857, 49.000000
46.714286, -1.000000
46.785714, 49.000000
46.857143, -1.000000
46.928571, -1.000000
47.000000, -1.000000
47.071429, -1.000000
47.142857, 49.000000
47.214286, 49.000000
47.285714, 49.000000
47.357143, 49.000000
47.428571, 49.000000
47.500000, 49.000000
47.571429, 49.000000
47.642857, -1.000000
47.714286, 49.000000
47.785714, 49.000000
47.857143, 49.000000
47.928571, 49.000000
48.000000, 49.000000
48.071429, 49.000000
48.142857, 49.000000
48.214286, 49.000000
48.285714, 49.000000
48.357143, 49.000000
48.428571, 49.000000
48.500000, -1.000000
48.571429, 49.000000
48.642857, 49.000000
48.714286, 49.000000
48.785714, 49.000000
48.857143, 49.000000
48.928571, 49.000000
49.000000, 49.000000
49.071429, 49.000000
49.142857, 49.000000
49.214286, 49.000000
49.285714, 49.000000
49.357143, -1.000000
49.428571, 49.000000
49.500000, 49.000000
49.571429, 49.000000
49.642857, 49.000000
49.714286, 49.000000
49.785714, 49.000000
49.857143, 49.000000
49.928571, 49.000000
50.000000, 49.000000
50.071429, 49.000000
50.142857, 49.000000
50.214286, 49.000000
50.285714, -1.000000
50.357143, 49.000000
50.428571, 49.000000
50.500000, 49.000000
50.571429, 49.000000
50.642857, 49.000000
50.714286, 49.000000
50.785714, 49.000000
50.857143, 49.000000
50.928571, 49.000000
51.000000, 49.000000
51.071429, 49.000000
51.142857, 49.000000
51.214286, -1.000000
51.285714, 49.000000
51.357143, 49.000000
51.428571, 49.000000
51.500000, 49.000000
51.571429, 49.000000
51.642857, 49.000000
51.714286, 49.000000
51.785714, 45.000000
51.857143, 45.000000
51.928571, 45.000000
52.000000, 45.000000
52.071429, 45.000000
52.142857, -1.000000
52.214286, 45.000000
52.285714, 45.000000
52.357143, 45.000000
52.428571, 45.000000
52.500000, 45.000000
52.571429, 45.000000
52.642857, 45.000000
52.714286, 45.000000
52.785714, 45.000000
52.857143, 45.000000
52.928571, 45.000000
53.000000, -1.000000
53.071429, 45.000000
53.142857, 45.000000
53.214286, 45.000000
53.285714, 45.000000
53.357143, 45.000000
53.428571, 45.000000
53.500000, 45.000000
53.571429, 45.000000
53.642857, 45.000000
53.714286, 45.000000
53.785714, 45.000000
53.857143, -1.000000
53.928571, 45.000000
54.000000, 45.000000
54.071429, 45.000000
54.142857, 45.000000
54.214286, 45.000000
54.285714, 45.000000
54.357143, 45.000000
54.428571, 45.000000
54.500000, 45.000000
54.571429, 45.000000
54.642857, 45.000000
54.714286, -1.000000
54.785714, 45.000000
54.857143, 45.000000
54.928571, 45.000000
55.000000, 45.000000
55.071429, 45.000000
55.142857, 45.000000
55.214286, 45.000000
55.285714, 45.000000
55.357143, 45.000000
55.428571, 45.000000
55.500000, 45.000000
55.571429, -1.000000
55.642857, 45.000000
55.714286, 45.000000
55.785714, 45.000000
55.857143, 45.000000
55.928571, 45.000000
56.000000, 45.000000
56.071429, 45.000000
56.142857, 45.000000
56.214286, 45.000000
56.285714, 45.000000
56.357143, 45.000000
56.428571, -1.000000
56.500000, 45.000000
56.571429, 45.000000
56.642857, 45.000000
56.714286, 45.000000
56.785714, 45.000000
56.857143, 45.000000
56.928571, 45.000000
57.000000, 45.000000
57.071429, 45.000000
57.142857, 45.000000
57.214286, 45.000000
57.285714, 45.000000
57.357143, 45.000000
57.428571, -1.000000
57.500000, 45.000000
57.571429, 45.000000
57.642857, 45.000000
57.714286, 45.000000
57.785714, 45.000000
57.857143, 45.000000
57.928571, 45.000000
58.000000, 45.000000
58.071429, 45.000000
58.142857, 45.000000
58.214286, 45.000000
58.285714, -1.000000
58.357143, 45.000000
58.428571, 45.000000
58.500000, 45.000000
58.571429, 45.000000
58.642857, 45.000000
58.714286, 45.000000
58.785714, 45.000000
58.857143, 45.000000
58.928571, 45.000000
59.000000, 45.000000
59.071429, 45.000000
59.142857, -1.000000
59.214286, 45.000000
59.285714, 45.000000
59.357143, 45.000000
59.428571, 45.000000
59.500000, 45.000000
59.571429, 45.000000
59.642857, 45.000000
59.714286, 45.000000
59.785714, 45.000000
59.857143, 45.000000
59.928571, 45.000000
60.000000, -1.000000
60.071429, 45.000000
60.142857, 45.000000
60.214286, 45.000000
60.285714, 45.000000
60.357143, 45.000000
60.428571, 45.000000
60.500000, 45.000000
60.571429, 45.000000
60.642857, 45.000000
60.714286, 45.000000
60.785714, -1.000000
60.857143, 45.000000
60.928571, 45.000000
61.000000, 45.000000
61.071429, 45.000000
61.142857, 45.000000
61.214286, 45.000000
61.285714, 45.000000
61.357143, 45.000000
61.428571, 45.000000
61.500000, 45.000000
61.571429, 45.000000
61.642857, -1.000000
61.714286, 45.000000
61.785714, 45.000000
61.857143, 45.000000
61.928571, 45.000000
62.000000, 45.000000
62.071429, 45.000000
62.142857, 45.000000
62.214286, 45.000000
62.285714, 45.000000
62.357143, 45.000000
62.428571, -1.000000
62.500000, 45.000000
62.571429, 45.000000
62.642857, 45.000000
62.714286, 45.000000
62.785714, 45.000000
62.857143, 45.000000
62.928571, 45.000000
63.000000, 45.000000
63.071429, 45.000000
63.142857, 45.000000
63.214286, 45.000000
63.285714, -1.000000
63.357143, 45.000000
63.428571, 45.000000
63.500000, 45.000000
63.571429, 45.000000
63.642857, 45.000000
63.714286, 45.000000
63.785714, 45.000000
63.857143, 45.000000
63.928571, 45.000000
64.000000, 45.000000
64.071429, -1.000000
64.142857, 45.000000
64.214286, 45.000000
64.285714, 45.000000
64.357143, 45.000000
64.428571, 45.000000
64.500000, 45.000000
64.571429, 45.000000
64.642857, 45.000000
64.714286, 45.000000
64.785714, 45.000000
64.857143, -1.000000
64.928571, 45.000000
65.000000, 45.000000
65.071429, 45.000000
65.142857, 45.000000
65.214286, 45.000000
65.285714, 45.000000
65.357143, 45.000000
65.428571, 45.000000
65.500000, 45.000000
65.571429, 45.000000
65.642857, -1.000000
65.714286, 45.000000
65.785714, 45.000000
65.857143, 45.000000
65.928571, 45.000000
66.000000, 45.000000
66.071429, 45.000000
66.142857, 45.000000
66.214286, 45.000000
66.285714, -1.000000
66.357143, 45.000000
66.428571, 45.000000
66.500000, 45.000000
66.571429, 45.000000
66.642857, 45.000000
66.714286, 45.000000
66.785714, 45.000000
66.857143, 45.000000
66.928571, 45.000000
67.000000, 45.000000
67.071429, 45.000000
67.142857, 45.000000
67.214286, 45.000000
67.285714, -1.000000
67.357143, 45.000000
67.428571, 45.000000
67.500000, 45.000000
67.571429, 45.000000
67.642857, 45.000000
67.714286, 45.000000
67.785714, 45.000000
67.857143, 45.000000
67.928571, 45.000000
68.000000, 45.000000
68.071429, -1.000000
68.142857, 45.000000
68.214286, 45.000000
68.285714, 45.000000
68.357143, 45.000000
68.428571, 45.000000
68.500000, 45.000000
68.571429, 45.000000
68.642857, 45.000000
68.714286, 45.000000
68.785714, 45.000000
68.857143, -1.000000
68.928571, 45.000000
69.000000, 45.000000
69.071429, 45.000000
69.142857, 45.000000
69.214286, 45.000000
69.285714, 45.000000
69.357143, 45.000000
69.428571, 45.000000
69.500000, 45.000000
69.571429, 45.000000
69.642857, -1.000000
69.714286, 45.000000
69.785714, 45.000000
69.857143, 45.000000
69.928571, 45.000000
70.000000, 45.000000
70.071429, 45.000000
70.142857, 45.000000
70.214286, 45.000000
70.285714, 45.000000
70.357143, 45.000000
70.428571, -1.000000
70.500000, 45.000000
70.571429, 45.000000
70.642857, 45.000000
70.714286, 45.000000
70.785714, 45.000000
70.857143, 45.000000
70.928571, 45.000000
71.000000, 45.000000
71.071429, 45.000000
71.142857, 45.000000
71.214286, 45.000000
71.285714, -1.000000
71.357143, 45.000000
71.428571, 45.000000
71.500000, 45.000000
71.571429, 45.000000
71.642857, 45.000000
71.714286, 45.000000
71.785714, 45.000000
71.857143, 45.000000
71.928571, 45.000000
72.000000, 45.000000
72.071429, -1.000000
72.142857, 45.000000
72.214286, 45.000000
72.285714, 45.000000
72.357143, 45.000000
72.428571, 45.000000
72.500000, 45.000000
72.571429, 45.000000
72.642857, 45.000000
72.714286, 45.000000
72.785714, 45.000000
72.857143, 45.000000
72.928571, -1.000000
73.000000, 45.000000
73.071429, 45.000000
73.142857, 45.000000
73.214286, 45.000000
73.285714, 45.000000
73.357143, 45.000000
73.428571, 45.000000
73.500000, 45.000000
73.571429, 45.000000
73.642857, 45.000000
73.714286, 45.000000
73.785714, 45.000000
73.857143, -1.000000
73.928571, 45.000000
74.000000, 45.000000
74.071429, 45.000000
74.142857, 45.000000
74.214286, 45.000000
74.285714, 45.000000
74.357143, 45.000000
74.428571, 45.000000
74.500000, 45.000000
74.571429, 45.000000
74.642857, 45.000000
74.714286, 45.000000
74.785714, -1.000000
74.857143, 45.000000
74.928571, 45.000000
75.000000, 45.000000
75.071429, 45.000000
75.142857, 45.000000
75.214286, 45.000000
75.285714, 45.000000
75.357143, 45.000000
75.428571, 45.000000
75.500000, 45.000000
75.571429, 45.000000
75.642857, 45.000000
75.714286, 45.000000
75.785714, -1.000000
75.857143, 45.000000
75.928571, 45.000000
76.000000, 45.000000
76.071429, 45.000000
76.142857, 45.000000
76.214286, 45.000000
76.285714, 45.000000
76.357143, 45.000000
76.428571, 45.000000
76.500000, 45.000000
76.571429, 45.000000
76.642857, -1.000000
76.714286, 45.000000
76.785714, 45.000000
76.857143, 45.000000
76.928571, 45.000000
77.000000, 45.000000
77.071429, 45.000000
77.142857, 45.000000
77.214286, 45.000000
77.285714, 45.000000
77.357143, 45.000000
77.428571, 45.000000
77.500000, -1.000000
77.571429, 45.000000
77.642857, 45.000000
77.714286, 45.000000
77.785714, 45.000000
77.857143, 45.000000
77.928571, 45.000000
78.000000, 45.000000
78.071429, 45.000000
78.142857, 45.000000
78.214286, 45.000000
78.285714, 45.000000
78.357143, 45.000000
78.428571, -1.000000
78.500000, 45.000000
78.571429, 45.000000
78.642857, 45.000000
78.714286, 45.000000
78.785714, 45.000000
78.857143, 45.000000
78.928571, 45.000000
79.000000, 45.000000
79.071429, 45.000000
79.142857, 45.000000
79.214286, 45.000000
79.285714, -1.000000
79.357143, 45.000000
79.428571, 45.000000
79.500000, 45.000000
79.571429, 45.000000
79.642857, 45.000000
79.714286, 45.000000
79.785714, 45.000000
79.857143, 45.000000
79.928571, 45.000000
80.000000, 45.000000
80.071429, 45.000000
80.142857, 45.000000
80.214286, -1.000000
80.285714, 45.000000
80.357143, 45.000000
80.428571, 45.000000
80.500000, 45.000000
80.571429, 45.000000
80.642857, 45.000000
80.714286, 45.000000
80.785714, 45.000000
80.857143, 45.000000
80.928571, 45.000000
81.000000, 45.000000
81.071429, -1.000000
81.142857, 45.000000
81.214286, 45.000000
81.285714, 45.000000
81.357143, 45.000000
81.428571, 45.000000
81.500000, 45.000000
81.571429, 45.000000
81.642857, 45.000000
81.714286, 45.000000
81.785714, 45.000000
81.857143, 45.000000
81.928571, -1.000000
82.000000, 45.000000
82.071429, 45.000000
82.142857, 45.000000
82.214286, 45.000000
82.285714, 45.000000
82.357143, 45.000000
82.428571, 45.000000
82.500000, 45.000000
82.571429, 45.000000
82.642857, 45.000000
82.714286, 45.000000
82.785714, 45.000000
82.857143, -1.000000
82.928571, 45.000000
83.000000, 45.000000
83.071429, 45.000000
83.142857, 45.000000
83.214286, 45.000000
83.285714, 45.000000
83.357143, 45.000000
83.428571, 45.000000
83.500000, 45.000000
83.571429, 45.000000
83.642857, 45.000000
83.714286, -1.000000
83.785714, 45.000000
83.857143, 45.000000
83.928571, 45.000000
84.000000, 45.000000
84.071429, 45.000000
84.142857, 45.000000
84.214286, 45.000000
84.285714, 45.000000
84.357143, 45.000000
84.428571, 45.000000
84.500000, 45.000000
84.571429, 45.000000
84.642857, -1.000000
84.714286, 45.000000
84.785714, 45.000000
84.857143, 45.000000
84.928571, 45.000000
85.000000, 45.000000
85.071429, 45.000000
85.142857, 45.000000
85.214286, 45.000000
85.285714, 45.000000
85.357143, 45.000000
85.428571, -1.000000
85.500000, -1.000000
85.571429, -1.000000
85.642857, -1.000000
85.714286, -1.000000
85.785714, -1.000000
85.857143, 45.000000
85.928571, 45.000000
86.000000, -1.000000
86.071429, -1.000000
86.142857, -1.000000
86.214286, 45.000000
86.285714, 45.000000
86.357143, -1.000000
86.428571, 45.000000
86.500000, -1.000000
86.571429, 45.000000
86.642857, -1.000000
86.714286, -1.000000
86.785714, -1.000000
86.857143, -1.000000
86.928571, -1.000000
87.000000, -1.000000
87.071429, -1.000000
87.142857, 45.000000
87.214286, 45.000000
87.285714, -1.000000
87.357143, 45.000000
87.428571, -1.000000
87.500000, 45.000000
87.571429, -1.000000
87.642857, 45.000000
87.714286, 45.000000
87.785714, 45.000000
87.857143, -1.000000
87.928571, 45.000000
88.000000, 45.000000
88.071429, 45.000000
88.142857, 45.000000
88.214286, 45.000000
88.285714, 45.000000
88.357143, 45.000000
88.428571, 45.000000
88.500000, 45.000000
88.571429, 45.000000
88.642857, 45.000000
88.714286, 45.000000
88.785714, 45.000000
88.857143, -1.000000
88.928571, 45.000000
89.000000, 45.000000
89.071429, 45.000000
89.142857, 45.000000
89.214286, 45.000000
89.285714, 45.000000
89.357143, 45.000000
89.428571, 45.000000
89.500000, 45.000000
89.571429, 45.000000
89.642857, 45.000000
89.714286, 45.000000
89.785714, 45.000000
89.857143, 45.000000
89.928571, -1.000000
90.000000, 45.000000
90.071429, 45.000000
90.142857, 45.000000
90.214286, 45.000000
90.285714, 45.000000
90.357143, 45.000000
90.428571, 45.000000
90.500000, 45.000000
90.571429, 45.000000
90.642857, 45.000000
90.714286, 45.000000
90.785714, 45.000000
90.857143, 45.000000
90.928571, 45.000000
91.000000, -1.000000
91.071429, 45.000000
91.142857, 45.000000
91.214286, 45.000000
91.285714, 45.000000
91.357143, 45.000000
91.428571, 45.000000
91.500000, 45.000000
91.571429, 45.000000
91.642857, 45.000000
91.714286, 45.000000
91.785714, 45.000000
91.857143, 45.000000
91.928571, 45.000000
92.000000, 45.000000
92.071429, 45.000000
92.142857, -1.000000
92.214286, 45.000000
92.285714, 45.000000
92.357143, 45.000000
92.428571, 45.000000
92.500000, 45.000000
92.571429, 45.000000
92.642857, 45.000000
92.714286, 45.000000
92.785714, 45.000000
92.857143, 45.000000
92.928571, 45.000000
93.000000, 45.000000
93.071429, 45.000000
93.142857, 45.000000
93.214286, 45.000000
93.285714, -1.000000
93.357143, 45.000000
93.428571, 45.000000
93.500000, 45.000000
93.571429, 45.000000
93.642857, 45.000000
93.714286, 45.000000
93.785714, 45.000000
93.857143, 45.000000
93.928571, 45.000000
94.000000, 45.000000
94.071429, 45.000000
94.142857, 45.000000
94.214286, 45.000000
94.285714, 45.000000
94.357143, 45.000000
94.428571, 45.000000
94.500000, -1.000000
94.571429, 45.000000
94.642857, 45.000000
94.714286, 45.000000
94.785714, 45.000000
94.857143, 45.000000
94.928571, 45.000000
95.000000, 45.000000
95.071429, 45.000000
95.142857, 45.000000
95.214286, 45.000000
95.285714, -1.000000
95.357143, 45.000000
95.428571, 45.000000
95.500000, 45.000000
95.571429, 45.000000
95.642857, 45.000000
95.714286, 45.000000
95.785714, 45.000000
95.857143, 45.000000
95.928571, 45.000000
96.000000, 45.000000
96.071429, 45.000000
96.142857, 45.000000
96.214286, -1.000000
96.285714, 45.000000
96.357143, 45.000000
96.428571, 45.000000
96.500000, 45.000000
96.571429, 45.000000
96.642857, 45.000000
96.714286, 45.000000
96.785714, 45.000000
96.857143, 45.000000
96.928571, 45.000000
97.000000, 45.000000
97.071429, -1.000000
97.142857, 45.000000
97.214286, 45.000000
97.285714, 45.000000
97.357143, 45.000000
97.428571, 45.000000
97.500000, 45.000000
97.571429, 45.000000
97.642857, 45.000000
97.714286, 45.000000
97.785714, 45.000000
97.857143, 45.000000
97.928571, -1.000000
98.000000, 45.000000
98.071429, 45.000000
98.142857, 45.000000
98.214286, 45.000000
98.285714, 45.000000
98.357143, 45.000000
98.428571, 45.000000
98.500000, 45.000000
98.571429, 45.000000
98.642857, 45.000000
98.714286, 45.000000
98.785714, -1.000000
98.857143, 45.000000
98.928571, 45.000000
99.000000, 45.000000
99.071429, 45.000000
99.142857, 45.000000
99.214286, 45.000000
99.285714, 45.000000
99.357143, 45.000000
99.428571, -1.000000
99.500000, 45.000000
99.571429, 45.000000
99.642857, 45.000000
99.714286, 45.000000
99.785714, 45.000000
99.857143, 45.000000
99.928571, 45.000000
100.000000, 45.000000
100.071429, 45.000000
100.142857, 45.000000
100.214286, 45.000000
100.285714, -1.000000
100.357143, 45.000000
100.428571, 45.000000
100.500000, 45.000000
100.571429, 45.000000
100.642857, 45.000000
100.714286, 45.000000
100.785714, 45.000000
100.857143, 45.000000
100.928571, -1.000000
101.000000, 45.000000
101.071429, 45.000000
101.142857, 45.000000
101.214286, 45.000000
101.285714, 45.000000
101.357143, 45.000000
101.428571, 45.000000
101.500000, 45.000000
101.571429, 45.000000
101.642857, 45.000000
101.714286, 45.000000
101.785714, 45.000000
101.857143, -1.000000
101.928571, 45.000000
102.000000, 45.000000
102.071429, 45.000000
102.142857, 45.000000
102.214286, 45.000000
102.285714, 45.000000
102.357143, 45.000000
102.428571, 45.000000
102.500000, 45.000000
102.571429, 45.000000
102.642857, 45.000000
102.714286, 45.000000
102.785714, -1.000000
102.857143, 45.000000
102.928571, 45.000000
103.000000, 45.000000
103.071429, 45.000000
103.142857, 45.000000
103.214286, 45.000000
103.285714, 45.000000
103.357143, 45.000000
103.428571, 45.000000
103.500000, 45.000000
103.571429, -1.000000
103.642857, 45.000000
103.714286, 45.000000
103.785714, 45.000000
103.857143, 45.000000
103.928571, 45.000000
104.000000, 45.000000
104.071429, 45.000000
104.142857, 45.000000
104.214286, 45.000000
104.285714, 45.000000
104.357143, 45.000000
104.428571, 45.000000
104.500000, 45.000000
104.571429, 45.000000
104.642857, -1.000000
104.714286, 45.000000
104.785714, 45.000000
104.857143, 45.000000
104.928571, 45.000000
105.000000, 45.000000
105.071429, 45.000000
105.142857, 45.000000
105.214286, 45.000000
105.285714, 45.000000
105.357143, 45.000000
105.428571, 45.000000
105.500000, 45.000000
105.571429, -1.000000
105.642857, 45.000000
105.714286, 45.000000
105.785714, 45.000000
105.857143, 45.000000
105.928571, 45.000000
106.000000, 45.000000
106.071429, 45.000000
106.142857, 45.000000
106.214286, 45.000000
106.285714, 45.000000
106.357143, 45.000000
106.428571, 45.000000
106.500000, -1.000000
106.571429, 45.000000
106.642857, 45.000000
106.714286, 45.000000
106.785714, 45.000000
106.857143, 45.000000
106.928571, 45.000000
107.000000, 45.000000
107.071429, 45.000000
107.142857, 45.000000
107.214286, 45.000000
107.285714, 45.000000
107.357143, 45.000000
107.428571, 45.000000
107.500000, 45.000000
107.571429, 45.000000
107.642857, 45.000000
107.714286, -1.000000
107.785714, 45.000000
107.857143, 45.000000
107.928571, 45.000000
108.000000, 45.000000
108.071429, 45.000000
108.142857, 45.000000
108.214286, 45.000000
108.285714, 45.000000
108.357143, 45.000000
108.428571, 45.000000
108.500000, 45.000000
108.571429, -1.000000
108.642857, 45.000000
108.714286, 45.000000
108.785714, 45.000000
108.857143, 45.000000
108.928571, 45.000000
109.000000, 45.000000
109.071429, 45.000000
109.142857, 45.000000
109.214286, 45.000000
109.285714, 45.000000
109.357143, 45.000000
109.428571, 45.000000
109.500000, -1.000000
109.571429, 45.000000
109.642857, 45.000000
109.714286, 45.000000
109.785714, 45.000000
109.857143, 45.000000
109.928571, 45.000000
110.000000, 45.000000
110.071429, 45.000000
110.142857, 45.000000
110.214286, 45.000000
110.285714, 45.000000
110.357143, 45.000000
110.428571, -1.000000
110.500000, 45.000000
110.571429, 45.000000
110.642857, 45.000000
110.714286, 45.000000
110.785714, 45.000000
110.857143, 45.000000
110.928571, 45.000000
111.000000, 45.000000
111.071429, 45.000000
111.142857, 45.000000
111.214286, 45.000000
111.285714, 45.000000
111.357143, 45.000000
111.428571, 45.000000
111.500000, 45.000000
111.571429, 45.000000
111.642857, -1.000000
111.714286, 45.000000
111.785714, 45.000000
111.857143, 45.000000
111.928571, 45.000000
112.000000, 45.000000
112.071429, 45.000000
112.142857, 45.000000
112.214286, 45.000000
112.285714, 45.000000
112.357143, 45.000000
112.428571, 45.000000
112.500000, 45.000000
112.571429, 45.000000
112.642857, 45.000000
112.714286, 45.000000
112.785714, 45.000000
112.857143, -1.000000
112.928571, 45.000000
113.000000, 45.000000
113.071429, 45.000000
113.142857, 45.000000
113.214286, 45.000000
113.285714, 45.000000
113.357143, 45.000000
113.428571, 45.000000
113.500000, 45.000000
113.571429, 45.000000
113.642857, 45.000000
113.714286, 45.000000
113.785714, 45.000000
113.857143, 45.000000
113.928571, -1.000000
114.000000, 45.000000
114.071429, 45.000000
114.142857, 45.000000
114.214286, 45.000000
114.285714, 45.000000
114.357143, 45.000000
114.428571, 45.000000
114.500000, 45.000000
114.571429, 45.000000
114.642857, 45.000000
114.714286, 45.000000
114.785714, 45.000000
114.857143, 45.000000
114.928571, 45.000000
115.000000, 45.000000
115.071429, -1.000000
115.142857, 45.000000
115.214286, 45.000000
115.285714, 45.000000
115.357143, 45.000000
115.428571, 45.000000
115.500000, 45.000000
115.571429, 45.000000
115.642857, 45.000000
115.714286, 45.000000
115.785714, 45.000000
115.857143, -1.000000
115.928571, 45.000000
116.000000, 45.000000
116.071429, 45.000000
116.142857, 45.000000
116.214286, 45.000000
116.285714, 45.000000
116.357143, 45.000000
116.428571, 45.000000
116.500000, 45.000000
116.571429, 45.000000
116.642857, -1.000000
116.714286, 45.000000
116.785714, 45.000000
116.857143, 45.000000
116.928571, 45.000000
117.000000, 45.000000
117.071429, 45.000000
117.142857, 45.000000
117.214286, 45.000000
117.285714, 45.000000
117.357143, 45.000000
117.428571, -1.000000
117.500000, 45.000000
117.571429, 45.000000
117.642857, 45.000000
117.714286, 45.000000
117.785714, 45.000000
117.857143, 45.000000
117.928571, 45.000000
118.000000, 45.000000
118.071429, 45.000000
118.142857, 45.000000
118.214286, 45.000000
118.285714, -1.000000
118.357143, 45.000000
118.428571, 45.000000
118.500000, 45.000000
118.571429, 45.000000
118.642857, 45.000000
118.714286, 45.000000
118.785714, 45.000000
118.857143, 45.000000
118.928571, 45.000000
119.000000, 45.000000
119.071429, 45.000000
119.142857, -1.000000
119.214286, 45.000000
119.285714, 45.000000
119.357143, 45.000000
119.428571, 45.000000
119.500000, 45.000000
119.571429, 45.000000
119.642857, 45.000000
119.714286, 45.000000
119.785714, 45.000000
119.857143, 45.000000
119.928571, -1.000000
120.000000, 45.000000
120.071429, 45.000000
120.142857, 45.000000
120.214286, 45.000000
120.285714, 45.000000
120.357143, 45.000000
120.428571, 45.000000
120.500000, 45.000000
120.571429, 45.000000
120.642857, 45.000000
120.714286, 45.000000
120.785714, -1.000000
120.857143, 45.000000
120.928571, 45.000000
121.000000, 45.000000
121.071429, 45.000000
121.142857, 45.000000
121.214286, 45.000000
121.285714, 45.000000
121.357143, 45.000000
121.428571, 45.000000
121.500000, 45.000000
121.571429, -1.000000
121.642857, 45.000000
121.714286, 45.000000
121.785714, 45.000000
121.857143, 45.000000
121.928571, 45.000000
122.000000, 45.000000
122.071429, 45.000000
122.142857, 45.000000
122.214286, 45.000000
122.285714, 45.000000
122.357143, 45.000000
122.428571, -1.000000
122.500000, 45.000000
122.571429, 45.000000
122.642857, 45.000000
122.714286, 45.000000
122.785714, 45.000000
122.857143, 45.000000
122.928571, 45.000000
123.000000, 45.000000
123.071429, 45.000000
123.142857, 45.000000
123.214286, 45.000000
123.285714, 45.000000
123.357143, -1.000000
123.428571, 45.000000
123.500000, 45.000000
123.571429, 45.000000
123.642857, 45.000000
123.714286, 45.000000
123.785714, 45.000000
123.857143, 45.000000
123.928571, 45.000000
124.000000, 45.000000
124.071429, 45.000000
124.142857, 45.000000
124.214286, -1.000000
124.285714, 45.000000
124.357143, 45.000000
124.428571, 45.000000
124.500000, 45.000000
124.571429, 45.000000
124.642857, 45.000000
124.714286, 45.000000
124.785714, 45.000000
124.857143, 45.000000
124.928571, 45.000000
125.000000, 45.000000
125.071429, -1.000000
125.142857, 45.000000
125.214286, 45.000000
125.285714, 45.000000
125.357143, 45.000000
125.428571, 45.000000
125.500000, 45.000000
125.571429, 45.000000
125.642857, 45.000000
125.714286, 45.000000
125.785714, 45.000000
125.857143, -1.000000
125.928571, 45.000000
126.000000, 45.000000
126.071429, 45.000000
126.142857, 45.000000
126.214286, 45.000000
126.285714, 45.000000
126.357143, 45.000000
126.428571, 45.000000
126.500000, 45.000000
126.571429, 45.000000
126.642857, 45.000000
126.714286, -1.000000
126.785714, 45.000000
126.857143, 45.000000
126.928571, 45.000000
127.000000, 45.000000
127.071429, 45.000000
127.142857, 45.000000
127.214286, 45.000000
127.285714, 45.000000
127.357143, 45.000000
127.428571, 45.000000
127.500000, 45.000000
127.571429, 47.000000
127.642857, -1.000000
127.714286, 47.000000
127.785714, 47.000000
127.857143, 47.000000
127.928571, 47.000000
128.000000, 47.000000
128.071429, 47.000000
128.142857, 47.000000
128.214286, 47.000000
128.285714, 47.000000
128.357143, 47.000000
128.428571, 47.000000
128.500000, 47.000000
128.571429, 47.000000
128.642857, 47.000000
128.714286, 47.000000
128.785714, -1.000000
128.857143, 47.000000
128.928571, 47.000000
129.000000, 47.000000
129.071429, 47.000000
129.142857, 47.000000
129.214286, 47.000000
129.285714, 47.000000
129.357143, 47.000000
129.428571, 47.000000
129.500000, 47.000000
129.571429, 47.000000
129.642857, 47.000000
129.714286, 47.000000
129.785714, 47.000000
129.857143, 47.000000
129.928571, -1.000000
130.000000, 47.000000
130.071429, 47.000000
130.142857, 47.000000
130.214286, 47.000000
130.285714, 47.000000
130.357143, 47.000000
130.428571, 47.000000
130.500000, 47.000000
130.571429, 47.000000
130.642857, 47.000000
130.714286, 47.000000
130.785714, 47.000000
130.857143, 47.000000
130.928571, 47.000000
131.000000, 47.000000
131.071429, -1.000000
131.142857, 47.000000
131.214286, 47.000000
131.285714, 47.000000
131.357143, 47.000000
131.428571, 47.000000
131.500000, 47.000000
131.571429, 47.000000
131.642857, 47.000000
131.714286, 47.000000
131.785714, 47.000000
131.857143, 47.000000
131.928571, 47.000000
132.000000, 47.000000
132.071429, 47.000000
132.142857, -1.000000
132.214286, 47.000000
132.285714, 47.000000
132.357143, 47.000000
132.428571, 47.000000
132.500000, 47.000000
132.571429, 47.000000
132.642857, 47.000000
132.714286, 47.000000
132.785714, 47.000000
132.857143, 47.000000
132.928571, 47.000000
133.000000, 47.000000
133.071429, 47.000000
133.142857, 47.000000
133.214286, 47.000000
133.285714, -1.000000
133.357143, 47.000000
133.428571, 47.000000
133.500000, 47.000000
133.571429, 47.000000
133.642857, 47.000000
133.714286, 47.000000
133.785714, 47.000000
133.857143, 47.000000
133.928571, 47.000000
134.000000, 47.000000
134.071429, 47.000000
134.142857, 47.000000
134.214286, 47.000000
134.285714, 47.000000
134.357143, 47.000000
134.428571, -1.000000
134.500000, 47.000000
134.571429, 47.000000
134.642857, 47.000000
134.714286, 47.000000
134.785714, 47.000000
134.857143, 47.000000
134.928571, 47.000000
135.000000, 47.000000
135.071429, 47.000000
135.142857, 47.000000
135.214286, 47.000000
135.285714, 47.000000
135.357143, 47.000000
135.428571, 47.000000
135.500000, -1.000000
135.571429, 47.000000
135.642857, 47.000000
135.714286, 47.000000
135.785714, 47.000000
135.857143, 47.000000
135.928571, 47.000000
136.000000, 47.000000
136.071429, 47.000000
136.142857, 47.000000
136.214286, 47.000000
136.285714, 47.000000
136.357143, 47.000000
136.428571, 47.000000
136.500000, -1.000000
136.571429, 47.000000
136.642857, 47.000000
136.714286, 47.000000
136.785714, 47.000000
136.857143, 47.000000
136.928571, 47.000000
137.000000, 47.000000
137.071429, 47.000000
137.142857, 47.000000
137.214286, 47.000000
137.285714, 47.000000
137.357143, 47.000000
137.428571, -1.000000
137.500000, 47.000000
137.571429, 47.000000
137.642857, 47.000000
137.714286, 47.000000
137.785714, 47.000000
137.857143, 47.000000
137.928571, 47.000000
138.000000, 47.000000
138.071429, 47.000000
138.142857, 47.000000
138.214286, 47.000000
138.285714, 47.000000
138.357143, 47.000000
138.428571, 47.000000
138.500000, -1.000000
138.571429, 47.000000
138.642857, 47.000000
138.714286, 47.000000
138.785714, 47.000000
138.857143, 47.000000
138.928571, 47.000000
139.000000, 47.000000
139.071429, 47.000000
139.142857, 47.000000
139.214286, 47.000000
139.285714, 47.000000
139.357143, 47.000000
139.428571, 47.000000
139.500000, 47.000000
139.571429, -1.000000
139.642857, 47.000000
139.714286, 47.000000
139.785714, 47.000000
139.857143, 47.000000
139.928571, 47.000000
140.000000, 47.000000
140.071429, 47.000000
140.142857, 47.000000
140.214286, 47.000000
140.285714, 47.000000
140.357143, 47.000000
140.428571, 47.000000
140.500000, 47.000000
140.571429, 47.000000
140.642857, -1.000000
140.714286, 47.000000
140.785714, 47.000000
140.857143, 47.000000
140.928571, 47.000000
141.000000, 47.000000
141.071429, 47.000000
141.142857, 47.000000
141.214286, 47.000000
141.285714, 47.000000
141.357143, 47.000000
141.428571, 47.000000
141.500000, 47.000000
141.571429, 47.000000
141.642857, 47.000000
141.714286, -1.000000
141.785714, 47.000000
141.857143, 47.000000
141.928571, 47.000000
142.000000, 47.000000
142.071429, 47.000000
142.142857, 47.000000
142.214286, 47.000000
142.285714, 47.000000
142.357143, 47.000000
142.428571, 47.000000
142.500000, 47.000000
142.571429, 47.000000
142.642857, 47.000000
142.714286, 47.000000
142.785714, -1.000000
142.857143, -1.000000
142.928571, -1.000000
143.000000, 47.000000
143.071429, -1.000000
143.142857, 47.000000
143.214286, -1.000000
143.285714, 47.000000
143.357143, -1.000000
143.428571, -1.000000
143.500000, -1.000000
143.571429, -1.000000
143.642857, -1.000000
143.714286, 47.000000
143.785714, 47.000000
143.857143, -1.000000
143.928571, 47.000000
144.000000, -1.000000
144.071429, 47.000000
144.142857, -1.000000
144.214286, 47.000000
144.285714, -1.000000
144.357143, 47.000000
144.428571, -1.000000
144.500000, 47.000000
144.571429, -1.000000
144.642857, -1.000000
144.714286, -1.000000
144.785714, -1.000000
144.857143, -1.000000
144.928571, 47.000000
145.000000, 47.000000
145.071429, -1.000000
145.142857, -1.000000
145.214286, 47.000000
145.285714, -1.000000
145.357143, 47.000000
145.428571, -1.000000
145.500000, 47.000000
145.571429, -1.000000
145.642857, 47.000000
145.714286, -1.000000
145.785714, -1.000000
145.857143, 47.000000
145.928571, -1.000000
146.000000, -1.000000
146.071429, -1.000000
146.142857, 47.000000
146.214286, 47.000000
146.285714, 47.000000
146.357143, 47.000000
146.428571, 47.000000
146.500000, 47.000000
146.571429, 47.000000
146.642857, 47.000000
146.714286, 47.000000
146.785714, 47.000000
146.857143, 47.000000
146.928571, -1.000000
147.000000, 47.000000
147.071429, 47.000000
147.142857, 47.000000
147.214286, 47.000000
147.285714, 47.000000
147.357143, 47.000000
147.428571, 47.000000
147.500000, 47.000000
147.571429, 47.000000
147.642857, 47.000000
147.714286, 47.000000
147.785714, 47.000000
147.857143, 47.000000
147.928571, 47.000000
148.000000, -1.000000
148.071429, 47.000000
148.142857, 47.000000
148.214286, 47.000000
148.285714, 47.000000
148.357143, 47.000000
148.428571, 47.000000
148.500000, 47.000000
148.571429, 47.000000
148.642857, 47.000000
148.714286, 47.000000
148.785714, 47.000000
148.857143, 47.000000
148.928571, 47.000000
149.000000, 47.000000
149.071429, -1.000000
149.142857, 47.000000
149.214286, 47.000000
149.285714, 47.000000
149.357143, 47.000000
149.428571, 47.000000
149.500000, 47.000000
149.571429, 47.000000
149.642857, 47.000000
149.714286, 47.000000
149.785714, 47.000000
149.857143, 47.000000
149.928571, 47.000000
150.000000, 47.000000
150.071429, 47.000000
150.142857, -1.000000
150.214286, 47.000000
150.285714, 47.000000
150.357143, 47.000000
150.428571, 47.000000
150.500000, 47.000000
150.571429, 47.000000
150.642857, 47.000000
150.714286, 47.000000
150.785714, 47.000000
150.857143, 47.000000
150.928571, 47.000000
151.000000, -1.000000
151.071429, 47.000000
151.142857, 47.000000
151.214286, 47.000000
151.285714, 47.000000
151.357143, 47.000000
151.428571, 47.000000
151.500000, 47.000000
151.571429, 47.000000
151.642857, 47.000000
151.714286, 47.000000
151.785714, 47.000000
151.857143, 47.000000
151.928571, -1.000000
152.000000, 47.000000
152.071429, 47.000000
152.142857, 47.000000
152.214286, 47.000000
152.285714, 47.000000
152.357143, 47.000000
152.428571, 47.000000
152.500000, 47.000000
152.571429, 47.000000
152.642857, 47.000000
152.714286, 47.000000
152.785714, 47.000000
152.857143, -1.000000
152.928571, 47.000000
153.000000, 47.000000
153.071429, 47.000000
153.142857, 47.000000
153.214286, 47.000000
153.285714, 47.000000
153.357143, 47.000000
153.428571, 47.000000
153.500000, 47.000000
153.571429, 47.000000
153.642857, 47.000000
153.714286, -1.000000
153.785714, 47.000000
153.857143, 47.000000
153.928571, 47.000000
154.000000, 47.000000
154.071429, 47.000000
154.142857, 47.000000
154.214286, 47.000000
154.285714, 47.000000
154.357143, 47.000000
154.428571, 47.000000
154.500000, 47.000000
154.571429, 47.000000
154.642857, -1.000000
154.714286, 47.000000
154.785714, 47.000000
154.857143, 47.000000
154.928571, 47.000000
155.000000, 47.000000
155.071429, 47.000000
155.142857, 47.000000
155.214286, 47.000000
155.285714, 47.000000
155.357143, 47.000000
155.428571, -1.000000
155.500000, 47.000000
155.571429, 47.000000
155.642857, 47.000000
155.714286, 47.000000
155.785714, 47.000000
155.857143, 47.000000
155.928571, 47.000000
156.000000, 47.000000
156.071429, 47.000000
156.142857, 47.000000
156.214286, 47.000000
156.285714, 47.000000
156.357143, 47.000000
156.428571, -1.000000
156.500000, 47.000000
156.571429, 47.000000
156.642857, 47.000000
156.714286, 47.000000
156.785714, 47.000000
156.857143, 47.000000
156.928571, 47.000000
157.000000, 47.000000
157.071429, 47.000000
157.142857, 47.000000
157.214286, 47.000000
157.285714, 47.000000
157.357143, 47.000000
157.428571, 47.000000
157.500000, -1.000000
157.571429, 47.000000
157.642857, 47.000000
157.714286, 47.000000
157.785714, 47.000000
157.857143, 47.000000
157.928571, 47.000000
158.000000, 47.000000
158.071429, 47.000000
158.142857, 47.000000
158.214286, 47.000000
158.285714, 47.000000
158.357143, 47.000000
158.428571, 47.000000
158.500000, 47.000000
158.571429, -1.000000
158.642857, 47.000000
158.714286, 47.000000
158.785714, 47.000000
158.857143, 47.000000
158.928571, 47.000000
159.000000, 47.000000
159.071429, 47.000000
159.142857, 47.000000
159.214286, 47.000000
159.285714, 47.000000
159.357143, 47.000000
159.428571, 47.000000
159.500000, 47.000000
159.571429, 47.000000
159.642857, -1.000000
159.714286, 47.000000
159.785714, 47.000000
159.857143, 47.000000
159.928571, 47.000000
160.000000, 47.000000
160.071429, 47.000000
160.142857, 47.000000
160.214286, 47.000000
160.285714, 47.000000
160.357143, 47.000000
160.428571, 47.000000
160.500000, 47.000000
160.571429, 47.000000
160.642857, 47.000000
160.714286, 47.000000
160.785714, -1.000000
160.857143, 47.000000
160.928571, 47.000000
161.000000, 47.000000
161.071429, 47.000000
161.142857, 47.000000
161.214286, 47.000000
161.285714, 47.000000
161.357143, 47.000000
161.428571, 47.000000
161.500000, 47.000000
161.571429, 47.000000
161.642857, 47.000000
161.714286, 47.000000
161.785714, 47.000000
161.857143, -1.000000
161.928571, 47.000000
162.000000, 47.000000
162.071429, 47.000000
162.142857, 47.000000
162.214286, 47.000000
162.285714, 47.000000
162.357143, 47.000000
162.428571, 47.000000
162.500000, 47.000000
162.571429, 47.000000
162.642857, 47.000000
162.714286, 47.000000
162.785714, 47.000000
162.857143, 47.000000
162.928571, -1.000000
163.000000, 47.000000
163.071429, 47.000000
163.142857, 47.000000
163.214286, 47.000000
163.285714, 47.000000
163.357143, 47.000000
163.428571, 47.000000
163.500000, 47.000000
163.571429, 47.000000
163.642857, 47.000000
163.714286, 47.000000
163.785714, 47.000000
163.857143, 47.000000
163.928571, 47.000000
164.000000, 47.000000
164.071429, 47.000000
164.142857, -1.000000
164.214286, 47.000000
164.285714, 47.000000
164.357143, 47.000000
164.428571, 47.000000
164.500000, 47.000000
164.571429, 47.000000
164.642857, 47.000000
164.714286, 47.000000
164.785714, 47.000000
164.857143, 47.000000
164.928571, 47.000000
165.000000, 47.000000
165.071429, 47.000000
165.142857, 47.000000
165.214286, 47.000000
165.285714, 47.000000
165.357143, -1.000000
165.428571, 47.000000
165.500000, 47.000000
165.571429, 47.000000
165.642857, 47.000000
165.714286, 47.000000
165.785714, 47.000000
165.857143, 47.000000
165.928571, 47.000000
166.000000, 47.000000
166.071429, 47.000000
166.142857, 47.000000
166.214286, 47.000000
166.285714, 47.000000
166.357143, 47.000000
166.428571, -1.000000
166.500000, 47.000000
166.571429, 47.000000
166.642857, 47.000000
166.714286, 47.000000
166.785714, 47.000000
166.857143, 47.000000
166.928571, 47.000000
167.000000, 47.000000
167.071429, 47.000000
167.142857, 47.000000
167.214286, 47.000000
167.285714, 47.000000
167.357143, 47.000000
167.428571, 47.000000
167.500000, 47.000000
167.571429, -1.000000
167.642857, 47.000000
167.714286, 47.000000
167.785714, 47.000000
167.857143, 47.000000
167.928571, 47.000000
168.000000, 47.000000
168.071429, 47.000000
168.142857, 47.000000
168.214286, 47.000000
168.285714, 47.000000
168.357143, 47.000000
168.428571, 47.000000
168.500000, 47.000000
168.571429, 47.000000
168.642857, 47.000000
168.714286, 47.000000
168.785714, -1.000000
168.857143, 47.000000
168.928571, 47.000000
169.000000, 47.000000
169.071429, 47.000000
169.142857, 47.000000
169.214286, 47.000000
169.285714, 47.000000
169.357143, 47.000000
169.428571, 47.000000
169.500000, 47.000000
169.571429, 47.000000
169.642857, 47.000000
169.714286, 47.000000
169.785714, 47.000000
169.857143, 47.000000
169.928571, 47.000000
170.000000, -1.000000
170.071429, 47.000000
170.142857, 47.000000
170.214286, 47.000000
170.285714, 47.000000
170.357143, 47.000000
170.428571, 47.000000
170.500000, 47.000000
170.571429, 47.000000
170.642857, 47.000000
170.714286, 47.000000
170.785714, 47.000000
170.857143, 47.000000
170.928571, 47.000000
171.000000, 47.000000
171.071429, 47.000000
171.142857, 47.000000
171.214286, -1.000000
171.285714, 47.000000
171.357143, 47.000000
171.428571, 47.000000
171.500000, 47.000000
171.571429, 47.000000
171.642857, 47.000000
171.714286, 47.000000
171.785714, 47.000000
171.857143, 47.000000
171.928571, 47.000000
172.000000, 47.000000
172.071429, 47.000000
172.142857, 47.000000
172.214286, 47.000000
172.285714, 47.000000
172.357143, -1.000000
172.428571, 47.000000
172.500000, 47.000000
172.571429, 47.000000
172.642857, 47.000000
172.714286, 47.000000
172.785714, 47.000000
172.857143, 47.000000
172.928571, 47.000000
173.000000, 47.000000
173.071429, 47.000000
173.142857, 47.000000
173.214286, 47.000000
173.285714, -1.000000
173.357143, 47.000000
173.428571, 47.000000
173.500000, 47.000000
173.571429, 47.000000
173.642857, 47.000000
173.714286, 47.000000
173.785714, 47.000000
173.857143, 47.000000
173.928571, 47.000000
174.000000, 47.000000
174.071429, 47.000000
174.142857, 47.000000
174.214286, 47.000000
174.285714, 47.000000
174.357143, -1.000000
174.428571, 47.000000
174.500000, 47.000000
174.571429, 47.000000
174.642857, 47.000000
174.714286, 47.000000
174.785714, 47.000000
174.857143, 47.000000
174.928571, 47.000000
175.000000, 47.000000
175.071429, 47.000000
175.142857, 47.000000
175.214286, 47.000000
175.285714, -1.000000
175.357143, 47.000000
175.428571, 47.000000
175.500000, 47.000000
175.571429, 47.000000
175.642857, 47.000000
175.714286, 47.000000
175.785714, 47.000000
175.857143, 47.000000
175.928571, 47.000000
176.000000, 47.000000
176.071429, 47.000000
176.142857, 47.000000
176.214286, 47.000000
176.285714, -1.000000
176.357143, 47.000000
176.428571, 47.000000
176.500000, 47.000000
176.571429, 47.000000
176.642857, 47.000000
176.714286, 47.000000
176.785714, 47.000000
176.857143, 47.000000
176.928571, 47.000000
177.000000, 47.000000
177.071429, 47.000000
177.142857, 47.000000
177.214286, 47.000000
177.285714, 47.000000
177.357143, 47.000000
177.428571, 47.000000
177.500000, -1.000000
177.571429, 47.000000
177.642857, 47.000000
177.714286, 47.000000
177.785714, 47.000000
177.857143, 47.000000
177.928571, 47.000000
178.000000, 47.000000
178.071429, 47.000000
178.142857, 47.000000
178.214286, 47.000000
178.285714, 47.000000
178.357143, 47.000000
178.428571, 47.000000
178.500000, 47.000000
178.571429, 47.000000
178.642857, -1.000000
178.714286, 47.000000
178.785714, 47.000000
178.857143, 47.000000
178.928571, 47.000000
179.000000, 47.000000
179.071429, 47.000000
179.142857, 47.000000
179.214286, 47.000000
179.285714, 47.000000
179.357143, 47.000000
179.428571, 47.000000
179.500000, 47.000000
179.571429, 47.000000
179.642857, 47.000000
179.714286, 47.000000
179.785714, -1.000000
179.857143, 47.000000
179.928571, 47.000000
180.000000, 47.000000
180.071429, 47.000000
180.142857, 47.000000
180.214286, 47.000000
180.285714, 47.000000
180.357143, 47.000000
180.428571, 47.000000
180.500000, 47.000000
180.571429, 47.000000
180.642857, 47.000000
180.714286, 47.000000
180.785714, 47.000000
180.857143, 47.000000
180.928571, -1.000000
181.000000, 47.000000
181.071429, 47.000000
181.142857, 47.000000
181.214286, 47.000000
181.285714, 47.000000
181.357143, 47.000000
181.428571, 47.000000
181.500000, 47.000000
181.571429, 47.000000
181.642857, 47.000000
181.714286, 47.000000
181.785714, 47.000000
181.857143, 47.000000
181.928571, 47.000000
182.000000, 47.000000
182.071429, 47.000000
182.142857, -1.000000
182.214286, 47.000000
182.285714, 47.000000
182.357143, 47.000000
182.428571, 47.000000
182.500000, 47.000000
182.571429, 47.000000
182.642857, 47.000000
182.714286, 47.000000
182.785714, 47.000000
182.857143, 47.000000
182.928571, 47.000000
183.000000, 47.000000
183.071429, 47.000000
183.142857, -1.000000
183.214286, 47.000000
183.285714, 47.000000
183.357143, 47.000000
183.428571, 47.000000
183.500000, 47.000000
183.571429, 47.000000
183.642857, 47.000000
183.714286, 47.000000
183.785714, 47.000000
183.857143, 47.000000
183.928571, 47.000000
184.000000, -1.000000
184.071429, 47.000000
184.142857, 47.000000
184.214286, 47.000000
184.285714, 47.000000
184.357143, 47.000000
184.428571, 47.000000
184.500000, 47.000000
184.571429, 47.000000
184.642857, 47.000000
184.714286, 47.000000
184.785714, 47.000000
184.857143, 47.000000
184.928571, -1.000000
185.000000, 47.000000
185.071429, 47.000000
185.142857, 47.000000
185.214286, 47.000000
185.285714, 47.000000
185.357143, 47.000000
185.428571, 47.000000
185.500000, 47.000000
185.571429, 47.000000
185.642857, 47.000000
185.714286, 47.000000
185.785714, 47.000000
185.857143, -1.000000
185.928571, 47.000000
186.000000, 47.000000
186.071429, 47.000000
186.142857, 47.000000
186.214286, 47.000000
186.285714, 47.000000
186.357143, 47.000000
186.428571, 47.000000
186.500000, 47.000000
186.571429, 47.000000
186.642857, 47.000000
186.714286, 47.000000
186.785714, -1.000000
186.857143, 47.000000
186.928571, 47.000000
187.000000, 47.000000
187.071429, 47.000000
187.142857, 47.000000
187.214286, 47.000000
187.285714, 47.000000
187.357143, 47.000000
187.428571, 47.000000
187.500000, 47.000000
187.571429, 47.000000
187.642857, -1.000000
187.714286, 47.000000
187.785714, 47.000000
187.857143, 47.000000
187.928571, 47.000000
188.000000, 47.000000
188.071429, 47.000000
188.142857, 47.000000
188.214286, 47.000000
188.285714, 47.000000
188.357143, 47.000000
188.428571, 47.000000
188.500000, 47.000000
188.571429, -1.000000
188.642857, 47.000000
188.714286, 47.000000
188.785714, 47.000000
188.857143, 47.000000
188.928571, 47.000000
189.000000, 47.000000
189.071429, 47.000000
189.142857, 47.000000
189.214286, 47.000000
189.285714, 47.000000
189.357143, 47.000000
189.428571, 47.000000
189.500000, -1.000000
189.571429, 47.000000
189.642857, 47.000000
189.714286, 47.000000
189.785714, 47.000000
189.857143, 47.000000
189.928571, 47.000000
190.000000, 47.000000
190.071429, 47.000000
190.142857, 47.000000
190.214286, 47.000000
190.285714, -1.000000
190.357143, 47.000000
190.428571, 47.000000
190.500000, 47.000000
190.571429, 47.000000
190.642857, 47.000000
190.714286, 47.000000
190.785714, 47.000000
190.857143, 47.000000
190.928571, 47.000000
191.000000, 47.000000
191.071429, 47.000000
191.142857, 47.000000
191.214286, -1.000000
191.285714, 47.000000
191.357143, 47.000000
191.428571, 47.000000
191.500000, 47.000000
191.571429, 47.000000
191.642857, 47.000000
191.714286, 47.000000
191.785714, 47.000000
191.857143, 47.000000
191.928571, 47.000000
192.000000, 47.000000
192.071429, -1.000000
192.142857, 47.000000
192.214286, 47.000000
192.285714, 47.000000
192.357143, 47.000000
192.428571, 47.000000
192.500000, 47.000000
192.571429, 47.000000
192.642857, 47.000000
192.714286, 47.000000
192.785714, 47.000000
192.857143, 47.000000
192.928571, 47.000000
193.000000, -1.000000
193.071429, 47.000000
193.142857, 47.000000
193.214286, 47.000000
193.285714, 47.000000
193.357143, 47.000000
193.428571, 47.000000
193.500000, 47.000000
193.571429, 47.000000
193.642857, 47.000000
193.714286, 47.000000
193.785714, -1.000000
193.857143, 47.000000
193.928571, 47.000000
194.000000, 47.000000
194.071429, 47.000000
194.142857, 47.000000
194.214286, 47.000000
194.285714, 47.000000
194.357143, 47.000000
194.428571, 47.000000
194.500000, 47.000000
194.571429, 47.000000
194.642857, -1.000000
194.714286, 47.000000
194.785714, 47.000000
194.857143, 47.000000
194.928571, 47.000000
195.000000, 47.000000
195.071429, 47.000000
195.142857, 47.000000
195.214286, 47.000000
195.285714, 47.000000
195.357143, 47.000000
195.428571, 47.000000
195.500000, 47.000000
195.571429, 47.000000
195.642857, -1.000000
195.714286, 47.000000
195.785714, 47.000000
195.857143, 47.000000
195.928571, 47.000000
196.000000, 47.000000
196.071429, 47.000000
196.142857, 47.000000
196.214286, 47.000000
196.285714, 47.000000
196.357143, 47.000000
196.428571, 47.000000
196.500000, -1.000000
196.571429, 47.000000
196.642857, 47.000000
196.714286, 47.000000
196.785714, 47.000000
196.857143, 47.000000
196.928571, 47.000000
197.000000, 47.000000
197.071429, 47.000000
197.142857, 47.000000
197.214286, 47.000000
197.285714, 47.000000
197.357143, -1.000000
197.428571, 47.000000
197.500000, 47.000000
197.571429, 47.000000
197.642857, 47.000000
197.714286, 47.000000
197.785714, 47.000000
197.857143, 47.000000
197.928571, 47.000000
198.000000, 47.000000
198.071429, 47.000000
198.142857, 47.000000
198.214286, -1.000000
198.285714, 47.000000
198.357143, 47.000000
198.428571, 47.000000
198.500000, 47.000000
198.571429, 47.000000
198.642857, 47.000000
198.714286, 47.000000
198.785714, 47.000000
198.857143, 47.000000
198.928571, 47.000000
199.000000, 47.000000
199.071429, 47.000000
199.142857, 47.000000
199.214286, 47.000000
199.285714, -1.000000
199.357143, 47.000000
199.428571, 47.000000
199.500000, 47.000000
199.571429, 47.000000
199.642857, 47.000000
199.714286, 47.000000
199.785714, 47.000000
199.857143, 47.000000
199.928571, 47.000000
200.000000, 47.000000
200.071429, 47.000000
200.142857, 47.000000
200.214286, 47.000000
200.285714, 47.000000
200.357143, -1.000000
200.428571, 47.000000
200.500000, 47.000000
200.571429, 47.000000
200.642857, 47.000000
200.714286, 47.000000
200.785714, 47.000000
200.857143, 47.000000
200.928571, 47.000000
201.000000, 47.000000
201.071429, 47.000000
201.142857, 47.000000
201.214286, 47.000000
201.285714, 47.000000
201.357143, 47.000000
201.428571, -1.000000
201.500000, 47.000000
201.571429, 47.000000
201.642857, 47.000000
201.714286, 47.000000
201.785714, 47.000000
201.857143, 47.000000
201.928571, 47.000000
202.000000, 47.000000
202.071429, 47.000000
202.142857, 47.000000
202.214286, 47.000000
202.285714, 47.000000
202.357143, 47.000000
202.428571, 47.000000
202.500000, -1.000000
202.571429, 47.000000
202.642857, 47.000000
202.714286, 47.000000
202.785714, 47.000000
202.857143, 47.000000
202.928571, 47.000000
203.000000, 47.000000
203.071429, 47.000000
203.142857, 47.000000
203.214286, 47.000000
203.285714, 47.000000
203.357143, 47.000000
203.428571, 47.000000
203.500000, 47.000000
203.571429, -1.000000
203.642857, 47.000000
203.714286, 47.000000
203.785714, 47.000000
203.857143, 47.000000
203.928571, 47.000000
204.000000, 47.000000
204.071429, 47.000000
204.142857, 47.000000
204.214286, 47.000000
204.285714, 47.000000
204.357143, 47.000000
204.428571, 47.000000
204.500000, 47.000000
204.571429, 47.000000
204.642857, -1.000000
204.714286, 47.000000
204.785714, 47.000000
204.857143, 47.000000
204.928571, 47.000000
205.000000, 47.000000
205.071429, 47.000000
205.142857, 47.000000
205.214286, 47.000000
205.285714, 47.000000
205.357143, 47.000000
205.428571, 47.000000
205.500000, 47.000000
205.571429, 47.000000
205.642857, 47.000000
205.714286, -1.000000
205.785714, 47.000000
205.857143, 47.000000
205.928571, 47.000000
206.000000, 47.000000
206.071429, 47.000000
206.142857, 47.000000
206.214286, 47.000000
206.285714, 47.000000
206.357143, 47.000000
206.428571, 47.000000
206.500000, 47.000000
206.571429, 47.000000
206.642857, 47.000000
206.714286, 47.000000
206.785714, -1.000000
206.857143, 47.000000
206.928571, 47.000000
207.000000, 47.000000
207.071429, 47.000000
207.142857, 47.000000
207.214286, 47.000000
207.285714, 47.000000
207.357143, 47.000000
207.428571, 47.000000
207.500000, 47.000000
207.571429, 47.000000
207.642857, 47.000000
207.714286, 47.000000
207.785714, 47.000000
207.857143, -1.000000
207.928571, 47.000000
208.000000, 47.000000
208.071429, 47.000000
208.142857, 47.000000
208.214286, 47.000000
208.285714, 47.000000
208.357143, 47.000000
208.428571, 47.000000
208.500000, 47.000000
208.571429, 47.000000
208.642857, 47.000000
208.714286, 47.000000
208.785714, 47.000000
208.857143, 47.000000
208.928571, -1.000000
209.000000, 47.000000
209.071429, 47.000000
209.142857, 47.000000
209.214286, 47.000000
209.285714, 47.000000
209.357143, 47.000000
209.428571, 47.000000
209.500000, 47.000000
209.571429, 47.000000
209.642857, 47.000000
209.714286, 47.000000
209.785714, 47.000000
209.857143, 47.000000
209.928571, 47.000000
210.000000, -1.000000
210.071429, 47.000000
210.142857, 47.000000
210.214286, 47.000000
210.285714, 47.000000
210.357143, 47.000000
210.428571, 47.000000
210.500000, 47.000000
210.571429, 47.000000
210.642857, 47.000000
210.714286, 47.000000
210.785714, 47.000000
210.857143, 47.000000
210.928571, 47.000000
211.000000, 47.000000
211.071429, -1.000000
211.142857, 47.000000
211.214286, 47.000000
211.285714, 47.000000
211.357143, 47.000000
211.428571, 47.000000
211.500000, 47.000000
211.571429, 47.000000
211.642857, 47.000000
211.714286, 47.000000
211.785714, 47.000000
211.857143, 47.000000
211.928571, 47.000000
212.000000, 47.000000
212.071429, 47.000000
212.142857, 47.000000
212.214286, -1.000000
212.285714, 47.000000
212.357143, 47.000000
212.428571, 47.000000
212.500000, 47.000000
212.571429, 47.000000
212.642857, 47.000000
212.714286, 47.000000
212.785714, 47.000000
212.857143, 47.000000
212.928571, 47.000000
213.000000, 47.000000
213.071429, 47.000000
213.142857, 47.000000
213.214286, 47.000000
213.285714, 47.000000
213.357143, -1.000000
213.428571, 47.000000
213.500000, 47.000000
213.571429, 47.000000
213.642857, 47.000000
213.714286, 47.000000
213.785714, 47.000000
213.857143, 47.000000
213.928571, 47.000000
214.000000, 47.000000
214.071429, 47.000000
214.142857, 47.000000
214.214286, 47.000000
214.285714, 47.000000
214.357143, 47.000000
214.428571, -1.000000
214.500000, 47.000000
214.571429, 47.000000
214.642857, 47.000000
214.714286, 47.000000
214.785714, 47.000000
214.857143, 47.000000
214.928571, 47.000000
215.000000, 47.000000
215.071429, 47.000000
215.142857, 47.000000
215.214286, 47.000000
215.285714, 47.000000
215.357143, 47.000000
215.428571, -1.000000
215.500000, 47.000000
215.571429, 47.000000
215.642857, 47.000000
215.714286, 47.000000
215.785714, 47.000000
215.857143, 47.000000
215.928571, 47.000000
216.000000, 47.000000
216.071429, 47.000000
216.142857, 47.000000
216.214286, 47.000000
216.285714, 47.000000
216.357143, 47.000000
216.428571, -1.000000
216.500000, 47.000000
216.571429, 47.000000
216.642857, 47.000000
216.714286, 47.000000
216.785714, 47.000000
216.857143, 47.000000
216.928571, 47.000000
217.000000, 47.000000
217.071429, 47.000000
217.142857, 47.000000
217.214286, 47.000000
217.285714, 47.000000
217.357143, -1.000000
217.428571, 47.000000
217.500000, 47.000000
217.571429, 47.000000
217.642857, 47.000000
217.714286, 47.000000
217.785714, 47.000000
217.857143, 47.000000
217.928571, 47.000000
218.000000, 47.000000
218.071429, 47.000000
218.142857, -1.000000
218.214286, 47.000000
218.285714, 47.000000
218.357143, 47.000000
218.428571, 47.000000
218.500000, 47.000000
218.571429, 47.000000
218.642857, 47.000000
218.714286, 47.000000
218.785714, 47.000000
218.857143, 47.000000
218.928571, 47.000000
219.000000, -1.000000
219.071429, 47.000000
219.142857, 47.000000
219.214286, 47.000000
219.285714, 47.000000
219.357143, 47.000000
219.428571, 47.000000
219.500000, 47.000000
219.571429, 47.000000
219.642857, 47.000000
219.714286, 47.000000
219.785714, 47.000000
219.857143, 47.000000
219.928571, -1.000000
220.000000, 47.000000
220.071429, 47.000000
220.142857, 47.000000
220.214286, 47.000000
220.285714, 47.000000
220.357143, 47.000000
220.428571, 47.000000
220.500000, 47.000000
220.571429, 47.000000
220.642857, 47.000000
220.714286, -1.000000
220.785714, 47.000000
220.857143, 47.000000
220.928571, 47.000000
221.000000, 47.000000
221.071429, 47.000000
221.142857, 47.000000
221.214286, 47.000000
221.285714, 47.000000
221.357143, 47.000000
221.428571, 47.000000
221.500000, 47.000000
221.571429, 47.000000
221.642857, -1.000000
221.714286, 47.000000
221.785714, 47.000000
221.857143, 47.000000
221.928571, 47.000000
222.000000, 47.000000
222.071429, 47.000000
222.142857, 47.000000
222.214286, 47.000000
222.285714, 47.000000
222.357143, 47.000000
222.428571, 47.000000
222.500000, -1.000000
222.571429, 47.000000
222.642857, 47.000000
222.714286, 47.000000
222.785714, 47.000000
222.857143, 47.000000
222.928571, 47.000000
223.000000, 47.000000
223.071429, 47.000000
223.142857, 47.000000
223.214286, 47.000000
223.285714, 47.000000
223.357143, 47.000000
223.428571, 47.000000
223.500000, 47.000000
223.571429, 47.000000
223.642857, -1.000000
223.714286, 47.000000
223.785714, 47.000000
223.857143, 47.000000
223.928571, 47.000000
224.000000, 47.000000
224.071429, 47.000000
224.142857, 47.000000
224.214286, 47.000000
224.285714, 47.000000
224.357143, 47.000000
224.428571, 47.000000
224.500000, 47.000000
224.571429, 47.000000
224.642857, -1.000000
224.714286, 47.000000
224.785714, 47.000000
224.857143, 47.000000
224.928571, 47.000000
225.000000, 47.000000
225.071429, 47.000000
225.142857, 47.000000
225.214286, 47.000000
225.285714, 47.000000
225.357143, 47.000000
225.428571, 47.000000
225.500000, 47.000000
225.571429, 47.000000
225.642857, 47.000000
225.714286, 47.000000
225.785714, -1.000000
225.857143, 47.000000
225.928571, 47.000000
226.000000, 47.000000
226.071429, 47.000000
226.142857, 47.000000
226.214286, 47.000000
226.285714, 47.000000
226.357143, 47.000000
226.428571, 47.000000
226.500000, 47.000000
226.571429, 47.000000
226.642857, 47.000000
226.714286, 47.000000
226.785714, 47.000000
226.857143, -1.000000
226.928571, 47.000000
227.000000, 47.000000
227.071429, 47.000000
227.142857, 47.000000
227.214286, 47.000000
227.285714, 47.000000
227.357143, 47.000000
227.428571, 47.000000
227.500000, 47.000000
227.571429, 47.000000
227.642857, 47.000000
227.714286, 47.000000
227.785714, 47.000000
227.857143, -1.000000
227.928571, 47.000000
228.000000, 47.000000
228.071429, 47.000000
228.142857, 47.000000
228.214286, 47.000000
228.285714, 47.000000
228.357143, 47.000000
228.428571, 47.000000
228.500000, 47.000000
228.571429, 47.000000
228.642857, 47.000000
228.714286, -1.000000
228.785714, 47.000000
228.857143, 47.000000
228.928571, 47.000000
229.000000, 47.000000
229.071429, 47.000000
229.142857, 47.000000
229.214286, 47.000000
229.285714, 47.000000
229.357143, 47.000000
229.428571, 47.000000
229.500000, -1.000000
229.571429, 47.000000
229.642857, 47.000000
229.714286, 47.000000
229.785714, 47.000000
229.857143, 47.000000
229.928571, 47.000000
230.000000, 47.000000
230.071429, 47.000000
230.142857, 47.000000
230.214286, 47.000000
230.285714, 47.000000
230.357143, 47.000000
230.428571, -1.000000
230.500000, 47.000000
230.571429, 47.000000
230.642857, 47.000000
230.714286, 47.000000
230.785714, 47.000000
230.857143, 47.000000
230.928571, 47.000000
231.000000, 47.000000
231.071429, 47.000000
231.142857, 47.000000
231.214286, 47.000000
231.285714, 47.000000
231.357143, 47.000000
231.428571, 47.000000
231.500000, -1.000000
231.571429, 47.000000
231.642857, 47.000000
231.714286, 47.000000
231.785714, 47.000000
231.857143, 47.000000
231.928571, 47.000000
232.000000, 47.000000
232.071429, 47.000000
232.142857, 47.000000
232.214286, 47.000000
232.285714, 47.000000
232.357143, 47.000000
232.428571, 47.000000
232.500000, 47.000000
232.571429, -1.000000
232.642857, 47.000000
232.714286, 47.000000
232.785714, 47.000000
232.857143, 47.000000
232.928571, 47.000000
233.000000, 47.000000
233.071429, 47.000000
233.142857, 47.000000
233.214286, 47.000000
233.285714, 47.000000
233.357143, 47.000000
233.428571, 47.000000
233.500000, 47.000000
233.571429, 47.000000
233.642857, -1.000000
233.714286, 47.000000
233.785714, 47.000000
233.857143, 47.000000
233.928571, 47.000000
234.000000, 47.000000
234.071429, 47.000000
234.142857, 47.000000
234.214286, 47.000000
234.285714, 47.000000
234.357143, 47.000000
234.428571, 47.000000
234.500000, 47.000000
234.571429, 47.000000
234.642857, 47.000000
234.714286, -1.000000
234.785714, 47.000000
234.857143, 47.000000
234.928571, 47.000000
235.000000, 47.000000
235.071429, 47.000000
235.142857, 47.000000
235.214286, 47.000000
235.285714, 47.000000
235.357143, 47.000000
235.428571, 47.000000
235.500000, 47.000000
235.571429, 47.000000
235.642857, 47.000000
235.714286, 47.000000
235.785714, -1.000000
235.857143, 47.000000
235.928571, 47.000000
236.000000, 47.000000
236.071429, 47.000000
236.142857, 47.000000
236.214286, 47.000000
236.285714, 47.000000
236.357143, 47.000000
236.428571, 47.000000
236.500000, 47.000000
236.571429, 47.000000
236.642857, 47.000000
236.714286, 47.000000
236.785714, 47.000000
236.857143, 47.000000
236.928571, -1.000000
237.000000, 47.000000
237.071429, 47.000000
237.142857, 47.000000
237.214286, 47.000000
237.285714, 47.000000
237.357143, 47.000000
237.428571, 47.000000
237.500000, 47.000000
237.571429, 47.000000
237.642857, 47.000000
237.714286, 47.000000
237.785714, 47.000000
237.857143, 47.000000
237.928571, -1.000000
238.000000, 47.000000
238.071429, 47.000000
238.142857, 47.000000
238.214286, 47.000000
238.285714, 47.000000
238.357143, 47.000000
238.428571, 47.000000
238.500000, 47.000000
238.571429, 47.000000
238.642857, 47.000000
238.714286, 47.000000
238.785714, 47.000000
238.857143, 47.000000
238.928571, 47.000000
239.000000, 47.000000
239.071429, -1.000000
239.142857, 47.000000
239.214286, 47.000000
239.285714, 47.000000
239.357143, 47.000000
239.428571, 47.000000
239.500000, 47.000000
239.571429, 47.000000
239.642857, 47.000000
239.714286, 47.000000
239.785714, 47.000000
239.857143, 47.000000
239.928571, 47.000000
240.000000, 47.000000
240.071429, 47.000000
240.142857, 47.000000
240.214286, -1.000000
240.285714, 47.000000
240.357143, 47.000000
240.428571, 47.000000
240.500000, 47.000000
240.571429, 47.000000
240.642857, 47.000000
240.714286, 47.000000
240.785714, 47.000000
240.857143, 47.000000
240.928571, 47.000000
241.000000, 47.000000
241.071429, 47.000000
241.142857, 47.000000
241.214286, 47.000000
241.285714, 47.000000
241.357143, 47.000000
241.428571, -1.000000
241.500000, 47.000000
241.571429, 47.000000
241.642857, 47.000000
241.714286, 47.000000
241.785714, 47.000000
241.857143, 47.000000
241.928571, 47.000000
242.000000, 47.000000
242.071429, 47.000000
242.142857, 47.000000
242.214286, 47.000000
242.285714, 47.000000
242.357143, 47.000000
242.428571, 47.000000
242.500000, -1.000000
242.571429, 47.000000
242.642857, 47.000000
242.714286, 47.000000
242.785714, 47.000000
242.857143, 47.000000
242.928571, 47.000000
243.000000, 47.000000
243.071429, 47.000000
243.142857, 47.000000
243.214286, 47.000000
243.285714, 47.000000
243.357143, 47.000000
243.428571, 47.000000
243.500000, 47.000000
243.571429, 47.000000
243.642857, -1.000000
243.714286, 47.000000
243.785714, 47.000000
243.857143, 47.000000
243.928571, 47.000000
244.000000, 47.000000
244.071429, 47.000000
244.142857, 47.000000
244.214286, 47.000000
244.285714, 47.000000
244.357143, 47.000000
244.428571, 47.000000
244.500000, 47.000000
244.571429, 47.000000
244.642857, 47.000000
244.714286, -1.000000
244.785714, 47.000000
244.857143, 47.000000
244.928571, 47.000000
245.000000, 47.000000
245.071429, 47.000000
245.142857, 47.000000
245.214286, 47.000000
245.285714, 47.000000
245.357143, 47.000000
245.428571, 47.000000
245.500000, 47.000000
245.571429, 47.000000
245.642857, 47.000000
245.714286, 47.000000
245.785714, 47.000000
245.857143, 47.000000
245.928571, -1.000000
246.000000, 47.000000
246.071429, 47.000000
246.142857, 47.000000
246.214286, 47.000000
246.285714, 47.000000
246.357143, 47.000000
246.428571, 47.000000
246.500000, 47.000000
246.571429, 47.000000
246.642857, 47.000000
246.714286, 47.000000
246.785714, 47.000000
246.857143, 47.000000
246.928571, 47.000000
247.000000, -1.000000
247.071429, 47.000000
247.142857, 47.000000
247.214286, 47.000000
247.285714, 47.000000
247.357143, 47.000000
247.428571, 47.000000
247.500000, 47.000000
247.571429, 47.000000
247.642857, 47.000000
247.714286, 47.000000
247.785714, 47.000000
247.857143, 47.000000
247.928571, 47.000000
248.000000, 47.000000
248.071429, -1.000000
248.142857, 47.000000
248.214286, 47.000000
248.285714, 47.000000
248.357143, 47.000000
248.428571, 47.000000
248.500000, 47.000000
248.571429, 47.000000
248.642857, 47.000000
248.714286, 47.000000
248.785714, 47.000000
248.857143, 47.000000
248.928571, 47.000000
249.000000, 47.000000
249.071429, 47.000000
249.142857, 47.000000
249.214286, 47.000000
249.285714, -1.000000
249.357143, 47.000000
249.428571, 47.000000
249.500000, 47.000000
249.571429, 47.000000
249.642857, 47.000000
249.714286, 47.000000
249.785714, 47.000000
249.857143, 47.000000
249.928571, 47.000000
250.000000, 47.000000
250.071429, 47.000000
250.142857, 47.000000
250.214286, 47.000000
250.285714, 47.000000
250.357143, 47.000000
250.428571, -1.000000
250.500000, 47.000000
250.571429, 47.000000
250.642857, 47.000000
250.714286, 47.000000
250.785714, 47.000000
250.857143, 47.000000
250.928571, 47.000000
251.000000, 47.000000
251.071429, 47.000000
251.142857, 47.000000
251.214286, 47.000000
251.285714, 47.000000
251.357143, 47.000000
251.428571, 47.000000
251.500000, -1.000000
251.571429, 47.000000
251.642857, 47.000000
251.714286, 47.000000
251.785714, 47.000000
251.857143, 47.000000
251.928571, 47.000000
252.000000, 47.000000
252.071429, 47.000000
252.142857, 47.000000
252.214286, 47.000000
252.285714, 47.000000
252.357143, 47.000000
252.428571, 47.000000
252.500000, 47.000000
252.571429, -1.000000
252.642857, 47.000000
252.714286, 47.000000
252.785714, 47.000000
252.857143, 47.000000
252.928571, 47.000000
253.000000, 47.000000
253.071429, 47.000000
253.142857, 47.000000
253.214286, 47.000000
253.285714, 47.000000
253.357143, 47.000000
253.428571, 47.000000
253.500000, 47.000000
253.571429, 47.000000
253.642857, 47.000000
253.714286, 47.000000
253.785714, -1.000000
253.857143, 47.000000
253.928571, 47.000000
254.000000, 47.000000
254.071429, 47.000000
254.142857, 47.000000
254.214286, 47.000000
254.285714, 47.000000
254.357143, 47.000000
254.428571, 47.000000
254.500000, 47.000000
254.571429, 47.000000
254.642857, -1.000000
254.714286, 47.000000
254.785714, 47.000000
254.857143, 47.000000
254.928571, 47.000000
255.000000, 47.000000
255.071429, 47.000000
255.142857, 47.000000
255.214286, 47.000000
255.285714, 47.000000
255.357143, 47.000000
255.428571, 47.000000
255.500000, 47.000000
255.571429, 47.000000
255.642857, -1.000000
255.714286, 47.000000
255.785714, 47.000000
255.857143, 47.000000
255.928571, 47.000000
256.000000, 47.000000
256.071429, 47.000000
256.142857, 47.000000
256.214286, 47.000000
256.285714, 47.000000
256.357143, 47.000000
256.428571, 47.000000
256.500000, 47.000000
256.571429, 47.000000
256.642857, 47.000000
256.714286, 47.000000
256.785714, -1.000000
256.857143, 47.000000
256.928571, 47.000000
257.000000, 47.000000
257.071429, 47.000000
257.142857, 47.000000
257.214286, 47.000000
257.285714, 47.000000
257.357143, 47.000000
257.428571, 47.000000
257.500000, 47.000000
257.571429, 47.000000
257.642857, 47.000000
257.714286, 47.000000
257.785714, 47.000000
257.857143, -1.000000
257.928571, 47.000000
258.000000, 47.000000
258.071429, 47.000000
258.142857, 47.000000
258.214286, 47.000000
258.285714, 47.000000
258.357143, 47.000000
258.428571, 47.000000
258.500000, 47.000000
258.571429, 47.000000
258.642857, 47.000000
258.714286, 47.000000
258.785714, 47.000000
258.857143, 47.000000
258.928571, -1.000000
259.000000, 47.000000
259.071429, 47.000000
259.142857, 47.000000
259.214286, 47.000000
259.285714, 47.000000
259.357143, 47.000000
259.428571, 47.000000
259.500000, 47.000000
259.571429, 47.000000
259.642857, 47.000000
259.714286, 47.000000
259.785714, 47.000000
259.857143, 47.000000
259.928571, 47.000000
260.000000, -1.000000
260.071429, 47.000000
260.142857, 47.000000
260.214286, 47.000000
260.285714, 47.000000
260.357143, 47.000000
260.428571, 47.000000
260.500000, 47.000000
260.571429, 47.000000
260.642857, 47.000000
260.714286, 47.000000
260.785714, 47.000000
260.857143, 47.000000
260.928571, 47.000000
261.000000, 47.000000
261.071429, -1.000000
261.142857, 47.000000
261.214286, 47.000000
261.285714, 47.000000
261.357143, 47.000000
261.428571, 47.000000
261.500000, 47.000000
261.571429, 47.000000
261.642857, 47.000000
261.714286, 47.000000
261.785714, 47.000000
261.857143, 47.000000
261.928571, 47.000000
262.000000, 47.000000
262.071429, 47.000000
262.142857, 47.000000
262.214286, -1.000000
262.285714, 47.000000
262.357143, 47.000000
262.428571, 47.000000
262.500000, 47.000000
262.571429, 47.000000
262.642857, 47.000000
262.714286, 47.000000
262.785714, 47.000000
262.857143, 47.000000
262.928571, 47.000000
263.000000, 47.000000
263.071429, 47.000000
263.142857, 47.000000
263.214286, 47.000000
263.285714, -1.000000
263.357143, 47.000000
263.428571, 47.000000
263.500000, 47.000000
263.571429, 47.000000
263.642857, 47.000000
263.714286, 47.000000
263.785714, 47.000000
263.857143, 47.000000
263.928571, 47.000000
264.000000, 47.000000
264.071429, 47.000000
264.142857, 47.000000
264.214286, 47.000000
264.285714, 47.000000
264.357143, -1.000000
264.428571, 47.000000
264.500000, 47.000000
264.571429, 47.000000
264.642857, 47.000000
264.714286, 47.000000
264.785714, 47.000000
264.857143, 47.000000
264.928571, 47.000000
265.000000, 47.000000
265.071429, 47.000000
265.142857, 47.000000
265.214286, 47.000000
265.285714, 47.000000
265.357143, 47.000000
265.428571, -1.000000
265.500000, 47.000000
265.571429, 47.000000
265.642857, 47.000000
265.714286, 47.000000
265.785714, 47.000000
265.857143, 47.000000
265.928571, 47.000000
266.000000, 47.000000
266.071429, 47.000000
266.142857, 47.000000
266.214286, 47.000000
266.285714, 47.000000
266.357143, 47.000000
266.428571, 47.000000
266.500000, -1.000000
266.571429, 47.000000
266.642857, 47.000000
266.714286, 47.000000
266.785714, 47.000000
266.857143, 47.000000
266.928571, 47.000000
267.000000, 47.000000
267.071429, 47.000000
267.142857, 47.000000
267.214286, 47.000000
267.285714, 47.000000
267.357143, 47.000000
267.428571, 47.000000
267.500000, 47.000000
267.571429, 47.000000
267.642857, -1.000000
267.714286, 47.000000
267.785714, 47.000000
267.857143, 47.000000
267.928571, 47.000000
268.000000, 47.000000
268.071429, 47.000000
268.142857, 47.000000
268.214286, 47.000000
268.285714, 47.000000
268.357143, 47.000000
268.428571, 47.000000
268.500000, 47.000000
268.571429, 47.000000
268.642857, -1.000000
268.714286, 47.000000
268.785714, 47.000000
268.857143, 47.000000
268.928571, 47.000000
269.000000, 47.000000
269.071429, 47.000000
269.142857, 47.000000
269.214286, 47.000000
269.285714, 47.000000
269.357143, 47.000000
269.428571, 47.000000
269.500000, 47.000000
269.571429, 47.000000
269.642857, -1.000000
269.714286, 47.000000
269.785714, 47.000000
269.857143, 47.000000
269.928571, 47.000000
270.000000, 47.000000
270.071429, 47.000000
270.142857, 47.000000
270.214286, 47.000000
270.285714, 47.000000
270.357143, 47.000000
270.428571, 47.000000
270.500000, 47.000000
270.571429, 47.000000
270.642857, 47.000000
270.714286, -1.000000
270.785714, 47.000000
270.857143, 47.000000
270.928571, 47.000000
271.000000, 47.000000
271.071429, 47.000000
271.142857, 47.000000
271.214286, 47.000000
271.285714, 47.000000
271.357143, 47.000000
271.428571, 47.000000
271.500000, 47.000000
271.571429, 47.000000
271.642857, 47.000000
271.714286, 47.000000
271.785714, 47.000000
271.857143, -1.000000
271.928571, 47.000000
272.000000, 47.000000
272.071429, 47.000000
272.142857, 47.000000
272.214286, 47.000000
272.285714, 47.000000
272.357143, 47.000000
272.428571, 47.000000
272.500000, 47.000000
272.571429, 47.000000
272.642857, 47.000000
272.714286, 47.000000
272.785714, 47.000000
272.857143, -1.000000
272.928571, 47.000000
273.000000, 47.000000
273.071429, 47.000000
273.142857, 47.000000
273.214286, 47.000000
273.285714, 47.000000
273.357143, 47.000000
273.428571, 47.000000
273.500000, 47.000000
273.571429, 47.000000
273.642857, 47.000000
273.714286, 47.000000
273.785714, 47.000000
273.857143, 47.000000
273.928571, 47.000000
274.000000, 47.000000
274.071429, -1.000000
274.142857, 47.000000
274.214286, 47.000000
274.285714, 47.000000
274.357143, 47.000000
274.428571, 47.000000
274.500000, 47.000000
274.571429, 47.000000
274.642857, 47.000000
274.714286, 47.000000
274.785714, 47.000000
274.857143, 47.000000
274.928571, 47.000000
275.000000, 47.000000
275.071429, 47.000000
275.142857, -1.000000
275.214286, 47.000000
275.285714, 47.000000
275.357143, 47.000000
275.428571, 47.000000
275.500000, 47.000000
275.571429, 47.000000
275.642857, 47.000000
275.714286, 47.000000
275.785714, 47.000000
275.857143, 47.000000
275.928571, 47.000000
276.000000, 47.000000
276.071429, 47.000000
276.142857, 47.000000
276.214286, -1.000000
276.285714, 47.000000
276.357143, 47.000000
276.428571, 47.000000
276.500000, 47.000000
276.571429, 47.000000
276.642857, 47.000000
276.714286, 47.000000
276.785714, 47.000000
276.857143, 47.000000
276.928571, 47.000000
277.000000, 47.000000
277.071429, 47.000000
277.142857, 47.000000
277.214286, 47.000000
277.285714, -1.000000
277.357143, 47.000000
277.428571, 47.000000
277.500000, 47.000000
277.571429, 47.000000
277.642857, 47.000000
277.714286, 47.000000
277.785714, 47.000000
277.857143, 47.000000
277.928571, 47.000000
278.000000, 47.000000
278.071429, 47.000000
278.142857, 47.000000
278.214286, 47.000000
278.285714, 47.000000
278.357143, -1.000000
278.428571, 47.000000
278.500000, 47.000000
278.571429, 47.000000
278.642857, 47.000000
278.714286, 47.000000
278.785714, 47.000000
278.857143, 47.000000
278.928571, 47.000000
279.000000, 47.000000
279.071429, 47.000000
279.142857, 47.000000
279.214286, 47.000000
279.285714, 47.000000
279.357143, 47.000000
279.428571, 47.000000
279.500000, -1.000000
279.571429, 47.000000
279.642857, 47.000000
279.714286, 47.000000
279.785714, 47.000000
279.857143, 47.000000
279.928571, 47.000000
280.000000, 47.000000
280.071429, 47.000000
280.142857, 47.000000
280.214286, 47.000000
280.285714, 47.000000
280.357143, 47.000000
280.428571, 47.000000
280.500000, 47.000000
280.571429, 47.000000
280.642857, -1.000000
280.714286, 47.000000
280.785714, 47.000000
280.857143, 47.000000
280.928571, 47.000000
281.000000, 47.000000
281.071429, 47.000000
281.142857, 47.000000
281.214286, 47.000000
281.285714, 47.000000
281.357143, 47.000000
281.428571, 47.000000
281.500000, 47.000000
281.571429, 47.000000
281.642857, 47.000000
281.714286, -1.000000
281.785714, 47.000000
281.857143, 47.000000
281.928571, 47.000000
282.000000, 47.000000
282.071429, 47.000000
282.142857, 47.000000
282.214286, 47.000000
282.285714, 47.000000
282.357143, 47.000000
282.428571, 47.000000
282.500000, 47.000000
282.571429, 47.000000
282.642857, 47.000000
282.714286, 47.000000
282.785714, -1.000000
282.857143, 47.000000
282.928571, 47.000000
283.000000, 47.000000
283.071429, 47.000000
283.142857, 47.000000
283.214286, 47.000000
283.285714, 47.000000
283.357143, 47.000000
283.428571, 47.000000
283.500000, 47.000000
283.571429, 47.000000
283.642857, 47.000000
283.714286, 47.000000
283.785714, 47.000000
283.857143, -1.000000
283.928571, 47.000000
284.000000, 47.000000
284.071429, 47.000000
284.142857, 47.000000
284.214286, 47.000000
284.285714, 47.000000
284.357143, 47.000000
284.428571, 47.000000
284.500000, 47.000000
284.571429, 47.000000
284.642857, 47.000000
284.714286, 47.000000
284.785714, 47.000000
284.857143, 47.000000
284.928571, -1.000000
285.000000, 47.000000
285.071429, 47.000000
285.142857, 47.000000
285.214286, 47.000000
285.285714, 47.000000
285.357143, 47.000000
285.428571, 47.000000
285.500000, 47.000000
285.571429, 47.000000
285.642857, 47.000000
285.714286, 47.000000
285.785714, 47.000000
285.857143, 47.000000
285.928571, 47.000000
286.000000, 47.000000
286.071429, -1.000000
286.142857, 47.000000
286.214286, 47.000000
286.285714, 47.000000
286.357143, 47.000000
286.428571, 47.000000
286.500000, 47.000000
286.571429, 47.000000
286.642857, 47.000000
286.714286, 47.000000
286.785714, 47.000000
286.857143, 47.000000
286.928571, 47.000000
287.000000, 47.000000
287.071429, 47.000000
287.142857, 47.000000
287.214286, 47.000000
287.285714, -1.000000
287.357143, 47.000000
287.428571, 47.000000
287.500000, 47.000000
287.571429, 47.000000
287.642857, 47.000000
287.714286, 47.000000
287.785714, 47.000000
287.857143, 47.000000
287.928571, 47.000000
288.000000, 47.000000
288.071429, 47.000000
288.142857, 47.000000
288.214286, 47.000000
288.285714, 47.000000
288.357143, -1.000000
288.428571, 47.000000
288.500000, 47.000000
288.571429, 47.000000
288.642857, 47.000000
288.714286, 47.000000
288.785714, 47.000000
288.857143, 47.000000
288.928571, 47.000000
289.000000, 47.000000
289.071429, 47.000000
289.142857, 47.000000
289.214286, 47.000000
289.285714, 47.000000
289.357143, 47.000000
289.428571, -1.000000
289.500000, 47.000000
289.571429, 47.000000
289.642857, 47.000000
289.714286, 47.000000
289.785714, 47.000000
289.857143, 47.000000
289.928571, 47.000000
290.000000, 47.000000
290.071429, 47.000000
290.142857, 47.000000
290.214286, 47.000000
290.285714, 47.000000
290.357143, 47.000000
290.428571, 47.000000
290.500000, -1.000000
290.571429, 47.000000
290.642857, 47.000000
290.714286, 47.000000
290.785714, 47.000000
290.857143, 47.000000
290.928571, 47.000000
291.000000, 47.000000
291.071429, 47.000000
291.142857, 47.000000
291.214286, 47.000000
291.285714, 47.000000
291.357143, 47.000000
291.428571, 47.000000
291.500000, 47.000000
291.571429, -1.000000
291.642857, 47.000000
291.714286, 47.000000
291.785714, 47.000000
291.857143, 47.000000
291.928571, 47.000000
292.000000, 47.000000
292.071429, 47.000000
292.142857, 47.000000
292.214286, 47.000000
292.285714, 47.000000
292.357143, 47.000000
292.428571, 47.000000
292.500000, 47.000000
292.571429, 47.000000
292.642857, -1.000000
292.714286, 47.000000
292.785714, 47.000000
292.857143, 47.000000
292.928571, 47.000000
293.000000, 47.000000
293.071429, 47.000000
293.142857, 47.000000
293.214286, 47.000000
293.285714, 47.000000
293.357143, 47.000000
293.428571, 47.000000
293.500000, 47.000000
293.571429, 47.000000
293.642857, 47.000000
293.714286, 47.000000
293.785714, -1.000000
293.857143, 47.000000
293.928571, 47.000000
294.000000, 47.000000
294.071429, 47.000000
294.142857, 47.000000
294.214286, 47.000000
294.285714, 47.000000
294.357143, 47.000000
294.428571, 47.000000
294.500000, 47.000000
294.571429, 47.000000
294.642857, 47.000000
294.714286, 47.000000
294.785714, 47.000000
294.857143, -1.000000
294.928571, 47.000000
295.000000, 47.000000
295.071429, 47.000000
295.142857, 47.000000
295.214286, 47.000000
295.285714, 47.000000
295.357143, 47.000000
295.428571, 47.000000
295.500000, 47.000000
295.571429, 47.000000
295.642857, 47.000000
295.714286, 47.000000
295.785714, 47.000000
295.857143, 47.000000
295.928571, -1.000000
296.000000, 47.000000
296.071429, 47.000000
296.142857, 47.000000
296.214286, 47.000000
296.285714, 47.000000
296.357143, 47.000000
296.428571, 47.000000
296.500000, 47.000000
296.571429, 47.000000
296.642857, 47.000000
296.714286, 47.000000
296.785714, 47.000000
296.857143, 47.000000
296.928571, 47.000000
297.000000, -1.000000
297.071429, 47.000000
297.142857, 47.000000
297.214286, 47.000000
297.285714, 47.000000
297.357143, 47.000000
297.428571, 47.000000
297.500000, 47.000000
297.571429, 47.000000
297.642857, 47.000000
297.714286, 47.000000
297.785714, 47.000000
297.857143, 47.000000
297.928571, 47.000000
298.000000, 47.000000
298.071429, 47.000000
298.142857, -1.000000
298.214286, 47.000000
298.285714, 47.000000
298.357143, 47.000000
298.428571, 47.000000
298.500000, 47.000000
298.571429, 47.000000
298.642857, 47.000000
298.714286, 47.000000
298.785714, 47.000000
298.857143, 47.000000
298.928571, 47.000000
299.000000, 47.000000
299.071429, 47.000000
299.142857, 47.000000
299.214286, -1.000000
299.285714, 47.000000
299.357143, 47.000000
299.428571, 47.000000
299.500000, 47.000000
299.571429, 47.000000
299.642857, 47.000000
299.714286, 47.000000
299.785714, 47.000000
299.857143, 47.000000
299.928571, 47.000000
300.000000, 47.000000
300.071429, -1.000000
300.142857, 47.000000
300.214286, 47.000000
300.285714, 47.000000
300.357143, 47.000000
300.428571, 47.000000
300.500000, 47.000000
300.571429, 47.000000
300.642857, 47.000000
300.714286, 47.000000
300.785714, 47.000000
300.857143, 47.000000
300.928571, 47.000000
301.000000, -1.000000
301.071429, 47.000000
301.142857, 47.000000
301.214286, 47.000000
301.285714, 47.000000
301.357143, 47.000000
301.428571, 47.000000
301.500000, 47.000000
301.571429, 47.000000
301.642857, 47.000000
301.714286, 47.000000
301.785714, 47.000000
301.857143, 47.000000
301.928571, -1.000000
302.000000, 47.000000
302.071429, 47.000000
302.142857, 47.000000
302.214286, 47.000000
302.285714, 47.000000
302.357143, 47.000000
302.428571, 47.000000
302.500000, 47.000000
302.571429, 47.000000
302.642857, 47.000000
302.714286, 47.000000
302.785714, 47.000000
302.857143, -1.000000
302.928571, 47.000000
303.000000, 47.000000
303.071429, 47.000000
303.142857, 47.000000
303.214286, 47.000000
303.285714, 47.000000
303.357143, 47.000000
303.428571, 47.000000
303.500000, 47.000000
303.571429, 47.000000
303.642857, 47.000000
303.714286, -1.000000
303.785714, 47.000000
303.857143, 47.000000
303.928571, 47.000000
304.000000, 47.000000
304.071429, 47.000000
304.142857, 47.000000
304.214286, 47.000000
304.285714, 47.000000
304.357143, 47.000000
304.428571, 47.000000
304.500000, 47.000000
304.571429, 47.000000
304.642857, 47.000000
304.714286, 47.000000
304.785714, -1.000000
304.857143, 47.000000
304.928571, 47.000000
305.000000, 47.000000
305.071429, 47.000000
305.142857, 47.000000
305.214286, 47.000000
305.285714, 47.000000
305.357143, 47.000000
305.428571, 47.000000
305.500000, 47.000000
305.571429, 47.000000
305.642857, 47.000000
305.714286, 47.000000
305.785714, 47.000000
305.857143, -1.000000
305.928571, 47.000000
306.000000, 47.000000
306.071429, 47.000000
306.142857, 47.000000
306.214286, 47.000000
306.285714, 47.000000
306.357143, 47.000000
306.428571, 47.000000
306.500000, 47.000000
306.571429, 47.000000
306.642857, 47.000000
306.714286, 47.000000
306.785714, 47.000000
306.857143, 47.000000
306.928571, -1.000000
307.000000, 47.000000
307.071429, 47.000000
307.142857, 47.000000
307.214286, 47.000000
307.285714, 47.000000
307.357143, 47.000000
307.428571, 47.000000
307.500000, 47.000000
307.571429, 47.000000
307.642857, 47.000000
307.714286, 47.000000
307.785714, 47.000000
307.857143, 47.000000
307.928571, 47.000000
308.000000, 47.000000
308.071429, -1.000000
308.142857, 47.000000
308.214286, 47.000000
308.285714, 47.000000
308.357143, 47.000000
308.428571, 47.000000
308.500000, 47.000000
308.571429, 47.000000
308.642857, 47.000000
308.714286, 47.000000
308.785714, 47.000000
308.857143, 47.000000
308.928571, 47.000000
309.000000, -1.000000
309.071429, 47.000000
309.142857, 47.000000
309.214286, 47.000000
309.285714, 47.000000
309.357143, 47.000000
309.428571, 47.000000
309.500000, 47.000000
309.571429, 47.000000
309.642857, 47.000000
309.714286, 47.000000
309.785714, 47.000000
309.857143, -1.000000
309.928571, 47.000000
310.000000, 47.000000
310.071429, 47.000000
310.142857, 47.000000
310.214286, 47.000000
310.285714, 47.000000
310.357143, 47.000000
310.428571, 47.000000
310.500000, 47.000000
310.571429, 47.000000
310.642857, 47.000000
310.714286, -1.000000
310.785714, 47.000000
310.857143, 47.000000
310.928571, 47.000000
311.000000, 47.000000
311.071429, 47.000000
311.142857, 47.000000
311.214286, 47.000000
311.285714, 47.000000
311.357143, 47.000000
311.428571, 47.000000
311.500000, 47.000000
311.571429, 47.000000
311.642857, -1.000000
311.714286, 47.000000
311.785714, 47.000000
311.857143, 47.000000
311.928571, 47.000000
312.000000, 47.000000
312.071429, 47.000000
312.142857, 47.000000
312.214286, 47.000000
312.285714, 47.000000
312.357143, 47.000000
312.428571, 47.000000
312.500000, -1.000000
312.571429, 47.000000
312.642857, 47.000000
312.714286, 47.000000
312.785714, 47.000000
312.857143, 47.000000
312.928571, 47.000000
313.000000, 47.000000
313.071429, 47.000000
313.142857, 47.000000
313.214286, 47.000000
313.285714, 47.000000
313.357143, 47.000000
313.428571, 47.000000
313.500000, 47.000000
313.571429, -1.000000
313.642857, 47.000000
313.714286, 47.000000
313.785714, 47.000000
313.857143, 47.000000
313.928571, 47.000000


==> data/forest_data/uav47/_odometry_odom_main_20to330.csv <==
# data in uav47/local_origin
# time, x, y, z
0.002498, 0.890030, -0.649828, 1.365402
0.102123, 0.888544, -0.674533, 1.371466
0.202060, 0.896448, -0.696555, 1.364994
0.302228, 0.903972, -0.714573, 1.364572
0.402072, 0.913986, -0.733494, 1.379358
0.502300, 0.922458, -0.756690, 1.380753
0.602927, 0.930563, -0.781122, 1.374207
0.702507, 0.933634, -0.807125, 1.366223
0.802128, 0.935151, -0.828313, 1.349526
0.902184, 0.945762, -0.857693, 1.351285
1.002099, 0.960626, -0.880619, 1.355073
1.102032, 0.973317, -0.895289, 1.347472
1.201937, 0.983539, -0.907166, 1.333843
1.302100, 0.994593, -0.917261, 1.329694
1.402099, 1.010044, -0.929388, 1.336809
1.502090, 1.023030, -0.945481, 1.340468
1.602708, 1.038968, -0.956857, 1.344474
1.702121, 1.054548, -0.969240, 1.341842
1.802046, 1.063659, -0.975067, 1.342041
1.902076, 1.068425, -0.986763, 1.340159
2.002206, 1.072528, -0.999056, 1.337360
2.102700, 1.085553, -1.007237, 1.335136
2.202187, 1.104790, -1.013352, 1.331544
2.302088, 1.112706, -1.016902, 1.326119
2.402552, 1.117770, -1.018972, 1.324619
2.502051, 1.128526, -1.024885, 1.330875
2.602666, 1.136559, -1.034513, 1.330799
2.702527, 1.146345, -1.045429, 1.330833
2.803367, 1.152371, -1.051169, 1.326449
2.902570, 1.162579, -1.059324, 1.320464
3.001954, 1.178820, -1.065015, 1.319815
3.103355, 1.197366, -1.078831, 1.314293
3.204495, 1.216653, -1.094244, 1.307710
3.302237, 1.237837, -1.108028, 1.296532
3.402930, 1.256957, -1.125530, 1.292246
3.502021, 1.281407, -1.146585, 1.293839
3.602115, 1.308968, -1.170833, 1.300684
3.701936, 1.333862, -1.185280, 1.292339
3.801908, 1.354740, -1.198967, 1.292990
3.902047, 1.377903, -1.204562, 1.302171
4.002057, 1.398669, -1.204644, 1.311086
4.102090, 1.427628, -1.202550, 1.314683
4.202011, 1.440938, -1.199879, 1.313787
4.302065, 1.456873, -1.191813, 1.315083
4.401913, 1.472271, -1.180397, 1.314140
4.502524, 1.483383, -1.163078, 1.317749
4.602153, 1.492324, -1.137866, 1.322754
4.702680, 1.494891, -1.107253, 1.326614
4.802058, 1.499082, -1.074462, 1.328331
4.902081, 1.503771, -1.044110, 1.352651
5.002283, 1.500971, -1.020692, 1.348930
5.102123, 1.494397, -0.998135, 1.357520
5.202034, 1.481692, -0.978386, 1.357227
5.302176, 1.467103, -0.948984, 1.361359
5.402124, 1.457107, -0.922952, 1.368378
5.502345, 1.424348, -0.893388, 1.372561
5.602004, 1.404411, -0.870305, 1.381422
5.702647, 1.373331, -0.848226, 1.394425
5.802056, 1.355230, -0.834740, 1.402609
5.902057, 1.338179, -0.818200, 1.410563
6.003406, 1.318968, -0.813905, 1.420725
6.102083, 1.317912, -0.806562, 1.408078
6.202050, 1.317411, -0.792486, 1.397980
6.302085, 1.318978, -0.789230, 1.388910
6.402155, 1.314621, -0.785929, 1.377731
6.502103, 1.312587, -0.785571, 1.368942
6.602544, 1.306991, -0.776338, 1.360333
6.702481, 1.303183, -0.762755, 1.349647
6.802057, 1.308663, -0.747022, 1.346475
6.902153, 1.311376, -0.735118, 1.340974
7.003426, 1.314953, -0.717347, 1.337272
7.102132, 1.323699, -0.694889, 1.329871
7.202057, 1.342269, -0.664426, 1.327778
7.302435, 1.357875, -0.634284, 1.328018
7.402025, 1.373243, -0.601210, 1.339646
7.501911, 1.389620, -0.570903, 1.345811
7.602226, 1.395711, -0.542346, 1.346375
7.701965, 1.407949, -0.507996, 1.339663
7.802107, 1.416110, -0.480816, 1.332960
7.902034, 1.428531, -0.451678, 1.329872
8.002040, 1.441756, -0.426057, 1.329005
8.102188, 1.454255, -0.400175, 1.329656
8.202050, 1.459837, -0.375421, 1.325824
8.302433, 1.472233, -0.355104, 1.321747
8.402491, 1.479323, -0.337339, 1.317909
8.502083, 1.488001, -0.318440, 1.325724
8.602756, 1.491226, -0.303808, 1.326391
8.702095, 1.490776, -0.290569, 1.323943
8.802334, 1.492115, -0.277131, 1.319443
8.902008, 1.491773, -0.265260, 1.321004
9.001961, 1.493333, -0.249226, 1.320965
9.102102, 1.502637, -0.235546, 1.320095
9.202011, 1.509937, -0.220332, 1.325081
9.302052, 1.519208, -0.203581, 1.328089
9.401994, 1.527364, -0.180421, 1.328605
9.502449, 1.531669, -0.152295, 1.346907
9.602059, 1.536474, -0.129688, 1.354343
9.702264, 1.544653, -0.109966, 1.360998
9.802105, 1.552164, -0.090779, 1.366565
9.902198, 1.559896, -0.071630, 1.369207
10.002217, 1.568341, -0.042091, 1.371082
10.102040, 1.574974, -0.011343, 1.372279
10.201948, 1.582216, 0.010334, 1.372562
10.302039, 1.586465, 0.033678, 1.374887
10.401999, 1.589229, 0.062592, 1.373765
10.502063, 1.590581, 0.084409, 1.373327
10.602050, 1.585983, 0.116244, 1.370882
10.702054, 1.582554, 0.148818, 1.358956
10.802065, 1.579284, 0.183635, 1.340922
10.902414, 1.573162, 0.216265, 1.333213
11.002069, 1.565920, 0.238679, 1.337503
11.102082, 1.556806, 0.260182, 1.366949
11.202942, 1.545343, 0.281666, 1.388136
11.302142, 1.535519, 0.308756, 1.383074
11.402001, 1.529751, 0.336144, 1.354501
11.502172, 1.526559, 0.364086, 1.327991
11.602184, 1.519087, 0.391005, 1.316307
11.701989, 1.511566, 0.414814, 1.318764
11.802052, 1.504143, 0.437688, 1.332151
11.902077, 1.505155, 0.460322, 1.349501
12.002047, 1.503777, 0.484149, 1.366714
12.102166, 1.495636, 0.515348, 1.375584
12.202081, 1.490469, 0.539451, 1.382567
12.301941, 1.483501, 0.567568, 1.388235
12.402378, 1.474099, 0.591518, 1.391625
12.503525, 1.462170, 0.621745, 1.397610
12.602401, 1.450715, 0.650678, 1.397480
12.702108, 1.438647, 0.671136, 1.389316
12.802253, 1.423715, 0.694136, 1.385049
12.902052, 1.409772, 0.721316, 1.384328
13.001984, 1.396466, 0.750018, 1.380310
13.102143, 1.383131, 0.777705, 1.385176
13.202037, 1.371654, 0.806751, 1.388846
13.302038, 1.360344, 0.839274, 1.383056
13.402060, 1.347794, 0.861296, 1.367412
13.502298, 1.337548, 0.896889, 1.364251
13.602174, 1.326224, 0.924670, 1.361077
13.702248, 1.313970, 0.948252, 1.351536
13.802052, 1.301396, 0.966088, 1.355220
13.902095, 1.295464, 0.977251, 1.356932
14.003452, 1.288230, 0.990682, 1.355787
14.102279, 1.284733, 1.008433, 1.363880
14.202186, 1.282139, 1.023191, 1.367584
14.302204, 1.267813, 1.038524, 1.374807
14.402007, 1.248046, 1.061682, 1.372031
14.502418, 1.225260, 1.084342, 1.370057
14.602726, 1.203707, 1.106140, 1.369036
14.701978, 1.177834, 1.134105, 1.366871
14.801982, 1.157052, 1.159624, 1.356411
14.902056, 1.134382, 1.183935, 1.343806
15.001958, 1.107019, 1.212081, 1.334370
15.102141, 1.083168, 1.238312, 1.309687
15.202131, 1.059193, 1.266315, 1.294004
15.302111, 1.030246, 1.300048, 1.286265
15.402037, 1.002643, 1.329834, 1.280539
15.502217, 0.979630, 1.370262, 1.275036
15.602197, 0.964782, 1.406222, 1.276197
15.702080, 0.942478, 1.436841, 1.281378
15.802054, 0.920270, 1.469762, 1.287588
15.902085, 0.904710, 1.506199, 1.294404
16.003762, 0.891142, 1.546417, 1.300409
16.102111, 0.875520, 1.588922, 1.308953
16.202579, 0.859027, 1.631590, 1.313287
16.302077, 0.837947, 1.667880, 1.319914
16.402200, 0.820549, 1.706593, 1.325238
16.502156, 0.806639, 1.741646, 1.326980
16.602299, 0.791838, 1.777442, 1.330624
16.702123, 0.777485, 1.817137, 1.347800
16.802036, 0.762685, 1.852702, 1.355170
16.902035, 0.755623, 1.882058, 1.363419
17.002104, 0.750477, 1.911213, 1.371372
17.102323, 0.738596, 1.940977, 1.364003
17.202558, 0.726968, 1.970911, 1.359753
17.302384, 0.717404, 2.004903, 1.360167
17.402107, 0.713666, 2.036898, 1.361614
17.502083, 0.705806, 2.065505, 1.355087
17.602841, 0.698954, 2.095397, 1.337934
17.702625, 0.688622, 2.122350, 1.327880
17.801964, 0.685985, 2.150226, 1.326300
17.902065, 0.690296, 2.184670, 1.326734
18.002250, 0.692646, 2.215509, 1.335289
18.102453, 0.690055, 2.243754, 1.337907
18.202096, 0.688724, 2.270682, 1.350320
18.302584, 0.688080, 2.297956, 1.366862
18.402047, 0.689291, 2.323557, 1.379319
18.502135, 0.692109, 2.344704, 1.383762
18.602210, 0.696249, 2.366340, 1.388296
18.702048, 0.699649, 2.393786, 1.388674
18.802011, 0.705333, 2.418417, 1.389412
18.902147, 0.706895, 2.439327, 1.388757
19.005834, 0.707321, 2.460208, 1.381348
19.102052, 0.712616, 2.486251, 1.373998
19.202207, 0.709892, 2.508767, 1.375195
19.302045, 0.711544, 2.530132, 1.375213
19.402109, 0.707374, 2.554527, 1.371374
19.502102, 0.705047, 2.578998, 1.361437
19.602105, 0.706560, 2.604942, 1.355677
19.701996, 0.705321, 2.628855, 1.354857
19.802078, 0.702225, 2.651662, 1.354169
19.902028, 0.693667, 2.678020, 1.353155
20.002196, 0.689024, 2.706069, 1.360247
20.102466, 0.690934, 2.732609, 1.360196
20.202150, 0.688237, 2.754063, 1.361763
20.302067, 0.688360, 2.777617, 1.363079
20.402161, 0.692473, 2.801115, 1.371381
20.502081, 0.700711, 2.828914, 1.373663
20.602506, 0.706308, 2.856174, 1.374262
20.702412, 0.714877, 2.882045, 1.375470
20.802090, 0.725363, 2.912020, 1.378196
20.902149, 0.734645, 2.937647, 1.373630
21.003685, 0.741092, 2.961666, 1.362685
21.102237, 0.748638, 2.984496, 1.347990
21.202108, 0.763894, 3.003707, 1.341527
21.302888, 0.773479, 3.018391, 1.336291
21.402159, 0.785142, 3.035185, 1.329863
21.502165, 0.794576, 3.051942, 1.324976
21.602235, 0.800978, 3.075061, 1.317948
21.702087, 0.808496, 3.096813, 1.304614
21.802325, 0.812106, 3.116548, 1.294130
21.902155, 0.815506, 3.135657, 1.282149
22.002076, 0.818732, 3.158642, 1.273069
22.102201, 0.822538, 3.181254, 1.278679
22.202095, 0.827740, 3.203620, 1.281827
22.302018, 0.832877, 3.225653, 1.286910
22.402078, 0.834324, 3.241935, 1.286793
22.503187, 0.836015, 3.263571, 1.299854
22.601993, 0.839972, 3.285162, 1.302674
22.702081, 0.836397, 3.308502, 1.300906
22.802146, 0.828847, 3.329770, 1.307507
22.902097, 0.823366, 3.353444, 1.308290
23.001964, 0.821658, 3.379397, 1.315913
23.103222, 0.815173, 3.403468, 1.322477
23.202113, 0.807713, 3.430721, 1.324455
23.302083, 0.799918, 3.455499, 1.322773
23.402045, 0.796620, 3.477898, 1.326392
23.502115, 0.792434, 3.501868, 1.329350
23.602171, 0.787597, 3.528050, 1.341439
23.702281, 0.783828, 3.551650, 1.361990
23.802210, 0.783066, 3.581969, 1.375235
23.902076, 0.779226, 3.609320, 1.375652
24.002367, 0.777070, 3.634948, 1.373539
24.101963, 0.775608, 3.659162, 1.366962
24.202054, 0.774782, 3.682776, 1.359864
24.303380, 0.773537, 3.704639, 1.352429
24.402077, 0.776148, 3.722839, 1.353116
24.502100, 0.776709, 3.739940, 1.338704
24.602060, 0.774846, 3.757218, 1.334895
24.702093, 0.770693, 3.777587, 1.330338
24.802052, 0.766878, 3.798412, 1.328100
24.902045, 0.764509, 3.818325, 1.320532
25.001976, 0.760706, 3.839749, 1.315199
25.102012, 0.751858, 3.860036, 1.312421
25.203787, 0.744387, 3.882130, 1.305110
25.302034, 0.738058, 3.899215, 1.289319
25.402045, 0.732042, 3.918596, 1.281314
25.502145, 0.725665, 3.937866, 1.280353
25.602160, 0.718602, 3.953687, 1.284429
25.701913, 0.710049, 3.975305, 1.278489
25.802083, 0.702974, 3.994640, 1.264147
25.902121, 0.702858, 4.021531, 1.260514
26.002151, 0.699477, 4.041245, 1.259209
26.102106, 0.696227, 4.059768, 1.256565
26.202091, 0.692605, 4.076405, 1.257530
26.302234, 0.691072, 4.098031, 1.266196
26.404027, 0.690869, 4.119927, 1.263223
26.502283, 0.690470, 4.139746, 1.259723
26.602095, 0.692908, 4.158535, 1.264200
26.702094, 0.696612, 4.180835, 1.269439
26.802051, 0.702111, 4.203852, 1.278592
26.902372, 0.704543, 4.226116, 1.281981
27.002131, 0.705374, 4.244710, 1.286094
27.102005, 0.708579, 4.264670, 1.288150
27.202022, 0.713039, 4.289235, 1.291486
27.302035, 0.714604, 4.306513, 1.295275
27.402068, 0.715530, 4.319982, 1.293532
27.502005, 0.720088, 4.336408, 1.290106
27.602580, 0.727232, 4.355722, 1.294362
27.702198, 0.734734, 4.372298, 1.297323
27.801953, 0.737327, 4.386158, 1.292820
27.902232, 0.740832, 4.398985, 1.297844
28.002572, 0.743634, 4.418739, 1.299472
28.102079, 0.742250, 4.432358, 1.295879
28.202145, 0.740912, 4.443142, 1.295382
28.302062, 0.741365, 4.452921, 1.291074
28.402076, 0.740488, 4.463463, 1.297157
28.502082, 0.738616, 4.474820, 1.292670
28.602116, 0.730295, 4.487387, 1.296271
28.702196, 0.725720, 4.502505, 1.297409
28.802035, 0.722686, 4.517637, 1.308539
28.902009, 0.717194, 4.535648, 1.312974
29.002103, 0.713024, 4.552061, 1.309245
29.102126, 0.706768, 4.567491, 1.312931
29.202085, 0.704645, 4.585926, 1.318049
29.302450, 0.706314, 4.601257, 1.327584
29.402186, 0.709738, 4.614591, 1.333041
29.502077, 0.707103, 4.625855, 1.342599
29.602094, 0.707454, 4.638411, 1.348325
29.702111, 0.705605, 4.654444, 1.356379
29.802095, 0.708663, 4.668674, 1.363290
29.902106, 0.710701, 4.685443, 1.373915
30.002248, 0.715769, 4.699147, 1.374317
30.102111, 0.722681, 4.706833, 1.382701
30.202058, 0.727625, 4.714968, 1.388996
30.302056, 0.734821, 4.722953, 1.396149
30.402088, 0.738072, 4.731412, 1.392946
30.502030, 0.737926, 4.739556, 1.388581
30.602646, 0.742442, 4.754601, 1.388104
30.702010, 0.747386, 4.763915, 1.388428
30.802070, 0.753478, 4.771890, 1.386268
30.902102, 0.752792, 4.784481, 1.377842
31.002157, 0.753313, 4.798037, 1.370699
31.102142, 0.750308, 4.811734, 1.369744
31.202605, 0.749494, 4.823797, 1.376093
31.301980, 0.748074, 4.831327, 1.377959
31.401977, 0.750144, 4.839329, 1.374710
31.502018, 0.754138, 4.848439, 1.370319
31.601994, 0.759959, 4.854603, 1.377345
31.701923, 0.764159, 4.857415, 1.376391
31.802179, 0.766016, 4.860913, 1.373446
31.902085, 0.769717, 4.864403, 1.365022
32.002609, 0.773939, 4.868046, 1.370519
32.102182, 0.774650, 4.871671, 1.373633
32.202135, 0.776309, 4.876102, 1.374258
32.302061, 0.776285, 4.881237, 1.374212
32.402051, 0.774577, 4.885689, 1.360967
32.502273, 0.771274, 4.888582, 1.354483
32.602078, 0.769117, 4.892478, 1.346477
32.702039, 0.764346, 4.896733, 1.345011
32.802187, 0.760304, 4.904841, 1.343392
32.902104, 0.753589, 4.911156, 1.342281
33.003351, 0.744975, 4.913362, 1.340561
33.101935, 0.736329, 4.917839, 1.339670
33.202057, 0.729537, 4.923088, 1.340986
33.302020, 0.719223, 4.928099, 1.340605
33.402233, 0.709895, 4.934149, 1.340614
33.502003, 0.701936, 4.938318, 1.342653
33.602057, 0.692547, 4.942176, 1.342112
33.702387, 0.683216, 4.942051, 1.344757
33.802068, 0.673354, 4.935939, 1.345648
33.902106, 0.663894, 4.934005, 1.342762
34.003167, 0.656828, 4.933093, 1.349320
34.102062, 0.646988, 4.934081, 1.354913
34.202100, 0.635984, 4.932393, 1.362616
34.301980, 0.625186, 4.929617, 1.366116
34.402414, 0.613485, 4.927723, 1.366255
34.502088, 0.602086, 4.926221, 1.371837
34.603121, 0.592465, 4.922559, 1.370982
34.702179, 0.583126, 4.924258, 1.372990
34.802036, 0.576107, 4.927674, 1.371672
34.902112, 0.569536, 4.930326, 1.370044
35.002023, 0.565534, 4.933446, 1.360338
35.102472, 0.562824, 4.936575, 1.361431
35.202131, 0.560823, 4.940431, 1.365824
35.302092, 0.559738, 4.942688, 1.373236
35.402247, 0.560444, 4.949125, 1.381838
35.502143, 0.565314, 4.957016, 1.381551
35.602128, 0.572927, 4.961309, 1.386160
35.702082, 0.578407, 4.966685, 1.381140
35.802007, 0.584953, 4.978515, 1.375279
35.902016, 0.593258, 4.985400, 1.378940
36.002093, 0.607026, 4.997074, 1.390823
36.102162, 0.617816, 5.004068, 1.396845
36.202075, 0.626797, 5.011045, 1.400167
36.302140, 0.638571, 5.016446, 1.400295
36.402141, 0.649095, 5.025052, 1.396579
36.502184, 0.657871, 5.027387, 1.401646
36.602189, 0.666886, 5.027553, 1.403111
36.702113, 0.680417, 5.026495, 1.401250
36.802119, 0.693022, 5.023147, 1.406177
36.902072, 0.705351, 5.016530, 1.405686
37.002091, 0.718342, 5.011808, 1.410133
37.102118, 0.726124, 5.011460, 1.409403
37.202459, 0.729876, 5.013766, 1.404249
37.302078, 0.728219, 5.015221, 1.397376
37.402058, 0.728594, 5.013129, 1.391371
37.502128, 0.725890, 5.011520, 1.390809
37.601978, 0.723596, 5.007056, 1.387541
37.702104, 0.722579, 5.005092, 1.382394
37.802066, 0.724993, 5.001993, 1.376616
37.902097, 0.727284, 5.002210, 1.381104
38.004054, 0.728365, 5.003042, 1.386039
38.102132, 0.725315, 5.010033, 1.396898
38.202187, 0.724581, 5.017654, 1.402254
38.302148, 0.721084, 5.023387, 1.400345
38.402029, 0.716645, 5.026081, 1.401545
38.501996, 0.712414, 5.028431, 1.403281
38.602117, 0.709410, 5.033259, 1.405403
38.702196, 0.705188, 5.038472, 1.410787
38.802021, 0.700327, 5.043270, 1.410436
38.902135, 0.690200, 5.047440, 1.410937
39.002257, 0.679008, 5.053298, 1.406384
39.102008, 0.668678, 5.061843, 1.391645
39.202050, 0.656024, 5.070505, 1.387757
39.302083, 0.642915, 5.081887, 1.379978
39.402105, 0.631364, 5.086460, 1.374124
39.502004, 0.619937, 5.092388, 1.372491
39.602099, 0.608822, 5.094080, 1.378411
39.702167, 0.597619, 5.093690, 1.377746
39.802092, 0.586396, 5.089543, 1.367074
39.902102, 0.579524, 5.084117, 1.358367
40.002149, 0.568228, 5.078201, 1.354528
40.102127, 0.556020, 5.074312, 1.357692
40.202128, 0.540881, 5.073465, 1.364187
40.302802, 0.527836, 5.066843, 1.361780
40.402307, 0.515017, 5.064196, 1.365017
40.502141, 0.500793, 5.060294, 1.364336
40.602078, 0.486830, 5.058874, 1.358439
40.702091, 0.473907, 5.057767, 1.347068
40.802098, 0.464054, 5.051706, 1.344360
40.902096, 0.454942, 5.047690, 1.348245
41.002063, 0.449089, 5.046558, 1.331804
41.102021, 0.439614, 5.048383, 1.329072
41.202065, 0.429649, 5.046460, 1.331327
41.302131, 0.421065, 5.044863, 1.338460
41.402070, 0.418011, 5.044585, 1.343401
41.502164, 0.420024, 5.043131, 1.345165
41.602146, 0.416908, 5.037543, 1.351894
41.702076, 0.421814, 5.040992, 1.350117
41.802007, 0.426779, 5.042562, 1.354952
41.902051, 0.427059, 5.048630, 1.357482
42.002108, 0.429864, 5.057241, 1.360916
42.102015, 0.433296, 5.063811, 1.365633
42.202099, 0.435746, 5.066440, 1.368788
42.302109, 0.437130, 5.072317, 1.367780
42.402340, 0.442919, 5.081687, 1.360774
42.502039, 0.449793, 5.091899, 1.349892
42.602057, 0.455744, 5.098250, 1.353153
42.702628, 0.459731, 5.105611, 1.346183
42.802007, 0.462153, 5.111183, 1.349675
42.902079, 0.461849, 5.114741, 1.352745
43.002122, 0.463849, 5.117798, 1.347038
43.102172, 0.458713, 5.120128, 1.343049
43.202171, 0.456301, 5.127009, 1.348778
43.302106, 0.452094, 5.129831, 1.357546
43.402092, 0.447127, 5.132777, 1.360977
43.502056, 0.443877, 5.135000, 1.368409
43.602120, 0.438548, 5.134930, 1.367634
43.702181, 0.431004, 5.134567, 1.356679
43.802056, 0.416210, 5.132470, 1.352853
43.902858, 0.401014, 5.133127, 1.350980
44.002142, 0.386655, 5.133112, 1.349905
44.102535, 0.373390, 5.130169, 1.357802
44.202509, 0.363110, 5.132962, 1.351346
44.302007, 0.354924, 5.137211, 1.352756
44.402009, 0.347166, 5.140256, 1.356227
44.502036, 0.336404, 5.145981, 1.356473
44.601974, 0.319897, 5.150739, 1.353063
44.702114, 0.307417, 5.161384, 1.336993
44.802086, 0.295203, 5.174123, 1.326052
44.902077, 0.281467, 5.183925, 1.323088
45.002223, 0.268609, 5.189711, 1.325454
45.102111, 0.258373, 5.195916, 1.322918
45.202098, 0.245687, 5.198713, 1.320707
45.302147, 0.237711, 5.206889, 1.322363
45.402096, 0.232381, 5.211887, 1.322305
45.502174, 0.224820, 5.220026, 1.325404
45.602200, 0.220497, 5.232500, 1.321254
45.702123, 0.217610, 5.245747, 1.322053
45.802030, 0.214237, 5.254865, 1.322489
45.901965, 0.208443, 5.268043, 1.319538
46.002079, 0.209700, 5.279460, 1.317059
46.102051, 0.207068, 5.292473, 1.313488
46.202170, 0.204550, 5.307016, 1.315338
46.302097, 0.203058, 5.318388, 1.318019
46.402128, 0.199946, 5.331715, 1.321779
46.502114, 0.197799, 5.343928, 1.326800
46.602369, 0.197015, 5.352375, 1.329612
46.702113, 0.202730, 5.369578, 1.330290
46.802118, 0.203676, 5.383233, 1.334156
46.902037, 0.201746, 5.396381, 1.335010
47.002162, 0.200826, 5.407019, 1.332214
47.102031, 0.195305, 5.413239, 1.331558
47.202013, 0.192084, 5.413858, 1.336082
47.302332, 0.187453, 5.411391, 1.337166
47.402044, 0.185548, 5.409039, 1.337526
47.502288, 0.185521, 5.411358, 1.336608
47.602920, 0.187606, 5.413479, 1.345144
47.703394, 0.190099, 5.407683, 1.361765
47.802227, 0.189501, 5.404030, 1.372611
47.902068, 0.185160, 5.403616, 1.382081
48.002572, 0.176671, 5.407671, 1.388966
48.102102, 0.168074, 5.413224, 1.385670
48.201957, 0.159949, 5.422095, 1.378516
48.302169, 0.149949, 5.425960, 1.381289
48.402672, 0.136694, 5.435513, 1.381037
48.502220, 0.126169, 5.442372, 1.380226
48.601987, 0.116970, 5.447829, 1.374587
48.702355, 0.105784, 5.452329, 1.365586
48.802093, 0.092185, 5.460466, 1.360961
48.902051, 0.081294, 5.467491, 1.358455
49.003366, 0.067611, 5.476797, 1.342748
49.102244, 0.057747, 5.484473, 1.344704
49.202003, 0.046645, 5.492244, 1.350997
49.302181, 0.037452, 5.503119, 1.357009
49.401980, 0.032547, 5.513825, 1.366132
49.502395, 0.027250, 5.530427, 1.369047
49.602407, 0.022103, 5.535348, 1.372261
49.702166, 0.025127, 5.545080, 1.361702
49.802090, 0.023553, 5.556014, 1.350951
49.902307, 0.023337, 5.567113, 1.342212
50.002100, 0.024692, 5.575711, 1.341178
50.102022, 0.023666, 5.583830, 1.345766
50.202547, 0.028887, 5.592292, 1.359787
50.302349, 0.027121, 5.595495, 1.371269
50.402095, 0.023925, 5.602056, 1.377616
50.502381, 0.026741, 5.617534, 1.378558
50.602082, 0.024007, 5.626433, 1.377134
50.702155, 0.016523, 5.632812, 1.377926
50.802101, 0.006347, 5.642581, 1.381470
50.902137, -0.000985, 5.651544, 1.382806
51.002061, -0.002446, 5.666145, 1.383798
51.102216, -0.004959, 5.676241, 1.395332
51.202319, -0.009644, 5.681069, 1.399953
51.301966, -0.011885, 5.682168, 1.401128
51.402162, -0.010351, 5.683733, 1.394147
51.502084, -0.007298, 5.688187, 1.386455
51.602117, -0.006699, 5.689874, 1.382255
51.702092, -0.009518, 5.690446, 1.374435
51.802192, -0.012986, 5.688691, 1.371373
51.902081, -0.008672, 5.686283, 1.365972
52.002081, -0.010436, 5.683012, 1.360318
52.102089, -0.010703, 5.679115, 1.354632
52.202059, -0.010638, 5.675059, 1.349030
52.302080, -0.010128, 5.671239, 1.345155
52.402171, -0.007843, 5.668507, 1.343363
52.502425, -0.008396, 5.668990, 1.348591
52.602188, -0.008462, 5.668875, 1.345594
52.702390, -0.010729, 5.671104, 1.344765
52.801986, -0.011024, 5.672113, 1.340943
52.902232, -0.011580, 5.676472, 1.347868
53.002088, -0.009958, 5.681776, 1.341208
53.102232, -0.010453, 5.686983, 1.343607
53.202155, -0.013957, 5.689173, 1.348702
53.302442, -0.014823, 5.689328, 1.344600
53.402300, -0.015479, 5.691413, 1.339751
53.501919, -0.019180, 5.694106, 1.329640
53.602267, -0.020066, 5.697258, 1.324960
53.702154, -0.020402, 5.698418, 1.318428
53.802048, -0.020377, 5.697236, 1.316491
53.902149, -0.016811, 5.699196, 1.320105
54.002165, -0.016300, 5.698165, 1.322664
54.102217, -0.015700, 5.700962, 1.322732
54.202160, -0.016385, 5.701348, 1.321729
54.302113, -0.020996, 5.706376, 1.320673
54.402092, -0.020820, 5.709841, 1.316733
54.502085, -0.019671, 5.712586, 1.319336
54.603667, -0.022298, 5.714781, 1.322657
54.701965, -0.022966, 5.719422, 1.328924
54.802070, -0.030610, 5.726324, 1.329748
54.901965, -0.036175, 5.736616, 1.325508
55.002116, -0.041221, 5.745588, 1.323838
55.102154, -0.045845, 5.754527, 1.321956
55.201953, -0.052149, 5.762209, 1.320528
55.302148, -0.059202, 5.768069, 1.321920
55.402107, -0.068554, 5.775493, 1.323786
55.502085, -0.078284, 5.784040, 1.334915
55.602218, -0.091648, 5.791643, 1.332484
55.702156, -0.102340, 5.803367, 1.334217
55.802633, -0.114863, 5.811371, 1.337937
55.902108, -0.129783, 5.817337, 1.345542
56.002364, -0.137743, 5.816763, 1.348690
56.102064, -0.149951, 5.826015, 1.339259
56.202186, -0.162317, 5.839665, 1.331026
56.302346, -0.173584, 5.850201, 1.324943
56.402060, -0.183062, 5.864341, 1.329716
56.502348, -0.196986, 5.876334, 1.334364
56.602043, -0.212454, 5.883378, 1.340012
56.702976, -0.227639, 5.887103, 1.347982
56.802105, -0.234798, 5.886883, 1.351597
56.901948, -0.242472, 5.884830, 1.354429
57.002065, -0.250533, 5.883192, 1.349361
57.101961, -0.256010, 5.885986, 1.346929
57.202104, -0.270142, 5.887262, 1.337057
57.302035, -0.285536, 5.893126, 1.330792
57.402429, -0.300218, 5.899768, 1.326369
57.502025, -0.312494, 5.905696, 1.325575
57.602411, -0.329294, 5.911388, 1.329364
57.702274, -0.341468, 5.915254, 1.340063
57.802162, -0.349365, 5.920482, 1.335612
57.902178, -0.362556, 5.930352, 1.334081
58.002101, -0.374489, 5.940432, 1.339375
58.102448, -0.389736, 5.946303, 1.343463
58.202143, -0.396437, 5.947826, 1.343599
58.302110, -0.403210, 5.949202, 1.335630
58.402099, -0.408124, 5.954821, 1.330729
58.502110, -0.408708, 5.961078, 1.326632
58.605031, -0.417048, 5.972385, 1.323680
58.701954, -0.419300, 5.981339, 1.320638
58.802061, -0.422643, 5.995901, 1.323268
58.902122, -0.424123, 6.003921, 1.323312
59.002112, -0.429045, 6.017057, 1.324113
59.102468, -0.431095, 6.027867, 1.323355
59.203369, -0.430219, 6.038566, 1.322310
59.302073, -0.429280, 6.050826, 1.324281
59.402109, -0.429115, 6.062911, 1.325235
59.502009, -0.436548, 6.082104, 1.331387
59.602158, -0.436033, 6.100247, 1.330632
59.702202, -0.438034, 6.117479, 1.327394
59.802101, -0.440760, 6.131912, 1.327028
59.902112, -0.440246, 6.149131, 1.325668
60.002178, -0.433498, 6.166591, 1.327109
60.102131, -0.427113, 6.182015, 1.324290
60.202170, -0.419270, 6.194290, 1.325915
60.302091, -0.411102, 6.204290, 1.325373
60.402170, -0.403428, 6.210550, 1.327461
60.502135, -0.396339, 6.214358, 1.328094
60.602111, -0.387903, 6.219718, 1.328317
60.702117, -0.382033, 6.224749, 1.327317
60.802090, -0.372377, 6.226621, 1.326293
60.902307, -0.358966, 6.227006, 1.324669
61.002073, -0.347447, 6.227776, 1.322954
61.102127, -0.336755, 6.228385, 1.324838
61.202092, -0.324389, 6.230145, 1.322695
61.302236, -0.317245, 6.231666, 1.326578
61.402140, -0.309939, 6.234064, 1.326025
61.502120, -0.302507, 6.239382, 1.325152
61.602033, -0.289930, 6.245117, 1.316233
61.702084, -0.282757, 6.250454, 1.311124
61.802012, -0.278538, 6.260984, 1.309158
61.901960, -0.276438, 6.270630, 1.305534
62.002113, -0.274399, 6.280871, 1.307586
62.102362, -0.277565, 6.289950, 1.306830
62.202279, -0.279188, 6.300085, 1.302249
62.302342, -0.281759, 6.311071, 1.304349
62.402168, -0.283257, 6.323585, 1.302396
62.502219, -0.281710, 6.336815, 1.299743
62.602223, -0.281979, 6.349068, 1.291757
62.702185, -0.285623, 6.359735, 1.288292
62.802114, -0.293367, 6.371380, 1.291787
62.902088, -0.294880, 6.382629, 1.297926
63.002168, -0.300995, 6.391950, 1.300309
63.102237, -0.298810, 6.403477, 1.296761
63.202117, -0.298906, 6.415332, 1.295932
63.302443, -0.298032, 6.424994, 1.293220
63.402058, -0.298834, 6.433161, 1.296464
63.503137, -0.299042, 6.440922, 1.289234
63.602157, -0.301386, 6.452114, 1.285461
63.702081, -0.304332, 6.463956, 1.283936
63.804673, -0.307703, 6.477140, 1.291002
63.902042, -0.309678, 6.488272, 1.300830
64.002113, -0.309976, 6.500472, 1.308284
64.102075, -0.311737, 6.513642, 1.315547
64.202351, -0.307935, 6.526176, 1.313275
64.302217, -0.308347, 6.536125, 1.315940
64.402033, -0.309500, 6.545459, 1.315281
64.502310, -0.309314, 6.552775, 1.309206
64.602226, -0.312457, 6.566320, 1.306235
64.702411, -0.311109, 6.580713, 1.309658
64.802269, -0.308457, 6.589584, 1.316205
64.902299, -0.306614, 6.601148, 1.320539
65.002447, -0.304029, 6.615434, 1.327530
65.102500, -0.297451, 6.631673, 1.334511
65.202101, -0.289303, 6.647784, 1.340327
65.302015, -0.281464, 6.661799, 1.346833
65.402080, -0.273224, 6.672010, 1.362075
65.502126, -0.267171, 6.685747, 1.372292
65.603070, -0.266979, 6.703308, 1.369390
65.702066, -0.269964, 6.726702, 1.377890
65.802149, -0.269938, 6.747538, 1.367795
65.902080, -0.277090, 6.761560, 1.375863
66.002088, -0.270213, 6.771499, 1.376711
66.102099, -0.267580, 6.785089, 1.368822
66.202077, -0.262809, 6.801622, 1.370542
66.302694, -0.260802, 6.820292, 1.364230
66.402044, -0.263526, 6.837424, 1.366057
66.502112, -0.264154, 6.852994, 1.368931
66.601940, -0.263146, 6.873630, 1.364132
66.703021, -0.269274, 6.890791, 1.367155
66.801979, -0.274457, 6.906224, 1.369369
66.901981, -0.275753, 6.921080, 1.378566
67.002257, -0.279089, 6.933003, 1.381306
67.102084, -0.278210, 6.946246, 1.384153
67.202325, -0.277850, 6.960729, 1.383148
67.302175, -0.279599, 6.969090, 1.378388
67.402624, -0.283269, 6.978071, 1.375215
67.501987, -0.282952, 6.988549, 1.374106
67.602161, -0.286056, 7.000729, 1.373611
67.704334, -0.289436, 7.014233, 1.365343
67.802408, -0.290654, 7.025873, 1.367136
67.901972, -0.295546, 7.038537, 1.374813
68.002084, -0.301370, 7.051880, 1.385172
68.102080, -0.306433, 7.068763, 1.388958
68.202038, -0.311005, 7.082547, 1.388063
68.302014, -0.316066, 7.095467, 1.383957
68.402178, -0.324105, 7.106749, 1.384178
68.502090, -0.329881, 7.119912, 1.387941
68.602098, -0.333652, 7.133466, 1.387672
68.703418, -0.336114, 7.149277, 1.387765
68.802104, -0.338648, 7.163085, 1.398490
68.902124, -0.342500, 7.179410, 1.404818
69.002126, -0.342865, 7.193953, 1.410399
69.102132, -0.344909, 7.207764, 1.402893
69.202114, -0.347244, 7.227640, 1.399035
69.302060, -0.347798, 7.253111, 1.396446
69.402063, -0.346480, 7.274126, 1.399087
69.502508, -0.344393, 7.292216, 1.399202
69.602205, -0.342615, 7.308513, 1.391504
69.702106, -0.338682, 7.326549, 1.380716
69.802053, -0.332881, 7.349156, 1.373485
69.902115, -0.328076, 7.372043, 1.366002
70.002092, -0.321665, 7.391583, 1.350986
70.101982, -0.317338, 7.405206, 1.345414
70.202120, -0.311036, 7.417259, 1.342629
70.302296, -0.301997, 7.430263, 1.337715
70.402035, -0.296436, 7.438359, 1.335045
70.503156, -0.290230, 7.448574, 1.334289
70.602199, -0.281086, 7.461431, 1.335671
70.702152, -0.271440, 7.473200, 1.344127
70.802377, -0.265012, 7.482353, 1.347915
70.901987, -0.257599, 7.492121, 1.350998
71.001967, -0.251648, 7.504403, 1.357993
71.102062, -0.244176, 7.516409, 1.359674
71.202115, -0.233836, 7.527179, 1.363104
71.302064, -0.227428, 7.537729, 1.364063
71.402092, -0.223487, 7.546526, 1.365286
71.502080, -0.218226, 7.557159, 1.360675
71.602142, -0.216459, 7.568864, 1.359935
71.702383, -0.213122, 7.578570, 1.360992
71.802016, -0.210565, 7.589689, 1.364176
71.902017, -0.211143, 7.601992, 1.362379
72.002744, -0.211533, 7.616172, 1.365815
72.102122, -0.211326, 7.632240, 1.361678
72.202084, -0.216360, 7.648497, 1.355641
72.302182, -0.222449, 7.659992, 1.358759
72.402326, -0.224205, 7.671634, 1.357711
72.502212, -0.221689, 7.686393, 1.361231
72.602271, -0.220987, 7.699182, 1.357641
72.702106, -0.221865, 7.709020, 1.364270
72.804076, -0.221658, 7.721910, 1.362264
72.901998, -0.221555, 7.733489, 1.365754
73.002171, -0.220987, 7.746379, 1.358376
73.102267, -0.222585, 7.758835, 1.359201
73.202136, -0.226102, 7.773649, 1.348148
73.302051, -0.227815, 7.785822, 1.335549
73.402095, -0.227652, 7.800156, 1.335666
73.502171, -0.224160, 7.816355, 1.337172
73.602065, -0.220781, 7.831800, 1.339786
73.702008, -0.216253, 7.849725, 1.342265
73.802396, -0.211708, 7.866218, 1.337198
73.902143, -0.207308, 7.882492, 1.326620
74.003773, -0.204882, 7.898078, 1.327076
74.102138, -0.204417, 7.915471, 1.329303
74.202117, -0.200737, 7.933981, 1.331760
74.302048, -0.195416, 7.953485, 1.330608
74.402115, -0.187101, 7.973082, 1.329592
74.502874, -0.179944, 7.990360, 1.326167
74.601950, -0.172895, 8.007224, 1.329239
74.702029, -0.165326, 8.021462, 1.328924
74.802114, -0.159360, 8.028734, 1.328401
74.902280, -0.154899, 8.035050, 1.326430
75.002070, -0.147948, 8.040074, 1.327259
75.102198, -0.140591, 8.044579, 1.329706
75.202251, -0.136526, 8.048934, 1.331601
75.302132, -0.131652, 8.051271, 1.333545
75.402017, -0.128301, 8.054224, 1.333544
75.502311, -0.126952, 8.059097, 1.333112
75.602402, -0.128415, 8.063786, 1.334550
75.702073, -0.129314, 8.069774, 1.335916
75.802128, -0.131235, 8.078162, 1.337628
75.902034, -0.135485, 8.084142, 1.350907
76.002213, -0.143718, 8.089235, 1.358982
76.102095, -0.154367, 8.095905, 1.365553
76.202089, -0.170389, 8.102564, 1.374648
76.301972, -0.189620, 8.111061, 1.388885
76.402339, -0.206041, 8.120408, 1.402420
76.502023, -0.227771, 8.130333, 1.402293
76.602517, -0.247052, 8.138655, 1.399623
76.702118, -0.268643, 8.149720, 1.397519
76.802099, -0.291338, 8.164579, 1.405729
76.902072, -0.315113, 8.179732, 1.397990
77.003074, -0.337064, 8.192401, 1.400249
77.102136, -0.359500, 8.205144, 1.403910
77.202083, -0.382530, 8.222459, 1.412251
77.302099, -0.396978, 8.243154, 1.417535
77.402051, -0.411327, 8.261221, 1.409423
77.502887, -0.429276, 8.275730, 1.399609
77.602503, -0.445001, 8.286333, 1.392971
77.701958, -0.462097, 8.292400, 1.388412
77.802068, -0.477257, 8.297961, 1.395653
77.902040, -0.485338, 8.300132, 1.390323
78.002126, -0.493957, 8.304549, 1.380377
78.102141, -0.500106, 8.310586, 1.371062
78.202068, -0.506645, 8.320087, 1.353302
78.302029, -0.517475, 8.334992, 1.347430
78.402005, -0.527618, 8.346608, 1.336384
78.502352, -0.541611, 8.361756, 1.341811
78.602051, -0.558034, 8.377110, 1.356490
78.702543, -0.572389, 8.391445, 1.351526
78.802097, -0.588927, 8.407470, 1.359034
78.902160, -0.607212, 8.419714, 1.354129
79.002053, -0.625967, 8.434173, 1.336582
79.102433, -0.644489, 8.448825, 1.329465
79.201956, -0.664671, 8.460596, 1.326194
79.302402, -0.681959, 8.474145, 1.319367
79.402034, -0.700409, 8.490163, 1.319136
79.502102, -0.718939, 8.505107, 1.318151
79.602361, -0.734667, 8.517431, 1.317607
79.702060, -0.751909, 8.531450, 1.319881
79.802053, -0.768239, 8.542364, 1.317343
79.902130, -0.782937, 8.556030, 1.310098
80.002763, -0.800164, 8.567228, 1.300936
80.102374, -0.815076, 8.578250, 1.296278
80.202047, -0.831724, 8.589246, 1.295443
80.302138, -0.851088, 8.599834, 1.292232
80.402029, -0.871679, 8.613958, 1.297374
80.502031, -0.889787, 8.626443, 1.294258
80.602357, -0.902926, 8.637766, 1.270937
80.702645, -0.921432, 8.654777, 1.278616
80.802713, -0.937685, 8.669872, 1.290128
80.902240, -0.954171, 8.685213, 1.304456
81.001921, -0.972552, 8.702028, 1.314896
81.102398, -0.989226, 8.720468, 1.316502
81.202029, -1.001183, 8.736440, 1.324038
81.302113, -1.017409, 8.752645, 1.332845
81.402027, -1.033230, 8.768079, 1.337421
81.502127, -1.046559, 8.781536, 1.348430
81.602081, -1.062223, 8.793708, 1.354663
81.702199, -1.077498, 8.805303, 1.361025
81.802372, -1.093422, 8.815974, 1.359062
81.902057, -1.108455, 8.829827, 1.351951
82.002146, -1.119361, 8.840231, 1.349195
82.102353, -1.131964, 8.853689, 1.343482
82.202315, -1.142405, 8.868257, 1.341641
82.302104, -1.149784, 8.884181, 1.341982
82.402376, -1.156238, 8.902020, 1.345610
82.502785, -1.159976, 8.918450, 1.347659
82.602541, -1.165829, 8.933742, 1.347700
82.701953, -1.170609, 8.948255, 1.350369
82.802083, -1.173837, 8.964132, 1.342197
82.902391, -1.175692, 8.982901, 1.333237
83.003230, -1.176693, 9.001715, 1.320143
83.102066, -1.177233, 9.019539, 1.325699
83.202531, -1.177432, 9.038293, 1.331428
83.302150, -1.178801, 9.056040, 1.334005
83.402248, -1.176956, 9.075265, 1.332225
83.502033, -1.178369, 9.094068, 1.324146
83.602345, -1.181323, 9.113907, 1.305865
83.702055, -1.184213, 9.133568, 1.281277
83.802084, -1.187864, 9.154146, 1.258975
83.902112, -1.192737, 9.168240, 1.247425
84.002363, -1.198621, 9.182861, 1.238255
84.102547, -1.203259, 9.204040, 1.228948
84.201961, -1.208393, 9.227971, 1.222998
84.302567, -1.214146, 9.246127, 1.240676
84.402276, -1.218829, 9.264049, 1.242018
84.502430, -1.222108, 9.285731, 1.253176
84.603358, -1.225975, 9.304011, 1.270458
84.702444, -1.225284, 9.323342, 1.289953
84.802343, -1.225805, 9.342735, 1.308524
84.902419, -1.225913, 9.364045, 1.316490
85.002457, -1.230201, 9.385147, 1.330688
85.102201, -1.235936, 9.405137, 1.339108
85.202013, -1.239813, 9.421863, 1.349486
85.301974, -1.245995, 9.442010, 1.352023
85.401916, -1.254564, 9.463913, 1.358149
85.501959, -1.259580, 9.487110, 1.367700
85.602404, -1.264877, 9.511096, 1.372836
85.702443, -1.272084, 9.532099, 1.375588
85.802026, -1.278738, 9.551491, 1.381461
85.901995, -1.285286, 9.568195, 1.378631
86.002359, -1.290815, 9.583288, 1.396623
86.102069, -1.299643, 9.603052, 1.413672
86.202394, -1.305215, 9.619627, 1.418057
86.302329, -1.310181, 9.634846, 1.411359
86.402183, -1.311459, 9.650790, 1.416982
86.502034, -1.312290, 9.664279, 1.416546
86.602123, -1.313462, 9.676961, 1.416010
86.702109, -1.315842, 9.689602, 1.418471
86.802795, -1.317453, 9.701597, 1.419265
86.902083, -1.317405, 9.712743, 1.421435
87.002218, -1.318010, 9.727595, 1.425505
87.102209, -1.317063, 9.744838, 1.436639
87.202390, -1.314116, 9.759615, 1.444703
87.302057, -1.310741, 9.777527, 1.446420
87.402056, -1.305581, 9.799686, 1.443065
87.502319, -1.301549, 9.812760, 1.448929
87.603910, -1.300420, 9.830189, 1.449961
87.702211, -1.298103, 9.847157, 1.449392
87.802057, -1.299303, 9.862218, 1.446578
87.902070, -1.300339, 9.873645, 1.448034
88.002139, -1.301599, 9.882944, 1.445505
88.102906, -1.304673, 9.894104, 1.448902
88.202087, -1.308383, 9.906708, 1.444538
88.302018, -1.313014, 9.922974, 1.444002
88.402054, -1.319066, 9.936174, 1.450056
88.502032, -1.323110, 9.953250, 1.462256
88.602033, -1.326497, 9.969809, 1.465604
88.702121, -1.330091, 9.984489, 1.460147
88.802084, -1.332497, 10.003908, 1.450741
88.902099, -1.336044, 10.025649, 1.440187
89.002053, -1.340754, 10.052512, 1.433343
89.101992, -1.342932, 10.082935, 1.420660
89.202085, -1.347575, 10.111699, 1.427030
89.302013, -1.348057, 10.144493, 1.418355
89.402056, -1.347707, 10.173682, 1.403873
89.502365, -1.338664, 10.204834, 1.397137
89.602518, -1.337248, 10.233469, 1.399744
89.702063, -1.329895, 10.261986, 1.397681
89.802068, -1.326057, 10.286803, 1.399943
89.902038, -1.316728, 10.315400, 1.402767
90.005868, -1.308762, 10.339246, 1.400896
90.103099, -1.306290, 10.360461, 1.394960
90.202083, -1.304446, 10.382326, 1.390398
90.301991, -1.306156, 10.399669, 1.383539
90.402044, -1.311069, 10.421531, 1.383585
90.502064, -1.317409, 10.447309, 1.381873
90.602167, -1.324854, 10.475481, 1.377023
90.702148, -1.331867, 10.506567, 1.376856
90.802195, -1.339799, 10.539762, 1.371071
90.902087, -1.349332, 10.574871, 1.371547
91.002350, -1.362338, 10.609762, 1.375452
91.102265, -1.372238, 10.640450, 1.376125
91.202046, -1.381915, 10.672545, 1.367839
91.302083, -1.393097, 10.706003, 1.357525
91.403376, -1.400284, 10.738743, 1.350353
91.502122, -1.412101, 10.765050, 1.339243
91.602151, -1.418642, 10.781200, 1.328402
91.702082, -1.427338, 10.808508, 1.321778
91.803335, -1.440422, 10.836390, 1.313996
91.901999, -1.453932, 10.860531, 1.321656
92.002062, -1.464456, 10.884228, 1.328067
92.102370, -1.474897, 10.908808, 1.325643
92.201900, -1.487284, 10.928618, 1.327408
92.302236, -1.500457, 10.952177, 1.334382
92.402014, -1.508812, 10.973280, 1.320719
92.502190, -1.517405, 10.994668, 1.318569
92.602179, -1.523646, 11.013355, 1.314571
92.702109, -1.526663, 11.029893, 1.313028
92.802036, -1.533227, 11.042585, 1.306590
92.902096, -1.544128, 11.057327, 1.306373
93.002158, -1.556276, 11.072653, 1.318926
93.102102, -1.566581, 11.087845, 1.344188
93.202016, -1.576218, 11.105183, 1.348103
93.302656, -1.586833, 11.124837, 1.345696
93.402042, -1.595099, 11.140756, 1.350119
93.502022, -1.606133, 11.154123, 1.354395
93.602152, -1.614305, 11.169305, 1.366174
93.702101, -1.625407, 11.185628, 1.377932
93.802160, -1.632237, 11.197818, 1.375505
93.902084, -1.639814, 11.213721, 1.375125
94.002587, -1.645895, 11.229454, 1.348707
94.102070, -1.653809, 11.243938, 1.342530
94.201964, -1.661379, 11.257976, 1.353156
94.302084, -1.670510, 11.272605, 1.354758
94.402045, -1.680262, 11.292254, 1.367863
94.501995, -1.687947, 11.309543, 1.370050
94.602032, -1.692542, 11.326342, 1.381734
94.702086, -1.698473, 11.343369, 1.393063
94.802064, -1.704028, 11.356961, 1.395351
94.902027, -1.709390, 11.370718, 1.394529
95.002113, -1.716705, 11.381467, 1.391693
95.102075, -1.725929, 11.399224, 1.376717
95.202012, -1.734348, 11.416237, 1.363569
95.302071, -1.740895, 11.432524, 1.336551
95.402155, -1.745196, 11.447367, 1.334845
95.502029, -1.747569, 11.461517, 1.324682
95.602193, -1.748595, 11.476033, 1.323809
95.702168, -1.749837, 11.492348, 1.315333
95.802135, -1.750959, 11.507798, 1.321240
95.903334, -1.759400, 11.516606, 1.327338
96.002090, -1.763635, 11.533251, 1.334610
96.102049, -1.769258, 11.552842, 1.320316
96.202093, -1.772751, 11.569995, 1.315329
96.302118, -1.773818, 11.586699, 1.305069
96.402299, -1.775506, 11.602209, 1.302510
96.502075, -1.779618, 11.615390, 1.289563
96.602121, -1.785189, 11.624325, 1.279946
96.702054, -1.789383, 11.635810, 1.269628
96.802048, -1.787957, 11.647825, 1.261483
96.902111, -1.791353, 11.660923, 1.254530
97.002392, -1.791507, 11.672914, 1.279487
97.102104, -1.790934, 11.682582, 1.295209
97.202068, -1.788664, 11.692290, 1.303346
97.302109, -1.785821, 11.703850, 1.308115
97.402050, -1.779484, 11.712674, 1.312420
97.502034, -1.776788, 11.721702, 1.315861
97.602133, -1.772725, 11.726725, 1.327046
97.702124, -1.767676, 11.732463, 1.335197
97.802296, -1.761757, 11.738375, 1.339567
97.902055, -1.758464, 11.740384, 1.335502
98.003291, -1.754209, 11.743438, 1.336633
98.102312, -1.751732, 11.748402, 1.329106
98.201988, -1.751002, 11.755189, 1.318927
98.302048, -1.750055, 11.762876, 1.318149
98.402075, -1.744684, 11.769931, 1.309525
98.502050, -1.735545, 11.780620, 1.296818
98.602071, -1.726605, 11.794173, 1.306977
98.703616, -1.722474, 11.808390, 1.323994
98.802552, -1.720963, 11.819769, 1.328075
98.902153, -1.721711, 11.824970, 1.336479
99.002063, -1.720155, 11.829362, 1.339769
99.102907, -1.714901, 11.835122, 1.346921
99.202100, -1.712996, 11.842065, 1.349535
99.302072, -1.710158, 11.845720, 1.348896
99.402169, -1.709904, 11.850480, 1.353100
99.502079, -1.710104, 11.855417, 1.354185
99.602606, -1.710759, 11.860246, 1.354825
99.702091, -1.714963, 11.865050, 1.366928
99.802385, -1.718484, 11.871093, 1.369759
99.902067, -1.724518, 11.878139, 1.362720
100.002069, -1.734296, 11.885748, 1.361796
100.102191, -1.749548, 11.893104, 1.343136
100.202144, -1.764369, 11.898593, 1.333921
100.302148, -1.782814, 11.904265, 1.329654
100.402251, -1.804285, 11.905704, 1.330990
100.502234, -1.825446, 11.911244, 1.329579
100.602171, -1.847282, 11.921442, 1.329604
100.702570, -1.867612, 11.928897, 1.335354
100.802239, -1.889507, 11.937829, 1.336768
100.902153, -1.910738, 11.946045, 1.337751
101.002033, -1.929002, 11.953174, 1.329968
101.102051, -1.948090, 11.961432, 1.323869
101.202139, -1.963666, 11.971840, 1.318942
101.302093, -1.976376, 11.977458, 1.306723
101.402076, -1.988857, 11.985580, 1.299099
101.502073, -2.002735, 11.994131, 1.282354
101.602124, -2.015347, 12.000814, 1.272219
101.702494, -2.024579, 12.004759, 1.265749
101.802024, -2.031623, 12.008926, 1.264799
101.902147, -2.037525, 12.011468, 1.266075
102.002392, -2.040645, 12.012418, 1.258341
102.102045, -2.043122, 12.017440, 1.255426
102.202248, -2.047319, 12.022884, 1.257481
102.302053, -2.050856, 12.027433, 1.262044
102.402118, -2.054844, 12.033532, 1.270686
102.502728, -2.059655, 12.045750, 1.275804
102.602219, -2.063075, 12.052322, 1.276047
102.702060, -2.069277, 12.057888, 1.279438
102.802153, -2.076561, 12.061707, 1.276177
102.902073, -2.080139, 12.065452, 1.275485
103.002317, -2.082830, 12.070936, 1.274199
103.102122, -2.088567, 12.077339, 1.276167
103.202142, -2.092422, 12.084391, 1.271621
103.302043, -2.097353, 12.092824, 1.268831
103.402069, -2.102011, 12.107002, 1.265135
103.501968, -2.102246, 12.118394, 1.263742
103.602143, -2.098244, 12.130726, 1.267520
103.702061, -2.099032, 12.138779, 1.275930
103.802092, -2.100852, 12.154177, 1.280757
103.902017, -2.096762, 12.162472, 1.292965
104.002167, -2.095888, 12.168405, 1.299878
104.102213, -2.091768, 12.179328, 1.305384
104.202035, -2.083808, 12.188267, 1.313025
104.302230, -2.076214, 12.195612, 1.317869
104.402059, -2.067060, 12.206170, 1.325047
104.502259, -2.061546, 12.215271, 1.329167
104.602271, -2.055401, 12.223694, 1.331857
104.702055, -2.048942, 12.225246, 1.333144
104.802788, -2.045352, 12.230469, 1.339152
104.902042, -2.040827, 12.235475, 1.347012
105.002115, -2.036438, 12.239141, 1.359022
105.102246, -2.034677, 12.243100, 1.364065
105.202100, -2.034720, 12.248478, 1.379097
105.302347, -2.035858, 12.257771, 1.381957
105.401944, -2.034826, 12.263497, 1.381426
105.502440, -2.034461, 12.271246, 1.389259
105.602405, -2.033270, 12.281013, 1.395027
105.702015, -2.033563, 12.291184, 1.396129
105.802193, -2.031932, 12.307748, 1.399370
105.902407, -2.029201, 12.324204, 1.414234
106.003340, -2.024541, 12.340416, 1.424535
106.102303, -2.023061, 12.359189, 1.435126
106.202151, -2.021412, 12.374561, 1.437597
106.302087, -2.020053, 12.392941, 1.439278
106.402408, -2.017423, 12.412531, 1.423025
106.502162, -2.009442, 12.430420, 1.411083
106.602768, -2.005730, 12.444171, 1.393906
106.702353, -2.004231, 12.456389, 1.384763
106.802083, -2.002916, 12.470103, 1.387513
106.902055, -2.000159, 12.483530, 1.391243
107.002401, -1.996985, 12.501967, 1.398909
107.102087, -1.993042, 12.521078, 1.404968
107.202026, -1.986377, 12.539682, 1.411284
107.302132, -1.983595, 12.558457, 1.412202
107.402071, -1.979493, 12.572022, 1.409405
107.502566, -1.979535, 12.585093, 1.407773
107.602073, -1.976670, 12.599581, 1.408042
107.702435, -1.973173, 12.611493, 1.408006
107.802087, -1.971267, 12.622363, 1.406806
107.902014, -1.968175, 12.629135, 1.401518
108.002293, -1.961214, 12.637150, 1.394002
108.102099, -1.954269, 12.647331, 1.390863
108.202042, -1.950830, 12.656032, 1.389840
108.302544, -1.945780, 12.662340, 1.389716
108.402007, -1.941903, 12.670667, 1.391284
108.502029, -1.940920, 12.676219, 1.391152
108.601962, -1.939703, 12.683121, 1.383101
108.702045, -1.940605, 12.687017, 1.374359
108.802433, -1.939151, 12.693904, 1.367207
108.902051, -1.938319, 12.699882, 1.363501
109.003967, -1.934005, 12.710167, 1.363084
109.102203, -1.934528, 12.719578, 1.365389
109.202487, -1.931032, 12.734447, 1.376433
109.301931, -1.926963, 12.747758, 1.377052
109.402040, -1.924334, 12.763974, 1.385516
109.502940, -1.918647, 12.778057, 1.386734
109.601922, -1.911068, 12.790015, 1.385575
109.702018, -1.906595, 12.801522, 1.382176
109.802029, -1.901161, 12.813022, 1.373751
109.901956, -1.896858, 12.824310, 1.362815
110.002301, -1.889067, 12.834063, 1.362110
110.102156, -1.882723, 12.845422, 1.359341
110.202256, -1.873885, 12.860218, 1.349519
110.301944, -1.862642, 12.872148, 1.352423
110.402510, -1.855590, 12.882053, 1.355253
110.502350, -1.846646, 12.890984, 1.338485
110.602055, -1.838852, 12.902544, 1.339328
110.702235, -1.832156, 12.911095, 1.349536
110.802108, -1.824707, 12.920389, 1.353685
110.902789, -1.815971, 12.929062, 1.361677
111.002800, -1.810278, 12.935931, 1.361042
111.102084, -1.805051, 12.943198, 1.358740
111.202099, -1.799267, 12.947077, 1.350299
111.302178, -1.793237, 12.956122, 1.338481
111.402356, -1.782480, 12.969439, 1.334459
111.502185, -1.772336, 12.983644, 1.334924
111.602132, -1.768747, 12.997182, 1.333201
111.702188, -1.762441, 13.010739, 1.335935
111.802139, -1.755870, 13.023091, 1.344373
111.902566, -1.745817, 13.037776, 1.353124
112.004343, -1.737277, 13.053857, 1.356238
112.102379, -1.729338, 13.069043, 1.357317
112.202039, -1.723954, 13.083959, 1.358191
112.302037, -1.718585, 13.099242, 1.341273
112.402800, -1.713137, 13.115518, 1.331354
112.502054, -1.708038, 13.127317, 1.326854
112.602066, -1.703003, 13.140968, 1.330387
112.702195, -1.699900, 13.153874, 1.333475
112.802481, -1.694981, 13.168223, 1.333291
112.902095, -1.691688, 13.184745, 1.331245
113.002380, -1.687125, 13.199655, 1.322473
113.101999, -1.681221, 13.213680, 1.318038
113.202080, -1.677120, 13.223942, 1.314985
113.302109, -1.675318, 13.234287, 1.320656
113.402061, -1.669542, 13.245966, 1.324567
113.502086, -1.665030, 13.260217, 1.324698
113.602340, -1.661314, 13.274691, 1.324234
113.702028, -1.658429, 13.290788, 1.322910
113.802068, -1.656697, 13.309212, 1.329924
113.902040, -1.655597, 13.325468, 1.335562
114.002052, -1.648214, 13.341791, 1.344731
114.102028, -1.647002, 13.355171, 1.355406
114.202129, -1.642076, 13.365286, 1.361244
114.301933, -1.639441, 13.379346, 1.365743
114.401986, -1.636331, 13.393950, 1.368087
114.502182, -1.637517, 13.411915, 1.374610
114.602062, -1.636757, 13.426582, 1.375387
114.702283, -1.631739, 13.439687, 1.380366
114.802038, -1.628707, 13.453452, 1.388098
114.902798, -1.627156, 13.458902, 1.391100
115.001968, -1.624281, 13.472080, 1.386094
115.102078, -1.622333, 13.482686, 1.393041
115.202254, -1.616349, 13.497612, 1.399081
115.302095, -1.610684, 13.512808, 1.405242
115.402098, -1.603953, 13.526859, 1.409311
115.502164, -1.594451, 13.539428, 1.409605
115.601982, -1.585582, 13.557130, 1.404539
115.702348, -1.574984, 13.570633, 1.406055
115.802025, -1.567783, 13.582376, 1.405143
115.902102, -1.558951, 13.592980, 1.402803
116.002051, -1.552215, 13.605536, 1.401085
116.102072, -1.552186, 13.618423, 1.398210
116.202153, -1.555423, 13.631912, 1.396257
116.302884, -1.556154, 13.645363, 1.382436
116.402079, -1.556797, 13.656288, 1.377044
116.502100, -1.556750, 13.669898, 1.368448
116.602161, -1.553472, 13.684120, 1.359642
116.702057, -1.552325, 13.696162, 1.347814
116.802077, -1.555068, 13.708085, 1.324853
116.902051, -1.557412, 13.721489, 1.306721
117.003833, -1.556882, 13.734216, 1.293151
117.102046, -1.556503, 13.749047, 1.291117
117.202122, -1.556404, 13.761793, 1.291395
117.302067, -1.557275, 13.776495, 1.295114
117.402020, -1.554985, 13.787414, 1.299771
117.502053, -1.552390, 13.796841, 1.296075
117.602416, -1.546869, 13.812927, 1.286614
117.702218, -1.541239, 13.830409, 1.285278
117.802479, -1.534942, 13.843947, 1.284966
117.902071, -1.532027, 13.855214, 1.285117
118.003109, -1.526382, 13.868704, 1.280591
118.102142, -1.522080, 13.880138, 1.281248
118.202294, -1.515724, 13.889909, 1.287692
118.302309, -1.512707, 13.900796, 1.298094
118.401970, -1.510936, 13.908388, 1.306944
118.502123, -1.506744, 13.917938, 1.315384
118.603401, -1.505186, 13.926160, 1.320536
118.702089, -1.503732, 13.937304, 1.324629
118.802158, -1.501882, 13.950444, 1.325434
118.902238, -1.498805, 13.963014, 1.327185
119.002295, -1.498174, 13.975326, 1.335110
119.102058, -1.498218, 13.987566, 1.339446
119.202156, -1.494888, 14.000257, 1.345852
119.302148, -1.491376, 14.009900, 1.346415
119.402045, -1.487254, 14.021951, 1.351333
119.502305, -1.482939, 14.033718, 1.350677
119.602405, -1.479873, 14.045907, 1.358122
119.702020, -1.476471, 14.057866, 1.359417
119.802078, -1.470095, 14.069340, 1.359517
119.902097, -1.467550, 14.077558, 1.358326
120.002381, -1.458014, 14.089900, 1.362996
120.102068, -1.449644, 14.100907, 1.351593
120.202082, -1.437451, 14.112637, 1.348969
120.303169, -1.422872, 14.122732, 1.353076
120.402029, -1.407155, 14.133731, 1.341452
120.502081, -1.388076, 14.143678, 1.342580
120.603633, -1.366673, 14.151567, 1.349172
120.702113, -1.337536, 14.163949, 1.346010
120.802574, -1.314206, 14.178885, 1.346020
120.902031, -1.294956, 14.194339, 1.341264
121.001985, -1.280886, 14.209809, 1.342325
121.102257, -1.262849, 14.224882, 1.337683
121.202057, -1.251078, 14.237708, 1.345705
121.302086, -1.236147, 14.247296, 1.349842
121.402028, -1.228371, 14.254334, 1.349087
121.502140, -1.220921, 14.262867, 1.343784
121.601999, -1.216596, 14.271083, 1.334676
121.702155, -1.214854, 14.281363, 1.324526
121.802116, -1.213835, 14.295090, 1.323259
121.902017, -1.214791, 14.311543, 1.315744
122.002602, -1.223951, 14.332059, 1.316004
122.102038, -1.235182, 14.351229, 1.311854
122.202010, -1.244956, 14.368729, 1.312854
122.302072, -1.254320, 14.389846, 1.315572
122.401978, -1.261821, 14.406078, 1.319331
122.502201, -1.265226, 14.416554, 1.316256
122.602175, -1.267490, 14.430965, 1.317712
122.702272, -1.263905, 14.441216, 1.319837
122.802186, -1.256101, 14.457208, 1.320540
122.902039, -1.250814, 14.471138, 1.324054
123.002123, -1.246551, 14.482381, 1.323432
123.102130, -1.241296, 14.491472, 1.322089
123.202326, -1.230665, 14.496331, 1.322979
123.302030, -1.214282, 14.502881, 1.319855
123.402087, -1.197373, 14.507289, 1.318300
123.502123, -1.183193, 14.513371, 1.320235
123.602023, -1.177074, 14.520655, 1.326238
123.702176, -1.173217, 14.527911, 1.321250
123.802115, -1.171660, 14.533124, 1.315220
123.902010, -1.165070, 14.541188, 1.314681
124.002169, -1.163499, 14.550602, 1.310751
124.102082, -1.160857, 14.564203, 1.312782
124.202363, -1.162987, 14.581444, 1.323831
124.302136, -1.168046, 14.594273, 1.329770
124.402169, -1.175375, 14.610987, 1.335396
124.502471, -1.182350, 14.624447, 1.335876
124.602120, -1.189680, 14.632545, 1.336381
124.703090, -1.196909, 14.648549, 1.335937
124.801956, -1.205145, 14.663740, 1.344927
124.902311, -1.214882, 14.675393, 1.358950
125.002004, -1.223801, 14.682272, 1.373849
125.102173, -1.231653, 14.685644, 1.350705
125.202767, -1.237200, 14.691607, 1.381268
125.302092, -1.239782, 14.700236, 1.405107
125.402053, -1.239162, 14.701148, 1.407313
125.502120, -1.232593, 14.710432, 1.336828
125.602442, -1.230255, 14.721838, 1.302761
125.701980, -1.228867, 14.734531, 1.339269
125.802126, -1.227212, 14.746733, 1.376614
125.902172, -1.224153, 14.753094, 1.400530
126.002137, -1.223209, 14.761498, 1.416515
126.102749, -1.221754, 14.773393, 1.421839
126.202945, -1.224385, 14.789694, 1.421567
126.302051, -1.228024, 14.805790, 1.418449
126.402167, -1.231689, 14.814425, 1.422107
126.502084, -1.239146, 14.822635, 1.416132
126.602077, -1.243678, 14.833494, 1.412300
126.702109, -1.249276, 14.847628, 1.414106
126.802212, -1.256741, 14.863749, 1.412359
126.902163, -1.267292, 14.878126, 1.406189
127.002457, -1.276339, 14.890124, 1.409118
127.101972, -1.282447, 14.899255, 1.412336
127.202125, -1.287875, 14.914034, 1.417541
127.302049, -1.293207, 14.928780, 1.412304
127.402175, -1.299628, 14.943639, 1.403705
127.502208, -1.300994, 14.957457, 1.402807
127.602273, -1.299170, 14.975524, 1.398343
127.702060, -1.297138, 14.993843, 1.391479
127.802005, -1.292596, 15.010887, 1.384353
127.902126, -1.287661, 15.023273, 1.375537
128.001953, -1.281171, 15.032127, 1.368277
128.102026, -1.272242, 15.047183, 1.356037
128.202183, -1.266997, 15.059745, 1.351142
128.301978, -1.263778, 15.071589, 1.344224
128.402405, -1.260875, 15.085150, 1.341421
128.502090, -1.258581, 15.097401, 1.330898
128.602043, -1.257769, 15.110003, 1.325036
128.702084, -1.258053, 15.125175, 1.321342
128.802113, -1.259858, 15.139833, 1.316423
128.902149, -1.262466, 15.152703, 1.312983
129.002208, -1.267539, 15.167355, 1.307839
129.102006, -1.267648, 15.183684, 1.302656
129.202095, -1.267156, 15.202183, 1.304856
129.302063, -1.265132, 15.223723, 1.304965
129.402183, -1.259945, 15.241398, 1.310324
129.502042, -1.257808, 15.258112, 1.313844
129.602844, -1.255066, 15.269994, 1.320023
129.702052, -1.251886, 15.285520, 1.323853
129.802069, -1.249366, 15.308433, 1.326633
129.902352, -1.245297, 15.330469, 1.323401
130.002101, -1.240187, 15.352039, 1.318903
130.102210, -1.233569, 15.375841, 1.316189
130.202115, -1.223677, 15.401182, 1.323921
130.302159, -1.214059, 15.425019, 1.320913
130.402065, -1.205822, 15.450452, 1.319697
130.502011, -1.200126, 15.475435, 1.331388
130.601957, -1.196934, 15.498501, 1.327819
130.701918, -1.192405, 15.519183, 1.329352
130.802174, -1.189894, 15.540901, 1.325079
130.902120, -1.188501, 15.563677, 1.324703
131.002019, -1.184627, 15.586730, 1.321977
131.102088, -1.181118, 15.617951, 1.324053
131.202404, -1.181377, 15.648669, 1.324820
131.302081, -1.183019, 15.677195, 1.324047
131.402091, -1.185256, 15.705841, 1.324741
131.502158, -1.185450, 15.731839, 1.323982
131.602092, -1.183083, 15.755386, 1.324738
131.702152, -1.180066, 15.779785, 1.333022
131.802103, -1.182306, 15.802693, 1.341798
131.902109, -1.184500, 15.826514, 1.353663
132.002005, -1.185716, 15.853738, 1.354171
132.102956, -1.183561, 15.876896, 1.359178
132.202073, -1.180590, 15.895744, 1.357211
132.302240, -1.172546, 15.913885, 1.360260
132.402031, -1.163094, 15.934543, 1.351155
132.502042, -1.157021, 15.955576, 1.339017
132.602356, -1.153552, 15.974641, 1.338955
132.702066, -1.148303, 15.997855, 1.337107
132.802149, -1.143637, 16.019472, 1.352250
132.902077, -1.138931, 16.041709, 1.352224
133.002147, -1.133332, 16.068639, 1.352844
133.102090, -1.127302, 16.096151, 1.346814
133.202082, -1.125051, 16.124300, 1.339531
133.302111, -1.127671, 16.150578, 1.351556
133.402038, -1.129298, 16.169878, 1.358774
133.502009, -1.134794, 16.190098, 1.359848
133.602155, -1.141834, 16.208209, 1.354104
133.702028, -1.146274, 16.226423, 1.336778
133.802310, -1.151703, 16.247644, 1.344393
133.902186, -1.155942, 16.271911, 1.353473
134.002091, -1.157946, 16.296352, 1.359723
134.102128, -1.162597, 16.316089, 1.363443
134.202109, -1.165187, 16.335071, 1.368715
134.302130, -1.167405, 16.355103, 1.371950
134.402065, -1.167837, 16.374500, 1.371229
134.502043, -1.165977, 16.393924, 1.365340
134.602122, -1.159714, 16.416947, 1.356407
134.702312, -1.153874, 16.439707, 1.364051
134.802124, -1.146839, 16.460266, 1.362095
134.902029, -1.140720, 16.480062, 1.366728
135.002059, -1.134071, 16.499075, 1.369170
135.102054, -1.122977, 16.513211, 1.371990
135.202054, -1.111015, 16.526915, 1.371614
135.302033, -1.101405, 16.541261, 1.375155
135.402404, -1.093044, 16.556734, 1.372455
135.502016, -1.085247, 16.574820, 1.361922
135.602129, -1.075610, 16.597247, 1.362012
135.702184, -1.071990, 16.612366, 1.365983
135.801981, -1.064716, 16.628439, 1.374661
135.902134, -1.057050, 16.644246, 1.368827
136.002090, -1.050241, 16.661600, 1.371961
136.102110, -1.045502, 16.677635, 1.375564
136.202133, -1.041535, 16.695490, 1.380451
136.303241, -1.035373, 16.715565, 1.385774
136.402163, -1.030802, 16.738379, 1.387392
136.503330, -1.025517, 16.761664, 1.388227
136.602078, -1.019118, 16.783627, 1.390405
136.702229, -1.014539, 16.804867, 1.389145
136.802075, -1.008060, 16.828275, 1.389515
136.902122, -0.998330, 16.854855, 1.385635
137.002083, -0.992866, 16.874843, 1.380403
137.103241, -0.982352, 16.901182, 1.375499
137.202687, -0.975231, 16.925598, 1.370884
137.302331, -0.969831, 16.947384, 1.369041
137.402027, -0.965246, 16.965718, 1.367662
137.502068, -0.961577, 16.985561, 1.362504
137.602525, -0.961936, 17.005805, 1.361156
137.701962, -0.967565, 17.028634, 1.368958
137.802112, -0.971447, 17.050341, 1.371711
137.902046, -0.975029, 17.069892, 1.368039
138.001938, -0.976023, 17.087314, 1.370407
138.102078, -0.978010, 17.107329, 1.370470
138.202110, -0.983867, 17.126627, 1.369346
138.302097, -0.995623, 17.144671, 1.367016
138.402210, -1.005942, 17.162698, 1.371324
138.502118, -1.016031, 17.177795, 1.375993
138.602105, -1.027829, 17.195012, 1.374349
138.702308, -1.036089, 17.212640, 1.366779
138.802953, -1.048425, 17.228260, 1.363089
138.902141, -1.061233, 17.241900, 1.363779
139.002131, -1.067816, 17.258469, 1.360520
139.102198, -1.079681, 17.278738, 1.355345
139.203580, -1.087627, 17.294997, 1.353204
139.302087, -1.096971, 17.313408, 1.345747
139.402054, -1.102160, 17.328766, 1.339110
139.501991, -1.105596, 17.339738, 1.332741
139.601981, -1.111130, 17.352858, 1.329734
139.702121, -1.115561, 17.362544, 1.329475
139.802020, -1.117778, 17.373750, 1.325381
139.902226, -1.120449, 17.387536, 1.324529
140.002043, -1.118964, 17.404172, 1.317870
140.102217, -1.119512, 17.418902, 1.314824
140.202076, -1.123805, 17.432507, 1.310622
140.302090, -1.129191, 17.446492, 1.312515
140.402054, -1.136090, 17.460110, 1.314336
140.502080, -1.144991, 17.472094, 1.314699
140.602496, -1.152489, 17.488517, 1.315370
140.702017, -1.160769, 17.506300, 1.316069
140.802122, -1.168760, 17.526159, 1.312728
140.902153, -1.175766, 17.548962, 1.310446
141.002172, -1.189780, 17.568039, 1.311156
141.102149, -1.200627, 17.585975, 1.313276
141.202240, -1.209316, 17.607537, 1.316752
141.302340, -1.216991, 17.632799, 1.319175
141.402094, -1.221828, 17.656942, 1.317917
141.502170, -1.231015, 17.679674, 1.314772
141.602100, -1.242070, 17.701407, 1.311993
141.703164, -1.254142, 17.720938, 1.302727
141.802120, -1.268771, 17.736686, 1.296891
141.902093, -1.284953, 17.754164, 1.295442
142.002236, -1.300119, 17.769554, 1.289563
142.102129, -1.311838, 17.789261, 1.283497
142.202053, -1.326324, 17.810807, 1.282461
142.302166, -1.342342, 17.831454, 1.285593
142.402099, -1.358073, 17.851957, 1.285805
142.502245, -1.373724, 17.871519, 1.289596
142.602151, -1.388328, 17.891606, 1.290018
142.702502, -1.405724, 17.912612, 1.292315
142.802122, -1.418018, 17.932020, 1.299739
142.901987, -1.431485, 17.944966, 1.305951
143.002322, -1.444357, 17.956698, 1.312246
143.102136, -1.455007, 17.972087, 1.307057
143.202120, -1.456125, 17.987416, 1.311272
143.302076, -1.457908, 18.003808, 1.314504
143.402122, -1.457790, 18.020247, 1.314044
143.502047, -1.455463, 18.034569, 1.319996
143.602103, -1.453785, 18.047464, 1.328212
143.702176, -1.451063, 18.062536, 1.320777
143.802103, -1.445314, 18.076975, 1.327314
143.902226, -1.433928, 18.092391, 1.332739
144.002736, -1.424209, 18.106496, 1.334425
144.102002, -1.412761, 18.121084, 1.331962
144.202037, -1.402401, 18.135763, 1.333529
144.302142, -1.397209, 18.151128, 1.336696
144.401956, -1.389165, 18.165285, 1.340667
144.502076, -1.385924, 18.178125, 1.341392
144.601920, -1.384747, 18.191792, 1.348045
144.702091, -1.387491, 18.201760, 1.358278
144.802079, -1.387316, 18.209282, 1.363166
144.901974, -1.386833, 18.215329, 1.370243
145.001927, -1.386440, 18.225106, 1.381792
145.102437, -1.394015, 18.237076, 1.384420
145.202354, -1.404610, 18.259178, 1.381862
145.302310, -1.416484, 18.283203, 1.375946
145.402114, -1.429672, 18.302751, 1.368320
145.502177, -1.443779, 18.316619, 1.366819
145.602017, -1.448756, 18.341074, 1.376111
145.702168, -1.451359, 18.363341, 1.400225
145.802061, -1.455883, 18.383820, 1.416820
145.902251, -1.463845, 18.406744, 1.409829
146.002159, -1.473091, 18.426472, 1.391469
146.102105, -1.483248, 18.442745, 1.376482
146.201900, -1.492400, 18.464483, 1.370499
146.302105, -1.504833, 18.490067, 1.370052
146.402123, -1.519136, 18.517273, 1.365951
146.502032, -1.534983, 18.542646, 1.361710
146.602580, -1.540814, 18.575930, 1.375619
146.702082, -1.548949, 18.611235, 1.401156
146.802157, -1.556652, 18.642896, 1.400985
146.902178, -1.564048, 18.675326, 1.407853
147.002175, -1.572416, 18.709539, 1.413450
147.101993, -1.580275, 18.741037, 1.411551
147.202179, -1.588737, 18.773809, 1.399188
147.302092, -1.597022, 18.804909, 1.406771
147.402036, -1.601645, 18.829708, 1.414154
147.502247, -1.606432, 18.854702, 1.421997
147.602737, -1.609486, 18.881318, 1.429913
147.702070, -1.609910, 18.903512, 1.422618
147.802006, -1.612284, 18.924495, 1.418244
147.901960, -1.614863, 18.941886, 1.425790
148.002349, -1.611841, 18.961446, 1.423258
148.102171, -1.610495, 18.980404, 1.391446
148.202122, -1.612537, 18.993047, 1.379610
148.302128, -1.610351, 19.006876, 1.366479
148.402015, -1.609689, 19.017764, 1.368387
148.502125, -1.602565, 19.036812, 1.371260
148.602160, -1.592302, 19.056563, 1.364027
148.702072, -1.584838, 19.071468, 1.347533
148.802101, -1.579897, 19.085700, 1.337539
148.902108, -1.577807, 19.098739, 1.335420
149.002354, -1.574190, 19.111622, 1.324679
149.102113, -1.575566, 19.123063, 1.319380
149.202067, -1.574074, 19.136193, 1.313449
149.302098, -1.569225, 19.150610, 1.320621
149.402208, -1.567243, 19.163619, 1.324179
149.502238, -1.565063, 19.178195, 1.326887
149.602061, -1.563846, 19.193058, 1.333844
149.702473, -1.560741, 19.207807, 1.335053
149.802104, -1.560424, 19.219675, 1.359057
149.901974, -1.562583, 19.236851, 1.375012
150.003273, -1.565023, 19.253083, 1.377701
150.102103, -1.568540, 19.266495, 1.359181
150.204217, -1.573321, 19.277671, 1.335249
150.302086, -1.575056, 19.290799, 1.312091
150.402103, -1.581396, 19.300286, 1.306877
150.502149, -1.590554, 19.308821, 1.306070
150.602088, -1.597596, 19.316548, 1.331749
150.702292, -1.596901, 19.329858, 1.357647
150.802055, -1.600201, 19.344652, 1.355727
150.902100, -1.608781, 19.358321, 1.319078
151.001933, -1.616572, 19.373298, 1.316724
151.101974, -1.624508, 19.387968, 1.301841
151.202207, -1.635225, 19.401413, 1.294220
151.302293, -1.645952, 19.413633, 1.279091
151.402080, -1.659149, 19.423573, 1.281314
151.502000, -1.670103, 19.429989, 1.334533
151.602060, -1.682085, 19.439361, 1.368211
151.702358, -1.692946, 19.456198, 1.374723
151.802038, -1.705179, 19.473139, 1.376245
151.902029, -1.719626, 19.485954, 1.372040
152.001913, -1.731946, 19.500218, 1.363997
152.102161, -1.742496, 19.513358, 1.354391
152.202137, -1.757369, 19.526942, 1.346841
152.302153, -1.767373, 19.539752, 1.343555
152.402350, -1.776186, 19.554857, 1.333997
152.502137, -1.787979, 19.569770, 1.327328
152.602107, -1.798186, 19.582421, 1.325947
152.702153, -1.806070, 19.596095, 1.322265
152.802076, -1.813925, 19.612355, 1.318710
152.902107, -1.822308, 19.625597, 1.313421
153.002192, -1.831731, 19.638338, 1.308603
153.102071, -1.837693, 19.653053, 1.309420
153.202059, -1.845811, 19.669956, 1.312566
153.302062, -1.851345, 19.687871, 1.313711
153.403229, -1.859442, 19.708173, 1.304681
153.502200, -1.866363, 19.726787, 1.298544
153.602125, -1.866097, 19.743333, 1.292270
153.702115, -1.868380, 19.759598, 1.287057
153.802102, -1.872007, 19.779285, 1.288024
153.902178, -1.876160, 19.795616, 1.284885
154.002118, -1.880358, 19.808001, 1.283679
154.102080, -1.886262, 19.817615, 1.284327
154.202069, -1.890902, 19.826270, 1.284144
154.302094, -1.894531, 19.837153, 1.285527
154.402102, -1.901307, 19.848178, 1.287651
154.502220, -1.909233, 19.856462, 1.287793
154.602207, -1.915863, 19.866093, 1.297553
154.702553, -1.928332, 19.880303, 1.299048
154.802078, -1.936861, 19.893919, 1.300216
154.902483, -1.946283, 19.911466, 1.309517
155.002160, -1.949181, 19.929295, 1.313927
155.102095, -1.954584, 19.948090, 1.319772
155.202063, -1.961379, 19.967089, 1.316927
155.302088, -1.973589, 19.986973, 1.318348
155.402186, -1.980039, 20.002992, 1.316541
155.502008, -1.982927, 20.013311, 1.322182
155.602038, -1.986487, 20.026773, 1.326357
155.702232, -1.996031, 20.038685, 1.328321
155.802151, -2.002715, 20.051604, 1.332040
155.902028, -2.007823, 20.063631, 1.356003
156.002007, -2.024027, 20.079321, 1.369906
156.102090, -2.039510, 20.098989, 1.377854
156.202676, -2.052702, 20.119969, 1.382938
156.302140, -2.066726, 20.141400, 1.373530
156.403620, -2.085735, 20.166380, 1.375725
156.501997, -2.098791, 20.188128, 1.365597
156.602102, -2.113476, 20.211380, 1.372463
156.702048, -2.133798, 20.234508, 1.371716
156.802085, -2.152722, 20.257604, 1.378134
156.902046, -2.172410, 20.278434, 1.373559
157.002042, -2.195932, 20.296080, 1.374304
157.102188, -2.222329, 20.316365, 1.382819
157.202068, -2.237376, 20.334715, 1.365305
157.302068, -2.249262, 20.351399, 1.341439
157.402083, -2.260711, 20.370124, 1.332517
157.502590, -2.273799, 20.389419, 1.328662
157.602306, -2.287899, 20.408577, 1.326362
157.702158, -2.303456, 20.427066, 1.328453
157.801973, -2.312787, 20.441088, 1.329976
157.902034, -2.322245, 20.454243, 1.332987
158.002066, -2.333464, 20.466597, 1.345146
158.102131, -2.349206, 20.479574, 1.362604
158.202032, -2.359538, 20.494824, 1.379401
158.302196, -2.370148, 20.505997, 1.388940
158.402088, -2.380282, 20.515188, 1.403634
158.502243, -2.389344, 20.524968, 1.420437
158.602659, -2.398263, 20.536598, 1.428164
158.702104, -2.409637, 20.545795, 1.430171
158.802171, -2.422555, 20.553299, 1.429126
158.902035, -2.431352, 20.565254, 1.406213
159.002352, -2.444175, 20.574695, 1.383376
159.102528, -2.457282, 20.588306, 1.367087
159.202055, -2.474817, 20.597889, 1.347955
159.302067, -2.491776, 20.608519, 1.335367
159.402076, -2.513894, 20.619023, 1.329142
159.502218, -2.534721, 20.628181, 1.322492
159.602074, -2.556148, 20.638085, 1.318545
159.702178, -2.573105, 20.652390, 1.310317
159.802262, -2.595636, 20.666847, 1.308006
159.902066, -2.615554, 20.681421, 1.299211
160.002834, -2.632572, 20.695868, 1.281780
160.102095, -2.641580, 20.712079, 1.267534
160.202204, -2.649840, 20.726903, 1.263582
160.302155, -2.651582, 20.743746, 1.268028
160.402005, -2.658594, 20.766791, 1.277427
160.502053, -2.660328, 20.787331, 1.296118
160.602130, -2.659383, 20.803557, 1.341337
160.702043, -2.659528, 20.819690, 1.359019
160.802026, -2.653531, 20.828666, 1.364986
160.902074, -2.646034, 20.841117, 1.366840
161.005113, -2.645012, 20.849556, 1.377567
161.102124, -2.643427, 20.860193, 1.380992
161.202316, -2.642015, 20.870895, 1.383366
161.302186, -2.643452, 20.886782, 1.386502
161.402082, -2.641597, 20.899074, 1.380223
161.502191, -2.630587, 20.915725, 1.378587
161.602335, -2.625980, 20.928447, 1.374548
161.702183, -2.618429, 20.949328, 1.381287
161.802051, -2.619258, 20.967224, 1.388764
161.902164, -2.619784, 20.988728, 1.399417
162.002047, -2.621786, 21.010979, 1.407730
162.102223, -2.622125, 21.031507, 1.413803
162.204273, -2.633414, 21.056782, 1.415655
162.302160, -2.648462, 21.079411, 1.415109
162.402462, -2.667116, 21.096346, 1.408342
162.502166, -2.684582, 21.111793, 1.399538
162.601974, -2.701511, 21.124532, 1.394068
162.702059, -2.714964, 21.138092, 1.392248
162.802175, -2.726077, 21.151845, 1.391525
162.902224, -2.735530, 21.160437, 1.384471
163.002226, -2.753807, 21.173021, 1.375134
163.102101, -2.768464, 21.190210, 1.358796
163.202043, -2.785161, 21.205218, 1.349199
163.302157, -2.812196, 21.218900, 1.368045
163.403521, -2.845147, 21.232276, 1.373909
163.502060, -2.874807, 21.253092, 1.373609
163.602048, -2.898296, 21.276310, 1.373870
163.702073, -2.920485, 21.299801, 1.373200
163.802078, -2.935066, 21.325924, 1.369316
163.902066, -2.955303, 21.346841, 1.368755
164.002304, -2.970376, 21.367601, 1.369742
164.102188, -2.974043, 21.387466, 1.373530
164.202113, -2.973742, 21.408542, 1.368101
164.302169, -2.974406, 21.433287, 1.370636
164.403416, -2.978500, 21.455643, 1.370294
164.502103, -2.974487, 21.476009, 1.368942
164.602138, -2.970102, 21.495609, 1.363852
164.703797, -2.959958, 21.520543, 1.351645
164.803397, -2.956194, 21.544429, 1.348152
164.902274, -2.948803, 21.568380, 1.337014
165.002245, -2.954273, 21.588793, 1.329193
165.102350, -2.967445, 21.609515, 1.328192
165.202192, -2.979719, 21.629048, 1.324177
165.302088, -2.993413, 21.645374, 1.322842
165.402131, -3.001819, 21.660198, 1.324933
165.502664, -3.012246, 21.672545, 1.331699
165.602109, -3.021027, 21.686370, 1.344379
165.702265, -3.023591, 21.699595, 1.350224
165.802251, -3.028109, 21.710767, 1.354793
165.902312, -3.041120, 21.721224, 1.348142
166.002158, -3.062297, 21.729292, 1.346039
166.102094, -3.086641, 21.741654, 1.338741
166.202146, -3.100582, 21.755634, 1.332830
166.302082, -3.111116, 21.770779, 1.322173
166.402173, -3.119932, 21.791582, 1.318431
166.502107, -3.123728, 21.807499, 1.318401
166.602124, -3.131712, 21.821851, 1.314441
166.702090, -3.138652, 21.838221, 1.305361
166.802006, -3.144142, 21.851503, 1.306376
166.902068, -3.147846, 21.870063, 1.309871
167.002149, -3.149985, 21.895099, 1.311288
167.102093, -3.155786, 21.917713, 1.313345
167.202070, -3.156833, 21.945135, 1.325081
167.302432, -3.156729, 21.970588, 1.329219
167.402056, -3.161028, 22.000097, 1.337442
167.502163, -3.166021, 22.029314, 1.349345
167.602383, -3.169697, 22.055145, 1.342589
167.702109, -3.175359, 22.073981, 1.349999
167.802246, -3.177963, 22.091836, 1.353772
167.902052, -3.183350, 22.116066, 1.365665
168.002013, -3.186072, 22.137851, 1.364973
168.102162, -3.188977, 22.167396, 1.345319
168.202198, -3.193017, 22.190819, 1.337044
168.302063, -3.194590, 22.217971, 1.353709
168.402417, -3.196374, 22.248701, 1.364603
168.502220, -3.203447, 22.279423, 1.365588
168.602143, -3.212766, 22.308360, 1.358763
168.702008, -3.222222, 22.338001, 1.365612
168.802089, -3.235963, 22.367913, 1.358224
168.902145, -3.245020, 22.396548, 1.339760
169.002121, -3.254340, 22.423428, 1.329717
169.102245, -3.262328, 22.448650, 1.322822
169.202087, -3.269417, 22.476962, 1.317459
169.302133, -3.271548, 22.498491, 1.313206
169.402148, -3.282501, 22.521346, 1.305938
169.502110, -3.299356, 22.543703, 1.304722
169.602888, -3.305236, 22.567553, 1.301611
169.702154, -3.309014, 22.586574, 1.290235
169.802072, -3.315285, 22.602695, 1.287387
169.902087, -3.322386, 22.624069, 1.289430
170.002104, -3.328405, 22.641378, 1.291712
170.102096, -3.340108, 22.652654, 1.307665
170.202117, -3.351229, 22.664087, 1.311375
170.302137, -3.361704, 22.676567, 1.314578
170.402033, -3.370110, 22.687207, 1.320988
170.502040, -3.373780, 22.702589, 1.321061
170.602029, -3.381698, 22.714495, 1.321884
170.701991, -3.388889, 22.728737, 1.321907
170.802108, -3.389396, 22.746052, 1.325098
170.902017, -3.391850, 22.756111, 1.328679
171.001965, -3.398932, 22.771574, 1.327201
171.103196, -3.404295, 22.785356, 1.326988
171.202134, -3.415194, 22.802137, 1.327738
171.302022, -3.424729, 22.817120, 1.329291
171.401962, -3.436265, 22.835970, 1.331381
171.502077, -3.439330, 22.853076, 1.338680
171.602395, -3.442947, 22.870634, 1.342382
171.702052, -3.439886, 22.891381, 1.335643
171.802112, -3.434936, 22.912458, 1.333966
171.902062, -3.432686, 22.927956, 1.335119
172.002091, -3.429261, 22.942989, 1.337409
172.102426, -3.424162, 22.954144, 1.335189
172.202098, -3.417955, 22.968105, 1.334982
172.302042, -3.409151, 22.979901, 1.346395
172.402073, -3.403893, 22.994108, 1.363177
172.502131, -3.402208, 23.010393, 1.379798
172.602642, -3.404430, 23.022952, 1.389769
172.702513, -3.407785, 23.037472, 1.400998
172.802526, -3.411947, 23.047392, 1.409372
172.902105, -3.409951, 23.061793, 1.413463
173.002071, -3.415551, 23.080219, 1.398978
173.102196, -3.424827, 23.102201, 1.383821
173.202098, -3.431784, 23.123442, 1.377356
173.302422, -3.432531, 23.139610, 1.372787
173.402104, -3.431890, 23.156220, 1.367776
173.501949, -3.433028, 23.168359, 1.366059
173.602090, -3.438931, 23.175197, 1.366980
173.702300, -3.430535, 23.187257, 1.361114
173.802378, -3.422307, 23.204068, 1.360116
173.902144, -3.415401, 23.220119, 1.363228
174.002706, -3.405907, 23.247279, 1.350869
174.102219, -3.395379, 23.268579, 1.350369
174.204040, -3.383523, 23.286832, 1.364491
174.302541, -3.368226, 23.307492, 1.368063
174.402133, -3.354292, 23.327662, 1.371842
174.502226, -3.344392, 23.343534, 1.368524
174.602524, -3.337804, 23.360723, 1.369526
174.702147, -3.335689, 23.377222, 1.370980
174.802223, -3.334856, 23.391576, 1.372154
174.902098, -3.338539, 23.409061, 1.374722
175.002466, -3.344345, 23.423771, 1.355941
175.102069, -3.349079, 23.440137, 1.341354
175.202986, -3.357411, 23.455018, 1.335501
175.302082, -3.367150, 23.472195, 1.334268
175.402133, -3.380716, 23.489628, 1.333139
175.502171, -3.402140, 23.503115, 1.324168
175.602085, -3.427799, 23.520663, 1.322035
175.701996, -3.452324, 23.537621, 1.320060
175.802085, -3.478196, 23.551496, 1.320015
175.902186, -3.504260, 23.563151, 1.321436
176.002134, -3.531269, 23.569789, 1.319193
176.102663, -3.555022, 23.576865, 1.313654
176.202132, -3.576133, 23.587252, 1.314453
176.302246, -3.599051, 23.595238, 1.320795
176.402343, -3.616723, 23.606830, 1.321164
176.502079, -3.633352, 23.619020, 1.313101
176.602293, -3.648130, 23.631986, 1.307991
176.702051, -3.662295, 23.647494, 1.301479
176.802074, -3.679175, 23.657910, 1.295544
176.902198, -3.693247, 23.671322, 1.293546
177.002085, -3.706360, 23.688012, 1.297750
177.102093, -3.723975, 23.705468, 1.304397
177.202082, -3.741289, 23.722276, 1.313376
177.302360, -3.757756, 23.737564, 1.319489
177.402128, -3.773996, 23.753503, 1.322029
177.502054, -3.795231, 23.767516, 1.323353
177.602590, -3.812773, 23.782574, 1.333772
177.702188, -3.829363, 23.796663, 1.338653
177.802357, -3.842842, 23.815045, 1.340175
177.902066, -3.854395, 23.828853, 1.339643
178.002070, -3.866377, 23.845882, 1.337097
178.102197, -3.881860, 23.858683, 1.334572
178.201934, -3.896426, 23.871751, 1.333343
178.302076, -3.907937, 23.890029, 1.333003
178.402062, -3.921057, 23.914397, 1.330508
178.502143, -3.931782, 23.938726, 1.325689
178.602071, -3.940783, 23.960189, 1.324462
178.702402, -3.944652, 23.978067, 1.322610
178.802129, -3.945535, 23.993021, 1.307445
178.902091, -3.941709, 24.012307, 1.317266
179.002081, -3.936182, 24.035014, 1.324841
179.102256, -3.926831, 24.062630, 1.327374
179.202313, -3.920835, 24.090452, 1.330892
179.302040, -3.917045, 24.115421, 1.333204
179.402128, -3.911886, 24.140945, 1.338402
179.502356, -3.900284, 24.168085, 1.343722
179.602153, -3.889792, 24.197565, 1.349140
179.703045, -3.881016, 24.221030, 1.348321
179.802097, -3.876243, 24.242311, 1.347861
179.901973, -3.874672, 24.262355, 1.353174
180.002204, -3.870732, 24.284730, 1.355870
180.102012, -3.869058, 24.307037, 1.355208
180.202112, -3.870229, 24.327205, 1.351916
180.302003, -3.873165, 24.347268, 1.348957
180.402083, -3.877183, 24.372082, 1.351889
180.502196, -3.883837, 24.399257, 1.341346
180.601987, -3.892219, 24.425538, 1.337583
180.702166, -3.897951, 24.449148, 1.322448
180.802257, -3.902455, 24.472847, 1.316683
180.902024, -3.908719, 24.497059, 1.315603
181.002098, -3.915392, 24.526444, 1.317712
181.102823, -3.920911, 24.552351, 1.321527
181.202147, -3.924676, 24.577072, 1.332095
181.302096, -3.927917, 24.601137, 1.345477
181.402068, -3.930427, 24.625334, 1.364393
181.503259, -3.931084, 24.648336, 1.374466
181.602111, -3.931483, 24.671509, 1.374789
181.701938, -3.930003, 24.695363, 1.364079
181.802113, -3.928830, 24.716394, 1.351430
181.902154, -3.927737, 24.736738, 1.344987
182.002056, -3.928174, 24.748982, 1.333653
182.102072, -3.928826, 24.760471, 1.331023
182.202095, -3.928900, 24.775353, 1.329806
182.302669, -3.930939, 24.783245, 1.326640
182.402137, -3.932720, 24.791917, 1.326435
182.502178, -3.934874, 24.805337, 1.325874
182.602588, -3.936802, 24.817846, 1.328714
182.703373, -3.938980, 24.835647, 1.329109
182.802157, -3.940209, 24.849905, 1.325315
182.902187, -3.944607, 24.857874, 1.324159
183.002137, -3.951132, 24.868379, 1.329384
183.102030, -3.957505, 24.884243, 1.332871
183.202218, -3.971074, 24.903137, 1.334443
183.302098, -3.982552, 24.926290, 1.338593
183.402186, -3.994855, 24.947458, 1.347106
183.502097, -4.008300, 24.967342, 1.357053
183.603990, -4.019064, 24.984638, 1.369003
183.702375, -4.036132, 25.007766, 1.374715
183.802270, -4.050046, 25.039506, 1.380667
183.902010, -4.066416, 25.067364, 1.384602
184.001951, -4.084362, 25.094652, 1.393786
184.102325, -4.101093, 25.118828, 1.393874
184.202146, -4.117439, 25.144739, 1.405306
184.302852, -4.132107, 25.173067, 1.411808
184.401942, -4.147824, 25.199907, 1.408462
184.502190, -4.164054, 25.220058, 1.404781
184.602057, -4.180258, 25.239462, 1.399700
184.702115, -4.196849, 25.262751, 1.398012
184.802086, -4.212659, 25.281810, 1.398821
184.902116, -4.229099, 25.299706, 1.392351
185.002194, -4.244447, 25.318747, 1.389241
185.101976, -4.264551, 25.335523, 1.386773
185.202300, -4.281276, 25.356980, 1.381075
185.302498, -4.295464, 25.378140, 1.374053
185.402229, -4.308534, 25.394824, 1.358354
185.502431, -4.319951, 25.407868, 1.342940
185.602327, -4.335173, 25.422353, 1.340056
185.702014, -4.350495, 25.427931, 1.336418
185.802064, -4.363887, 25.437434, 1.336237
185.902153, -4.377587, 25.445040, 1.339472
186.002091, -4.388969, 25.453792, 1.345053
186.102156, -4.398988, 25.461171, 1.360739
186.202091, -4.402588, 25.477627, 1.369051
186.301986, -4.403157, 25.495668, 1.380198
186.402133, -4.403836, 25.506953, 1.380572
186.502120, -4.402627, 25.522986, 1.386561
186.602677, -4.407039, 25.540332, 1.390715
186.702326, -4.411362, 25.556611, 1.399390
186.802191, -4.412942, 25.572636, 1.394898
186.902109, -4.414509, 25.587281, 1.396947
187.003363, -4.412930, 25.593903, 1.404160
187.102121, -4.413334, 25.601634, 1.409640
187.202033, -4.412315, 25.613709, 1.409341
187.302177, -4.415410, 25.621466, 1.401980
187.402056, -4.421776, 25.631493, 1.397149
187.502092, -4.428790, 25.643066, 1.392617
187.601945, -4.438034, 25.650873, 1.386523
187.702085, -4.451893, 25.661519, 1.383015
187.802089, -4.465443, 25.669561, 1.379744
187.902076, -4.477248, 25.679152, 1.375482
188.002154, -4.487636, 25.687493, 1.371632
188.102040, -4.498596, 25.696576, 1.367200
188.202377, -4.508807, 25.705312, 1.355618
188.302053, -4.517865, 25.713986, 1.348649
188.402057, -4.532531, 25.721761, 1.343136
188.502214, -4.544946, 25.733930, 1.340398
188.602188, -4.555768, 25.745219, 1.338642
188.702231, -4.561197, 25.758249, 1.328790
188.802035, -4.566503, 25.772353, 1.325463
188.902321, -4.573666, 25.787704, 1.329186
189.002797, -4.581238, 25.803449, 1.332541
189.102004, -4.588249, 25.815678, 1.344342
189.202240, -4.601028, 25.828069, 1.344650
189.302054, -4.603022, 25.842861, 1.339854
189.402000, -4.602544, 25.859692, 1.332818
189.502290, -4.603450, 25.877950, 1.332643
189.603537, -4.596762, 25.898802, 1.340551
189.702133, -4.589404, 25.919629, 1.340771
189.802035, -4.589817, 25.939091, 1.332040
189.902308, -4.589423, 25.952723, 1.322756
190.002126, -4.586989, 25.965525, 1.323002
190.102393, -4.584425, 25.982962, 1.332470
190.202050, -4.580677, 25.996880, 1.347706
190.302490, -4.572523, 26.018397, 1.361628
190.402096, -4.569491, 26.034213, 1.365903
190.502116, -4.568743, 26.052824, 1.365743
190.602091, -4.561844, 26.069110, 1.360132
190.702928, -4.553261, 26.077518, 1.358720
190.802061, -4.538569, 26.091711, 1.352643
190.901999, -4.526714, 26.106132, 1.348838
191.002707, -4.518257, 26.117401, 1.350310
191.102021, -4.511554, 26.129419, 1.356438
191.202191, -4.510345, 26.143799, 1.363110
191.302132, -4.509691, 26.159482, 1.360849
191.402094, -4.505373, 26.170134, 1.366380
191.502209, -4.500643, 26.180902, 1.356700
191.602193, -4.497569, 26.194540, 1.348415
191.702119, -4.498688, 26.205252, 1.338482
191.802030, -4.503267, 26.211681, 1.334467
191.902051, -4.502856, 26.228777, 1.332651
192.002153, -4.504087, 26.245197, 1.327038
192.102045, -4.508051, 26.261046, 1.324574
192.202134, -4.516109, 26.278304, 1.323493
192.302053, -4.528768, 26.292374, 1.325165
192.402441, -4.534356, 26.305153, 1.324236
192.502347, -4.537188, 26.319308, 1.321415
192.602194, -4.544642, 26.327243, 1.323654
192.702373, -4.547943, 26.336643, 1.321771
192.802020, -4.546520, 26.348921, 1.319063
192.902050, -4.545091, 26.360472, 1.320356
193.002086, -4.547960, 26.369783, 1.321520
193.102145, -4.552206, 26.380905, 1.324986
193.202128, -4.544116, 26.396749, 1.332198
193.302075, -4.533649, 26.411701, 1.329342
193.402069, -4.524388, 26.420996, 1.329637
193.502051, -4.516686, 26.423003, 1.319334
193.602259, -4.511586, 26.427873, 1.305463
193.701972, -4.510396, 26.430903, 1.297862
193.802073, -4.506557, 26.435263, 1.296703
193.902769, -4.507662, 26.438123, 1.301632
194.002212, -4.511344, 26.443508, 1.309923
194.102439, -4.512883, 26.453393, 1.315015
194.202070, -4.511716, 26.460196, 1.322919
194.302094, -4.515970, 26.464336, 1.362103
194.402079, -4.516965, 26.471756, 1.385056
194.501980, -4.526248, 26.477237, 1.399150
194.602048, -4.534886, 26.480633, 1.404853
194.702695, -4.550553, 26.487918, 1.394967
194.802117, -4.566406, 26.496658, 1.382546
194.901962, -4.585344, 26.506003, 1.382891
195.002752, -4.608438, 26.513724, 1.401577
195.102146, -4.612709, 26.522436, 1.395888
195.202099, -4.621048, 26.531782, 1.387478
195.302164, -4.628894, 26.544234, 1.385553
195.402798, -4.642179, 26.549648, 1.385054
195.502183, -4.656753, 26.559403, 1.386197
195.602273, -4.661339, 26.576002, 1.385629
195.702622, -4.664755, 26.585663, 1.379096
195.802115, -4.663892, 26.604606, 1.374995
195.902055, -4.664601, 26.622576, 1.384124
196.002644, -4.665053, 26.639466, 1.387812
196.102152, -4.664266, 26.656493, 1.389842
196.202058, -4.659102, 26.674775, 1.387094
196.301978, -4.647388, 26.694001, 1.402195
196.402185, -4.636919, 26.718130, 1.413477
196.502065, -4.631295, 26.738994, 1.406167
196.602143, -4.633570, 26.759054, 1.390689
196.702087, -4.637360, 26.781025, 1.389367
196.802309, -4.640386, 26.805114, 1.397790
196.902311, -4.643676, 26.826647, 1.406719
197.002417, -4.641344, 26.844518, 1.405734
197.101991, -4.644821, 26.861149, 1.389284
197.202147, -4.644598, 26.878650, 1.383289
197.302078, -4.645855, 26.898184, 1.388492
197.402069, -4.652127, 26.914755, 1.398405
197.502890, -4.661885, 26.927053, 1.414018
197.602190, -4.666332, 26.940211, 1.419448
197.702271, -4.677650, 26.959256, 1.424508
197.802601, -4.683947, 26.980944, 1.430485
197.902416, -4.696941, 27.000187, 1.424892
198.002152, -4.712262, 27.013507, 1.426323
198.102188, -4.721919, 27.027261, 1.426823
198.202085, -4.724801, 27.042361, 1.418092
198.302048, -4.731307, 27.054210, 1.413449
198.402065, -4.734856, 27.063977, 1.398672
198.502516, -4.745587, 27.073830, 1.390249
198.602091, -4.754410, 27.085810, 1.376577
198.702029, -4.757246, 27.094437, 1.365659
198.802029, -4.758861, 27.100158, 1.348334
198.903819, -4.754606, 27.107858, 1.334993
199.002090, -4.748932, 27.115420, 1.324763
199.102181, -4.740786, 27.119499, 1.318314
199.202048, -4.734356, 27.124156, 1.307059
199.301960, -4.730492, 27.129657, 1.299710
199.402066, -4.724468, 27.133537, 1.291535
199.502105, -4.718957, 27.138793, 1.284532
199.602141, -4.711174, 27.144121, 1.270499
199.702402, -4.709480, 27.149309, 1.261117
199.802076, -4.710804, 27.153250, 1.258610
199.902092, -4.713036, 27.160417, 1.262236
200.002311, -4.715452, 27.165143, 1.269050
200.102065, -4.723385, 27.176198, 1.281496
200.202113, -4.734090, 27.187925, 1.280579
200.302068, -4.738168, 27.200098, 1.279657
200.402071, -4.741206, 27.212279, 1.279323
200.502079, -4.743462, 27.223429, 1.286508
200.607057, -4.751587, 27.232079, 1.287528
200.702128, -4.750548, 27.243977, 1.290971
200.802105, -4.751620, 27.256266, 1.294373
200.902118, -4.753322, 27.271854, 1.297518
201.002113, -4.754641, 27.288393, 1.306908
201.102304, -4.757690, 27.305059, 1.312988
201.202141, -4.756772, 27.317212, 1.316578
201.302140, -4.754694, 27.328659, 1.317536
201.402053, -4.748005, 27.342134, 1.320752
201.502113, -4.739004, 27.351012, 1.319461
201.602778, -4.729614, 27.360746, 1.320140
201.701966, -4.714465, 27.374647, 1.317788
201.802032, -4.700412, 27.386640, 1.317224
201.902158, -4.687615, 27.400634, 1.315403
202.002106, -4.682024, 27.411650, 1.320502
202.102130, -4.676714, 27.423608, 1.326647
202.201978, -4.673016, 27.433887, 1.327959
202.302108, -4.672259, 27.444703, 1.329579
202.402071, -4.672169, 27.453690, 1.322595
202.502090, -4.664168, 27.464465, 1.315584
202.602028, -4.654796, 27.475064, 1.312623
202.702072, -4.649709, 27.489830, 1.316680
202.802072, -4.651176, 27.504931, 1.321380
202.902010, -4.655648, 27.519094, 1.320728
203.002178, -4.663670, 27.536092, 1.322455
203.102120, -4.667231, 27.551901, 1.326167
203.202132, -4.672847, 27.564820, 1.331367
203.302364, -4.683915, 27.579481, 1.328134
203.402065, -4.692646, 27.594819, 1.322679
203.502136, -4.699688, 27.610131, 1.323769
203.602179, -4.709438, 27.630858, 1.322363
203.702135, -4.721091, 27.651871, 1.325125
203.802156, -4.738825, 27.672020, 1.340802
203.902071, -4.751343, 27.694761, 1.342849
204.002107, -4.769867, 27.720610, 1.323385
204.102304, -4.784907, 27.742816, 1.303297
204.202155, -4.796823, 27.765536, 1.285623
204.302029, -4.801188, 27.789534, 1.286909
204.402081, -4.805349, 27.811586, 1.300668
204.502123, -4.816671, 27.828483, 1.312745
204.602047, -4.823355, 27.849461, 1.320474
204.701886, -4.832665, 27.866182, 1.327654
204.802076, -4.838611, 27.880062, 1.329235
204.902124, -4.840395, 27.893481, 1.340175
205.002101, -4.839035, 27.905291, 1.353889
205.102102, -4.839053, 27.920391, 1.356282
205.202764, -4.843552, 27.929543, 1.345989
205.302058, -4.841682, 27.938035, 1.343253
205.402209, -4.834771, 27.950143, 1.342228
205.502291, -4.829500, 27.958579, 1.343947
205.602064, -4.822083, 27.967023, 1.358127
205.702104, -4.820544, 27.973481, 1.378992
205.802003, -4.815661, 27.983404, 1.397915
205.901989, -4.811428, 27.994207, 1.416796
206.003140, -4.814146, 28.002907, 1.433898
206.102412, -4.818707, 28.014071, 1.444327
206.202355, -4.824531, 28.026539, 1.461626
206.302083, -4.831149, 28.038811, 1.480597
206.402097, -4.837753, 28.051684, 1.511632
206.502152, -4.844722, 28.070099, 1.524048
206.602080, -4.850103, 28.094402, 1.526247
206.702407, -4.856979, 28.112604, 1.523303
206.802179, -4.862533, 28.123505, 1.507159
206.902223, -4.855300, 28.135365, 1.491412
207.002049, -4.847820, 28.146415, 1.476637
207.102075, -4.847101, 28.158654, 1.458779
207.202110, -4.844550, 28.177360, 1.443598
207.302128, -4.840802, 28.193237, 1.438581
207.402126, -4.839741, 28.209775, 1.414818
207.502086, -4.837233, 28.224937, 1.424905
207.602090, -4.834103, 28.237847, 1.432653
207.702186, -4.835924, 28.254054, 1.425343
207.802097, -4.837753, 28.269386, 1.425647
207.902056, -4.830106, 28.286244, 1.419073
208.002007, -4.825096, 28.300043, 1.413885
208.102120, -4.828047, 28.312850, 1.409532
208.202182, -4.834652, 28.325340, 1.405761
208.302075, -4.841051, 28.339252, 1.403719
208.401955, -4.848129, 28.350319, 1.409125
208.502223, -4.852904, 28.372127, 1.406366
208.602495, -4.857675, 28.395206, 1.404558
208.701952, -4.860623, 28.419363, 1.399286
208.802101, -4.868619, 28.437918, 1.394109
208.902072, -4.870462, 28.454646, 1.388410
209.002085, -4.877367, 28.473022, 1.387286
209.102056, -4.882373, 28.496788, 1.379837
209.202263, -4.882152, 28.517232, 1.372967
209.302498, -4.872187, 28.534703, 1.374307
209.402006, -4.865925, 28.548333, 1.363300
209.502064, -4.859191, 28.561855, 1.350090
209.602108, -4.852229, 28.573251, 1.335538
209.702487, -4.845399, 28.587266, 1.322088
209.803362, -4.834160, 28.603781, 1.315707
209.902344, -4.826293, 28.622822, 1.312235
210.002014, -4.818312, 28.640992, 1.310577
210.102138, -4.809115, 28.660869, 1.307719
210.202000, -4.803954, 28.683156, 1.303344
210.302025, -4.791859, 28.703850, 1.295523
210.402131, -4.785926, 28.723843, 1.293247
210.502010, -4.782470, 28.747139, 1.297736
210.601995, -4.778692, 28.768081, 1.292244
210.702082, -4.777799, 28.789750, 1.293849
210.802076, -4.781169, 28.808583, 1.294812
210.902065, -4.787501, 28.827279, 1.298945
211.003423, -4.784804, 28.847762, 1.303502
211.103305, -4.781421, 28.865460, 1.304242
211.202091, -4.781026, 28.884900, 1.304380
211.302259, -4.782620, 28.905510, 1.302302
211.402080, -4.781164, 28.931110, 1.303701
211.502135, -4.777260, 28.955164, 1.303160
211.603209, -4.778682, 28.984792, 1.304919
211.702464, -4.783186, 29.020140, 1.297438
211.802026, -4.785414, 29.055434, 1.290075
211.902147, -4.780305, 29.086905, 1.286490
212.002063, -4.771420, 29.122800, 1.283030
212.102371, -4.763964, 29.154147, 1.278901
212.202092, -4.757675, 29.181901, 1.276377
212.302173, -4.749198, 29.212330, 1.285946
212.402020, -4.733487, 29.241868, 1.298099
212.502044, -4.719801, 29.270039, 1.298196
212.602595, -4.705540, 29.300466, 1.294967
212.702419, -4.695254, 29.328373, 1.292040
212.801983, -4.685254, 29.348825, 1.286464
212.902173, -4.673849, 29.378157, 1.281153
213.002080, -4.661171, 29.409384, 1.290168
213.102137, -4.654028, 29.433926, 1.305873
213.202143, -4.646439, 29.455724, 1.319768
213.302817, -4.635070, 29.479310, 1.328851
213.401987, -4.630903, 29.499743, 1.345535
213.502091, -4.625698, 29.523013, 1.353702
213.602052, -4.617135, 29.546404, 1.360809
213.702478, -4.617873, 29.565769, 1.381709
213.802527, -4.616003, 29.587409, 1.403112
213.902258, -4.612766, 29.607033, 1.420048
214.001967, -4.609097, 29.628173, 1.430467
214.102122, -4.605501, 29.653232, 1.433661
214.202077, -4.604864, 29.676530, 1.440085
214.302429, -4.606397, 29.700060, 1.444166
214.402140, -4.610933, 29.727726, 1.442510
214.502020, -4.614850, 29.756650, 1.435219
214.602191, -4.618646, 29.786015, 1.424199
214.702044, -4.618885, 29.819459, 1.399575
214.802075, -4.614909, 29.857760, 1.391138
214.901942, -4.619190, 29.891283, 1.383822
215.002145, -4.622490, 29.924188, 1.375587
215.102097, -4.622551, 29.950722, 1.361951
215.202051, -4.619516, 29.970889, 1.338501
215.302110, -4.611411, 29.990507, 1.318997
215.402437, -4.605857, 30.011640, 1.311388
215.501981, -4.601906, 30.036015, 1.305560
215.602344, -4.598339, 30.066174, 1.301375
215.702044, -4.587729, 30.091001, 1.298283
215.802537, -4.578501, 30.115084, 1.290260
215.902093, -4.568585, 30.137961, 1.286043
216.002331, -4.560443, 30.161607, 1.281572
216.102068, -4.552377, 30.182571, 1.270035
216.202170, -4.543813, 30.206775, 1.251677
216.302097, -4.537280, 30.236307, 1.248127
216.402071, -4.525910, 30.267978, 1.251652
216.501958, -4.510933, 30.302413, 1.246466
216.602331, -4.493787, 30.341452, 1.248397
216.702186, -4.479945, 30.379981, 1.244327
216.802206, -4.467869, 30.417411, 1.239085
216.902162, -4.459926, 30.448964, 1.234363
217.003400, -4.451110, 30.482979, 1.241233
217.102085, -4.438483, 30.516983, 1.241917
217.202090, -4.423930, 30.548914, 1.248550
217.302024, -4.408997, 30.579872, 1.254734
217.402034, -4.392835, 30.615622, 1.259893
217.502118, -4.379184, 30.650388, 1.261937
217.602092, -4.358590, 30.687786, 1.263808
217.701935, -4.340182, 30.724063, 1.274548
217.802063, -4.326132, 30.758152, 1.274725
217.902099, -4.312663, 30.789016, 1.275291
218.002775, -4.299659, 30.818371, 1.272925
218.102062, -4.284493, 30.849897, 1.273709
218.202055, -4.270427, 30.874227, 1.281321
218.301979, -4.255367, 30.899895, 1.287567
218.402512, -4.238661, 30.927853, 1.298277
218.502110, -4.229418, 30.962688, 1.310560
218.602149, -4.224835, 30.991130, 1.328447
218.702031, -4.217839, 31.018051, 1.344141
218.801923, -4.214673, 31.043310, 1.356563
218.902101, -4.209280, 31.067098, 1.368297
219.001937, -4.205238, 31.091892, 1.361008
219.102100, -4.206195, 31.113932, 1.362396
219.202047, -4.205390, 31.140249, 1.374734
219.302311, -4.205256, 31.161422, 1.387480
219.402102, -4.203760, 31.187336, 1.381458
219.502033, -4.208519, 31.207081, 1.380749
219.602224, -4.209911, 31.221224, 1.391696
219.702107, -4.208368, 31.232195, 1.423590
219.802161, -4.211630, 31.244006, 1.454581
219.902039, -4.216418, 31.255010, 1.479294
220.002402, -4.216761, 31.268128, 1.493436
220.102158, -4.227038, 31.285008, 1.497440
220.202014, -4.232546, 31.298444, 1.507764
220.302029, -4.241753, 31.313853, 1.510768
220.402033, -4.249103, 31.329759, 1.510254
220.501996, -4.255747, 31.345492, 1.517819
220.602639, -4.260312, 31.362151, 1.513317
220.702055, -4.258882, 31.378802, 1.492721
220.801995, -4.256918, 31.395380, 1.470772
220.902736, -4.253553, 31.411577, 1.458719
221.003030, -4.243092, 31.432802, 1.446095
221.102277, -4.231790, 31.452882, 1.438317
221.202081, -4.218092, 31.473209, 1.416342
221.302201, -4.203542, 31.489196, 1.412196
221.402292, -4.179384, 31.504827, 1.395086
221.502126, -4.158582, 31.522759, 1.371293
221.602134, -4.141353, 31.539488, 1.351247
221.702172, -4.122202, 31.554657, 1.335257
221.802515, -4.101517, 31.567833, 1.305892
221.901952, -4.078612, 31.581241, 1.288283
222.001998, -4.060706, 31.597092, 1.295360
222.102043, -4.045646, 31.616217, 1.305628
222.202098, -4.030732, 31.637537, 1.315708
222.302119, -4.015476, 31.657667, 1.313592
222.402086, -4.004267, 31.680468, 1.308934
222.501984, -4.002783, 31.694936, 1.304431
222.602108, -3.994238, 31.711548, 1.296339
222.702196, -3.984098, 31.730917, 1.299744
222.802029, -3.973771, 31.746547, 1.294516
222.902008, -3.965398, 31.760553, 1.295084
223.002223, -3.959807, 31.774260, 1.292734
223.102735, -3.955849, 31.785290, 1.291732
223.202384, -3.950095, 31.798224, 1.293438
223.302055, -3.940938, 31.818298, 1.299789
223.402119, -3.933779, 31.835257, 1.311218
223.502105, -3.930124, 31.851020, 1.319921
223.602060, -3.929854, 31.865543, 1.325108
223.702012, -3.930471, 31.882679, 1.333421
223.802147, -3.932651, 31.895113, 1.350073
223.902040, -3.932803, 31.905521, 1.362385
224.002066, -3.931716, 31.913236, 1.377581
224.102212, -3.929624, 31.918517, 1.387414
224.203902, -3.928117, 31.928255, 1.396946
224.302047, -3.926337, 31.942249, 1.406031
224.402050, -3.928803, 31.958229, 1.405072
224.501955, -3.930797, 31.975474, 1.393008
224.602067, -3.931530, 31.991624, 1.395245
224.702117, -3.935811, 32.007100, 1.405999
224.802111, -3.940807, 32.021841, 1.415413
224.902375, -3.943377, 32.036386, 1.422043
225.002380, -3.946799, 32.050501, 1.420326
225.102103, -3.949359, 32.063323, 1.401103
225.202106, -3.948883, 32.072278, 1.359998
225.302225, -3.949313, 32.079739, 1.343265
225.402039, -3.951648, 32.092374, 1.340654
225.502112, -3.953801, 32.104619, 1.319628
225.602030, -3.959419, 32.113886, 1.281318
225.702099, -3.961029, 32.124398, 1.265997
225.802068, -3.963050, 32.131861, 1.253088
225.902155, -3.963948, 32.141119, 1.248069
226.002110, -3.965543, 32.151910, 1.248056
226.102275, -3.970136, 32.162135, 1.243649
226.202369, -3.976465, 32.175234, 1.234835
226.302110, -3.980300, 32.189063, 1.226319
226.402362, -3.981303, 32.202835, 1.236281
226.502085, -3.983701, 32.217244, 1.232121
226.602097, -3.984705, 32.233741, 1.241726
226.702116, -3.986561, 32.249822, 1.251944
226.802189, -3.987315, 32.265903, 1.256082
226.902243, -3.987883, 32.282915, 1.262896
227.004288, -3.987223, 32.298147, 1.267796
227.102129, -3.986862, 32.317838, 1.267517
227.202077, -3.986355, 32.335339, 1.262960
227.302037, -3.979472, 32.353259, 1.263610
227.401892, -3.968691, 32.370542, 1.262774
227.501943, -3.957765, 32.382285, 1.266892
227.602113, -3.950574, 32.390764, 1.273791
227.702150, -3.945508, 32.403804, 1.275960
227.802097, -3.938060, 32.415864, 1.271356
227.902010, -3.928255, 32.433182, 1.274503
228.002058, -3.919315, 32.449440, 1.283663
228.102138, -3.908537, 32.464182, 1.286140
228.202182, -3.896984, 32.481033, 1.284235
228.302216, -3.888649, 32.495304, 1.280357
228.402090, -3.878625, 32.512076, 1.292510
228.502211, -3.868364, 32.533276, 1.303214
228.602034, -3.857520, 32.554463, 1.315511
228.702042, -3.847335, 32.570780, 1.328129
228.802144, -3.834361, 32.586878, 1.335062
228.902056, -3.821676, 32.602275, 1.343015
229.001948, -3.812456, 32.616452, 1.353997
229.102055, -3.804212, 32.631897, 1.350844
229.202182, -3.792319, 32.647715, 1.357100
229.302044, -3.781188, 32.666931, 1.367080
229.402312, -3.768743, 32.684587, 1.380006
229.502060, -3.755007, 32.701242, 1.386625
229.602246, -3.734789, 32.719965, 1.391198
229.702195, -3.721392, 32.741447, 1.404105
229.801986, -3.706084, 32.760024, 1.410899
229.902033, -3.687704, 32.781401, 1.414550
230.002151, -3.673357, 32.800755, 1.414480
230.102086, -3.663868, 32.817138, 1.426340
230.202066, -3.657298, 32.834296, 1.420525
230.302073, -3.648215, 32.851651, 1.424624
230.402271, -3.636829, 32.867794, 1.427212
230.502348, -3.628135, 32.882962, 1.436559
230.602068, -3.618174, 32.905246, 1.451251
230.702400, -3.612150, 32.926635, 1.471086
230.802065, -3.599277, 32.945999, 1.484919
230.902100, -3.590715, 32.964902, 1.486509
231.002036, -3.580816, 32.984675, 1.479600
231.102109, -3.572386, 33.003621, 1.488215
231.202161, -3.564334, 33.021378, 1.487870
231.302201, -3.555427, 33.039524, 1.482632
231.402076, -3.547319, 33.057142, 1.469742
231.502105, -3.535593, 33.075336, 1.456640
231.602048, -3.523724, 33.089662, 1.448855
231.701944, -3.513338, 33.104365, 1.452990
231.802110, -3.507616, 33.121512, 1.448233
231.902073, -3.503005, 33.138744, 1.438504
232.002213, -3.495326, 33.157406, 1.430082
232.102460, -3.488120, 33.173015, 1.425133
232.202131, -3.478999, 33.194901, 1.421410
232.302061, -3.468938, 33.219356, 1.409950
232.402211, -3.468317, 33.244822, 1.399567
232.502118, -3.463972, 33.270878, 1.384989
232.602096, -3.462128, 33.295059, 1.371102
232.702047, -3.456676, 33.321458, 1.355845
232.801926, -3.452062, 33.350429, 1.353213
232.901904, -3.453505, 33.379354, 1.344811
233.002164, -3.454687, 33.410014, 1.332467
233.101917, -3.458826, 33.443070, 1.327971
233.202042, -3.461669, 33.472994, 1.329213
233.302356, -3.471302, 33.501032, 1.324907
233.402029, -3.468854, 33.530953, 1.321368
233.502111, -3.464868, 33.564388, 1.320041
233.602288, -3.463532, 33.594366, 1.316810
233.702003, -3.463359, 33.619259, 1.316297
233.802366, -3.462177, 33.641682, 1.311641
233.902044, -3.452983, 33.659697, 1.307316
234.001904, -3.442651, 33.679843, 1.305192
234.102093, -3.434448, 33.698835, 1.300615
234.202033, -3.425853, 33.716607, 1.296662
234.302062, -3.417319, 33.732759, 1.290622
234.401997, -3.407236, 33.746780, 1.278832
234.502489, -3.392960, 33.759079, 1.273104
234.602100, -3.373345, 33.771705, 1.270128
234.702050, -3.351856, 33.785839, 1.274049
234.802228, -3.339131, 33.800268, 1.273774
234.902134, -3.327363, 33.815923, 1.271872
235.002584, -3.309778, 33.831433, 1.277308
235.102126, -3.298289, 33.843764, 1.280513
235.202145, -3.286792, 33.854690, 1.281668
235.302715, -3.277530, 33.868333, 1.285078
235.402061, -3.268277, 33.881684, 1.294472
235.501909, -3.257305, 33.897789, 1.295305
235.602175, -3.246884, 33.912578, 1.293925
235.702026, -3.241359, 33.927586, 1.288197
235.802100, -3.234099, 33.942168, 1.284948
235.903280, -3.227532, 33.952815, 1.285430
236.002071, -3.218072, 33.965588, 1.283380
236.102032, -3.207995, 33.978554, 1.285739
236.202053, -3.199977, 33.990822, 1.288785
236.302188, -3.192660, 34.004304, 1.292853
236.401980, -3.182313, 34.017338, 1.288151
236.502056, -3.167178, 34.029584, 1.291747
236.602098, -3.153030, 34.040616, 1.295406
236.702031, -3.136602, 34.049410, 1.307781
236.802814, -3.122982, 34.059824, 1.321398
236.902061, -3.113074, 34.071300, 1.330143
237.002032, -3.106561, 34.080043, 1.345257
237.102185, -3.096210, 34.089486, 1.360714
237.202066, -3.090625, 34.107060, 1.366437
237.302088, -3.083198, 34.122365, 1.365094
237.402066, -3.078045, 34.135043, 1.349869
237.502087, -3.072015, 34.148933, 1.332954
237.602926, -3.063783, 34.165551, 1.326938
237.702121, -3.055732, 34.184665, 1.333196
237.802393, -3.050814, 34.204147, 1.338638
237.902199, -3.045356, 34.226685, 1.339520
238.001987, -3.038608, 34.249286, 1.335706
238.102147, -3.034067, 34.271273, 1.336181
238.202057, -3.030168, 34.290225, 1.347291
238.302310, -3.026724, 34.309612, 1.350778
238.402016, -3.023196, 34.331261, 1.360267
238.502125, -3.014742, 34.352060, 1.372637
238.602134, -3.009174, 34.372866, 1.364605
238.701972, -3.006275, 34.391194, 1.388201
238.802093, -3.003914, 34.409091, 1.411353
238.902065, -3.001101, 34.425469, 1.426472
239.002056, -2.996544, 34.445108, 1.437234
239.102135, -2.987706, 34.470062, 1.434375
239.202059, -2.977057, 34.490308, 1.439194
239.302192, -2.968494, 34.509232, 1.445915
239.402331, -2.958473, 34.530202, 1.443243
239.502186, -2.950597, 34.549648, 1.433346
239.602052, -2.944960, 34.566813, 1.433840
239.702137, -2.939818, 34.580149, 1.433742
239.802139, -2.932704, 34.595285, 1.435815
239.902070, -2.924718, 34.612962, 1.442386
240.001968, -2.918531, 34.635303, 1.451280
240.102061, -2.907677, 34.655068, 1.447543
240.202022, -2.894808, 34.672582, 1.453232
240.302089, -2.881556, 34.689280, 1.449467
240.402039, -2.871973, 34.710760, 1.453855
240.501963, -2.864708, 34.730081, 1.440160
240.602222, -2.864782, 34.745457, 1.434401
240.702131, -2.866942, 34.763725, 1.418159
240.802130, -2.866651, 34.785649, 1.403849
240.902216, -2.870161, 34.805538, 1.390583
241.002212, -2.874773, 34.825399, 1.379120
241.102093, -2.872888, 34.847342, 1.366784
241.202291, -2.870691, 34.871174, 1.356545
241.302040, -2.870364, 34.897300, 1.342468
241.402019, -2.871964, 34.922062, 1.326886
241.502082, -2.875123, 34.945724, 1.322148
241.602154, -2.877932, 34.966020, 1.315523
241.702310, -2.878748, 34.988496, 1.310942
241.802046, -2.878853, 35.010022, 1.299748
241.902108, -2.881708, 35.029257, 1.294364
242.002052, -2.878436, 35.050972, 1.295649
242.102130, -2.870515, 35.067547, 1.308836
242.202100, -2.863916, 35.083998, 1.309216
242.302032, -2.856919, 35.101025, 1.302414
242.402243, -2.848981, 35.117563, 1.296332
242.502158, -2.844311, 35.128529, 1.306809
242.602179, -2.840605, 35.137294, 1.314971
242.702399, -2.830349, 35.145479, 1.319198
242.802165, -2.817980, 35.155926, 1.313321
242.903456, -2.805286, 35.166134, 1.299520
243.002114, -2.798382, 35.172375, 1.287706
243.102679, -2.783566, 35.181152, 1.273273
243.202025, -2.775006, 35.193911, 1.272809
243.302298, -2.766550, 35.203880, 1.282883
243.402020, -2.755414, 35.209785, 1.286818
243.502093, -2.745804, 35.216999, 1.298522
243.602355, -2.740092, 35.229362, 1.291307
243.702100, -2.731674, 35.246038, 1.290016
243.802130, -2.726773, 35.261444, 1.307747
243.902387, -2.728608, 35.281060, 1.311547
244.002132, -2.728927, 35.300859, 1.316296
244.102070, -2.731031, 35.321995, 1.317345
244.201996, -2.733637, 35.345629, 1.325456
244.302084, -2.738741, 35.368400, 1.317724
244.402055, -2.742512, 35.390540, 1.314779
244.502087, -2.747671, 35.410775, 1.315727
244.602531, -2.753198, 35.433418, 1.332012
244.702128, -2.761576, 35.457472, 1.351816
244.802122, -2.768385, 35.483827, 1.374347
244.902079, -2.773571, 35.508454, 1.396608
245.002178, -2.777091, 35.531463, 1.411883
245.102108, -2.781466, 35.557076, 1.425532
245.202266, -2.786946, 35.580033, 1.417253
245.302002, -2.784279, 35.604736, 1.408985
245.402191, -2.782116, 35.628356, 1.417949
245.501982, -2.778890, 35.654211, 1.413304
245.601985, -2.776548, 35.673242, 1.413379
245.702071, -2.771541, 35.694418, 1.406567
245.802077, -2.764662, 35.720843, 1.409441
245.902181, -2.756468, 35.739553, 1.415601
246.002486, -2.746389, 35.758703, 1.431375
246.102285, -2.738465, 35.778419, 1.434373
246.202126, -2.727915, 35.791496, 1.426849
246.302127, -2.720255, 35.805383, 1.438646
246.402230, -2.711593, 35.819974, 1.437711
246.502341, -2.700900, 35.836657, 1.470063
246.602120, -2.691042, 35.855988, 1.481224
246.702189, -2.685023, 35.879398, 1.475244
246.802071, -2.682160, 35.899204, 1.477958
246.902759, -2.674759, 35.922336, 1.466395
247.002041, -2.669640, 35.947065, 1.444380
247.102064, -2.665563, 35.970852, 1.432194
247.202096, -2.663518, 35.986350, 1.427887
247.302072, -2.665082, 36.000412, 1.424068
247.402211, -2.669857, 36.010413, 1.412470
247.502048, -2.677167, 36.025644, 1.411609
247.602121, -2.682919, 36.043111, 1.395988
247.702125, -2.685393, 36.062442, 1.379446
247.802064, -2.689720, 36.087445, 1.362438
247.902661, -2.692865, 36.110543, 1.340959
248.002099, -2.697335, 36.139772, 1.313183
248.103405, -2.700890, 36.169882, 1.295805
248.202178, -2.702468, 36.196804, 1.280039
248.302055, -2.703802, 36.223380, 1.270718
248.402307, -2.708998, 36.252355, 1.263036
248.502032, -2.710617, 36.281393, 1.241400
248.602293, -2.708858, 36.318225, 1.214447
248.703161, -2.706541, 36.348808, 1.174950
248.802517, -2.701920, 36.375686, 1.158998
248.902203, -2.695373, 36.397359, 1.149339
249.003317, -2.692707, 36.422966, 1.133975
249.102350, -2.691631, 36.451120, 1.132418
249.202070, -2.690907, 36.486221, 1.159573
249.301973, -2.691989, 36.516130, 1.174503
249.402163, -2.696766, 36.547391, 1.171295
249.502174, -2.700518, 36.577496, 1.187601
249.602172, -2.700070, 36.602802, 1.212553
249.702113, -2.701118, 36.617978, 1.212016
249.802325, -2.704019, 36.638326, 1.215385
249.902009, -2.711684, 36.656178, 1.236972
250.002451, -2.724722, 36.670945, 1.258462
250.102100, -2.738449, 36.679827, 1.268807
250.202045, -2.751324, 36.685894, 1.279619
250.304104, -2.761758, 36.687109, 1.278500
250.402045, -2.773641, 36.685312, 1.251530
250.502048, -2.784341, 36.693450, 1.229113
250.601976, -2.791583, 36.703103, 1.243399
250.702000, -2.797956, 36.707403, 1.268443
250.802220, -2.803981, 36.709847, 1.289605
250.902071, -2.807868, 36.714942, 1.304810
251.002496, -2.810012, 36.722801, 1.310688
251.101968, -2.810540, 36.734622, 1.298205
251.202117, -2.812427, 36.744412, 1.309920
251.302206, -2.810554, 36.757883, 1.325801
251.402087, -2.810394, 36.768885, 1.335085
251.502084, -2.810666, 36.781697, 1.343231
251.601901, -2.812098, 36.793916, 1.348403
251.702044, -2.815464, 36.809538, 1.363310
251.802470, -2.818297, 36.822100, 1.363119
251.902064, -2.823797, 36.838662, 1.381458
252.003858, -2.827839, 36.855664, 1.369921
252.102146, -2.834871, 36.868296, 1.377964
252.202333, -2.841735, 36.882184, 1.388488
252.302103, -2.844621, 36.899336, 1.381887
252.402035, -2.842399, 36.917190, 1.383427
252.502234, -2.839471, 36.937216, 1.405552
252.602100, -2.834877, 36.952780, 1.422544
252.702074, -2.833055, 36.965299, 1.430207
252.802070, -2.830839, 36.978158, 1.423571
252.902024, -2.827103, 36.991409, 1.400634
253.002223, -2.820621, 37.001991, 1.401736
253.102020, -2.815321, 37.015625, 1.414162
253.202081, -2.811814, 37.031497, 1.428752
253.302338, -2.810816, 37.047086, 1.435870
253.403394, -2.807819, 37.067763, 1.421662
253.502089, -2.806230, 37.090441, 1.409480
253.602000, -2.809103, 37.112983, 1.430663
253.702099, -2.810813, 37.134184, 1.432641
253.802045, -2.816687, 37.153305, 1.422034
253.902057, -2.823036, 37.173810, 1.382716
254.001982, -2.831652, 37.191864, 1.363226
254.102530, -2.839795, 37.211798, 1.372584
254.202238, -2.850710, 37.233469, 1.367496
254.302017, -2.862290, 37.255211, 1.368490
254.401914, -2.872722, 37.271167, 1.351689
254.501942, -2.881540, 37.294865, 1.349982
254.601902, -2.891734, 37.319337, 1.342182
254.702106, -2.898093, 37.341362, 1.332562
254.802085, -2.899085, 37.363127, 1.320980
254.902060, -2.900610, 37.382342, 1.317384
255.003897, -2.896928, 37.398130, 1.319789
255.102260, -2.893782, 37.411048, 1.324069
255.202035, -2.891369, 37.422956, 1.325118
255.302114, -2.885022, 37.439195, 1.326125
255.402070, -2.881338, 37.453549, 1.328504
255.501947, -2.870588, 37.470344, 1.331701
255.602387, -2.855919, 37.485081, 1.333479
255.702002, -2.840901, 37.500211, 1.332520
255.802949, -2.825360, 37.513615, 1.333330
255.902066, -2.809523, 37.533944, 1.328947
256.002592, -2.791394, 37.548628, 1.348715
256.102154, -2.777475, 37.562726, 1.364518
256.202512, -2.761275, 37.576454, 1.378479
256.302278, -2.751860, 37.589786, 1.388628
256.403139, -2.743347, 37.604711, 1.390637
256.502868, -2.737097, 37.622285, 1.394728
256.602081, -2.729879, 37.641003, 1.401894
256.703561, -2.723433, 37.654408, 1.400873
256.802103, -2.717471, 37.672561, 1.387036
256.902215, -2.712224, 37.691101, 1.382311
257.002062, -2.709674, 37.710798, 1.375265
257.102288, -2.710029, 37.729676, 1.376878
257.203041, -2.711148, 37.750086, 1.352163
257.302104, -2.712261, 37.770305, 1.348680
257.402032, -2.719238, 37.795921, 1.363478
257.503566, -2.723796, 37.827514, 1.369758
257.604294, -2.727502, 37.857079, 1.370673
257.702316, -2.728086, 37.883385, 1.362494
257.802004, -2.725943, 37.906050, 1.357510
257.902105, -2.726869, 37.928176, 1.350735
258.002054, -2.728432, 37.944228, 1.348894
258.101979, -2.725710, 37.966471, 1.338284
258.202038, -2.723797, 37.990182, 1.335734
258.302195, -2.719300, 38.009835, 1.343287
258.402050, -2.709034, 38.032034, 1.351071
258.502122, -2.695921, 38.059280, 1.350701
258.606358, -2.683415, 38.085206, 1.320884
258.702104, -2.673910, 38.110972, 1.330001
258.802016, -2.660420, 38.137969, 1.331291
258.902105, -2.643985, 38.160528, 1.331259
259.002794, -2.625493, 38.182951, 1.329382
259.103552, -2.604261, 38.205246, 1.330742
259.202090, -2.584769, 38.226729, 1.342059
259.302406, -2.569636, 38.245088, 1.345469
259.402011, -2.549816, 38.262453, 1.344704
259.503078, -2.535294, 38.277806, 1.341839
259.601951, -2.520768, 38.287699, 1.333267
259.702335, -2.511173, 38.299342, 1.316552
259.802005, -2.501458, 38.312141, 1.309781
259.901981, -2.492415, 38.323179, 1.306780
260.002091, -2.486614, 38.330465, 1.300335
260.102009, -2.482738, 38.340759, 1.296001
260.202006, -2.477475, 38.354963, 1.300508
260.302052, -2.470928, 38.371448, 1.317085
260.402248, -2.467506, 38.387794, 1.326239
260.502108, -2.466334, 38.406167, 1.330571
260.602078, -2.464301, 38.427420, 1.341450
260.702167, -2.465253, 38.451556, 1.337831
260.802023, -2.471685, 38.475196, 1.336382
260.902074, -2.478631, 38.499311, 1.341613
261.002059, -2.486021, 38.523608, 1.346276
261.102066, -2.493245, 38.547419, 1.350338
261.202349, -2.502874, 38.570865, 1.354666
261.302109, -2.511376, 38.593593, 1.348130
261.402120, -2.527296, 38.619376, 1.345739
261.502064, -2.541405, 38.642772, 1.343634
261.602470, -2.554530, 38.664906, 1.333651
261.702119, -2.571130, 38.687396, 1.357387
261.802043, -2.586867, 38.710310, 1.371379
261.902149, -2.599070, 38.730451, 1.365676
262.002101, -2.614248, 38.750034, 1.365622
262.102046, -2.624949, 38.770916, 1.370371
262.202191, -2.632057, 38.792564, 1.372698
262.301960, -2.634480, 38.813265, 1.374424
262.402186, -2.634494, 38.833673, 1.370753
262.502081, -2.634734, 38.850483, 1.371188
262.601992, -2.629844, 38.867453, 1.369586
262.702098, -2.622681, 38.879164, 1.365965
262.802228, -2.614931, 38.890712, 1.339771
262.902016, -2.602409, 38.900939, 1.332055
263.002010, -2.590938, 38.912445, 1.330992
263.102111, -2.576884, 38.928168, 1.329981
263.201984, -2.565178, 38.941808, 1.332068
263.302109, -2.556123, 38.954178, 1.335731
263.402040, -2.547000, 38.969951, 1.334739
263.502224, -2.538876, 38.984242, 1.330671
263.601920, -2.527446, 38.999520, 1.322183
263.702012, -2.523602, 39.014694, 1.321731
263.802355, -2.522173, 39.027921, 1.320045
263.902088, -2.519832, 39.038521, 1.318873
264.003532, -2.520409, 39.051606, 1.315416
264.102152, -2.524585, 39.063845, 1.316228
264.202128, -2.532671, 39.077547, 1.315233
264.302071, -2.546195, 39.086167, 1.317211
264.402143, -2.555028, 39.101446, 1.311077
264.501992, -2.566438, 39.116264, 1.309925
264.602067, -2.581284, 39.140190, 1.307090
264.702093, -2.593756, 39.163507, 1.300137
264.802084, -2.603463, 39.182992, 1.299443
264.902136, -2.612548, 39.195422, 1.297161
265.002586, -2.617729, 39.210682, 1.286015
265.102225, -2.627462, 39.232946, 1.282657
265.202060, -2.635137, 39.256394, 1.277633
265.302051, -2.643100, 39.267278, 1.276500
265.402339, -2.648487, 39.278972, 1.269790
265.502036, -2.653990, 39.291889, 1.271464
265.602130, -2.657632, 39.305704, 1.264769
265.702102, -2.659927, 39.322073, 1.262710
265.802196, -2.662569, 39.340984, 1.267584
265.902222, -2.667190, 39.359957, 1.271567
266.002080, -2.671156, 39.375905, 1.278276
266.102041, -2.670797, 39.389477, 1.285617
266.202070, -2.668390, 39.402804, 1.297471
266.302032, -2.669384, 39.419169, 1.305534
266.402114, -2.668710, 39.428655, 1.311585
266.502127, -2.664400, 39.439478, 1.315326
266.602081, -2.662228, 39.455799, 1.315937
266.702087, -2.658854, 39.468008, 1.318596
266.802016, -2.654078, 39.474100, 1.313620
266.902053, -2.652987, 39.481140, 1.311241
267.002070, -2.653191, 39.495923, 1.309093
267.102062, -2.649606, 39.509579, 1.307577
267.202049, -2.644737, 39.520054, 1.314991
267.302099, -2.641188, 39.528604, 1.321548
267.402136, -2.637294, 39.537159, 1.325285
267.502187, -2.631024, 39.546279, 1.331666
267.602113, -2.625704, 39.558278, 1.340352
267.702064, -2.618594, 39.573952, 1.342479
267.802799, -2.607621, 39.586845, 1.341500
267.902745, -2.599132, 39.602339, 1.343866
268.002279, -2.600245, 39.621802, 1.359263
268.102097, -2.601121, 39.635981, 1.364602
268.202325, -2.599791, 39.649745, 1.377428
268.302013, -2.597608, 39.662612, 1.387226
268.402606, -2.592333, 39.668462, 1.391807
268.502111, -2.593616, 39.682016, 1.393035
268.602079, -2.593701, 39.695579, 1.401491
268.702076, -2.593837, 39.709330, 1.414222
268.802483, -2.594206, 39.721161, 1.417026
268.902066, -2.595535, 39.731465, 1.420517
269.002173, -2.599535, 39.742348, 1.421479
269.102168, -2.600934, 39.754350, 1.428890
269.202050, -2.597473, 39.763338, 1.427261
269.302070, -2.601233, 39.776265, 1.426249
269.402086, -2.601157, 39.786778, 1.430246
269.502131, -2.599716, 39.794333, 1.432244
269.602102, -2.599072, 39.802288, 1.424707
269.702106, -2.602057, 39.813140, 1.407024
269.802040, -2.602344, 39.823561, 1.391249
269.902050, -2.606176, 39.834820, 1.382655
270.002602, -2.608069, 39.846358, 1.386577
270.102059, -2.610644, 39.854346, 1.393270
270.202127, -2.616040, 39.860798, 1.403209
270.302068, -2.619304, 39.871917, 1.404804
270.402311, -2.621577, 39.880340, 1.401085
270.502099, -2.626535, 39.893707, 1.400391
270.601975, -2.629323, 39.908015, 1.388854
270.702160, -2.633302, 39.922810, 1.388101
270.802055, -2.637662, 39.934824, 1.385462
270.902058, -2.644117, 39.947446, 1.378934
271.002105, -2.648003, 39.957032, 1.374388
271.102129, -2.662356, 39.969459, 1.366584
271.201972, -2.670991, 39.984408, 1.363295
271.303776, -2.677348, 39.996184, 1.353695
271.402079, -2.679946, 40.010052, 1.350167
271.501957, -2.688750, 40.023031, 1.347848
271.602290, -2.697360, 40.035517, 1.348771
271.701999, -2.706274, 40.046956, 1.353532
271.802013, -2.707686, 40.062458, 1.359912
271.902127, -2.703534, 40.076181, 1.362371
272.002087, -2.697688, 40.088077, 1.367260
272.102095, -2.697142, 40.097119, 1.370225
272.202314, -2.694920, 40.103364, 1.371796
272.302123, -2.696938, 40.110287, 1.375862
272.402029, -2.697514, 40.119455, 1.372830
272.502484, -2.695983, 40.129539, 1.374173
272.602025, -2.698904, 40.133546, 1.371483
272.702083, -2.702350, 40.139943, 1.359875
272.802072, -2.703827, 40.146623, 1.359622
272.902187, -2.709670, 40.152498, 1.357592
273.001956, -2.719384, 40.160917, 1.350226
273.102088, -2.728301, 40.161650, 1.356341
273.202155, -2.736791, 40.164477, 1.359772
273.302098, -2.744418, 40.170587, 1.354802
273.402061, -2.753690, 40.182126, 1.362604
273.502105, -2.769572, 40.187255, 1.359457
273.602154, -2.778994, 40.194783, 1.355530
273.702012, -2.791800, 40.201662, 1.365733
273.802007, -2.807341, 40.214426, 1.373388
273.902072, -2.819580, 40.225959, 1.378324
274.003189, -2.833966, 40.235537, 1.380438
274.102059, -2.848371, 40.241385, 1.383397
274.202064, -2.856925, 40.263048, 1.391604
274.302066, -2.875528, 40.281797, 1.398368
274.402122, -2.894243, 40.301472, 1.398715
274.502085, -2.911714, 40.322328, 1.393783
274.602082, -2.926678, 40.335777, 1.391655
274.701993, -2.939849, 40.350784, 1.385090
274.802061, -2.948139, 40.366296, 1.374806
274.902113, -2.962859, 40.378257, 1.367410
275.001957, -2.974190, 40.393878, 1.358119
275.102358, -2.987138, 40.404157, 1.349236
275.202175, -3.002253, 40.417349, 1.350189
275.302176, -3.014378, 40.436683, 1.341744
275.402100, -3.033013, 40.449425, 1.334432
275.503376, -3.046677, 40.464457, 1.329016
275.601985, -3.062212, 40.482339, 1.334753
275.702039, -3.083623, 40.499945, 1.334220
275.802172, -3.099192, 40.513768, 1.333141
275.902004, -3.107605, 40.533028, 1.331066
276.002418, -3.115818, 40.551137, 1.323772
276.102104, -3.120298, 40.565653, 1.326591
276.202026, -3.123784, 40.580243, 1.325953
276.302176, -3.124221, 40.590124, 1.324520
276.402069, -3.125960, 40.604595, 1.323134
276.502065, -3.133306, 40.615192, 1.322665
276.603170, -3.141370, 40.627989, 1.326352
276.701898, -3.152831, 40.637311, 1.330473
276.802056, -3.165545, 40.652360, 1.327766
276.902026, -3.171153, 40.671007, 1.316487
277.002205, -3.174332, 40.689900, 1.299790
277.102310, -3.169236, 40.702085, 1.290221
277.202154, -3.168026, 40.711293, 1.285604
277.302011, -3.165017, 40.716135, 1.276459
277.402198, -3.165574, 40.730739, 1.270855
277.502037, -3.166604, 40.743178, 1.266145
277.601984, -3.170485, 40.753222, 1.259978
277.702046, -3.175386, 40.766264, 1.253320
277.801977, -3.183273, 40.782805, 1.250725
277.902057, -3.177328, 40.792429, 1.242182
278.002115, -3.176138, 40.802917, 1.233297
278.101957, -3.176433, 40.813789, 1.232545
278.202071, -3.175448, 40.819844, 1.240079
278.302053, -3.178086, 40.822901, 1.242547
278.402059, -3.178235, 40.827032, 1.242701
278.502345, -3.183527, 40.838035, 1.244543
278.602092, -3.198549, 40.841058, 1.257988
278.702005, -3.211109, 40.838919, 1.260030
278.802040, -3.220045, 40.842279, 1.263459
278.902081, -3.229118, 40.841837, 1.271911
279.002058, -3.236258, 40.834077, 1.284321
279.102088, -3.243382, 40.823913, 1.297474
279.201976, -3.251024, 40.824156, 1.308593
279.302110, -3.268248, 40.819809, 1.315235
279.401988, -3.282201, 40.815609, 1.322660
279.502003, -3.293911, 40.810260, 1.334048
279.602056, -3.302715, 40.804356, 1.341874
279.702013, -3.316632, 40.803346, 1.346686
279.802057, -3.330211, 40.803296, 1.360873
279.902132, -3.344625, 40.802125, 1.357552
280.003775, -3.356370, 40.798680, 1.359490
280.102085, -3.362949, 40.794083, 1.358942
280.202025, -3.375318, 40.791465, 1.364841
280.302037, -3.384414, 40.789156, 1.369259
280.402050, -3.389225, 40.787004, 1.367267
280.502089, -3.394314, 40.786468, 1.363854
280.602231, -3.397701, 40.783068, 1.365775
280.702048, -3.400385, 40.781205, 1.374877
280.802246, -3.395785, 40.776149, 1.384689
280.902074, -3.395345, 40.770965, 1.386450
281.002051, -3.404991, 40.771198, 1.391601
281.102095, -3.410970, 40.776687, 1.395563
281.202061, -3.413668, 40.782421, 1.398168
281.302079, -3.412624, 40.789051, 1.409941
281.402067, -3.407074, 40.790433, 1.417739
281.502073, -3.413407, 40.785539, 1.418041
281.602190, -3.419644, 40.783061, 1.422475
281.702062, -3.434054, 40.780261, 1.418776
281.802056, -3.439471, 40.777566, 1.413683
281.902031, -3.445804, 40.772888, 1.415903
282.002208, -3.446382, 40.769527, 1.409526
282.102061, -3.445788, 40.758588, 1.402793
282.202043, -3.456287, 40.761869, 1.397110
282.302094, -3.470027, 40.763369, 1.397962
282.402027, -3.477558, 40.760153, 1.397546
282.502091, -3.486801, 40.750931, 1.393478
282.602076, -3.495827, 40.747907, 1.387395
282.702050, -3.497457, 40.746123, 1.372466
282.802061, -3.503438, 40.743587, 1.357253
282.901943, -3.501397, 40.738417, 1.348258
283.002136, -3.494430, 40.735993, 1.346500
283.102229, -3.487825, 40.738411, 1.342394
283.202120, -3.480683, 40.744515, 1.339588
283.302143, -3.471540, 40.752334, 1.346881
283.402174, -3.459781, 40.758255, 1.365324
283.501997, -3.443357, 40.765016, 1.374610
283.602068, -3.422665, 40.767587, 1.373157
283.702169, -3.406797, 40.769803, 1.369734
283.802058, -3.388775, 40.780522, 1.363684
283.902162, -3.372798, 40.788728, 1.347872
284.002021, -3.358163, 40.800098, 1.343328
284.102065, -3.341177, 40.811231, 1.341872
284.202142, -3.326126, 40.806902, 1.340640
284.302051, -3.314142, 40.797007, 1.332838
284.402100, -3.300447, 40.796400, 1.331868
284.502487, -3.281398, 40.804144, 1.342170
284.602049, -3.277028, 40.810282, 1.352246
284.702029, -3.272721, 40.824689, 1.370293
284.802457, -3.270475, 40.838109, 1.381207
284.902060, -3.269394, 40.843944, 1.392451
285.002106, -3.272667, 40.849425, 1.392647
285.102163, -3.264723, 40.847094, 1.400278
285.202099, -3.255935, 40.834929, 1.403266
285.302070, -3.249831, 40.824640, 1.410873
285.402069, -3.233204, 40.823648, 1.413217
285.502155, -3.217336, 40.819793, 1.412406
285.602126, -3.208033, 40.812067, 1.410597
285.702077, -3.198567, 40.798584, 1.405253
285.802160, -3.191425, 40.790494, 1.395190
285.902008, -3.169648, 40.778819, 1.384729
286.002200, -3.155852, 40.768939, 1.384703
286.102058, -3.147787, 40.761059, 1.387739
286.202013, -3.139017, 40.753828, 1.392138
286.302172, -3.127905, 40.743378, 1.390484
286.401981, -3.117061, 40.734249, 1.382713
286.502193, -3.104990, 40.729545, 1.379797
286.602074, -3.079514, 40.738985, 1.374993
286.702403, -3.067561, 40.739410, 1.373663
286.802102, -3.053436, 40.741416, 1.371252
286.902166, -3.045693, 40.742264, 1.374305
287.002097, -3.032922, 40.736875, 1.371000
287.102106, -3.020354, 40.724118, 1.372648
287.202770, -3.023397, 40.704118, 1.375803
287.302053, -3.018146, 40.698481, 1.370437
287.402212, -3.006990, 40.695538, 1.365885
287.502070, -2.993619, 40.687324, 1.357475
287.602178, -2.982814, 40.678378, 1.351146
287.702150, -2.967539, 40.661748, 1.351178
287.802367, -2.949993, 40.653671, 1.355639
287.903327, -2.929444, 40.646088, 1.353606
288.002117, -2.909055, 40.639106, 1.354016
288.102149, -2.892561, 40.631906, 1.353584
288.202175, -2.868504, 40.629759, 1.342175
288.302073, -2.849060, 40.631157, 1.328147
288.402447, -2.834082, 40.632945, 1.327498
288.502161, -2.820759, 40.635636, 1.337504
288.602093, -2.809275, 40.636693, 1.331622
288.702154, -2.794170, 40.630765, 1.331426
288.803564, -2.779789, 40.629846, 1.339705
288.902179, -2.768783, 40.636972, 1.341975
289.002116, -2.760779, 40.646583, 1.343119
289.102060, -2.752957, 40.655922, 1.341349
289.202100, -2.749219, 40.663017, 1.345072
289.302172, -2.756577, 40.668998, 1.353419
289.402370, -2.765094, 40.677181, 1.349225
289.502035, -2.777439, 40.682346, 1.357869
289.602091, -2.793418, 40.683170, 1.357877
289.702398, -2.806065, 40.687171, 1.341343
289.802055, -2.811368, 40.691472, 1.327498
289.902113, -2.818711, 40.695186, 1.335558
290.002834, -2.835976, 40.687235, 1.333782
290.102306, -2.857995, 40.688976, 1.331091
290.202111, -2.881260, 40.696538, 1.330655
290.302040, -2.899538, 40.706496, 1.329716
290.402070, -2.907678, 40.709824, 1.328752
290.502105, -2.920894, 40.714406, 1.326550
290.603704, -2.935322, 40.712801, 1.324988
290.702119, -2.947648, 40.705809, 1.330199
290.802377, -2.957943, 40.697461, 1.333452
290.902020, -2.971919, 40.685232, 1.330630
291.002116, -2.982822, 40.673575, 1.344702
291.104192, -2.986733, 40.660527, 1.351490
291.202051, -2.989579, 40.641385, 1.352312
291.302189, -2.994282, 40.636545, 1.351500
291.402073, -2.993274, 40.630484, 1.348645
291.502260, -2.991133, 40.626898, 1.351905
291.602113, -2.993116, 40.622363, 1.350670
291.702323, -2.997483, 40.623073, 1.344030
291.802051, -2.999446, 40.622989, 1.344214
291.902021, -3.000301, 40.619696, 1.345185
292.002054, -2.999622, 40.620835, 1.339559
292.102070, -3.000498, 40.625380, 1.332807
292.202156, -2.998440, 40.630440, 1.333966
292.302056, -2.995605, 40.641161, 1.329395
292.402140, -2.998312, 40.650487, 1.329089
292.502056, -2.999084, 40.669334, 1.330383
292.602441, -2.997616, 40.683071, 1.335225
292.702022, -3.000498, 40.697284, 1.339176
292.802386, -3.003698, 40.707820, 1.341997
292.902098, -3.002770, 40.715769, 1.354854
293.002076, -3.003677, 40.722129, 1.355984
293.102017, -3.006898, 40.726658, 1.358128
293.202153, -3.011800, 40.731231, 1.361647
293.301986, -3.008432, 40.732161, 1.359087
293.402089, -3.001213, 40.730930, 1.363270
293.502191, -2.996409, 40.730799, 1.370447
293.601953, -2.999857, 40.734278, 1.375760
293.702140, -2.998491, 40.733652, 1.379683
293.802061, -2.995558, 40.729247, 1.372363
293.901993, -3.000690, 40.727176, 1.369937
294.002327, -3.009836, 40.721190, 1.370510
294.102083, -3.019596, 40.712822, 1.365243
294.202087, -3.028718, 40.703682, 1.364792
294.302033, -3.033115, 40.695586, 1.354043
294.402277, -3.034486, 40.684829, 1.349452
294.502065, -3.038054, 40.668085, 1.348369
294.602085, -3.046365, 40.652201, 1.352486
294.702037, -3.056381, 40.641223, 1.355838
294.802036, -3.066937, 40.634815, 1.355839
294.902032, -3.079320, 40.629217, 1.357506
295.002055, -3.084243, 40.625867, 1.360105
295.102079, -3.094112, 40.628229, 1.366016
295.202156, -3.098299, 40.629713, 1.370342
295.302117, -3.094917, 40.633762, 1.372583
295.402173, -3.094586, 40.630239, 1.365837
295.502036, -3.091195, 40.619999, 1.360708
295.602832, -3.094868, 40.617411, 1.363961
295.702086, -3.091415, 40.622463, 1.362388
295.802060, -3.082417, 40.625536, 1.362308
295.902035, -3.076347, 40.637301, 1.359225
296.002049, -3.073619, 40.647985, 1.362629
296.102171, -3.066825, 40.653225, 1.362669
296.202073, -3.059134, 40.655882, 1.357002
296.302315, -3.045631, 40.662229, 1.353745
296.402043, -3.038447, 40.671174, 1.345261
296.502102, -3.033160, 40.687637, 1.344004
296.601989, -3.028686, 40.694928, 1.345455
296.701961, -3.023490, 40.707308, 1.343289
296.802221, -3.014328, 40.719178, 1.342157
296.902037, -3.008099, 40.739394, 1.348605
297.002054, -2.998466, 40.756340, 1.345952
297.102099, -2.996485, 40.766988, 1.348046
297.202111, -2.992134, 40.772152, 1.346559
297.301947, -2.982702, 40.765705, 1.334131
297.402158, -2.979643, 40.761890, 1.332646
297.502278, -2.976715, 40.765757, 1.332987
297.602182, -2.981965, 40.768845, 1.333013
297.702096, -2.990025, 40.769661, 1.341353
297.802273, -2.988475, 40.772442, 1.352103
297.902021, -2.991922, 40.770186, 1.356363
298.002023, -2.990808, 40.766181, 1.356689
298.102082, -2.989745, 40.752691, 1.365868
298.202085, -2.987974, 40.728656, 1.370400
298.302091, -2.998179, 40.717081, 1.376509
298.402049, -3.008959, 40.709828, 1.377411
298.502340, -3.021404, 40.701008, 1.378625
298.602099, -3.034426, 40.694300, 1.382824
298.702097, -3.047710, 40.683459, 1.388993
298.802056, -3.062262, 40.669087, 1.388130
298.901984, -3.078294, 40.654579, 1.396171
299.002177, -3.097520, 40.634720, 1.400738
299.102282, -3.119827, 40.617416, 1.404682
299.202407, -3.142727, 40.605521, 1.413121
299.302029, -3.153513, 40.602568, 1.417254
299.402066, -3.175483, 40.606930, 1.425097
299.502124, -3.199161, 40.610850, 1.424091
299.602151, -3.211707, 40.623015, 1.414487
299.702226, -3.226951, 40.631664, 1.406170
299.802059, -3.240662, 40.638497, 1.402562
299.902171, -3.254324, 40.646747, 1.392569
300.001971, -3.269660, 40.639990, 1.388596
300.102100, -3.274212, 40.637358, 1.382607
300.202108, -3.279398, 40.650785, 1.377650
300.302083, -3.280367, 40.665660, 1.378306
300.402386, -3.271845, 40.680942, 1.367100
300.502057, -3.265353, 40.695440, 1.369673
300.602005, -3.258011, 40.710159, 1.360845
300.702141, -3.241744, 40.720910, 1.352900
300.802343, -3.229384, 40.735248, 1.337705
300.902041, -3.204973, 40.750474, 1.327224
301.002105, -3.190881, 40.757487, 1.323919
301.105104, -3.174236, 40.764200, 1.318974
301.202124, -3.156286, 40.765241, 1.313426
301.302090, -3.138650, 40.768361, 1.310173
301.402116, -3.120074, 40.769850, 1.312893
301.502132, -3.100918, 40.770747, 1.315837
301.602126, -3.087418, 40.768059, 1.318392
301.702038, -3.078770, 40.767037, 1.313369
301.802114, -3.074042, 40.765248, 1.307115
301.902087, -3.070686, 40.756113, 1.305837
302.002108, -3.066631, 40.755378, 1.303308
302.101996, -3.054165, 40.754202, 1.305599
302.202079, -3.046328, 40.754368, 1.305873
302.302004, -3.039905, 40.746475, 1.308761
302.402054, -3.032481, 40.741537, 1.313335
302.502171, -3.026458, 40.739753, 1.316470
302.602153, -3.021816, 40.736320, 1.319519
302.702045, -3.017627, 40.731971, 1.321907
302.801936, -3.010173, 40.724048, 1.332643
302.902086, -2.999419, 40.711295, 1.342790
303.003460, -2.990703, 40.696107, 1.343509
303.102040, -2.981406, 40.687966, 1.348050
303.202516, -2.973324, 40.681767, 1.344288
303.302097, -2.963718, 40.676329, 1.349943
303.402493, -2.966656, 40.672835, 1.357789
303.502100, -2.973528, 40.659037, 1.363709
303.601985, -2.968897, 40.640150, 1.352625
303.702150, -2.962268, 40.625686, 1.341956
303.802068, -2.964320, 40.615189, 1.333018
303.902092, -2.960370, 40.606458, 1.326552
304.002099, -2.957775, 40.591868, 1.317250
304.102393, -2.961704, 40.601921, 1.314152
304.201960, -2.956693, 40.613551, 1.313500
304.302051, -2.960627, 40.623364, 1.304433
304.402073, -2.963613, 40.630028, 1.298419
304.502151, -2.955907, 40.636672, 1.303600
304.601970, -2.949807, 40.644594, 1.308928
304.702100, -2.937984, 40.654478, 1.311348
304.801998, -2.924718, 40.665574, 1.306864
304.902026, -2.911530, 40.671797, 1.302392
305.002346, -2.900458, 40.683007, 1.305138
305.102544, -2.897439, 40.698635, 1.313945
305.201972, -2.896492, 40.711617, 1.314802
305.302185, -2.887352, 40.718733, 1.312282
305.402107, -2.889986, 40.736850, 1.309515
305.501981, -2.891062, 40.740972, 1.308394
305.602117, -2.893367, 40.743063, 1.299726
305.702020, -2.894408, 40.747829, 1.299731
305.802064, -2.892541, 40.757417, 1.295037
305.902072, -2.888173, 40.768402, 1.297947
306.002001, -2.882636, 40.775720, 1.294678
306.102061, -2.888715, 40.780631, 1.297298
306.202121, -2.889956, 40.770304, 1.301044
306.302027, -2.889687, 40.767055, 1.306881
306.402059, -2.889693, 40.758397, 1.304347
306.502175, -2.888929, 40.755605, 1.304143
306.602369, -2.881250, 40.744264, 1.305265
306.702037, -2.881553, 40.742009, 1.308419
306.802167, -2.874548, 40.711696, 1.317645
306.902853, -2.870824, 40.679796, 1.319632
307.001962, -2.882957, 40.683074, 1.324580
307.102345, -2.883713, 40.647904, 1.322597
307.202081, -2.892710, 40.660114, 1.328193
307.302115, -2.903298, 40.669841, 1.334841
307.402455, -2.911279, 40.676716, 1.340794
307.502238, -2.918952, 40.679276, 1.343287
307.602531, -2.924444, 40.674701, 1.351420
307.702116, -2.927209, 40.671204, 1.343899
307.802243, -2.931266, 40.674346, 1.344088
307.902073, -2.938965, 40.680300, 1.337321
308.002542, -2.947658, 40.687196, 1.339358
308.102130, -2.959062, 40.694586, 1.346146
308.202406, -2.969977, 40.701446, 1.337525
308.302178, -2.977653, 40.709348, 1.329212
308.402076, -2.980932, 40.710048, 1.327498
308.502090, -2.995142, 40.714119, 1.329534
308.602059, -3.007034, 40.714244, 1.329994
308.702058, -3.022672, 40.717672, 1.329960
308.802017, -3.039002, 40.718134, 1.326885
308.902054, -3.054800, 40.711097, 1.327578
309.002214, -3.060608, 40.709688, 1.327754
309.102239, -3.070826, 40.716936, 1.328614
309.202061, -3.075939, 40.722125, 1.330266
309.301967, -3.083920, 40.721647, 1.331990
309.402116, -3.093884, 40.723324, 1.334737
309.502951, -3.105837, 40.723261, 1.347757
309.602004, -3.105045, 40.714464, 1.360920
309.702008, -3.115225, 40.711745, 1.370709
309.802094, -3.121692, 40.700667, 1.366987


==> data/forest_data/uav47/_uvdar_filteredPose1_20to330.csv <==
# data in uav47/local_origin
# time, x, y, z
-0.003510, 3.459446, -0.275004, 1.195057
0.163098, 3.432488, -0.081259, 1.138345
0.329819, 3.409817, -0.075218, 1.130021
0.496684, 3.428580, -0.192927, 1.134219
0.663102, 3.541953, -0.190374, 1.148751
0.829802, 3.447363, -0.020887, 1.128993
0.996617, 3.370444, -0.072443, 1.114624
1.163250, 3.377769, -0.079412, 1.122368
1.329803, 3.180276, -0.152880, 1.163041
1.496516, 3.374499, -0.121541, 1.112645
1.663541, 3.372354, -0.151952, 1.115919
1.829751, 3.483820, -0.112342, 1.121628
1.996499, 3.503141, -0.134143, 1.150314
2.163214, 3.502713, -0.133673, 1.147877
2.329989, 3.389657, -0.235005, 1.190728
2.496513, 3.363581, -0.148266, 1.195757
2.664626, 3.426881, -0.279359, 1.244065
2.829806, 3.437221, -0.288869, 1.247914
2.996549, 3.545902, -0.222437, 1.268160
3.165503, 3.538727, -0.252454, 1.292297
3.329808, 3.538744, -0.252526, 1.290906
3.496493, 3.538748, -0.252533, 1.292328
3.663098, 3.586976, -0.261987, 1.315292
3.829792, 3.586936, -0.261804, 1.315147
4.096601, 3.770880, -0.179294, 1.340709
4.263145, 3.721763, -0.075395, 1.355962
4.429812, 3.748119, -0.273022, 1.365128
4.596470, 3.865595, -0.273161, 1.384797
4.763090, 4.026812, -0.154489, 1.393932
4.929818, 4.062123, -0.150850, 1.388044
5.096470, 4.054082, -0.072633, 1.401082
5.263094, 4.174023, -0.192550, 1.410862
5.429906, 4.222516, -0.219146, 1.417100
5.596504, 4.200492, -0.243657, 1.427061
5.763088, 4.278819, -0.240422, 1.419653
5.929799, 4.295765, -0.338953, 1.434752
6.096470, 4.398578, -0.219128, 1.452473
6.263103, 4.375007, -0.214511, 1.434224
6.429783, 4.563662, -0.215355, 1.459354
6.596477, 4.476966, -0.229287, 1.434917
6.763099, 4.598640, -0.234518, 1.436130
6.929758, 4.549969, -0.247578, 1.437107
7.096480, 4.611467, -0.230630, 1.414271
7.263089, 4.751286, -0.199825, 1.393166
7.430115, 4.661544, -0.212115, 1.381933
7.596478, 4.667642, -0.205457, 1.398443
7.763391, 4.657375, -0.140792, 1.437515
7.929796, 4.746390, -0.219139, 1.425624
8.096483, 4.670862, -0.238278, 1.433496
8.263083, 4.705060, -0.313139, 1.471453
8.429801, 4.795129, -0.213729, 1.407895
8.596509, 4.805517, -0.256989, 1.453144
8.763933, 4.929608, -0.240586, 1.416820
8.929820, 4.924560, -0.148979, 1.396231
9.096576, 4.708962, -0.285589, 1.445038
9.263088, 4.708981, -0.284783, 1.445053
9.429795, 4.849812, -0.189964, 1.436070
9.596471, 4.874296, -0.266047, 1.434384
9.763121, 5.079418, -0.267448, 1.411574
9.929806, 5.062371, -0.328052, 1.478706
10.096469, 5.093041, -0.251817, 1.421218
10.263105, 5.109421, -0.360061, 1.481741
10.429781, 5.025779, -0.317612, 1.454863
10.596464, 4.980156, -0.492539, 1.505243
10.763092, 5.041494, -0.363850, 1.446916
10.929766, 5.320495, -0.477272, 1.439401
11.096478, 5.271517, -0.460800, 1.445482
11.263156, 4.967450, -0.327399, 1.480017
11.429819, 5.012526, -0.363144, 1.498602
11.596466, 5.012551, -0.363130, 1.498562
11.763095, 5.352165, -0.293794, 1.429981
11.930401, 5.302932, -0.471440, 1.441199
12.096460, 5.263392, -0.574341, 1.444498
12.263083, 5.243458, -0.309063, 1.457508
12.429780, 5.243447, -0.309058, 1.457345
12.596560, 5.542016, -0.355644, 1.470924
12.763182, 5.532724, -0.384326, 1.477489
12.929941, 5.412490, -0.447301, 1.446539
13.096477, 5.433636, -0.363028, 1.452729
13.263113, 4.930678, -0.283082, 1.463871
13.429783, 4.780036, -0.238383, 1.424333
13.596506, 4.779978, -0.238500, 1.424444
13.763094, 4.826286, -0.251422, 1.428998
13.929833, 5.501395, -0.560145, 1.392154
14.096483, 5.083422, -0.406900, 1.381282
14.263092, 5.517826, -0.613507, 1.371619
14.429797, 5.583921, -0.606007, 1.393285
14.599145, 5.599684, -0.564779, 1.374470
14.763100, 5.599422, -0.565278, 1.374327
14.929807, 5.599468, -0.565248, 1.374386
15.246450, 5.651978, -0.576466, 1.309241
15.413133, 5.651943, -0.576615, 1.309367
15.579835, 5.202873, -0.402488, 1.297938
15.746443, 5.126109, -0.543593, 1.296789
15.913403, 5.097239, -0.599010, 1.298783
16.079783, 5.003558, -0.420427, 1.313465
16.246451, 5.000554, -0.393246, 1.346691
16.414201, 5.075268, -0.417280, 1.357446
16.579820, 5.120507, -0.396078, 1.355746
16.747610, 5.098455, -0.374346, 1.382784
16.913350, 5.174135, -0.393386, 1.415070
17.080015, 5.166640, -0.371776, 1.446926
17.246460, 5.170341, -0.391765, 1.479749
17.413148, 5.159387, -0.406001, 1.469948
17.579818, 5.137376, -0.396331, 1.458570
17.746447, 5.733659, -0.750662, 1.469767
17.913182, 5.684505, -0.818503, 1.475527
18.079819, 6.061191, -0.904771, 1.457782
18.246460, 6.189992, -0.989209, 1.423857
18.413199, 5.745345, -0.686606, 1.443878
18.579809, 5.812926, -0.749636, 1.456025
18.746464, 6.002239, -0.857724, 1.471525
18.913164, 6.002209, -0.857774, 1.471588
19.079820, 5.649516, -0.711013, 1.484020
19.246459, 5.549002, -0.833032, 1.474124
19.413169, 5.318803, -0.533870, 1.478791
19.579907, 5.369652, -0.657521, 1.512536
19.746459, 5.340158, -0.697179, 1.492894
19.913478, 5.335327, -0.706416, 1.487234
20.079801, 5.793516, -0.962113, 1.509705
20.246438, 5.745886, -1.021187, 1.498756
20.413211, 5.728459, -1.044664, 1.505424
20.579810, 5.703419, -1.076775, 1.505743
20.746445, 5.714604, -1.072149, 1.506878
20.913460, 5.714664, -1.072075, 1.506797
21.079804, 5.773170, -1.000135, 1.531840
21.246464, 5.971414, -0.745194, 1.496790
21.413360, 5.971373, -0.745248, 1.496654
21.579998, 6.312473, -1.080664, 1.495126
21.747572, 6.391579, -1.078809, 1.535226
21.913167, 6.382417, -1.116212, 1.503159
22.079793, 6.645197, -1.007645, 1.503430
22.246619, 6.573624, -1.083468, 1.510808
22.413279, 6.689450, -0.904842, 1.514451
22.580139, 5.771512, -0.219161, 1.490488
22.746457, 5.771627, -0.219021, 1.490517
22.913204, 5.631325, 0.125414, 1.479253
23.079804, 5.463497, 0.332701, 1.504123
23.246441, 5.562891, 0.520994, 1.525501
23.413132, 5.358920, 0.516269, 1.473697
23.579806, 5.716846, 0.317826, 1.501332
23.746459, 6.328326, 0.026691, 1.545839
23.913182, 6.286638, -0.021575, 1.577273
24.079822, 6.306544, 0.004912, 1.600717
24.246467, 6.363472, 0.096218, 1.620478
24.413191, 6.386841, 0.132009, 1.626673
24.579836, 6.386825, 0.132014, 1.626709
24.746457, 6.386800, 0.131957, 1.626723
24.963129, 6.647876, 0.791063, 1.611844
25.129866, 6.666976, 0.822974, 1.596321
25.296478, 6.691486, 0.890282, 1.613128
25.463125, 7.649971, 0.541801, 1.641277
25.629779, 7.664867, 0.594512, 1.648737
25.796497, 5.797951, 1.462445, 1.556237
25.963094, 6.422581, 1.341633, 1.611867
26.129819, 6.340659, 1.219042, 1.590848
26.296476, 5.852787, 1.687438, 1.533839
26.463178, 5.718027, 1.890486, 1.500179
26.629802, 5.940226, 1.754914, 1.513339
26.796451, 5.917029, 1.711143, 1.501450
26.963138, 5.961389, 1.800645, 1.476569
27.130492, 5.961384, 1.800629, 1.476569
27.296459, 5.961420, 1.800701, 1.476515
27.813161, 6.175637, 2.584114, 1.465911
27.979821, 6.773489, 2.498616, 1.423002
28.146468, 8.205033, 2.161942, 1.395431
28.313157, 8.672097, 2.084740, 1.438689
28.479791, 6.923905, 2.525395, 1.406913
28.646502, 7.057244, 2.693082, 1.410227
28.813139, 7.057257, 2.693114, 1.410236
28.979806, 7.099499, 2.866921, 1.399448
29.146446, 6.452438, 2.970529, 1.414966
29.313170, 6.475936, 3.035831, 1.408263
29.479832, 6.438728, 2.930796, 1.420440
29.646466, 5.679576, 3.605498, 1.391258
29.813125, 5.677260, 3.592424, 1.385188
29.979819, 6.291234, 3.666983, 1.350709
30.146460, 6.297040, 3.730793, 1.352872
30.313157, 6.149511, 3.718904, 1.375976
30.479798, 6.167271, 3.827253, 1.420481
30.647680, 6.040800, 3.928189, 1.418659
30.813141, 6.180288, 4.136739, 1.393406
30.979820, 6.289203, 4.240721, 1.438692
31.146452, 6.079256, 4.207574, 1.418946
31.313151, 6.089171, 4.362929, 1.432842
31.479805, 5.999045, 4.505777, 1.444762
31.646407, 6.161347, 4.744891, 1.461537
31.813789, 5.970063, 4.747226, 1.489071
31.979797, 5.307396, 4.794940, 1.464821
32.146448, 5.699390, 4.857501, 1.459591
32.313169, 5.822782, 4.896362, 1.474265
32.479813, 5.822780, 4.896529, 1.474292
32.646460, 5.470344, 4.943986, 1.414900
32.813133, 5.735041, 4.881510, 1.406163
32.979810, 5.708550, 5.055258, 1.411034
33.146411, 5.747218, 4.997092, 1.389337
33.313540, 5.988204, 4.869375, 1.382245
33.479799, 5.988195, 4.869393, 1.382208
33.646432, 5.524934, 5.073947, 1.367063
33.813106, 5.524922, 5.073977, 1.367146
33.980179, 5.524915, 5.073941, 1.367184
34.146524, 5.319755, 5.155609, 1.363915
34.313260, 5.260343, 5.163796, 1.376106
34.479789, 5.271891, 5.203551, 1.387837
34.646484, 4.661343, 5.214074, 1.369819
34.813144, 4.913713, 5.230239, 1.374540
34.979791, 4.991117, 5.259101, 1.381880
35.146474, 5.015143, 5.331474, 1.340118
35.313168, 4.936472, 5.333160, 1.318285
35.479790, 4.340379, 5.328333, 1.351064
35.646455, 4.754645, 5.392102, 1.317404
35.813380, 4.745277, 5.410856, 1.309271
35.979789, 4.702245, 5.506035, 1.302465
36.146456, 4.771658, 5.475119, 1.301523
36.313612, 5.031553, 5.431755, 1.286667
36.479806, 5.031561, 5.431745, 1.286765
36.646462, 4.638125, 5.520905, 1.308330
36.813429, 4.638146, 5.520896, 1.308306
36.979795, 4.433173, 5.511263, 1.329758
37.146612, 4.425735, 5.551479, 1.331057
37.313134, 4.437163, 5.573153, 1.332991
37.479795, 4.374372, 5.582671, 1.331690
37.646457, 4.248762, 5.583654, 1.329445
37.813226, 4.228894, 5.597723, 1.328996
37.979838, 4.132462, 5.615395, 1.332179
38.146485, 4.093293, 5.652790, 1.341650
38.313132, 4.292978, 5.878286, 1.349917
38.479897, 4.043311, 5.731637, 1.333725
38.646487, 3.874555, 5.646584, 1.373956
38.813232, 3.885512, 5.558999, 1.372501
38.979803, 3.806692, 5.640915, 1.379446
39.146477, 3.880280, 5.655380, 1.360219
39.313136, 3.800965, 5.627310, 1.358020
39.479814, 3.851580, 5.635934, 1.356179
39.646490, 3.834021, 5.610607, 1.360883
39.813161, 4.127689, 5.794364, 1.373610
39.979840, 3.812465, 5.525423, 1.358893
40.146456, 3.801208, 5.363561, 1.373098
40.313137, 4.307718, 5.639245, 1.358895
40.479833, 3.858150, 5.394404, 1.367302
40.646443, 3.861367, 5.221863, 1.369365
40.813789, 3.839089, 5.343184, 1.356522
40.979802, 3.832539, 5.328255, 1.356298
41.147105, 3.360957, 5.280394, 1.328650
41.313383, 3.710879, 5.333748, 1.312080
41.479774, 3.710870, 5.333702, 1.312131
41.646452, 3.735079, 5.395087, 1.319987
41.813693, 3.735087, 5.395106, 1.319986
41.979799, 4.381544, 5.653256, 1.297320
42.146467, 3.032982, 5.440993, 1.337229
42.313147, 3.519073, 5.552118, 1.307735
42.479786, 3.669571, 5.683816, 1.301362
42.646512, 3.376848, 5.655536, 1.293798
42.813200, 3.345945, 5.760767, 1.297707
42.979800, 3.370140, 5.712942, 1.291442
43.146480, 4.021435, 6.068745, 1.269349
43.313141, 3.336711, 5.744625, 1.271189
43.479820, 3.227305, 5.726453, 1.305769
43.646462, 3.620622, 5.656837, 1.311975
43.813167, 3.217858, 5.650648, 1.303727
43.979798, 3.161007, 5.590202, 1.312275
44.146447, 3.158033, 5.534650, 1.342811
44.313413, 3.571789, 5.727140, 1.335422
44.479806, 3.571798, 5.727149, 1.335456
44.646464, 3.571790, 5.727174, 1.335488
44.979801, 4.374477, 5.823516, 1.330636
45.146440, 3.293129, 5.486200, 1.345575
45.313132, 3.293720, 5.377036, 1.340397
45.480053, 3.335948, 5.444768, 1.340984
45.646492, 3.310651, 5.411764, 1.362577
45.813133, 3.310639, 5.411782, 1.362547
45.979804, 3.321829, 5.365887, 1.351521
46.146600, 3.745941, 5.499027, 1.345275
46.313172, 3.545649, 5.305353, 1.353489
46.479801, 3.585869, 5.286268, 1.335297
46.646449, 3.585853, 5.286347, 1.335387
46.813188, 2.976992, 5.280724, 1.364171
46.979788, 2.976992, 5.280588, 1.364256
47.146416, 3.791883, 5.225552, 1.355442
47.313142, 4.165427, 5.291690, 1.335068
47.480147, 4.165414, 5.291534, 1.335045
47.646695, 3.756871, 5.057016, 1.341136
47.813125, 3.814022, 5.013232, 1.364985
47.979792, 4.180644, 5.055097, 1.370053
48.146470, 3.993380, 4.897106, 1.376452
48.313195, 3.995105, 4.910665, 1.358618
48.479829, 4.007065, 4.870447, 1.371418
48.646477, 3.953157, 4.820507, 1.351235
48.813110, 4.010529, 4.784610, 1.346148
48.979827, 4.072485, 4.743534, 1.322661
49.146467, 4.104048, 4.711639, 1.313524
49.313164, 4.100448, 4.677195, 1.289384
49.479794, 4.096412, 4.638101, 1.297607
49.646447, 4.096401, 4.638159, 1.297690
49.813120, 4.161919, 4.583575, 1.352861
49.979820, 4.161908, 4.583554, 1.352817
50.146474, 4.265922, 4.519798, 1.366879
50.313130, 4.265464, 4.482863, 1.412876
50.479790, 4.503929, 4.300993, 1.424338
50.646504, 4.379386, 4.405491, 1.448565
50.813136, 3.646960, 4.578578, 1.461156
50.979787, 3.605548, 4.479368, 1.465819
51.146458, 4.280789, 4.323271, 1.497968
51.313309, 4.280786, 4.323298, 1.497988
51.479814, 4.377380, 4.257218, 1.525670
51.646469, 4.408458, 4.241270, 1.549878
51.813107, 3.701003, 4.472668, 1.532520
51.979782, 4.071386, 4.327239, 1.548394
52.146557, 4.239956, 4.270753, 1.585376
52.313691, 4.405136, 4.180231, 1.595879
52.479790, 4.427510, 4.165866, 1.569753
52.646477, 4.439848, 4.154116, 1.584456
52.813132, 4.440855, 4.156119, 1.537434
52.979798, 4.440212, 4.153613, 1.526821
53.146524, 4.441424, 4.161934, 1.531192
53.313880, 4.559535, 4.117271, 1.495085
53.479808, 4.559544, 4.117275, 1.495085
53.646460, 4.757385, 4.033011, 1.437155
53.813120, 4.757403, 4.033090, 1.437145
53.979789, 4.784664, 4.048463, 1.407608
54.146508, 4.679215, 4.101403, 1.442478
54.313099, 4.679279, 4.101351, 1.442602
54.479836, 4.928678, 4.010207, 1.412358
54.646474, 4.972187, 4.011248, 1.436042
54.813226, 4.968094, 4.000715, 1.446514
54.979780, 4.947842, 3.975788, 1.428336
55.146450, 4.830797, 4.010338, 1.411670
55.313264, 4.861228, 3.958170, 1.432318
55.479779, 4.872286, 3.932091, 1.429013
55.646481, 5.477901, 3.786240, 1.456890
55.813129, 4.979224, 3.794376, 1.459379
55.979796, 4.861180, 3.659574, 1.472133
56.146514, 4.903190, 3.826171, 1.477713
56.313623, 4.757103, 3.813466, 1.474424
56.479825, 4.694746, 3.824016, 1.473528
56.646498, 4.620042, 3.860756, 1.505338
56.813190, 4.619921, 3.860585, 1.505120
56.979806, 4.619863, 3.860499, 1.505344
57.146475, 4.365898, 3.794538, 1.537758
57.313151, 4.365965, 3.794672, 1.537806
57.479788, 4.434829, 3.716184, 1.545910
57.646511, 4.423678, 3.680966, 1.559481
57.813250, 4.396026, 3.664689, 1.561426
57.979894, 4.396016, 3.664717, 1.562014
58.146425, 4.464477, 3.820397, 1.547604
58.313358, 4.464461, 3.820369, 1.547637
58.479808, 4.553724, 3.578767, 1.560214
58.646459, 4.340209, 3.497432, 1.563160
58.813574, 4.384031, 3.486460, 1.537978
58.979785, 4.398095, 3.474910, 1.548834
59.146459, 4.261775, 3.498092, 1.524001
59.313214, 4.289163, 3.454609, 1.519996
59.479750, 4.210818, 3.479142, 1.540706
59.646464, 4.343480, 3.339151, 1.549939
59.813171, 4.289869, 3.338351, 1.559740
59.979798, 4.257164, 3.372534, 1.535645
60.146457, 4.241560, 3.373464, 1.544902
60.313146, 4.241489, 3.373367, 1.544926
60.479830, 4.183442, 3.328160, 1.517084
60.646521, 3.458543, 3.756418, 1.478298
60.813142, 3.907656, 3.480584, 1.538889
60.979798, 3.856566, 3.451750, 1.523371
61.146517, 3.450505, 3.732036, 1.499384
61.313140, 3.833085, 3.566412, 1.518205
61.479802, 4.019076, 3.272278, 1.529513
61.646471, 3.709448, 3.438522, 1.527240
61.813542, 3.760446, 3.521713, 1.532140
61.979790, 4.045315, 2.984241, 1.563850
62.146429, 3.748290, 3.290136, 1.582650
62.313149, 3.672685, 3.207351, 1.576965
62.479781, 3.521833, 3.399731, 1.595023
62.646482, 3.722489, 3.241436, 1.607709
62.813135, 4.176606, 2.905120, 1.657399
62.979797, 4.104286, 2.827529, 1.658807
63.146444, 4.156793, 2.920730, 1.668317
63.313186, 4.201717, 2.715231, 1.638126
63.479793, 4.344600, 2.665702, 1.681765
63.646462, 4.306182, 2.697961, 1.638369
63.813135, 4.468589, 2.686905, 1.638643
63.979803, 4.367218, 2.585576, 1.652103
64.146449, 4.217489, 2.439283, 1.656405
64.313290, 4.218429, 2.612499, 1.640313
64.479806, 4.267041, 2.538275, 1.646991
64.646446, 4.656064, 2.260406, 1.641523
64.813145, 4.797217, 2.082107, 1.666021
64.979798, 4.954173, 1.905374, 1.653143
65.146466, 5.099442, 1.610211, 1.682148
65.313147, 5.289573, 1.394762, 1.700963
65.479839, 5.326717, 1.442422, 1.683878
65.646452, 5.464080, 1.151873, 1.635574
65.813147, 5.501954, 1.201696, 1.645819
65.979810, 5.593079, 1.031685, 1.620304
66.146451, 5.631120, 1.069913, 1.632106
66.313127, 5.613441, 1.052020, 1.625195
66.479803, 5.593809, 1.030369, 1.630265
66.647100, 5.537981, 0.981836, 1.625125
66.813474, 5.500135, 0.953234, 1.644571
66.979834, 5.457230, 0.918340, 1.687939
67.146475, 5.422752, 0.893737, 1.716404
67.313546, 5.423231, 0.894252, 1.718439
67.479805, 4.578684, 0.658195, 1.711987
67.646474, 4.467257, 0.597747, 1.705682
67.813112, 4.389325, 0.565339, 1.700295
67.979837, 4.712867, 0.056970, 1.742185
68.146461, 5.177933, -0.593202, 1.774131
68.313161, 5.290636, -0.828252, 1.783201
68.479804, 5.172161, -0.933877, 1.801307
68.646478, 5.332157, -1.225118, 1.812829
68.813116, 5.332132, -1.225159, 1.812927
68.979789, 5.332126, -1.225119, 1.812942
69.147143, 4.206628, 0.622852, 1.761456
69.313130, 4.206611, 0.622839, 1.761527
69.479808, 3.814063, 1.100109, 1.765459
69.646544, 3.911550, 1.136697, 1.745153
69.813143, 3.924535, 1.146286, 1.763674
69.979792, 3.690501, 0.965777, 1.770321
70.146468, 3.690493, 0.965798, 1.770541
70.313122, 3.453601, 1.116977, 1.757005
70.479777, 3.424061, 1.100670, 1.764626
70.646464, 3.529690, 0.877824, 1.820441
70.813118, 3.601074, 0.688123, 1.847292
70.980023, 3.721832, 0.352248, 1.915627
71.146447, 3.798842, 0.114126, 1.932812
71.313216, 3.821404, -0.038361, 1.949342
71.479786, 3.821399, -0.038351, 1.949393
71.646473, 3.821396, -0.038346, 1.949428
71.863122, 3.915959, -0.425140, 1.994166
72.029775, 3.982636, -0.660972, 2.013572
72.196478, 4.035222, -0.733843, 2.019771
72.363099, 3.984632, -0.710854, 1.973821
72.529790, 3.972462, -0.700683, 1.933672
72.696745, 3.879825, -0.726488, 1.949027
72.863078, 3.969942, -0.757958, 1.909270
73.029788, 4.016949, -0.806431, 1.870621
73.196490, 4.081272, -0.834380, 1.918483
73.363094, 4.121671, -0.910879, 1.870314
73.529817, 4.147805, -0.931483, 1.881900
73.696473, 4.219752, -0.943608, 1.901819
73.863087, 4.256718, -0.956798, 1.884589
74.029819, 4.310812, -0.928766, 1.889463
74.196477, 4.338564, -0.923042, 1.873527
74.363087, 4.434292, -0.846187, 1.883867
74.529806, 4.573017, -0.757844, 1.914111
74.696468, 4.434589, -0.592996, 1.920338
74.863156, 4.491338, -0.602615, 1.911219
75.030534, 4.549754, -0.602367, 1.926987
75.196481, 4.559183, -0.626855, 1.981293
75.363120, 4.456846, -0.667317, 1.986057
75.529806, 4.441759, -0.676026, 1.967439
75.696454, 4.441786, -0.675995, 1.967822
75.863107, 4.503195, -0.639188, 1.950799
76.029793, 4.541900, -0.617778, 1.944048
76.196495, 4.552277, -0.612035, 1.926161
76.363165, 4.580837, -0.592291, 1.930860
76.529787, 4.583946, -0.589649, 1.907325
76.696504, 4.647194, -0.540590, 1.850310
76.863084, 4.619596, -0.554271, 1.839584
77.029776, 4.619917, -0.554095, 1.839563
77.246476, 4.783943, -0.436036, 1.774988
77.413118, 4.825825, -0.399235, 1.744471
77.579815, 4.825328, -0.399398, 1.746796
77.746460, 4.824684, -0.399781, 1.746095
78.163106, 5.388363, 0.230765, 1.701247
78.329794, 5.408221, 0.248014, 1.684161
78.496473, 5.479990, 0.341185, 1.709066
78.663107, 4.725171, 1.138729, 1.681865
78.830278, 4.727006, 1.409416, 1.737206
78.996482, 4.794170, 1.378679, 1.752391
79.163081, 4.800167, 1.528798, 1.713150
79.329788, 4.964417, 1.717646, 1.723553
79.496466, 4.852493, 1.784070, 1.696277
79.663342, 4.868746, 1.930557, 1.700619
79.829792, 4.838885, 2.012378, 1.719269
79.996429, 4.835196, 2.135426, 1.744314
80.163137, 4.844096, 2.233208, 1.737307
80.329755, 4.843707, 2.314138, 1.784251
80.496464, 4.870267, 2.374835, 1.768654
80.663138, 4.889495, 2.461826, 1.790988
80.829758, 4.777600, 2.642445, 1.761193
80.996477, 4.824075, 2.681471, 1.768664
81.163084, 4.868310, 2.730681, 1.793633
81.329752, 4.922175, 2.824740, 1.783372
81.496547, 4.992341, 2.770627, 1.769289
81.663108, 5.075058, 2.820930, 1.803409
81.829777, 5.086303, 2.901789, 1.771205
81.996647, 5.168503, 2.874654, 1.766646
82.163091, 5.109072, 2.942673, 1.737810
82.329782, 5.145326, 3.062819, 1.730832
82.496536, 5.161894, 3.148804, 1.695914
82.663460, 5.141940, 3.181030, 1.715004
82.829802, 5.137448, 3.240232, 1.683847
82.996488, 5.139844, 3.292345, 1.689771
83.163123, 4.937678, 3.419631, 1.677399
83.329810, 4.937637, 3.419577, 1.677402
83.496464, 4.951642, 3.420115, 1.692937
83.663151, 4.846023, 3.578483, 1.687930
83.830295, 4.929729, 3.680179, 1.678538
83.996713, 4.876189, 3.584016, 1.614863
84.163153, 4.689236, 3.778826, 1.592823
84.329768, 4.565242, 3.862932, 1.584317
84.496483, 4.555679, 3.925074, 1.572337
84.663105, 4.499919, 3.981596, 1.597887
84.830233, 4.523507, 3.879861, 1.619017
84.996481, 4.467027, 3.912116, 1.614030
85.163460, 4.485873, 4.012804, 1.670121
85.329724, 4.378852, 3.895388, 1.670907
85.496489, 4.325914, 3.922263, 1.667895
85.663084, 4.266423, 3.987183, 1.647643
85.829775, 4.161991, 3.982174, 1.624316
85.996459, 4.149089, 4.009009, 1.607019
86.163185, 4.066611, 4.005087, 1.625211
86.329759, 4.033330, 4.037580, 1.586706
86.496483, 4.097070, 4.113237, 1.599979
86.663240, 3.949144, 4.026386, 1.624780
86.829762, 3.993085, 4.098884, 1.622018
86.996480, 3.993104, 4.098888, 1.621930
87.163126, 3.890098, 4.076810, 1.584613
87.329814, 3.817215, 4.029005, 1.603168
87.496473, 3.827083, 4.096515, 1.610585
87.663116, 3.827141, 4.096582, 1.610613
87.829796, 3.582069, 4.223498, 1.563390
87.996471, 3.412761, 4.351484, 1.564750
88.163137, 3.412630, 4.351360, 1.564558
88.329829, 3.238464, 4.389708, 1.559280
88.496486, 3.282883, 4.431064, 1.566575
88.663093, 3.249471, 4.405399, 1.607506
88.829788, 3.068146, 4.148435, 1.631596
88.996477, 3.122979, 4.198382, 1.647648
89.163087, 3.107287, 4.190670, 1.628123
89.329820, 3.107529, 4.190832, 1.628181
89.496468, 3.107197, 4.190543, 1.628161
89.663106, 2.986109, 4.521847, 1.594588
89.829772, 2.975626, 4.574152, 1.584411
89.996497, 2.984950, 4.630147, 1.590580
90.163136, 2.834989, 4.568022, 1.612951
90.329800, 2.646727, 4.700660, 1.632182
90.496495, 2.428500, 4.743797, 1.658656
90.663087, 2.428549, 4.743828, 1.658660
90.829792, 2.428574, 4.743812, 1.658707
90.996472, 2.304046, 4.644328, 1.742497
91.163113, 2.283623, 4.644130, 1.751202
91.329993, 2.223363, 4.668226, 1.777461
91.496475, 2.154607, 4.660192, 1.771995
91.663221, 2.158322, 4.690052, 1.776884
91.829772, 1.904030, 4.577005, 1.794988
91.996458, 1.850351, 4.864784, 1.731571
92.163111, 1.788894, 4.821005, 1.732515
92.329787, 1.762019, 4.807467, 1.726557
92.496481, 1.715456, 4.803112, 1.748556
92.663149, 1.564875, 4.940810, 1.714715
92.829822, 1.475496, 4.888004, 1.750857
92.996476, 1.475743, 4.887937, 1.750690
93.163133, 1.456485, 4.878802, 1.757253
93.329796, 1.413956, 4.873324, 1.762930
93.496469, 1.361159, 4.862860, 1.744687
93.663100, 1.345193, 4.870098, 1.726726
93.829782, 1.241114, 4.875536, 1.736747
93.996465, 1.229286, 4.890735, 1.733633
94.163146, 1.147122, 4.896864, 1.684848
94.329793, 1.117476, 4.907248, 1.682572
94.496477, 1.097971, 4.851770, 1.688349
94.663252, 1.047479, 4.821277, 1.723071
94.829750, 0.995005, 4.858446, 1.726396
94.996483, 0.995018, 4.858452, 1.726364
95.163103, 0.849565, 4.908175, 1.733252
95.329775, 0.862154, 4.865662, 1.715255
95.496485, 0.808056, 4.922220, 1.692052
95.663467, 0.717423, 4.977133, 1.674403
95.829809, 0.762168, 5.029931, 1.697825
95.996463, 0.783525, 5.038846, 1.721348
96.163141, 0.762313, 5.030452, 1.724774
96.329794, 0.442999, 5.012700, 1.705341
96.496456, 0.552686, 5.071901, 1.702087
96.663103, 0.552708, 5.071912, 1.702072
96.829804, 0.243102, 5.006650, 1.634582
96.996463, 0.243144, 5.006578, 1.633567
97.163121, 0.161674, 4.984030, 1.657724
97.329784, 0.017178, 4.917722, 1.680243
97.496465, -0.059747, 4.904059, 1.712558
97.663083, -0.077227, 4.859322, 1.725937
97.829797, 0.003152, 5.134804, 1.727165
97.996464, -0.006185, 4.973436, 1.736098
98.163109, -0.290737, 4.896774, 1.790912
98.329744, -0.181823, 4.757324, 1.816461
98.496529, -0.152632, 4.598002, 1.800400
98.663108, -0.083395, 4.617411, 1.801912
98.829808, -0.085477, 4.646263, 1.824269
98.996469, -0.085533, 4.646251, 1.824200
99.163111, -0.299012, 4.804781, 1.856727
99.329803, -0.575134, 4.781661, 1.892212
99.496464, -0.441450, 4.781277, 1.870498
99.663087, -0.568559, 4.948171, 1.901735
99.829785, -0.585513, 4.905522, 1.903717
99.996478, -0.620601, 4.860113, 1.882956
100.163115, -0.682760, 4.978760, 1.886708
100.329801, -0.913839, 4.822235, 1.904670
100.496421, -0.933653, 4.781401, 1.924907
100.663498, -0.937669, 4.763917, 1.927838
100.829790, -1.011458, 4.897645, 1.918335
100.996465, -1.021342, 5.003702, 1.876774
101.163091, -1.145685, 4.961937, 1.942155
101.329784, -1.156229, 5.007521, 1.901756
101.496522, -1.221238, 4.912399, 1.928140
101.663081, -1.303807, 4.960475, 1.902842
101.829757, -1.352808, 5.018594, 1.876529
101.996469, -1.398787, 5.059062, 1.876658
102.163156, -1.522653, 5.088262, 1.837322
102.330510, -1.649334, 5.053793, 1.863438
102.496486, -1.622990, 4.987501, 1.809929
102.663154, -1.710117, 4.963726, 1.789908
102.830267, -1.876622, 4.877246, 1.837961
102.996487, -1.891506, 4.855430, 1.800007
103.163099, -2.008036, 4.804074, 1.810603
103.329777, -2.066638, 5.363379, 1.789895
103.496486, -2.278327, 5.318742, 1.845888
103.663082, -2.338721, 5.139354, 1.858670
103.829794, -2.353139, 4.932505, 1.803738
103.996472, -2.574749, 4.844240, 1.875614
104.163103, -2.470244, 5.432038, 1.800853
104.329762, -2.672651, 5.239135, 1.842589
104.496467, -2.740449, 5.089368, 1.842578
104.663088, -2.793941, 5.147512, 1.885327
104.829803, -2.884617, 5.768489, 1.882469
104.996480, -2.967189, 5.656974, 1.902503
105.163110, -2.971154, 5.773194, 1.843351
105.329915, -3.168873, 5.666176, 1.949682
105.496571, -3.252392, 5.552712, 1.983328
105.663294, -3.364600, 5.406703, 2.006623
105.829807, -3.323239, 5.436557, 1.919404
105.996443, -3.276841, 5.332059, 1.950841
106.163273, -3.478315, 5.287737, 2.033167
106.329800, -3.328781, 5.106634, 1.983346
106.496487, -3.381838, 5.068272, 1.987113
106.663096, -3.284784, 5.657148, 1.891951
106.829808, -3.544544, 5.508215, 1.993818
106.996466, -3.460168, 5.391173, 1.923275
107.163086, -3.590064, 5.003201, 1.962496
107.329792, -3.548292, 5.002747, 1.989028
107.496475, -3.716212, 4.841306, 2.024764
107.663278, -3.683729, 4.492557, 1.944314
107.829810, -3.779023, 4.377821, 2.031006
107.996474, -3.761791, 4.362098, 1.988655
108.163122, -3.766909, 4.282074, 1.932644
108.330550, -3.894134, 4.249722, 2.029388
108.496459, -3.848967, 4.175534, 1.951961
108.663116, -4.267109, 2.418252, 2.824020
108.829802, -4.038729, 3.934251, 2.047937
108.996454, -3.989579, 3.945921, 1.988656
109.163108, -3.977422, 4.092414, 1.999805
109.329774, -4.066698, 4.282504, 2.037937
109.496483, -4.027017, 4.256744, 1.991881
109.663234, -4.052552, 4.299220, 2.031402
109.829854, -4.022473, 4.451763, 1.956422
109.996542, -4.002292, 4.456695, 1.891653
110.163097, -4.018149, 4.349703, 1.877300
110.330634, -4.157994, 4.365499, 1.904734
110.496457, -4.071545, 4.367952, 1.928389
110.663305, -4.042500, 4.374809, 1.910945
110.829759, -3.902386, 4.421454, 1.900943
110.996788, -3.982256, 4.365118, 1.892522
111.163145, -3.981620, 4.360941, 1.936489
111.330095, -4.044005, 4.372564, 1.993754
111.496487, -4.021539, 4.433946, 1.997498
111.663100, -3.869738, 4.359297, 1.972489
111.829793, -3.880838, 4.387046, 1.949645
111.996499, -3.871451, 4.339572, 1.942850
112.163104, -3.871541, 4.320614, 1.978157
112.329764, -3.907126, 4.286244, 2.015756
112.496500, -3.847565, 4.310259, 1.979982
112.663109, -3.822005, 4.151882, 1.958445
112.829794, -3.870627, 4.214568, 2.038280
112.996475, -3.835353, 4.172639, 2.015735
113.163091, -3.730291, 4.406400, 1.938368
113.329822, -3.655943, 4.463975, 2.014992
113.496469, -3.742704, 4.537171, 2.009638
113.663100, -3.657331, 4.518902, 1.966754
113.829790, -3.732449, 4.589425, 1.990831
113.996477, -3.654386, 4.505751, 1.943801
114.163172, -3.719225, 4.601744, 2.003452
114.329807, -3.605194, 4.616609, 2.012125
114.496461, -3.550684, 4.677673, 1.969489
114.663099, -3.466087, 4.726263, 1.926619
114.829819, -3.544842, 4.693655, 2.006252
114.996469, -3.424233, 4.754636, 1.898898
115.163132, -3.334408, 5.212234, 1.897598
115.329805, -3.452894, 5.081511, 2.015428
115.496486, -3.392208, 4.974477, 1.920168
115.663121, -3.381835, 4.857153, 1.939087
115.829810, -3.401650, 4.751194, 1.948592
115.996463, -3.395449, 4.803528, 2.014569
116.163089, -3.403637, 4.746634, 1.987057
116.329787, -3.381684, 4.553619, 1.950581
116.496453, -3.472584, 4.586809, 2.017018
116.663089, -3.602915, 3.462194, 2.120376
116.829785, -3.706644, 3.594263, 2.124651
116.996492, -3.588936, 3.463584, 2.108192
117.163071, -3.687852, 3.047293, 2.186187
117.329792, -3.560794, 3.046260, 2.182774
117.496479, -3.557592, 3.045137, 2.186253
117.663137, -3.551290, 3.041445, 2.165232
117.830455, -3.310434, 5.489042, 2.002246
117.996475, -3.252912, 5.471780, 1.979669
118.163095, -3.292529, 5.553288, 1.996912
118.330809, -3.394979, 5.111065, 1.938356
118.496480, -3.451383, 5.086083, 2.057261
118.663165, -3.766775, 5.297562, 2.100075
118.829774, -3.404809, 5.059137, 1.944021
118.996494, -3.385012, 5.055288, 1.972692
119.163084, -3.461362, 5.080469, 2.032584
119.329742, -3.453105, 5.025200, 2.002648
119.496471, -3.408010, 5.013441, 2.022997
119.663119, -3.433266, 5.029547, 2.013119
119.829798, -3.412042, 5.043753, 1.990790
119.996460, -3.388737, 5.138551, 2.043362
120.163097, -3.397114, 5.134589, 2.051265
120.329780, -3.371165, 5.164119, 1.991013
120.496505, -3.374806, 5.258601, 2.006329
120.663141, -3.480367, 5.345082, 2.006810
120.829804, -3.406190, 5.226874, 2.020194
120.996476, -3.354375, 5.225650, 1.941851
121.163083, -3.330237, 5.199109, 1.868781
121.329752, -3.529551, 5.235824, 1.999347
121.496458, -3.467688, 5.111524, 1.859538
121.663101, -3.636073, 5.063079, 1.911021
121.829780, -3.646415, 5.027292, 1.908802
121.996479, -3.496845, 5.041756, 1.801905
122.163104, -3.562963, 5.191651, 1.813922
122.329836, -3.606242, 5.293125, 1.891101
122.496463, -3.606201, 5.293130, 1.891180
122.663116, -3.437392, 5.339422, 1.821744
122.829766, -3.413624, 5.336723, 1.879713
122.996480, -3.473951, 5.319560, 1.847843
123.163097, -3.493049, 5.262924, 1.825187
123.329787, -3.557428, 5.292447, 1.826272
123.496502, -3.557489, 5.292466, 1.826215
123.663081, -3.767415, 5.345028, 1.869306
123.829808, -3.769554, 5.324898, 1.934780
123.996596, -3.753484, 5.299626, 1.952628
124.163118, -3.584088, 5.703651, 1.893863
124.329795, -3.555606, 5.810776, 1.973910
124.496512, -3.659213, 5.805177, 2.008633
124.663115, -3.649822, 5.648675, 2.007035
124.830916, -3.593458, 5.503775, 1.910392
124.996487, -3.708984, 4.796055, 2.298429
125.163302, -3.854864, 5.090420, 2.025627
125.329887, -3.781859, 5.223266, 2.127408
125.496515, -3.927762, 5.202022, 2.218448
125.663122, -3.772646, 5.458109, 2.022690
125.831342, -3.849969, 5.513009, 2.118156
125.996535, -3.722405, 5.484640, 2.073198
126.163108, -3.845417, 5.608070, 2.155657
126.329802, -4.046704, 5.675535, 2.220295
126.496476, -4.007243, 5.725813, 2.245816
126.663112, -4.027392, 5.815781, 2.266105
126.829852, -4.006545, 5.770796, 2.302266
126.996480, -4.018563, 5.784239, 2.316681
127.163088, -4.085317, 5.777926, 2.391770
127.329786, -4.085273, 5.777907, 2.391778
127.496472, -4.085199, 5.777883, 2.391693
127.663126, -4.081310, 5.678899, 2.470138
127.829784, -4.073916, 5.625249, 2.492730
127.996454, -4.069441, 5.612262, 2.526252
128.163101, -4.139953, 5.608302, 2.488443
128.330038, -4.104978, 5.599832, 2.526541
128.496500, -4.079261, 5.669340, 2.489001
128.663344, -4.147132, 5.681547, 2.507353
128.829815, -4.147031, 5.681506, 2.507275
129.329787, -4.342979, 5.768015, 2.603852
129.496476, -4.163821, 5.746663, 2.552582
129.663210, -4.283623, 5.816914, 2.567977
129.829870, -4.231106, 5.873074, 2.550628
129.996467, -4.256055, 5.871662, 2.551428
130.163084, -4.245215, 5.862218, 2.498115
130.329775, -4.114548, 5.839223, 2.529228
130.496452, -4.136976, 5.853703, 2.565500
130.663083, -4.202251, 5.874584, 2.526801
130.829798, -4.214899, 5.877164, 2.508623
130.996478, -4.266848, 5.893908, 2.490852
131.163229, -4.266236, 5.891265, 2.459881
131.329845, -4.268085, 5.890948, 2.446224
131.496513, -4.268212, 5.890992, 2.446217
131.663145, -4.319830, 5.906665, 2.410627
131.829796, -4.319776, 5.906641, 2.410507
131.996460, -4.319862, 5.906679, 2.410855
132.829784, -5.002244, 6.223341, 2.113247
132.996495, -5.002160, 6.223328, 2.113546
133.163093, -5.068344, 6.255286, 2.080375
133.329782, -5.080541, 6.263714, 2.047817
133.496479, -5.080549, 6.263741, 2.047489
133.663255, -5.157695, 6.305826, 2.060631
133.829836, -5.153906, 6.210771, 2.073323
133.996467, -5.153890, 6.210771, 2.073329
134.163090, -5.106724, 6.422408, 2.090400
134.329782, -5.015854, 6.617258, 2.055894
134.496454, -5.088018, 6.540298, 2.108339
134.663092, -5.038714, 6.451677, 2.139913
134.829892, -5.061025, 6.669580, 2.119875
134.996499, -5.038090, 6.780280, 2.072544
135.163129, -5.026068, 6.967689, 2.129954
135.329792, -5.079917, 6.906260, 2.092594
135.496503, -4.864398, 6.840353, 1.973000
135.663460, -4.812379, 6.820267, 1.958110
135.829783, -5.161480, 7.044204, 2.107028
135.996467, -4.977480, 7.045401, 2.047448
136.163125, -4.844546, 7.000555, 1.968035
136.329778, -5.027186, 7.126140, 2.109612
136.496442, -5.027207, 7.126149, 2.108071
136.663120, -4.996788, 7.174077, 2.075777
136.829834, -4.933270, 7.160553, 2.001419
136.996476, -4.929912, 7.159238, 2.001559
137.163116, -5.292152, 7.310955, 2.113150
137.329790, -5.323185, 7.378156, 2.086370
137.496472, -5.264862, 7.467676, 2.065687
137.663112, -5.251755, 7.605710, 2.047634
137.829774, -5.230662, 7.719944, 2.054694
137.996466, -5.193049, 7.750929, 2.058901
138.163102, -5.144635, 7.975118, 2.040523
138.330944, -5.195216, 7.906713, 2.009194
138.496663, -5.235109, 7.830328, 2.016203
138.663108, -5.286342, 7.923982, 2.009335
138.829806, -5.249227, 8.075659, 1.984392
138.996491, -5.254666, 8.093323, 1.988161
139.163106, -5.274434, 8.132063, 2.009240
139.329783, -5.355173, 7.962002, 2.018239
139.496473, -5.391823, 8.026948, 2.028815
139.663092, -5.368154, 8.094463, 2.008313
139.829773, -5.398038, 8.066497, 2.033056
139.996478, -5.389696, 8.100310, 2.017313
140.163086, -5.418771, 8.181670, 1.997524
140.329756, -5.490933, 8.230054, 2.003504
140.496480, -5.472836, 8.255371, 2.003132
140.663094, -5.491849, 8.351885, 2.057101
140.829782, -5.595146, 8.435397, 2.072236
140.996484, -5.579444, 8.438845, 2.093364
141.163100, -5.553739, 8.450037, 2.153782
141.329787, -5.519483, 8.460623, 2.093648
141.496463, -5.495231, 8.462030, 2.084732
141.663185, -5.609554, 8.552651, 2.091332
141.829786, -5.541653, 8.556734, 2.075960
141.996470, -5.609320, 8.603499, 2.107449
142.163099, -5.461809, 8.980734, 2.031804
142.329787, -5.494245, 8.949711, 2.021968
142.496474, -5.552157, 8.899718, 1.977850
142.663090, -5.473372, 9.026024, 1.979897
142.829800, -5.473296, 9.025988, 1.979824
142.996456, -5.436466, 8.962751, 2.027572
143.163125, -5.443202, 9.081071, 1.973202
143.329788, -5.319004, 9.039809, 1.956616
143.496567, -5.318903, 9.039738, 1.956497
143.663152, -5.408338, 9.200192, 1.979824
143.829827, -5.362688, 9.413932, 1.980980
143.996528, -5.396254, 9.355641, 1.965330
144.163164, -5.509366, 9.422934, 1.972421
144.329788, -5.393719, 9.322426, 1.940550
144.496476, -5.396736, 9.264170, 1.929730
144.663110, -5.386090, 9.191291, 1.970080
144.829789, -5.457296, 9.157261, 1.973047
144.996520, -5.394880, 9.288088, 1.974460
145.163473, -5.177513, 9.432771, 1.955628
145.329790, -4.926293, 9.379210, 1.939900
145.496467, -5.078594, 9.469811, 1.938083
145.663158, -4.887389, 9.374009, 1.836446
145.829834, -4.744257, 9.345733, 1.777422
145.996469, -4.744995, 9.345994, 1.777166
146.163204, -5.170344, 9.580849, 1.724965
146.329814, -5.035745, 9.558684, 1.790296
146.496452, -5.185602, 9.598892, 1.781153
146.666228, -5.020230, 9.869790, 1.686591
146.829817, -5.165064, 9.887845, 1.818965
146.996472, -5.110106, 10.056561, 1.857214
147.163113, -5.127414, 9.986875, 1.902669
147.329798, -5.142189, 10.149216, 1.884125
147.496466, -4.871238, 10.977509, 1.881039
147.663111, -4.743061, 10.952895, 1.903593
147.831483, -4.815765, 10.733142, 1.974043
147.996472, -4.747208, 10.719313, 1.986697
148.163094, -4.681009, 10.697803, 1.995782
148.329775, -4.904022, 10.606364, 1.955816
148.496483, -4.977138, 10.628531, 1.975787
148.663104, -4.988754, 10.517558, 1.981960
148.830026, -5.088135, 10.352046, 1.904572
148.996486, -5.088130, 10.352060, 1.904723
149.163116, -5.184496, 10.229673, 1.946494
149.330322, -5.217240, 10.128280, 1.985399
149.496524, -5.217176, 10.128251, 1.985516
149.663099, -5.248156, 10.089968, 1.927657
149.830010, -5.248175, 10.089968, 1.927640
149.996511, -5.243688, 10.046310, 1.943276
150.163378, -5.166931, 10.225974, 1.926170
150.329778, -5.150869, 10.190137, 1.857144
150.496477, -5.092359, 10.350424, 1.826062
150.663085, -5.006927, 10.538604, 1.818843
150.829799, -4.890335, 10.506141, 1.842583
150.996533, -4.939242, 10.619242, 1.825324
151.163122, -4.876624, 10.695198, 1.792912
151.329755, -4.886045, 10.681053, 1.736954
151.496556, -4.943506, 10.709768, 1.751320
151.663098, -4.907252, 10.694263, 1.827240
151.829799, -4.928070, 10.618726, 1.849490
151.996458, -4.853571, 10.672425, 1.873449
152.163203, -4.781627, 10.759833, 1.867089
152.330074, -4.827634, 10.617067, 1.892130
152.496510, -4.784388, 10.672833, 1.907981
152.663098, -4.817542, 10.759399, 1.951702
152.829740, -4.838281, 10.768508, 1.979949
152.996488, -4.663072, 10.798172, 1.946445
153.163403, -4.591946, 10.878933, 1.943740
153.329763, -4.691144, 10.932392, 1.953952
153.496515, -4.690677, 10.932216, 1.954311
153.663199, -4.728280, 10.942737, 1.950327
153.829799, -4.005726, 12.987955, 1.741686
153.996506, -3.917415, 12.973243, 1.744133
154.163117, -3.879458, 12.978944, 1.698683
154.329766, -3.973908, 12.444015, 1.605745
154.496534, -3.998467, 12.495003, 1.668249
154.663113, -4.002941, 12.399568, 1.690385
154.829792, -3.892703, 12.387933, 1.647998
154.996512, -4.142015, 12.331882, 1.735391
155.163121, -3.926027, 13.067435, 1.639645
155.329790, -3.893664, 12.900465, 1.575712
155.496469, -4.413377, 13.979813, 1.654796
155.663104, -3.759852, 13.078415, 1.507099
155.829786, -4.009651, 12.711751, 1.596471
155.996469, -3.994772, 12.481480, 1.534729
156.163141, -4.022292, 12.704840, 1.647074
156.329770, -4.060525, 12.485091, 1.612430
156.496479, -4.066205, 12.319653, 1.572585
156.663127, -4.048754, 12.357873, 1.605453
156.829768, -4.017606, 12.309128, 1.602937
156.996470, -4.031153, 12.353133, 1.638908
157.163102, -3.972192, 12.286469, 1.555024
157.329787, -4.119372, 12.209496, 1.640977
157.496460, -4.012282, 12.211475, 1.539875
157.663106, -4.082596, 12.116856, 1.631554
157.829768, -4.136930, 12.066504, 1.647502
157.996489, -3.886603, 12.804782, 1.537311
158.163093, -3.932018, 12.556719, 1.571158
158.329781, -3.953528, 12.476506, 1.648733
158.496467, -3.936517, 12.369174, 1.586488
158.663175, -3.840800, 12.290936, 1.572745
158.829799, -3.952205, 12.268371, 1.668898
158.996470, -3.946895, 12.260731, 1.640367
159.163092, -3.945003, 12.177931, 1.656310
159.329794, -3.859822, 12.196016, 1.552096
159.496464, -3.851468, 12.301682, 1.585390
159.663090, -3.978931, 12.417509, 1.652142
159.829817, -3.907018, 12.376514, 1.646115
159.996513, -3.805506, 12.374122, 1.566464
160.163141, -3.861601, 12.354662, 1.693893
160.329819, -3.845014, 12.318120, 1.658184
160.496479, -3.688279, 12.469767, 1.531856
160.663243, -3.811781, 12.432535, 1.612299
160.829816, -3.776924, 12.520689, 1.571774
160.996482, -3.740713, 12.518020, 1.598633
161.163108, -3.875671, 12.584005, 1.586175
161.329771, -3.988198, 12.592731, 1.608084
161.496452, -4.073783, 12.582614, 1.645400
161.663109, -3.999513, 12.688684, 1.610008
161.830001, -4.085845, 12.819578, 1.677037
161.996491, -4.040747, 12.735831, 1.650475
162.163241, -4.006523, 12.752375, 1.671503
162.329804, -3.949698, 12.790454, 1.652221
162.496489, -3.951498, 12.701650, 1.588526
162.663086, -3.994074, 12.803255, 1.601333
162.829820, -3.971836, 12.902175, 1.572406
162.996495, -4.009263, 13.056923, 1.541807
163.163151, -4.086218, 13.170029, 1.546436
163.329827, -4.078168, 13.246864, 1.573647
163.496522, -4.003277, 13.304119, 1.575274
163.663151, -3.906479, 13.294807, 1.582970
163.829816, -3.886704, 13.291915, 1.588216
163.996484, -3.875639, 13.288574, 1.577822
164.163134, -3.939287, 13.297571, 1.610543
164.329767, -3.943701, 13.297746, 1.629931
164.496469, -4.012599, 13.309086, 1.613092
164.663108, -4.085336, 13.321239, 1.612669
164.829815, -4.103892, 13.323853, 1.583435
164.996518, -4.073866, 13.319151, 1.599664
165.163096, -4.035018, 13.313701, 1.597424
165.329770, -4.021039, 13.310254, 1.591405
165.496480, -4.021129, 13.310291, 1.591480
168.829790, -4.978496, 12.459452, 1.669083
168.996496, -4.978588, 12.459457, 1.669390
169.163099, -4.940381, 12.656098, 1.677669
169.329748, -4.877266, 13.160228, 1.705419
169.496462, -4.877366, 13.160241, 1.705540
169.663100, -4.922279, 13.241965, 1.740594
169.829750, -4.792345, 13.772865, 1.757841
169.996623, -4.790019, 13.715721, 1.760815
170.163588, -4.817686, 13.609982, 1.747506
170.329820, -4.834959, 13.548953, 1.744151
170.496486, -4.816555, 13.558207, 1.756621
170.663108, -4.807404, 13.538672, 1.755228
170.829785, -4.616019, 14.046496, 1.754961
170.996484, -4.435322, 15.577608, 1.666315
171.163101, -4.376592, 16.181255, 1.638400
171.329772, -4.448209, 15.826851, 1.641471
171.496473, -4.497297, 15.669968, 1.655017
171.663150, -4.585039, 15.620981, 1.684991
171.829799, -4.610086, 15.213080, 1.682780
171.996485, -4.670180, 15.193716, 1.684407
172.163116, -4.829086, 14.930558, 1.698354
172.329815, -4.828525, 15.022151, 1.637249
172.496518, -4.990993, 15.068037, 1.666110
172.663149, -4.952718, 15.369280, 1.647517
172.829795, -4.933430, 15.310704, 1.615643
172.996485, -4.881228, 15.259093, 1.651156
173.163147, -4.977104, 15.339787, 1.683078
173.330068, -5.051138, 15.362532, 1.712801
173.496575, -5.032532, 15.293670, 1.622685
173.663112, -5.095345, 15.428367, 1.620481
173.829806, -5.214637, 15.481373, 1.613286
173.996452, -5.275248, 15.385544, 1.667225
174.163099, -5.263947, 15.572911, 1.606647
174.329810, -5.399401, 15.665621, 1.718187
174.496468, -5.385141, 15.728175, 1.636434
174.663100, -5.440164, 15.828553, 1.662886
174.829830, -5.543481, 15.977182, 1.725480
174.996473, -5.486971, 15.977132, 1.656960
175.163925, -5.554102, 16.029792, 1.661776
175.329736, -5.687854, 16.090936, 1.709577
175.496756, -5.611172, 16.071616, 1.695386
175.663105, -5.661128, 16.131527, 1.722881
175.829821, -5.649145, 16.148144, 1.698913
175.996442, -5.606187, 16.146964, 1.788242
176.163104, -5.770880, 16.160821, 1.716523
176.329913, -5.915498, 16.157280, 1.778280
176.496504, -5.918507, 16.121868, 1.776273
176.663138, -5.948537, 16.109462, 1.705252
176.829813, -6.082646, 16.190954, 1.808576
176.997200, -6.087663, 16.128815, 1.724399
177.164296, -6.064712, 16.349060, 1.711053
177.329792, -6.064833, 16.349089, 1.711122
177.979800, -6.379282, 16.469647, 1.788642
178.146507, -6.529298, 16.543392, 1.905549
178.313200, -6.368334, 16.698578, 1.916877
178.479802, -6.400266, 16.805371, 1.949092
178.646457, -6.456145, 16.751509, 1.927399
178.813111, -6.486801, 16.804750, 1.936153
178.979795, -6.558563, 16.836434, 1.932910
179.146460, -6.624986, 16.802997, 1.933354
179.313170, -6.624772, 16.802938, 1.933287
179.479810, -6.759087, 16.761952, 1.899023
179.646491, -6.791083, 16.869895, 1.922463
179.813145, -6.791138, 16.869952, 1.922458
179.979794, -6.907124, 16.827867, 1.920519
180.146457, -6.978442, 16.836271, 1.944429
180.313134, -6.866413, 16.803801, 1.981905
180.479847, -7.045108, 16.860171, 1.987717
180.646492, -7.100171, 16.878511, 2.001021
180.813334, -7.084119, 17.055031, 1.981321
180.979798, -7.165090, 17.074260, 1.973662
181.146474, -7.165027, 17.074256, 1.973646
181.313136, -7.164916, 17.074217, 1.973692
181.479808, -7.077642, 17.041978, 1.947279
181.646473, -7.141777, 17.070798, 1.917987
181.813154, -7.271557, 16.973806, 1.881793
181.979851, -7.374702, 16.915812, 1.854552
182.146476, -7.397344, 17.076524, 1.811749
182.313161, -7.325802, 17.306577, 1.817049
182.479829, -7.323905, 17.299545, 1.747432
182.646478, -7.369733, 17.324966, 1.764731
182.813139, -7.301360, 17.302939, 1.744990
182.979787, -7.431239, 17.391862, 1.728832
183.146534, -7.442738, 17.430119, 1.759327
183.313413, -7.479726, 17.448203, 1.729635
183.479821, -7.559043, 17.496869, 1.739564
183.646474, -7.487853, 17.492077, 1.770890
183.813170, -7.463295, 17.481991, 1.784214
183.979811, -7.398253, 17.461920, 1.787623
184.146471, -7.325037, 17.449536, 1.829288
184.313135, -7.393947, 17.489770, 1.834718
184.479799, -7.370693, 17.524913, 1.864308
184.646479, -7.375970, 17.251732, 1.884892
184.813175, -7.283594, 17.236298, 1.896285
184.979803, -7.355176, 17.357831, 1.902242
185.146466, -7.330064, 17.445404, 1.908013
185.313179, -7.330097, 17.445397, 1.907939
185.479801, -7.431587, 17.429199, 1.917462
185.646498, -7.473207, 17.416764, 1.933251
185.813364, -7.453510, 17.477810, 1.933475
185.979778, -7.467404, 17.574535, 1.920553
186.146441, -7.446558, 17.535421, 1.980634
186.313163, -7.528611, 17.579402, 2.001209
186.479759, -7.344534, 17.605254, 1.998365
186.646545, -7.288192, 17.630000, 1.965895
186.813154, -7.382045, 17.678206, 1.972175
186.979785, -7.125421, 17.627234, 1.961522
187.146452, -7.163965, 17.712644, 1.987340
187.313175, -7.144610, 17.737532, 2.035790
187.479768, -7.081278, 17.754626, 2.015445
187.646500, -7.064641, 17.766452, 2.023087
187.813149, -6.982570, 17.766082, 2.031864
187.979838, -6.907639, 17.914371, 2.042997
188.146451, -6.901884, 17.879403, 2.030009
188.313517, -6.868874, 17.863965, 2.049779
188.479810, -6.863919, 17.846639, 2.013900
188.646464, -6.796293, 17.828099, 2.039159
188.813190, -6.770177, 17.825797, 2.016580
188.979817, -6.763343, 17.826469, 1.995645
189.146480, -6.790863, 17.872954, 2.007332
189.313138, -6.688378, 17.853413, 1.961737
189.479841, -6.635903, 17.847205, 1.962802
189.646460, -6.536956, 17.839435, 1.931471
189.813148, -6.553890, 17.736326, 1.923767
189.979804, -6.622916, 17.760426, 1.926547
190.146466, -6.592925, 17.565296, 1.894738
190.313152, -6.587902, 17.665140, 1.904314
190.479810, -6.538180, 17.749058, 1.933804
190.646688, -6.473769, 17.848459, 1.932322
190.813154, -6.412634, 18.071955, 1.956288
190.979806, -6.451541, 17.983563, 1.946899
191.146503, -6.353320, 17.883686, 1.942150
191.313238, -6.288352, 17.876315, 1.973406
191.479809, -6.380966, 17.974878, 1.977425
191.646476, -6.328447, 17.877087, 2.002202
191.813156, -6.328571, 17.877094, 2.002126
191.979805, -6.349037, 18.043205, 1.999677
192.146516, -6.246282, 18.490189, 1.960925
192.313149, -6.245961, 18.369204, 2.017596
192.479808, -6.224402, 18.262590, 2.074821
192.646457, -6.258748, 18.287857, 2.038387
192.813147, -6.275120, 18.185374, 2.078059
192.979852, -6.274610, 18.101043, 2.074595
193.146461, -6.296111, 18.073560, 2.066234
193.313117, -6.292234, 18.136789, 2.052157
193.479759, -6.268470, 18.185862, 2.046354
193.646460, -6.299682, 18.285189, 1.991508
193.813129, -6.280158, 18.310314, 1.944644
193.979782, -6.375898, 18.245506, 1.925407
194.146471, -6.315131, 18.157030, 1.924577
194.313428, -6.403942, 18.093435, 1.924095
194.480827, -6.391400, 18.120241, 1.922396
194.646483, -6.360111, 18.183590, 1.913673
194.813144, -6.273101, 18.237305, 1.898485
194.979791, -6.247370, 18.326440, 1.873831
195.146873, -6.270387, 18.369732, 1.915286
195.313719, -6.262331, 18.272591, 1.909295
195.479811, -6.262544, 18.272605, 1.909061
195.646467, -6.300687, 18.359354, 1.880425
195.813190, -6.312777, 18.248589, 1.887507
195.979808, -6.389025, 18.353443, 1.906890
196.147624, -6.281237, 18.407027, 1.908085
196.313156, -6.271418, 18.454338, 1.903092
196.479816, -6.197927, 18.703356, 1.907631
196.646495, -6.167511, 18.692403, 1.893720
196.813184, -6.167573, 18.692404, 1.893586
196.979797, -6.062972, 18.705782, 1.853981
197.146475, -6.073798, 18.742108, 1.877274
197.313250, -6.073177, 18.742017, 1.877729
197.479827, -6.057893, 18.809066, 1.884840
197.646696, -6.068417, 19.029605, 1.909320
197.813262, -6.164106, 19.059786, 1.935030
197.979844, -6.062959, 18.914543, 1.940810
198.151097, -6.042711, 18.791036, 2.014618
198.313268, -6.039365, 18.816534, 2.014320
198.479823, -6.000857, 18.752069, 2.017429
198.646478, -5.938721, 18.787952, 2.078974
198.813610, -5.870632, 18.808776, 2.019869
198.979776, -5.804457, 18.866463, 2.017641
199.146963, -5.883485, 18.779073, 2.010014
199.313274, -5.883505, 18.779074, 2.010002
199.479924, -6.032848, 18.816393, 2.024129
199.646479, -5.995146, 18.916281, 2.038749
199.813207, -6.091558, 18.955878, 2.082444
199.979814, -5.977508, 19.205266, 2.040313
200.146458, -5.938135, 19.166505, 2.100412
200.313899, -5.936852, 19.166346, 2.100778
200.479796, -5.752184, 19.155371, 2.105016
200.646456, -5.863933, 19.144220, 2.113318
200.813140, -5.863536, 19.315423, 2.066718
200.979790, -5.898560, 19.251796, 2.083202
201.146512, -6.024560, 19.285521, 2.137487
201.313182, -5.856447, 19.254719, 2.084201
201.479797, -5.878083, 19.233398, 2.065005
201.646447, -5.859992, 19.227377, 2.108074
201.813134, -5.862980, 19.224310, 2.098343
201.979830, -5.929286, 19.266084, 2.111615
202.146437, -5.792667, 19.410393, 2.077850
202.313376, -5.766724, 19.380752, 2.082317
202.479790, -5.747533, 19.359846, 2.097895
202.646460, -5.689195, 19.479253, 2.141811
202.813157, -5.752733, 19.493794, 2.149014
202.979808, -5.752732, 19.493789, 2.149004
203.146434, -5.685410, 19.687654, 2.133219
203.313121, -5.575060, 19.796696, 2.092980
203.479809, -5.553725, 19.660132, 2.112537
203.646462, -5.616722, 19.678314, 2.148388
203.813241, -5.511476, 19.622749, 2.143606
203.979789, -5.483663, 19.572033, 2.160692
204.146445, -5.484522, 19.553420, 2.119221
204.313161, -5.513366, 19.550679, 2.088764
204.479889, -5.400797, 19.728954, 2.060598
204.646677, -5.436909, 19.699685, 2.022999
204.814171, -5.452345, 19.681551, 1.998775
204.979815, -5.449096, 19.663047, 1.999336
205.146464, -5.458690, 19.656794, 1.947541
205.313149, -5.563251, 19.680342, 1.950280
205.479781, -5.448883, 19.876763, 1.882000
205.646984, -5.448771, 19.876737, 1.881976
205.879815, -5.191859, 19.870267, 1.820341
206.046479, -5.319120, 20.223713, 1.847565
206.213135, -5.406657, 20.243632, 1.868778
206.379762, -5.363961, 19.992152, 1.888869
206.546472, -5.418997, 19.962765, 1.928794
206.713146, -5.271776, 19.980472, 1.951975
206.879788, -5.305986, 20.115739, 1.959475
207.046484, -5.412830, 19.994677, 1.974036
207.213187, -5.459803, 19.998569, 1.964787
207.379783, -5.192898, 20.179966, 1.932536
207.546571, -5.171209, 20.317324, 1.946455
207.714045, -5.091636, 20.319473, 1.948706
207.879782, -5.287629, 20.363312, 1.953119
208.046449, -5.226027, 20.270105, 1.960957
208.213177, -5.293389, 20.226944, 1.983536
208.379788, -5.272947, 20.666678, 1.988327
208.546477, -5.199450, 20.666587, 1.997737
208.713198, -5.365722, 20.704909, 2.010153
208.879827, -5.268587, 20.738738, 2.025334
209.046563, -5.207660, 20.786194, 2.013456
209.213197, -5.220454, 20.812255, 2.019267
209.379798, -5.190109, 20.858810, 1.973147
209.546634, -5.243767, 20.769818, 1.978927
209.713151, -5.243864, 20.769970, 1.978576
209.879800, -5.253222, 20.661735, 1.960868
210.046488, -5.186930, 20.857156, 1.964164
210.213367, -5.175312, 20.909494, 1.930661
210.379798, -5.183552, 20.770569, 1.964424
210.546484, -5.150829, 20.720187, 1.970043
210.713475, -5.172389, 21.616910, 1.880212
210.879816, -5.038037, 21.468751, 1.920097
211.048731, -5.105942, 21.415910, 1.907819
211.213167, -5.106162, 21.270267, 1.937358
211.379813, -5.102825, 20.998057, 1.979691
211.546679, -5.047402, 20.892761, 1.989138
211.713179, -5.110132, 20.899424, 1.990619
211.879893, -4.932783, 20.952078, 1.991181
212.046436, -4.998630, 20.939420, 1.945649
212.213706, -5.035818, 20.944411, 1.905553
212.379852, -5.061869, 20.970766, 1.893494
212.547419, -5.060110, 21.005743, 1.916039
212.713205, -5.004981, 21.006611, 1.900066
212.879803, -5.115047, 20.941538, 1.850529
213.046547, -5.097420, 21.003549, 1.833488
213.213440, -5.067537, 21.046721, 1.843413
213.379805, -4.900272, 21.058626, 1.857843
213.546482, -4.942073, 20.984842, 1.856753
213.713299, -5.005894, 21.080545, 1.844964
213.879802, -5.000454, 20.939390, 1.909190
214.046476, -4.965319, 20.858548, 1.961544
214.213125, -4.968425, 20.829245, 1.977954
214.379811, -4.902848, 20.808999, 2.011010
214.546563, -4.946859, 20.709458, 2.058491
214.713168, -5.012332, 20.721121, 2.084501
214.879778, -4.832304, 20.788178, 2.106658
215.046460, -4.868133, 20.848149, 2.111492
215.213159, -4.955443, 20.865209, 2.124241
215.379794, -4.906829, 21.075942, 2.053316
215.546475, -4.961673, 21.081566, 2.096931
215.713259, -4.982350, 21.087226, 2.121423
215.879806, -4.946154, 21.097441, 2.115354
216.046849, -5.119669, 21.135554, 2.151755
216.213121, -4.980217, 21.173936, 2.098030
216.379801, -4.899090, 21.181254, 2.088189
216.546501, -5.061007, 21.228132, 2.140505
216.713182, -5.060797, 21.228112, 2.140729
217.329761, -4.799015, 21.224000, 2.152409
217.496462, -4.799110, 21.223974, 2.152616
217.663086, -4.640605, 21.245393, 1.905176
217.830025, -4.601768, 21.244475, 1.907733
217.996485, -4.894689, 21.695776, 1.937092
218.163100, -4.741974, 21.559101, 1.798207
218.329876, -4.751525, 21.657342, 1.899253
218.496496, -4.712667, 21.541400, 1.792974
218.663120, -4.645345, 21.480164, 1.840385
218.829797, -4.714975, 21.557729, 1.820332
218.996474, -4.671018, 21.527424, 1.816728
219.163122, -4.624531, 21.635162, 1.788480
219.329784, -4.521647, 21.644960, 1.829886
219.496483, -4.521832, 21.644990, 1.829857
219.663094, -4.714421, 21.863401, 1.812197
219.829757, -4.794528, 21.960958, 1.890673
219.996467, -4.798944, 22.055489, 1.910105
220.163080, -4.750384, 22.137456, 1.843509
220.329796, -4.627908, 22.145007, 1.776992
220.496649, -4.652767, 22.360156, 1.828119
220.663716, -4.752061, 22.209424, 1.863538
220.829796, -4.655248, 22.170801, 1.715177
220.996503, -4.654944, 22.170762, 1.715107
221.163101, -4.517682, 22.078028, 1.693189
221.329783, -4.574639, 22.067747, 1.699440
221.496465, -4.575848, 22.065493, 1.706177
221.663110, -4.584723, 22.079040, 1.671691
221.829802, -4.786913, 22.089538, 1.671201
221.996446, -4.725725, 22.051989, 1.631393
222.163108, -4.812159, 22.062639, 1.749423
222.330111, -4.762586, 22.185210, 1.733606
222.496464, -4.746661, 22.264451, 1.735786
222.663091, -4.708919, 22.272569, 1.784472
222.829775, -4.793090, 22.315306, 1.750571
222.996468, -4.665297, 22.309667, 1.785003
223.163099, -4.676308, 22.332884, 1.759059
223.329789, -4.545099, 22.267620, 1.753890
223.496480, -4.544796, 22.267588, 1.753485
223.663083, -4.519124, 22.326112, 1.776551
223.829733, -4.527930, 22.342430, 1.745277
223.996466, -4.670529, 22.262879, 1.864099
224.163083, -4.679624, 22.280654, 1.812299
224.329968, -4.795249, 22.327280, 1.937261
224.496469, -4.706297, 22.429958, 1.894836
224.663085, -4.607054, 22.487624, 1.855078
224.829756, -4.510818, 22.935497, 1.784496
224.996465, -4.504518, 22.911570, 1.849421
225.163188, -4.677673, 23.116368, 1.996370
225.329793, -4.496930, 22.052314, 1.892554
225.496473, -4.855561, 22.458594, 1.967892
225.663518, -4.407704, 22.167905, 2.054983
225.829791, -4.518090, 22.459203, 1.834697
225.996434, -4.552458, 22.609363, 1.864736
226.163147, -4.617082, 22.625518, 1.861657
226.330129, -4.727554, 22.930989, 1.919671
226.496631, -4.711937, 22.913045, 1.901775
226.663134, -4.617672, 23.079474, 1.837770
226.831909, -4.668873, 23.126134, 1.888155
226.996475, -4.478287, 25.236060, 0.681627
227.163131, -4.550342, 25.576557, 1.767796
227.329817, -4.439081, 24.999913, 1.742472
227.496534, -4.552419, 24.484667, 1.819816
227.663102, -4.637381, 24.548526, 1.815515
227.829767, -4.637224, 24.547198, 1.790557
227.996487, -4.660847, 24.548754, 1.805385
228.163103, -4.559706, 24.598447, 1.815298
228.329780, -4.689410, 24.624937, 1.818801
228.496537, -4.407818, 24.630076, 1.771178
228.663079, -4.308978, 24.624632, 1.760872
228.829793, -4.298293, 24.620344, 1.764042
228.996516, -4.331186, 24.624335, 1.771753
229.163098, -4.470757, 24.641402, 1.769769
229.329814, -4.560295, 24.645924, 1.768477
229.496510, -4.563183, 24.390326, 1.764729
229.663132, -4.600101, 24.218053, 1.772347
229.829763, -4.795552, 23.978336, 1.805684
229.996595, -4.722256, 23.745981, 1.805409
230.163250, -4.626498, 23.787548, 1.805771
230.329822, -4.827447, 23.751468, 1.789749
230.496481, -4.679561, 23.808684, 1.757424
230.663096, -4.614796, 23.949183, 1.824038
230.829793, -4.694256, 23.807487, 1.821761
230.996477, -4.647254, 23.848557, 1.826990
231.163549, -4.588626, 23.942480, 1.815386
231.329976, -4.850617, 23.861535, 1.860381
231.496478, -4.634333, 23.866122, 1.866970
231.663089, -4.637487, 24.015858, 1.822232
231.829779, -4.606751, 24.065377, 1.850197
231.996628, -4.593718, 24.324568, 1.880575
232.163284, -4.623610, 24.443787, 1.862406
232.329797, -4.591394, 24.561108, 1.834637
232.496490, -4.648354, 24.523301, 1.877595
232.663154, -4.683635, 24.616982, 1.863540
232.829778, -4.747951, 24.691975, 1.889826
232.996505, -4.776403, 24.576380, 1.944615
233.163100, -4.793985, 24.406494, 1.939354
233.329757, -4.908194, 24.435736, 1.978906
233.496471, -3.698657, 23.094307, 2.007830
233.663083, -4.508194, 22.886702, 2.083702
233.830641, -5.066836, 23.288873, 2.067224
233.996495, -5.033006, 23.841861, 2.056165
234.163113, -4.856551, 23.902357, 2.003513
234.330762, -4.836169, 24.153525, 1.960249
234.496486, -5.047165, 24.242767, 1.970876
234.663102, -4.900200, 24.189849, 1.958939
234.829772, -4.956388, 24.159319, 1.919245
234.996495, -5.082104, 24.219366, 1.935923
235.163096, -4.963842, 24.511307, 1.907892
235.329799, -4.980562, 24.618563, 1.818529
235.496456, -5.105279, 24.708751, 1.848135
235.663094, -5.102673, 24.735526, 1.788717
235.830446, -5.268037, 24.837395, 1.786440
235.996563, -5.110158, 24.952642, 1.727636
236.163097, -5.125718, 25.176073, 1.705215
236.329763, -5.066277, 25.346155, 1.664559
236.496588, -5.071407, 25.408920, 1.661255
236.663097, -5.252588, 25.490929, 1.682369
236.829794, -5.115767, 25.313210, 1.643047
236.996466, -5.112186, 25.330296, 1.631012
237.163086, -5.165491, 25.380640, 1.652568
237.329790, -5.168600, 25.393563, 1.674543
237.496464, -5.181052, 25.408723, 1.676323
237.663550, -5.258058, 25.506553, 1.687900
237.830088, -5.188848, 25.526338, 1.691436
237.996474, -5.250529, 25.551595, 1.672776
238.163095, -5.158817, 25.578064, 1.641995
238.329820, -5.141433, 25.594647, 1.636181
238.496444, -5.146012, 25.538159, 1.673965
238.663108, -5.128283, 25.664148, 1.701223
238.829791, -5.086646, 25.749037, 1.748792
238.996516, -5.253697, 25.833265, 1.765178
239.163382, -5.437374, 25.890553, 1.769683
239.329757, -5.089754, 25.928292, 1.770820
239.496466, -5.058882, 25.924073, 1.752402
239.663100, -5.167163, 25.727780, 1.809135
239.829773, -5.162920, 25.816431, 1.823011
239.996578, -5.144934, 25.853592, 1.817266
240.163720, -5.152549, 25.855522, 1.817146
240.329763, -5.231324, 25.941838, 1.881726
240.496493, -5.231393, 25.941861, 1.881974
240.663101, -5.234412, 26.029200, 1.871744
240.830729, -5.176139, 26.087400, 1.906540
240.996481, -5.188656, 26.122009, 1.906829
241.163085, -5.413248, 26.248422, 1.960488
241.329759, -5.548329, 26.299181, 1.993765
241.496487, -5.168209, 26.319819, 1.941077
241.663132, -5.063115, 26.624854, 1.884655
241.829788, -5.143956, 27.073826, 1.868943
241.996496, -5.020441, 26.997027, 1.832261
242.163229, -5.015477, 27.100325, 1.844724
242.329789, -5.178893, 26.915335, 1.872152
242.496468, -5.200705, 26.768475, 1.883046
242.663117, -5.177796, 26.746036, 1.854902
242.829779, -5.201166, 26.742698, 1.853659
242.996472, -7.372786, 28.357946, 1.908523
243.163211, -5.071853, 27.291040, 1.752684
243.331663, -5.156286, 27.411124, 1.693306
243.496471, -5.145759, 27.464896, 1.711941
243.663309, -4.997400, 27.493076, 1.707255
243.830409, -5.141884, 27.591221, 1.704070
243.996475, -5.124994, 27.637096, 1.710495
244.163139, -5.098647, 27.369360, 1.698910
244.329798, -5.150403, 27.145377, 1.693687
244.496469, -5.184755, 27.131513, 1.666673
244.663103, -5.265117, 26.952259, 1.680516
244.829777, -5.241695, 27.000581, 1.659641
244.996479, -5.193215, 27.069364, 1.644955
245.163088, -5.189673, 27.267687, 1.663290
245.329805, -5.337664, 27.246430, 1.655526
245.496479, -5.211443, 27.237134, 1.634337
245.663462, -5.241600, 27.247399, 1.646729
245.829798, -5.147881, 27.332866, 1.637261
245.996490, -5.256666, 27.331578, 1.652118
246.163146, -5.265686, 27.340128, 1.685580
246.329856, -4.924556, 27.214327, 1.771747
246.496482, -5.015647, 27.459289, 1.688146
246.663132, -5.121978, 27.470984, 1.721319
246.829823, -5.007391, 27.545173, 1.720242
246.996575, -4.937851, 27.530294, 1.728428
247.163232, -5.104861, 27.644717, 1.746405
247.329799, -4.937037, 27.601716, 1.732369
247.496456, -4.958549, 27.859670, 1.741823
247.663344, -4.930160, 27.874623, 1.759385
247.830758, -5.100852, 27.967942, 1.768333
247.996546, -4.975787, 27.782338, 1.790110
248.163100, -5.012285, 27.876387, 1.796216
248.329803, -4.998204, 27.826928, 1.772230
248.496518, -4.850046, 28.043226, 1.745218
248.663496, -4.895088, 28.127761, 1.778534
248.829796, -4.920479, 28.053000, 1.760203
248.996495, -5.027526, 28.001328, 1.784999
249.163108, -4.925019, 28.074939, 1.736968
249.329791, -4.900843, 28.200632, 1.750693
249.496466, -4.831268, 27.745905, 2.149935
249.663113, -4.873667, 27.898994, 1.662428
249.829778, -4.891609, 27.994811, 1.773333
249.996495, -4.821341, 27.986033, 1.810545
250.163105, -4.973984, 28.129437, 1.784566
250.329800, -4.896112, 28.118821, 1.794680
250.496473, -5.262742, 28.185706, 1.865226
250.663149, -5.183414, 28.267908, 1.856522
250.829761, -5.183127, 28.267809, 1.856121
250.996446, -5.341229, 28.320819, 1.874433
251.163097, -5.108845, 28.315698, 1.786164
251.329793, -5.210433, 28.395541, 1.811023
251.496448, -5.105587, 28.434771, 1.723124
251.663096, -5.002745, 28.794827, 1.693845
251.829767, -4.867923, 28.099929, 1.802794
251.996586, -5.181376, 28.193332, 1.658007
252.163086, -5.184911, 28.321347, 1.685308
252.329769, -5.125744, 28.662074, 1.675415
252.496481, -5.142334, 28.662448, 1.630145
252.663088, -5.180747, 28.533368, 1.690236
252.829756, -5.173982, 28.719573, 1.668212
252.996481, -5.183213, 28.793907, 1.663118
253.163083, -5.194347, 28.806888, 1.649231
253.330617, -5.191993, 28.825025, 1.680128
253.496477, -5.235113, 28.941164, 1.693111
253.663103, -5.188807, 29.012954, 1.680271
253.830566, -5.154703, 29.164607, 1.698253
253.996494, -5.203622, 29.205194, 1.683525
254.163428, -5.284870, 29.407238, 1.727100
254.329781, -5.405713, 29.262564, 1.768757
254.496449, -5.348289, 29.178004, 1.720669
254.663104, -5.326949, 29.275342, 1.741303
254.829777, -5.328873, 29.255727, 1.718743
254.996489, -5.375747, 29.250995, 1.738408
255.163086, -5.284293, 29.367158, 1.679358
255.329792, -5.158456, 29.754789, 1.667146
255.496473, -5.158381, 29.754750, 1.667294
255.663081, -5.114804, 29.840046, 1.657167
255.829781, -5.210567, 29.750305, 1.700375
255.996488, -5.252240, 29.638586, 1.638866
256.163182, -5.260971, 29.643703, 1.641867
256.330042, -5.343220, 29.719367, 1.658256
256.496462, -5.212678, 29.778674, 1.597874
256.663153, -5.234526, 29.754251, 1.608917
256.831486, -5.387099, 29.829130, 1.603636
256.996454, -5.346482, 29.693727, 1.605702
257.163386, -5.375345, 29.726889, 1.655730
257.329803, -5.384015, 29.722755, 1.621210
257.496480, -5.243409, 29.835888, 1.577882
257.663350, -5.201417, 29.959769, 1.588072
257.831430, -5.167607, 29.967487, 1.624758
257.996508, -5.288874, 30.014333, 1.670434
258.163115, -5.312908, 29.967501, 1.690639
258.329898, -5.315131, 29.888630, 1.662301
258.496480, -5.334809, 29.883799, 1.740598
258.663110, -5.385678, 30.300755, 1.818453
258.829774, -5.109294, 30.210689, 1.668851
258.996479, -5.833724, 28.082125, 2.659988
259.163087, -5.527070, 28.726367, 1.741715
259.330016, -5.437290, 29.211235, 1.777720
259.496512, -5.350693, 29.388571, 1.772601
259.663139, -5.276766, 29.590249, 1.751772
259.830434, -5.134470, 29.550537, 1.743391
259.996490, -5.230458, 29.796454, 1.733736
260.163117, -5.093200, 30.150443, 1.736851
260.331097, -5.283727, 30.208453, 1.802278
260.496534, -5.139596, 30.316299, 1.754980
260.663098, -5.228407, 30.349246, 1.791858
260.829826, -5.200144, 30.364463, 1.825141
260.996516, -4.967539, 30.677071, 1.751283
261.163133, -4.960363, 30.664678, 1.763591
261.329809, -5.084559, 30.673152, 1.824903
261.496469, -5.148647, 30.656947, 1.817988
261.663105, -5.004172, 30.717595, 1.788081
261.829788, -4.995891, 30.694759, 1.882550
261.996518, -5.005946, 30.657071, 1.889406
262.163101, -4.897947, 30.593434, 1.816023
262.329808, -4.933406, 30.599983, 1.911273
262.496471, -4.816683, 30.680766, 1.842942
262.663096, -4.929646, 30.771228, 1.870514
262.829754, -4.893572, 30.751694, 1.874274
262.996479, -4.878541, 30.679958, 1.841358
263.163094, -4.756421, 30.856879, 1.791354
263.329741, -4.751591, 30.736826, 1.817594
263.496469, -4.672588, 30.892637, 1.796406
263.663122, -4.576178, 30.985721, 1.835146
263.830337, -4.620471, 30.872250, 1.810344
263.996432, -4.611104, 30.896550, 1.818733
264.163162, -4.702592, 31.017074, 1.858154
264.329800, -4.698871, 30.948461, 1.852376
264.496493, -4.551491, 31.172149, 1.805823
264.663089, -4.539018, 31.206252, 1.836825
264.829815, -4.457513, 31.097733, 1.782091
264.996462, -4.425093, 31.055356, 1.782826
265.163406, -4.414956, 31.068497, 1.766057
265.329780, -4.554424, 31.225241, 1.782938
265.496575, -4.375164, 31.201411, 1.745422
265.663196, -4.406530, 31.103410, 1.800301
265.832560, -4.364131, 31.061083, 1.754834
265.996470, -4.409123, 30.975571, 1.782213
266.163127, -4.239337, 31.111658, 1.721562
266.329782, -4.323172, 31.050288, 1.779954
266.496511, -4.119560, 31.104552, 1.767867
266.663204, -4.288177, 31.122479, 1.771772
266.829769, -4.106527, 31.254496, 1.699166
266.996464, -4.106503, 31.254450, 1.698986
267.163106, -4.124730, 31.154452, 1.693369
267.329806, -4.152891, 31.063740, 1.671338
267.496538, -4.170890, 31.082215, 1.786643
267.663107, -4.140410, 31.094993, 1.761028
267.829785, -4.084738, 31.120835, 1.749066
267.996484, -4.170688, 31.149389, 1.745291
268.163142, -3.930925, 31.285698, 1.752966
268.329763, -3.829595, 31.715671, 1.722329
268.496825, -3.968637, 31.682481, 1.757131
268.663101, -3.853470, 31.542997, 1.736294
268.829778, -3.991818, 31.538057, 1.789280
268.996471, -3.996591, 31.510277, 1.774470
269.163091, -4.012030, 31.501366, 1.778071
269.329770, -3.978300, 31.459888, 1.727276
269.496471, -3.883548, 31.364268, 1.690418
269.663103, -3.879251, 31.569832, 1.703817
269.829786, -3.881595, 31.470771, 1.688605
269.996469, -3.868512, 31.493970, 1.675466
270.163112, -3.877854, 31.463898, 1.684980
270.329815, -3.961732, 31.430018, 1.732834
270.496546, -3.866423, 31.515175, 1.699792
270.663110, -3.894425, 31.458013, 1.716717
270.829828, -3.869923, 31.583100, 1.677283
270.996476, -3.891117, 31.485666, 1.689606
271.163102, -3.874276, 31.275177, 1.689890
271.329794, -3.928748, 31.235836, 1.745129
271.496475, -3.884266, 31.237684, 1.732482
271.663092, -3.784217, 31.426808, 1.695839
271.829791, -3.809444, 31.452950, 1.762205
271.996469, -3.703534, 31.449044, 1.713528
272.163094, -3.826205, 31.655416, 1.758028
272.329842, -3.829767, 31.669745, 1.756901
272.496465, -3.708908, 31.554032, 1.725543
272.663083, -3.662017, 31.666785, 1.726007
272.829764, -3.700339, 31.706268, 1.731217
272.996469, -3.603153, 31.679411, 1.716819
273.163158, -3.658585, 31.800195, 1.734957
273.329772, -3.486987, 31.811301, 1.718412
273.496590, -3.549907, 31.848275, 1.708652
273.663301, -3.499306, 31.694197, 1.743181
273.829806, -3.605246, 31.702388, 1.786114
273.996491, -3.506623, 31.803142, 1.774225
274.163786, -3.513759, 31.820375, 1.806447
274.330435, -3.585804, 31.849826, 1.895321
274.496488, -3.427611, 31.694052, 1.854229
274.663459, -3.558645, 31.718658, 1.921652
274.829803, -3.570658, 31.719465, 1.931993
274.996488, -3.358766, 31.787684, 1.907147
275.163100, -3.342672, 31.908919, 1.930949
275.329798, -3.464470, 32.013556, 1.936904
275.496471, -3.510358, 32.016918, 1.957315
275.663085, -3.536307, 32.017708, 1.970750
275.829782, -3.532061, 32.014826, 1.970028
275.996714, -3.531840, 32.014794, 1.969969
276.163144, -3.478142, 32.012537, 1.961302
276.329772, -3.399964, 32.193346, 1.928879
276.496480, -3.445424, 32.195875, 1.937767
276.663092, -3.445543, 32.195891, 1.937885
276.829781, -3.445600, 32.195869, 1.937831
277.263155, -2.954730, 32.260292, 1.844791
277.429875, -3.010157, 32.553695, 1.755137
277.596489, -3.023560, 32.398199, 1.736474
277.763302, -2.947399, 32.372431, 1.660260
277.929843, -2.870918, 32.325752, 1.636354
278.096478, -3.012610, 32.334834, 1.663245
278.263252, -3.012681, 32.334838, 1.663067
278.429811, -2.930686, 32.345538, 1.606434
278.596485, -2.932395, 32.398519, 1.619534
278.763082, -3.013390, 32.393409, 1.617342
278.929784, -2.932341, 32.406876, 1.580279
279.096506, -2.924683, 32.412327, 1.513582
279.263083, -2.977580, 32.408699, 1.562390
279.429789, -2.977774, 32.408695, 1.562295
280.163113, -2.360109, 32.501754, 1.580808
280.329778, -2.326414, 32.506119, 1.594748
280.496476, -2.326723, 32.506083, 1.594490
280.663088, -2.417159, 32.765672, 1.626299
280.829774, -2.518824, 32.842410, 1.683161
280.996445, -2.506803, 32.875218, 1.689678
281.166229, -2.418195, 32.916134, 1.702974
281.329793, -2.366399, 32.764460, 1.734661
281.496472, -2.394347, 32.807193, 1.764921
281.663099, -2.405548, 32.835620, 1.792773
281.829787, -2.404957, 32.836321, 1.813092
281.996477, -2.256115, 32.866151, 1.862695
282.163090, -2.237283, 32.871306, 1.904096
282.329757, -2.522868, 32.868397, 1.990171
282.496489, -2.522887, 32.868420, 1.990186
282.663096, -2.569292, 32.867088, 2.046971
282.829808, -2.588607, 32.878860, 2.112518
282.996481, -2.299220, 32.726001, 2.101320
283.163343, -2.369251, 32.734005, 2.100358
283.329777, -2.463196, 35.053604, 1.718451
283.496481, -2.507510, 35.079950, 1.832688
283.663194, -2.371625, 34.453011, 1.924306
283.829780, -2.308002, 34.175921, 1.918824
283.996519, -2.256715, 33.647589, 1.938755
284.163091, -2.307586, 33.355437, 1.927230
284.329762, -2.309420, 33.094255, 1.889702
284.496467, -2.371174, 33.102302, 1.850806
284.663084, -2.370760, 33.102329, 1.850891
284.829820, -2.254230, 33.114157, 1.824940
284.996461, -2.254311, 33.114148, 1.824928
285.163101, -2.056886, 32.944915, 1.854402
285.329786, -2.069330, 32.889185, 1.769345
285.496471, -2.168680, 32.875582, 1.796271
285.663102, -1.964470, 32.936482, 1.779598
285.829806, -2.053359, 32.786481, 1.788977
285.996467, -2.162089, 32.781154, 1.736065
286.163082, -2.162972, 32.781055, 1.736209
286.329772, -2.372312, 32.769380, 1.657890
286.496461, -2.258847, 32.871237, 1.653718
286.663113, -2.282028, 32.919883, 1.610715
286.829821, -2.281922, 32.919887, 1.610758
286.996452, -2.024014, 32.975232, 1.565095
287.163399, -2.135359, 32.842442, 1.643139
287.329820, -2.080007, 32.883691, 1.594059
287.496483, -2.055189, 32.873721, 1.577099
287.663187, -2.163384, 32.894255, 1.629073
287.829806, -2.132870, 32.804453, 1.635266
287.996504, -2.026160, 32.831179, 1.581589
288.163119, -1.989698, 32.831473, 1.588562
288.329804, -2.173618, 32.804292, 1.624701
288.497249, -2.229923, 32.799623, 1.624028
288.663101, -1.989471, 32.827144, 1.620665
288.829793, -2.112430, 32.825705, 1.651606
288.996456, -1.913454, 32.850013, 1.633445
289.163140, -2.011297, 32.726243, 1.658984
289.329958, -2.004195, 32.751416, 1.664260
289.496483, -2.103718, 32.773240, 1.717519
289.663211, -2.128013, 32.823930, 1.731608
289.829800, -2.047951, 32.838132, 1.680163
289.996461, -2.065207, 32.837755, 1.665316
290.163111, -2.178449, 32.769282, 1.729434
290.330536, -2.091246, 32.782058, 1.710181
290.496476, -2.088111, 32.811089, 1.736854
290.663128, -2.231406, 32.800649, 1.779655
290.829791, -2.068915, 32.742132, 1.727281
290.996511, -2.129074, 32.810273, 1.721734
291.163087, -2.204976, 32.826491, 1.752759
291.329797, -2.243398, 32.761133, 1.724479
291.496472, -2.172420, 32.694667, 1.742741
291.663097, -2.189646, 32.889969, 1.765620
291.829889, -2.189623, 32.889986, 1.765659
291.996464, -2.160747, 32.899109, 1.799647
292.163130, -2.163168, 32.871025, 1.721198
292.329801, -2.126161, 32.890377, 1.740890
292.496467, -2.218403, 32.860268, 1.716793
292.663164, -2.213863, 32.880533, 1.680076
292.830892, -2.243170, 32.893378, 1.670326
292.996475, -2.244338, 32.918265, 1.671412
293.163096, -2.423008, 32.911880, 1.764123
293.329800, -2.356916, 32.931014, 1.702311
293.496485, -2.262196, 32.956029, 1.649080
293.663137, -2.322648, 33.038813, 1.663593
293.829794, -2.292722, 32.977106, 1.679436
293.996459, -2.281604, 32.991431, 1.587207
294.163138, -2.386799, 33.049687, 1.610441
294.329828, -2.357834, 32.889003, 1.632859
294.496492, -2.441232, 32.889314, 1.675145
294.663135, -2.460879, 32.808294, 1.643229
294.829820, -2.509674, 32.934413, 1.723855
294.996530, -2.467540, 32.899998, 1.664778
295.163133, -2.443868, 32.920503, 1.626875
295.329815, -2.416050, 32.951348, 1.673579
295.496502, -2.442056, 32.933629, 1.720635
295.663122, -2.579052, 33.482050, 1.763595
295.829749, -2.523685, 33.375444, 1.740152
295.996478, -2.542385, 33.201680, 1.747618
296.163108, -2.631264, 33.232769, 1.822225
296.330600, -2.628993, 33.349034, 1.816499
296.496469, -2.550897, 33.426554, 1.741359
296.663100, -2.593461, 33.302364, 1.763947
296.829808, -2.700200, 33.253718, 1.775193
296.997284, -2.755172, 33.204967, 1.772978
297.163235, -2.699989, 33.313999, 1.823982
297.329792, -2.726050, 33.386598, 1.784325
297.496431, -2.726066, 33.386585, 1.784550
297.663096, -2.782828, 33.439344, 1.786538
297.829865, -2.761304, 33.437391, 1.830258
297.996516, -2.773430, 33.379426, 1.833741
298.163743, -2.692265, 33.192426, 1.767880
298.329798, -2.820393, 33.197569, 1.815171
298.496614, -2.775005, 33.203344, 1.744380
298.663463, -2.741856, 33.388628, 1.720727
298.829757, -2.871363, 33.450859, 1.776190
298.997166, -2.858169, 33.443822, 1.745129
299.163301, -2.843992, 33.496180, 1.760451
299.329832, -2.959034, 33.448316, 1.848042
299.496507, -2.916727, 33.377809, 1.813126
299.663263, -2.916814, 33.377776, 1.812966
299.830271, -2.894559, 33.469928, 1.741712
299.996462, -2.917401, 33.384684, 1.765827
300.163089, -2.953811, 33.375713, 1.793249
300.329802, -3.034017, 33.500981, 1.793443
300.496498, -2.967461, 33.414235, 1.738708
300.663246, -3.024070, 33.488357, 1.750679
300.829807, -3.073162, 33.443103, 1.738289
300.996494, -3.028496, 33.451214, 1.789388
301.163162, -3.196974, 33.531179, 1.732380
301.329777, -3.304105, 33.773998, 1.761300
301.496468, -3.283482, 33.760530, 1.723200
301.663109, -3.145630, 33.767787, 1.766881
301.829796, -3.152503, 33.761575, 1.754033
301.996481, -3.326337, 33.889865, 1.715192
302.163200, -3.134206, 33.898751, 1.715517
302.330084, -3.314412, 33.912259, 1.710887
302.496463, -3.377413, 33.924459, 1.717066
302.663095, -3.266188, 33.943975, 1.663706
302.829767, -3.197261, 33.907069, 1.655275
302.996477, -3.153735, 33.920794, 1.701781
303.163084, -3.107018, 33.910478, 1.697950
303.329796, -3.097703, 33.908169, 1.666643
303.496478, -3.097822, 33.908193, 1.666616
303.663352, -3.097855, 33.908181, 1.666726
304.063080, -3.643337, 33.986011, 1.727964
304.229966, -3.643222, 33.986020, 1.728457
305.229765, -3.611347, 33.985031, 1.810939
305.396481, -3.587982, 33.967591, 1.791439
305.563491, -3.601315, 33.964263, 1.780322
305.729800, -3.601403, 33.964223, 1.780109
305.896480, -3.601141, 33.964230, 1.780409
306.113346, -3.306384, 34.092954, 1.845999
306.280043, -3.434392, 34.005286, 1.780261
306.446479, -3.417209, 34.006760, 1.766024
306.613142, -3.454200, 33.995451, 1.765113
306.779803, -3.459165, 33.969143, 1.762734
306.946455, -3.446091, 33.969532, 1.715291
307.113160, -3.446136, 33.969504, 1.715052
307.279792, -3.540400, 33.979228, 1.770960
307.446457, -3.504258, 34.110990, 1.713714
307.613244, -3.513371, 34.226577, 1.691955
307.779755, -3.474962, 34.195777, 1.668502
307.946453, -3.627803, 34.163750, 1.739150
308.113166, -3.485843, 34.131099, 1.618126
308.279784, -3.532238, 34.100194, 1.704953
308.446498, -3.551045, 34.319651, 1.664670
308.613186, -3.501538, 34.324275, 1.604042
308.779763, -3.545364, 34.524482, 1.684866
308.946480, -3.588743, 34.536118, 1.633142
309.113250, -3.479472, 34.167255, 1.596597
309.279821, -3.437605, 34.891096, 1.596353
309.446501, -3.367768, 34.760509, 1.567586
309.614921, -3.264857, 34.765513, 1.634353
309.779815, -3.472348, 35.069840, 1.674306


==> data/forest_data/uav47/_uvdar_filteredPose2_20to330.csv <==
# data in uav47/local_origin
# time, x, y, z
-0.003354, 0.765403, 2.357305, 1.126838
0.163285, 0.674507, 2.418820, 1.130878
0.329923, 0.674442, 2.418811, 1.130782
0.496790, 0.632281, 2.390900, 1.127002
0.663208, 0.578730, 2.349999, 1.179605
0.830019, 0.479174, 2.288508, 1.170626
0.996705, 0.384254, 2.147600, 1.156383
1.163333, 0.292752, 2.126839, 1.173543
1.329964, 0.353507, 2.136867, 1.167502
1.496752, 0.164416, 2.050355, 1.137307
1.663823, 0.130322, 2.093599, 1.155255
1.829860, 0.091308, 1.975691, 1.159576
1.996976, -0.006295, 1.979768, 1.143618
2.163392, -0.060428, 1.863972, 1.163572
2.330099, -0.107543, 1.885315, 1.153976
2.496728, -0.120040, 1.886171, 1.137090
2.664716, -0.388891, 1.811333, 1.168936
2.830003, -0.398527, 1.801826, 1.189066
2.996707, -0.481513, 1.713735, 1.212223
3.165627, -0.570884, 1.699004, 1.242033
3.329941, -0.594687, 1.672923, 1.240600
3.496713, -0.692261, 1.566876, 1.229757
3.663278, -0.685018, 1.616506, 1.215006
3.829873, -0.623251, 1.656047, 1.210662
3.996572, -0.675923, 1.468689, 1.178639
4.163391, -0.816816, 1.324548, 1.182456
4.330009, -0.877069, 1.388537, 1.171689
4.497699, -0.935888, 1.307704, 1.128662
4.663253, -0.975786, 1.223274, 1.108957
4.830192, -0.975780, 1.223303, 1.108907
4.996824, -1.076766, 1.079991, 1.101278
5.163351, -0.928962, 1.224647, 1.105305
5.330194, -0.583879, 0.734930, 1.175371
5.496693, -0.745580, 0.828332, 1.110287
5.663227, -0.812005, 0.826594, 1.111097
5.830151, -0.812093, 0.826599, 1.111178
5.996902, -1.044659, 0.843954, 1.153844
6.163225, -0.820566, 0.652631, 1.229453
6.329897, -1.008408, 0.724498, 1.179331
6.496655, -1.035067, 0.648302, 1.174743
6.663355, -1.033666, 0.548791, 1.169357
6.830051, -0.919694, 0.439417, 1.206553
6.996667, -1.361695, 0.717992, 1.168170
7.163357, -1.381302, 0.594522, 1.162299
7.330854, -1.619169, 0.625116, 1.149365
7.496842, -1.628740, 0.601584, 1.150701
7.663176, -1.628732, 0.601580, 1.150652
7.829944, -1.628734, 0.601599, 1.150809
11.363194, -2.566731, -0.342749, 1.546948
11.529989, -2.543636, -0.428455, 1.553689
11.696670, -1.604197, -0.091104, 1.493769
11.863225, -1.121894, -0.052027, 1.471891
12.029928, -1.484210, -0.083392, 1.504365
12.196600, -1.592975, -0.106851, 1.540176
12.363260, -1.596147, -0.087488, 1.562303
12.530041, -1.686391, -0.135278, 1.582587
12.696842, -1.603484, -0.122522, 1.592150
12.863178, -1.674786, -0.161767, 1.588110
13.029919, -1.680369, -0.141540, 1.583581
13.196653, -1.710887, -0.190964, 1.599924
13.363195, -1.680970, -0.168493, 1.629765
13.529970, -1.619840, -0.166969, 1.623041
13.696775, -1.653814, -0.140235, 1.624122
13.863205, -1.757994, -0.138475, 1.621539
14.030144, -1.710873, -0.118950, 1.632334
14.196603, -1.648695, -0.085008, 1.602172
14.363279, -1.717794, -0.066777, 1.624377
14.530051, -1.734541, -0.089884, 1.626013
14.696676, 0.133193, 0.667848, 1.500948
14.863210, -1.624763, -0.041503, 1.627408
15.029996, -1.624520, -0.041897, 1.627475
15.196677, -1.797553, -0.107324, 1.621663
15.363544, -1.823845, -0.116721, 1.586735
15.530310, -1.903960, -0.145445, 1.569193
15.696817, -1.903950, -0.145386, 1.569171
15.863566, -1.972484, -0.061439, 1.557981
16.030048, -2.411170, -0.156360, 1.562052
16.196592, -2.026582, -0.097904, 1.576478
16.363571, -2.103968, -0.121482, 1.585308
16.530215, -1.666466, 0.166307, 1.535912
16.696629, -2.023152, -0.057565, 1.593550
16.863216, -2.119230, -0.121514, 1.606193
17.029979, -2.210474, -0.169457, 1.605405
17.196610, -2.212845, -0.171875, 1.612134
17.363663, -2.280216, -0.226833, 1.608944
17.530151, -1.933792, 0.052718, 1.585947
17.696639, -2.243523, -0.170545, 1.592929
17.863178, -2.391384, -0.307658, 1.592393
18.030290, -2.410725, -0.306895, 1.602832
18.196656, -2.368883, -0.293344, 1.602328
18.363240, -2.422461, -0.338794, 1.629460
18.530109, -2.335581, -0.420205, 1.641809
18.696810, -1.808683, 0.164593, 1.601989
18.863450, -2.180579, -0.289904, 1.664025
19.031166, -2.415357, -0.332299, 1.679736
19.196913, -2.544038, -0.423016, 1.699835
19.363344, -2.588424, -0.459944, 1.709778
19.530138, -2.452002, -0.368036, 1.713885
19.696644, -2.466143, -0.408807, 1.712746
19.863208, -2.493682, -0.697887, 1.748602
20.031051, -2.489947, -0.724382, 1.746216
20.197372, -2.405877, -0.446674, 1.749482
20.363205, -2.489791, -0.547535, 1.766210
20.530139, -2.444518, -0.481851, 1.768382
20.696894, -2.541186, -0.696090, 1.789755
20.863374, -2.487598, -0.734464, 1.784995
21.030228, -2.487608, -0.734444, 1.785076
21.196795, -2.512154, -0.622026, 1.783093
21.363625, -2.008712, -0.075683, 1.696170
21.530308, -2.287470, -0.321283, 1.745243
21.696872, -2.402695, -0.424015, 1.760148
21.863165, -2.415675, -0.462221, 1.739626
22.030025, -2.420239, -0.432133, 1.766087
22.196597, -2.395263, -0.404961, 1.715324
22.363219, -2.625953, -0.498324, 1.753746
22.530011, -2.416374, -0.403038, 1.744554
22.696651, -2.494967, -0.711813, 1.766479
22.863236, -2.454174, -0.543808, 1.764689
23.030047, -2.531297, -0.467578, 1.773816
23.196648, -2.378555, -0.522752, 1.756434
23.363159, -2.381740, -0.764936, 1.736811
23.529911, -2.446525, -0.634053, 1.759327
23.697307, -2.339018, -0.461355, 1.756300
23.863199, -2.373005, -0.506378, 1.801934
24.029866, -2.391470, -0.510089, 1.800685
24.196573, -2.568323, -0.588543, 1.768383
24.363167, -2.354476, -0.513030, 1.777852
24.530036, -2.351474, -0.713456, 1.760003
24.696681, -2.403750, -0.665128, 1.795657
24.863216, -2.447260, -0.738905, 1.817579
25.030010, -2.429869, -0.950998, 1.826300
25.196656, -2.362143, -0.676577, 1.831207
25.363161, -2.313639, -0.637358, 1.833616
25.529991, -1.984646, -0.137952, 1.777839
25.696519, -2.227539, -0.513931, 1.862544
25.863271, -2.350516, -0.660263, 1.897046
26.029912, -2.372631, -0.641835, 1.884813
26.196573, -2.440862, -0.767574, 1.920933
26.363526, -2.400045, -0.741365, 1.936362
26.529929, -2.400087, -0.741341, 1.936419
26.696797, -2.655475, -0.971528, 1.936448
26.863674, -2.411366, -0.712216, 1.947541
27.029938, -2.378343, -0.670921, 1.934266
27.197204, -2.400215, -0.707258, 1.954664
27.363173, -2.436421, -0.806969, 2.004726
27.530003, -2.039084, -0.178335, 1.894435
27.696610, -1.838185, 0.125721, 1.851955
27.863262, -2.163466, -0.447195, 1.977073
28.029918, -2.220082, -0.569352, 1.961004
28.196656, -2.289073, -0.634001, 1.970170
28.363336, -2.314296, -0.699656, 1.971895
28.530288, -2.363908, -0.803581, 2.007783
28.696707, -2.366727, -0.788006, 1.977450
28.863227, -2.397399, -0.784630, 2.017881
29.031795, -2.330392, -0.656510, 1.989176
29.196701, -2.335817, -0.641077, 1.933982
29.363345, -2.313250, -0.581863, 1.950789
29.529969, -2.195300, -0.635916, 1.939527
29.696595, -2.238599, -0.751875, 1.937879
29.863207, -2.513856, -0.836089, 1.920971
30.029977, -2.402067, -0.840277, 1.922850
30.196692, -2.295001, -0.672545, 1.894203
30.363248, -2.283302, -0.576363, 1.900191
30.529941, -2.314188, -0.663960, 1.908633
30.696709, -2.262664, -0.555068, 1.907099
30.863229, -2.296573, -0.642090, 1.937831
31.030032, -2.301189, -0.680366, 1.928853
31.196579, -2.421526, -0.790290, 1.937032
31.363281, -2.322237, -1.296467, 1.980604
31.530030, -2.448964, -0.985819, 1.968852
31.696636, -2.250747, -0.824955, 1.956081
31.863241, -2.195093, -0.721927, 1.959437
32.029930, -2.339479, -0.836813, 1.951573
32.196608, -2.336141, -0.793246, 1.964566
32.363189, -2.256882, -0.934374, 2.027903
32.529834, -2.017855, -0.459623, 1.980844
32.696639, -2.058192, -0.516340, 1.967672
32.863481, -2.133300, -0.628503, 1.986363
33.030042, -2.047496, -0.439974, 1.963379
33.196553, -2.022073, -0.451506, 1.975571
33.363245, -2.101856, -0.592262, 2.012300
33.529916, -2.145968, -0.582590, 1.994456
33.696608, -2.182643, -0.594528, 2.018360
33.863257, -2.132138, -0.773822, 1.998633
34.029940, -2.393668, -0.751841, 2.064835
34.196594, -2.354514, -0.849793, 2.066414
34.363453, -1.965576, -0.075384, 1.999883
34.529916, -2.117347, -0.341917, 2.040508
34.696586, -2.117445, -0.341919, 2.040253
34.863242, -2.196577, -0.491932, 2.041806
35.029874, -2.114211, -0.358755, 2.015399
35.196595, -2.173804, -0.468921, 2.000072
35.363254, -2.195683, -0.562736, 1.986644
35.529968, -2.252380, -0.676515, 1.979399
35.696604, -2.414309, -0.778537, 1.991181
35.863230, -2.265101, -0.697141, 1.997950
36.029868, -2.206673, -0.669470, 1.969054
36.196589, -2.198738, -0.619468, 1.978800
36.363158, -2.126802, -0.421579, 1.944556
36.529954, -2.157236, -0.495058, 1.940972
36.696600, -2.319040, -0.635123, 1.974438
36.863450, -2.111662, -0.674775, 1.980332
37.029958, -2.390038, -0.786162, 2.008349
37.196676, -2.254022, -0.667065, 1.988604
37.363235, -2.161552, -0.545910, 1.979973
37.529830, -2.145220, -0.558613, 1.985709
37.696579, -2.132575, -0.556565, 1.976610
37.863163, -2.092316, -0.442532, 1.977725
38.029903, -2.092916, -0.488338, 1.989612
38.196553, -2.284914, -0.684788, 2.011229
38.363232, -2.156962, -0.854798, 2.023767
38.530469, -2.079130, -0.886042, 2.022255
38.696677, -2.134151, -0.518273, 1.999545
38.863255, -2.192243, -0.620152, 2.039306
39.029943, -2.231490, -0.734863, 2.072668
39.196718, -2.167306, -0.539625, 2.032682
39.363273, -2.117108, -0.702454, 2.019457
39.529956, -2.177157, -0.576268, 2.034790
39.696806, -2.153007, -0.537799, 2.006760
39.863239, -2.149151, -0.520980, 2.006698
40.029911, -2.133621, -0.460755, 1.988338
40.196788, -2.275634, -0.559196, 2.018456
40.363224, -2.141646, -0.518426, 1.993550
40.530740, -2.175404, -0.636730, 2.013250
40.696587, -2.063606, -0.652249, 2.005240
40.863201, -1.986227, -0.699987, 1.987238
41.031431, -1.842419, -0.577427, 1.950811
41.196565, -1.818960, -0.587643, 1.946684
41.363230, -1.490312, 0.021678, 1.857819
41.529860, -1.442241, -0.229065, 1.895327
41.696620, -1.554353, -0.365975, 1.912921
41.863248, -1.294784, 0.263367, 1.834298
42.029893, -1.181307, 0.480229, 1.815676
42.196597, -1.239708, 0.506916, 1.839622
42.363658, -1.217233, 0.148547, 1.858751
42.530130, -1.183970, 0.392559, 1.839482
42.696593, -1.208086, -0.120166, 1.904073
42.863234, -1.105320, -0.586561, 1.955559
43.029879, -1.302615, -0.693668, 1.956788
43.196621, -1.400270, -0.660669, 1.952607
43.363394, -1.095862, -0.030292, 1.867129
43.529864, -1.041017, -0.431316, 1.929346
43.697053, -1.041040, -0.431314, 1.929239
43.863628, -1.166175, -0.639958, 1.971376
44.029890, -1.134438, -0.709847, 1.972733
44.196650, -1.154196, -0.704815, 1.983343
44.363391, -0.935890, -0.756534, 1.982771
44.529885, -0.807749, -0.784975, 1.969030
44.696605, -0.911263, -0.748274, 1.989949
44.863167, -0.860597, -0.732579, 1.991902
45.029854, -0.747409, -0.926034, 1.953490
45.196590, -0.765925, -1.037561, 1.977033
45.363252, -0.633669, -1.046684, 1.986889
45.529873, -0.543073, -1.055386, 1.985652
45.696588, -0.503884, -1.058731, 1.990375
45.863285, -0.628389, -0.923665, 1.970332
46.029874, -0.519946, -0.928013, 1.988865
46.196577, -0.451660, -0.934542, 1.987452
46.363347, -0.407886, -0.938695, 2.011152
46.529881, -0.526903, -0.875797, 2.028413
46.696600, -0.643008, -0.837568, 2.002877
46.863195, -0.265073, -0.773166, 1.971832
47.029926, -0.282129, -0.750640, 1.961851
47.196591, -0.282385, -0.750604, 1.961676
47.363154, -0.194581, -0.724296, 1.953454
47.529982, -0.246734, 0.164851, 1.872131
47.696635, -0.186376, -0.079287, 1.880086
47.863201, -0.190400, -0.382345, 1.942953
48.029900, -0.156647, -0.481144, 1.956305
48.196594, -0.174022, -0.536383, 1.972724
48.363285, -0.090339, -0.642193, 1.943207
48.529906, -0.085379, -0.626768, 1.949617
48.696603, -0.075858, -0.620232, 1.935683
48.863365, -0.047553, -0.608991, 1.927715
49.030001, -0.022871, -0.693684, 1.920181
49.196816, -0.111420, -0.685214, 1.924548
49.363203, 0.018361, -0.811829, 1.938800
49.529883, 0.029161, -0.742595, 1.924181
49.696601, 0.018371, -0.673416, 1.894631
49.863240, 0.053032, -0.693631, 1.884590
50.029898, 0.070086, -0.582875, 1.833683
50.196583, 0.094717, -0.545095, 1.845108
50.363333, 0.108632, -0.686605, 1.839939
50.529925, 0.174764, -0.758293, 1.819844
50.696742, 0.164300, -0.777322, 1.826494
50.863440, 0.168234, -0.580845, 1.812217
51.029911, 0.202676, -0.478877, 1.820045
51.196663, 0.203077, -0.478775, 1.821816
51.363245, 0.308286, -0.441311, 1.849350
51.529871, 0.204226, -0.385885, 1.807210
51.696612, 0.299800, -0.357797, 1.786575
51.863256, 0.307028, -0.341522, 1.772004
52.029895, 0.352027, -0.328869, 1.790273
52.196579, 0.333141, -0.329792, 1.755946
52.363332, 0.356233, -0.326303, 1.762630
52.529856, 0.361872, -0.170066, 1.760198
52.696605, 0.278054, -0.168315, 1.762792
52.863253, 0.365353, -0.027750, 1.751475
53.029917, 0.392457, -0.050593, 1.749541
53.196683, 0.423179, -0.114757, 1.788915
53.363259, 0.446437, -0.102286, 1.764790
53.529885, 0.453823, 0.004006, 1.785832
53.696801, 0.466417, -0.071088, 1.799796
53.863309, 0.491400, 0.024646, 1.786764
54.029927, 0.484994, 0.078978, 1.830752
54.196690, 0.478941, 0.084773, 1.784113
54.363556, 0.491715, 0.096964, 1.803063
54.529900, 0.536719, 0.123679, 1.796166
54.696719, 0.564636, 0.159034, 1.773285
54.863210, 0.510995, 0.503439, 1.772230
55.029942, 0.551740, 0.447477, 1.764647
55.196597, 0.521138, 0.471886, 1.770882
55.363260, 0.535278, 0.447943, 1.784012
55.530398, 0.527584, 0.443320, 1.796637
55.696644, 0.587001, 0.389231, 1.793409
55.863216, 0.557769, 0.395406, 1.821172
56.029903, 0.668406, 0.497528, 1.875867
56.196680, 0.607072, 0.412118, 1.831407
56.363205, 0.631684, 0.526500, 1.833096
56.529908, 0.715621, 0.597589, 1.826454
56.697079, 0.671827, 0.646942, 1.834223
56.863244, 0.686465, 0.700485, 1.800246
57.029964, 0.685758, 0.610447, 1.786067
57.196922, 0.759770, 0.496634, 1.719681
57.363210, 0.652584, 0.621725, 1.789513
57.529878, 0.686555, 0.667324, 1.774884
57.696701, 0.701854, 0.707788, 1.772347
57.863442, 0.745508, 0.748391, 1.758143
58.029938, 0.734607, 0.971355, 1.746325
58.196648, 0.734604, 0.971356, 1.746176
58.363283, 0.647093, 1.022555, 1.748191
58.529936, 0.832082, 1.126742, 1.728223
58.696653, 0.859799, 0.912687, 1.643230
58.863450, 0.874363, 0.954523, 1.647124
59.029930, 0.860467, 1.033119, 1.637015
59.196543, 0.805804, 1.101999, 1.700075
59.363291, 0.867734, 1.079014, 1.640065
59.530041, 0.773497, 1.165586, 1.694552
59.696605, 0.828920, 1.042283, 1.653148
59.863251, 0.810663, 1.131830, 1.637241
60.031196, 0.875118, 1.066708, 1.645747
60.196601, 0.797391, 1.176731, 1.683728
60.363300, 0.757986, 1.305858, 1.691218
60.529943, 0.795632, 1.225849, 1.716835
60.696551, 0.841741, 1.229677, 1.643930
60.863226, 0.895613, 1.204641, 1.664673
61.029866, 0.888888, 1.344662, 1.662525
61.196806, 0.884746, 1.340467, 1.704348
61.363261, 1.063205, 1.395882, 1.716055
61.529950, 0.920474, 1.448769, 1.744465
61.697428, 1.024506, 1.491857, 1.719866
61.863703, 1.012341, 1.452042, 1.694237
62.029913, 0.992429, 1.481127, 1.710648
62.196577, 0.948308, 1.553503, 1.701714
62.363354, 0.879590, 1.678247, 1.693961
62.529901, 0.860673, 1.673634, 1.713658
62.696634, 0.846517, 1.757893, 1.649775
62.863218, 0.841975, 1.774679, 1.661995
63.029913, 0.764658, 1.874800, 1.717307
63.196598, 0.773206, 1.906627, 1.660677
63.363229, 0.710483, 2.012070, 1.642281
63.529969, 0.641677, 2.049055, 1.693846
63.696578, 0.643622, 2.059125, 1.661684
63.863254, 0.631798, 2.113158, 1.633146
64.029913, 0.565523, 2.265652, 1.690531
64.197841, 0.618955, 2.144834, 1.665295
64.363196, 0.627730, 2.125518, 1.652459
64.529926, 0.574272, 2.241106, 1.685455
64.696584, 0.605756, 2.174156, 1.654125
64.863275, 0.540714, 2.183579, 1.688205
65.029949, 0.541348, 2.196280, 1.685383
65.196584, 0.531824, 2.188086, 1.669060
65.363210, 0.523219, 2.111700, 1.707905
65.529984, 0.523270, 2.111706, 1.708035
65.696593, 0.470014, 2.219806, 1.677394
65.863203, 0.443736, 2.245939, 1.644160
66.029900, 0.366617, 2.277133, 1.683506
66.196893, 0.300289, 2.190283, 1.653224
66.363264, 0.397753, 2.101635, 1.635966
66.530478, 0.312533, 2.052635, 1.677603
66.696565, 0.373591, 1.870310, 1.642035
66.863315, 0.343412, 1.823129, 1.663054
67.030451, 0.313763, 1.779396, 1.678657
67.196587, 0.381050, 1.788409, 1.682558
67.363214, 0.403756, 1.656466, 1.735859
67.529893, 0.210511, 1.779195, 1.778045
67.696613, 0.219182, 1.720218, 1.710587
67.863283, 0.236651, 1.676665, 1.713472
68.029873, 0.195016, 1.596705, 1.783907
68.196569, 0.331920, 1.600354, 1.731361
68.363217, 0.190521, 1.539683, 1.796047
68.529933, 0.145457, 1.532110, 1.776192
68.697428, 0.136407, 1.420755, 1.734247
68.863234, 0.103835, 1.409557, 1.719901
69.029917, 0.033730, 1.377244, 1.760433
69.196571, 0.068201, 1.327475, 1.696127
69.363292, 0.029244, 1.206919, 1.700910
69.529947, -0.079897, 1.183308, 1.747047
69.696971, -0.037550, 1.217357, 1.677600
69.863233, -0.082899, 1.094527, 1.703556
70.029958, -0.109881, 1.043836, 1.749777
70.196709, -0.070352, 0.991426, 1.706602
70.363397, -0.144195, 0.910427, 1.749387
70.530093, -0.172947, 0.837085, 1.775976
70.696596, -0.129290, 0.839276, 1.721093
70.863215, -0.045531, 0.620315, 1.699279
71.029860, -0.044058, 0.508448, 1.805637
71.196589, -0.090445, 0.511208, 1.767870
71.363199, -0.100305, 0.505353, 1.768933
71.529856, -0.101506, 0.447992, 1.758107
71.696610, -0.060420, 0.400433, 1.733330
71.863266, -0.084576, 0.329465, 1.775391
72.029872, -0.055451, 0.305112, 1.746715
72.196593, -0.031170, 0.220121, 1.739970
72.363212, -0.033696, 0.092773, 1.758631
72.529926, -0.041424, 0.101936, 1.748764
72.696876, -0.057235, 0.019000, 1.780664
72.863178, -0.124175, -0.058573, 1.866456
73.029921, -0.114993, -0.105100, 1.868759
73.196587, -0.099835, -0.074374, 1.828550
73.363193, -0.102084, -0.133051, 1.802582
73.529923, -0.205240, -0.128334, 1.888151
73.696792, -0.097323, -0.186650, 1.848249
73.863297, -0.151973, -0.276412, 1.865196
74.029939, -0.123568, -0.269012, 1.906375
74.196642, -0.123411, -0.430201, 1.840021
74.363203, -0.152674, -0.598673, 1.874584
74.529987, -0.285389, -0.653381, 1.925275
74.696601, -0.158493, -0.664077, 1.936532
74.863290, -0.242580, -0.805257, 1.951574
75.030666, -0.184933, -0.816263, 1.886323
75.196585, -0.136898, -0.797981, 1.947317
75.363229, -0.241642, -0.825396, 1.974595
75.529914, -0.381167, -0.814469, 1.956649
75.696562, -0.292896, -0.929816, 1.939317
75.863222, -0.266135, -1.033405, 1.949483
76.029925, -0.238076, -0.869581, 1.938405
76.196616, -0.187089, -0.806444, 1.980749
76.363276, -0.318348, -0.983090, 2.055793
76.529895, -0.255310, -1.086709, 2.120274
76.696620, -0.259778, -1.074086, 1.982381
76.863198, -0.267711, -0.954870, 2.028365
77.029884, -0.149367, -0.783139, 2.008535
77.196596, -0.298861, -0.899781, 2.076468
77.363215, -0.041597, -0.979944, 1.973616
77.529869, 0.074961, -1.130913, 1.957077
77.696584, -0.041529, -1.285127, 1.920411
77.863209, -0.097962, -1.370634, 1.912660
78.029905, -0.180732, -1.477204, 1.948715
78.196875, -0.197157, -1.416559, 1.943961
78.363233, -0.177108, -1.272381, 1.883013
78.529926, -0.279992, -1.387943, 2.000353
78.696589, -0.293352, -1.450206, 2.010037
78.863257, -0.302526, -1.470814, 2.033280
79.029925, -0.284501, -1.463478, 2.037430
79.197706, -0.286771, -1.507685, 2.053702
79.363226, -0.295145, -1.567919, 2.056098
79.530198, -0.319972, -1.472212, 2.039411
79.696583, -0.442018, -1.448970, 2.066168
79.863230, -0.236429, -1.545183, 2.030293
80.029913, -0.358128, -1.528108, 2.055751
80.196624, -0.332940, -1.571487, 2.041049
80.363192, -0.361476, -1.613918, 2.057385
80.529964, -0.307313, -1.681144, 2.069817
80.696623, -0.370259, -1.625257, 2.059036
80.863256, -0.174561, -1.705472, 2.063236
81.029918, -0.202456, -1.616975, 2.094167
81.196589, -0.216646, -1.734898, 2.092598
81.363224, -0.048348, -1.517888, 2.059987
81.529945, -0.026252, -1.507156, 2.051570
81.696590, -0.155287, -1.338486, 2.086608
81.863660, -0.125024, -1.255383, 2.110759
82.029836, -0.144584, -1.235803, 2.100470
82.196588, -0.092065, -1.297610, 2.087710
82.363245, -0.000071, -1.316099, 2.100077
82.529886, 0.028091, -1.404752, 2.100122
82.696666, 0.008808, -1.420370, 2.093166
82.863211, 0.039479, -1.295814, 2.140437
83.029994, 0.034022, -1.061265, 2.086294
83.196688, 0.110416, -1.080157, 2.013103
83.363202, 0.032605, -1.156233, 2.098125
83.529939, 0.102495, -1.182904, 2.136509
83.697052, 0.051183, -1.244120, 2.113248
83.863868, 0.099637, -1.231735, 2.075372
84.029920, 0.094715, -1.270635, 2.049540
84.196588, 0.052377, -1.104365, 2.084757
84.363210, 0.080729, -1.107358, 1.999730
84.530791, 0.276761, -1.067159, 1.975623
84.696642, 0.070477, -1.095276, 1.983473
84.863237, 0.006195, -1.070245, 2.007205
85.030375, 0.196879, -1.015666, 1.979721
85.196596, 0.196494, -1.014850, 1.987488
85.363192, -0.027251, -0.896601, 1.989465
85.529927, 0.102820, -1.071296, 1.910296
85.696719, 0.058348, -1.139020, 2.039169
85.863248, 0.028275, -0.940436, 2.011875
86.029923, -0.054153, -0.845461, 2.017535
86.196573, -0.016706, -0.672222, 2.052641
86.363240, 0.185622, -0.609003, 1.982169
86.529890, 0.063120, -0.612818, 2.031691
86.696562, -0.005651, -0.649037, 2.025252
86.863221, -0.007153, -0.524878, 2.000247
87.029855, -0.036615, -0.413628, 1.997976
87.196580, -0.112887, -0.409612, 2.030991
87.363217, -0.082726, -0.238351, 2.014289
87.530021, -0.028823, -0.336242, 2.017083
87.696690, 0.045975, -0.313979, 2.027623
87.863249, 0.151844, -0.361844, 1.965202
88.029910, 0.184337, -0.353226, 1.991710
88.196584, -0.051372, -0.406296, 2.006417
88.363279, -0.109757, -0.442533, 2.038741
88.530046, -0.193499, -0.593225, 2.090341
88.696675, -0.029811, -0.546990, 2.048971
88.863224, 0.003705, -0.502205, 2.149867
89.029992, 0.051486, -0.462784, 2.122704
89.196601, 0.106259, -0.438568, 2.176251
89.363182, 0.424950, -0.404554, 2.176419
89.529913, 0.534973, -0.480458, 2.123929
89.696575, 0.535607, -0.480373, 2.125735
89.863181, 0.744361, -0.406570, 2.072646
90.029930, 0.620870, -0.418279, 2.047350
90.196763, 0.424574, -0.578656, 2.056207
90.363308, 0.571745, -0.482712, 2.048438
90.529885, 0.439171, -0.389713, 2.030787
90.696596, 0.439424, -0.389663, 2.030716
90.863271, 0.473769, -0.259086, 2.119723
91.029885, 0.278343, 0.902279, 2.036170
91.196531, 0.338195, 0.774735, 2.050254
91.363217, 0.229680, 0.954984, 2.046384
91.529899, 0.263214, 0.982810, 2.044067
91.696553, 0.243363, 0.859196, 2.056534
91.863188, 0.530695, 0.887520, 2.004811
92.029929, 0.504619, 0.880486, 2.025084
92.196678, 0.440893, 0.836270, 1.994343
92.363297, 0.411007, 0.978018, 2.006786
92.530023, 0.517035, 0.963921, 1.961700
92.696867, 0.402399, 0.908673, 2.038892
92.863195, 0.598492, 0.960672, 2.008601
93.029954, 0.465125, 0.927424, 2.006199
93.196597, 0.627835, 0.828800, 1.998173
93.363236, 0.643915, 0.852243, 2.047623
93.529904, 0.687969, 0.939541, 2.013397
93.696595, 0.519656, 1.125198, 2.007308
93.863201, 0.722101, 1.071381, 1.943741
94.029914, 0.781792, 1.054726, 1.904480
94.196618, 0.783736, 1.183325, 1.869641
94.363185, 0.841258, 1.153883, 1.924451
94.529897, 0.759369, 1.058980, 1.963613
94.696619, 1.013506, 1.099912, 1.934134
94.863217, 1.071304, 1.080734, 1.920050
95.029855, 1.115314, 1.110310, 1.965006
95.196898, 1.129912, 1.121785, 1.981635
95.363224, 1.167346, 1.146053, 1.964167
95.529920, 1.332226, 1.097175, 1.937549
95.696615, 1.263271, 1.108464, 1.905141
95.863259, 1.267388, 1.122235, 1.906195
96.029941, 1.384150, 1.398146, 1.898090
96.196868, 1.383848, 1.398148, 1.898368
96.363480, 1.383845, 1.398141, 1.898440
97.179915, 1.906384, 1.601266, 1.858946
97.346549, 1.942484, 1.620433, 1.864270
97.513958, 1.942469, 1.620434, 1.864224
97.679960, 1.937491, 1.534943, 1.880739
97.846749, 1.813989, 1.472796, 1.900609
98.013277, 1.646250, 2.263783, 1.878160
98.179889, 1.727325, 2.168836, 1.891963
98.346533, 1.787961, 2.103242, 1.868142
98.513275, 1.787927, 2.103231, 1.868145
98.679921, 1.926636, 2.036827, 1.888036
98.846572, 2.001074, 2.077388, 1.883139
99.013566, 1.996784, 2.076558, 1.888601
99.179978, 1.869385, 1.857180, 1.866534
99.346571, 1.775771, 1.982716, 1.840084
99.513363, 1.837389, 2.022913, 1.850241
99.679873, 1.842136, 1.888500, 1.872082
99.846627, 1.873530, 1.902304, 1.861268
100.013216, 1.763410, 1.764348, 1.860800
100.179845, 1.775231, 1.938522, 1.882241
100.346562, 1.807774, 1.951443, 1.872997
100.513240, 1.797960, 1.950523, 1.892650
100.680028, 1.808622, 1.956679, 1.890738
100.846577, 1.874984, 1.993289, 1.892023
101.013299, 1.767080, 1.872120, 1.855376
101.179910, 1.732239, 1.948428, 1.893015
101.346592, 1.861461, 2.043429, 1.903552
101.513322, 1.864197, 1.874236, 1.878001
101.679913, 1.974589, 1.883561, 1.885937
101.846639, 1.933109, 1.819444, 1.881606
102.013237, 1.923991, 1.768999, 1.890187
102.179904, 1.878371, 1.849709, 1.949141
102.346694, 1.937151, 1.796257, 1.912410
102.513347, 2.015171, 1.850650, 1.931157
102.680144, 1.919881, 1.818458, 1.920160
102.846524, 1.858676, 1.766007, 1.915437
103.013287, 1.733650, 1.910597, 1.938760
103.179916, 1.800950, 1.848967, 1.936497
103.346544, 1.627245, 1.776082, 1.903731
103.513326, 1.691377, 1.805381, 1.922234
103.679964, 1.723777, 1.818775, 1.923454
103.846579, 1.736609, 1.830084, 1.897455
104.013617, 1.729982, 1.828761, 1.885212
104.179910, 1.539084, 1.922804, 1.890800
104.346581, 1.545245, 1.738121, 1.858352
104.513261, 1.610431, 1.581015, 1.832978
104.679896, 1.635660, 1.613616, 1.868621
104.846603, 1.557228, 1.831703, 1.776112
105.013323, 1.618860, 1.871705, 1.808409
105.179870, 1.493623, 1.986896, 1.819141
105.346702, 1.582670, 1.983849, 1.843091
105.513295, 1.491179, 1.912485, 1.833776
105.679999, 1.525714, 2.120629, 1.819430
105.846584, 1.570571, 2.141771, 1.842566
106.013445, 1.634665, 2.171168, 1.836918
106.180125, 1.717092, 2.209507, 1.869719
106.346584, 1.724697, 2.212318, 1.869700
106.513251, 1.587337, 2.008075, 1.846618
106.679940, 1.627262, 1.972544, 1.821436
106.846602, 1.625284, 1.974372, 1.835965
107.013411, 1.574929, 1.963781, 1.860424
107.179922, 1.376774, 1.882985, 1.843324
107.346522, 1.467119, 1.946858, 1.839688
107.513256, 1.425159, 1.940107, 1.845204
107.679945, 1.431427, 1.943778, 1.849067
107.846561, 1.446017, 1.949943, 1.824081
108.013724, 1.430070, 1.947635, 1.832168
108.179890, 1.554307, 1.851083, 1.805507
108.346585, 1.450536, 1.853075, 1.828363
108.513233, 1.450499, 1.853044, 1.828206
108.679898, 1.440254, 1.858759, 1.852509
108.846563, 1.190044, 2.107366, 1.833621
109.013420, 1.198434, 2.053611, 1.825890
109.179928, 1.234335, 1.922679, 1.823053
109.346587, 1.210264, 2.155644, 1.853114
109.513232, 1.289315, 2.201784, 1.864188
109.679881, 1.330886, 2.117618, 1.884937
109.846554, 1.381106, 2.137802, 1.900077
110.013490, 1.213401, 2.136652, 1.886287
110.179929, 1.371626, 2.215161, 1.874482
110.346584, 1.382286, 2.221874, 1.898904
110.513272, 1.269299, 2.028271, 1.873355
110.679876, 1.608212, 1.910433, 1.837944
110.846796, 0.643022, 4.562020, 1.762474
111.013273, 0.642961, 4.561996, 1.762311
111.179909, 0.818503, 4.626649, 1.776518
111.346581, 0.759798, 4.457582, 1.796912
111.513241, 0.731690, 4.351417, 1.768896
111.680061, 0.791346, 4.371237, 1.779444
111.846542, 0.803677, 4.246518, 1.778578
112.013604, 0.803808, 4.246525, 1.778641
112.179915, 0.568370, 4.383371, 1.766878
112.346664, 0.622505, 4.047446, 1.790595
112.513576, 0.760815, 3.760327, 1.757807
112.680010, 0.866542, 3.492555, 1.761336
112.846757, 0.598740, 5.007263, 1.688434
113.013631, 0.598718, 5.007289, 1.688416
113.179915, 0.454200, 5.866191, 1.646345
113.346533, 0.329783, 6.020321, 1.628191
113.513585, 0.278180, 6.008845, 1.640150
113.679913, 0.498371, 6.049071, 1.623470
113.846564, 0.374680, 6.024824, 1.615250
114.013945, 0.366752, 6.021995, 1.620490
114.179934, 0.428745, 6.789083, 1.590613
114.346523, 0.527290, 6.634068, 1.606748
114.513830, 0.533065, 6.800557, 1.594603
114.679938, 0.539528, 7.014982, 1.583125
114.846522, 0.561991, 7.120490, 1.587563
115.014473, 0.583264, 7.181017, 1.572956
115.180124, 0.562122, 7.412371, 1.600438
115.346591, 0.665806, 7.034741, 1.603004
115.513304, 0.788623, 6.874610, 1.614110
115.679899, 0.761210, 6.866652, 1.629889
115.846599, 0.787335, 6.874017, 1.627276
116.013275, 0.833002, 6.888692, 1.628395
116.179898, 0.877562, 6.905178, 1.642072
116.346579, 0.877516, 6.905196, 1.642506
117.080605, 1.520347, 7.239014, 1.605570
117.246792, 1.616481, 7.291768, 1.589475
117.414183, 1.903045, 6.595646, 1.583348
117.580027, 2.272902, 6.004504, 1.601575
117.746561, 2.665939, 5.418467, 1.640153
117.913228, 2.637087, 5.408543, 1.648536
118.080503, 1.441397, 8.001893, 1.518415
118.246837, 1.570972, 7.673336, 1.564603
118.413532, 1.803865, 7.612489, 1.547049
118.580151, 1.850831, 7.632158, 1.582429
118.746871, 1.944615, 7.565172, 1.565976
118.913912, 1.835637, 7.820974, 1.580314
119.079953, 1.651789, 8.270487, 1.559098
119.246563, 1.756728, 7.996817, 1.571742
119.413258, 1.871728, 8.016481, 1.569024
119.580566, 1.815238, 8.212769, 1.559542
119.746599, 1.901555, 8.156731, 1.578683
119.913537, 1.936205, 8.292572, 1.549519
120.080276, 2.015281, 8.315403, 1.561130
120.246775, 1.999880, 8.526039, 1.519926
120.413707, 1.999895, 8.526049, 1.519982
120.580459, 2.011008, 8.701110, 1.505885
120.746563, 2.337901, 8.638087, 1.483810
120.913373, 2.593411, 8.444384, 1.474085
121.080419, 2.096076, 9.197468, 1.447589
121.246725, 2.174979, 9.266919, 1.443125
121.413376, 2.276189, 9.357179, 1.453945
121.580056, 2.231745, 9.321365, 1.444484
121.746756, 2.186528, 9.388719, 1.468969
121.913381, 2.152081, 9.501061, 1.480753
122.079926, 2.196936, 9.560652, 1.459065
122.246766, 2.209958, 9.569777, 1.473355
122.413504, 2.222693, 9.692486, 1.472187
122.579931, 2.328009, 9.732309, 1.467720
122.746683, 2.195065, 9.745806, 1.494424
122.913295, 2.202383, 10.009248, 1.462215
123.079866, 2.076046, 10.278659, 1.468367
123.246534, 2.083876, 10.301360, 1.456185
123.413664, 2.077003, 10.340942, 1.463859
123.579975, 2.119113, 10.383094, 1.438957
123.747288, 2.059316, 10.486519, 1.374214
123.913354, 2.151330, 10.133462, 1.417455
124.080027, 2.160077, 10.553168, 1.393264
124.246527, 2.208402, 10.578506, 1.381974
124.413594, 1.963575, 10.695538, 1.393819
124.579904, 1.924376, 10.819347, 1.376776
124.746592, 1.922818, 10.950141, 1.352908
124.914712, 2.010731, 10.706820, 1.334881
125.079910, 2.153309, 10.878316, 1.336490
125.246539, 1.869928, 11.097217, 1.301688
125.413265, 1.845130, 11.121230, 1.333628
125.579998, 1.685596, 11.359477, 1.287440
125.746581, 1.769323, 11.338514, 1.219111
125.913275, 1.846062, 11.069836, 1.279936
126.080042, 1.754302, 11.440579, 1.309248
126.246680, 2.016966, 11.415452, 1.332015
126.413271, 1.757836, 11.492328, 1.330782
126.579892, 1.665778, 11.678738, 1.351630
126.746509, 1.664934, 11.769866, 1.370829
126.913252, 1.751865, 11.865316, 1.372663
127.079901, 1.780043, 11.643137, 1.391490
127.246651, 1.590114, 12.034795, 1.429394
127.413366, 1.547532, 12.142504, 1.404771
127.580039, 1.520672, 12.227910, 1.394523
127.746629, 1.497848, 12.330775, 1.381381
127.913421, 1.558821, 12.299111, 1.361005
128.079922, 1.532157, 12.375929, 1.337194
128.246581, 1.127121, 12.835551, 1.342476
128.413418, 1.387088, 12.591046, 1.312716
128.580417, 1.527917, 12.650220, 1.274838
128.746620, 1.474170, 12.572367, 1.272160
128.913633, 1.491959, 12.614848, 1.270650
129.079906, 1.512438, 12.674553, 1.239992
129.246619, 1.526595, 12.730063, 1.240895
129.413413, 1.514920, 12.774081, 1.234909
129.579937, 1.461884, 12.708582, 1.216619
129.746607, 1.530068, 12.790477, 1.230251
129.913813, 1.524296, 12.818565, 1.238241
130.080675, 1.517238, 12.842072, 1.250963
130.246581, 1.521992, 12.879405, 1.258864
130.413289, 1.123071, 13.289241, 1.278955
130.579906, 1.495980, 13.081907, 1.279839
130.746575, 1.475220, 12.927779, 1.274175
130.913272, 1.466320, 12.926101, 1.271538
131.079933, 1.461426, 12.939478, 1.277449
131.246543, 1.457779, 12.976687, 1.263529
131.413251, 1.547097, 12.887297, 1.262152
131.580125, 1.494975, 12.964125, 1.250838
131.746608, 1.511888, 12.941820, 1.258901
131.913201, 1.456980, 12.990590, 1.240474
132.079952, 1.477534, 13.003752, 1.237744
132.246677, 1.416529, 13.063747, 1.234835
132.413275, 1.416524, 13.063739, 1.234809
132.580103, 1.269045, 13.241466, 1.244527
132.746584, 1.380221, 13.138373, 1.212328
132.913283, 1.382419, 13.146634, 1.213180
133.079907, 1.259412, 13.332632, 1.235677
133.246713, 1.386539, 13.391542, 1.222901
133.413492, 0.977357, 13.723531, 1.279202
133.580182, 1.236214, 13.372433, 1.248660
133.746649, 1.272908, 13.306658, 1.227494
133.913674, 1.237342, 13.344193, 1.233701
134.079974, 1.237345, 13.344181, 1.233727
134.246656, 1.260700, 13.285251, 1.246267
134.413537, 1.184101, 13.353031, 1.253232
134.579937, 1.196969, 13.287635, 1.246979
134.746537, 1.177101, 13.266123, 1.250928
134.913831, 1.247565, 12.936572, 1.244770
135.079916, 0.838977, 13.715109, 1.281666
135.246536, 1.206617, 13.148902, 1.256648
135.413407, 1.227630, 13.080305, 1.244294
135.580011, 1.236036, 13.068679, 1.253753
135.746580, 1.208042, 13.107690, 1.259991
135.914117, 1.224186, 13.106335, 1.273932
136.079890, 1.177710, 13.103322, 1.268921
136.246579, 1.159239, 13.151554, 1.279798
136.413543, 1.167441, 13.147033, 1.302122
136.579951, 1.185354, 13.111155, 1.313844
136.746549, 1.036411, 13.349808, 1.313278
136.913550, 1.145990, 13.192041, 1.316988
137.079898, 1.076370, 13.342545, 1.307396
137.246587, 1.051798, 13.384881, 1.296389
137.413221, 0.989118, 13.492324, 1.301286
137.580205, 0.979025, 13.186257, 1.275042
137.746621, 0.985402, 13.406697, 1.246410
137.913386, 0.984428, 13.416042, 1.270071
138.079889, 0.931363, 13.559687, 1.274631
138.246621, 0.995405, 13.519637, 1.285653
138.413661, 0.881020, 13.471702, 1.284389
138.580165, 1.049101, 13.234838, 1.306822
138.746986, 1.276142, 13.462209, 1.289826
138.913877, 1.105978, 13.613493, 1.322622
139.079915, 1.122629, 13.733153, 1.342802
139.246570, 1.249297, 13.723068, 1.367520
139.413660, 1.156606, 13.673737, 1.371881
139.579923, 1.520569, 13.399156, 1.336397
139.746706, 1.934042, 12.826443, 1.322404
139.913579, 1.907186, 12.809703, 1.313167
140.079940, 1.961052, 12.845448, 1.276552
140.246612, 2.005145, 12.876609, 1.263129
140.413554, 2.004998, 12.876498, 1.263128
141.029900, 2.668034, 13.585403, 1.297741
141.196560, 2.668213, 13.585561, 1.297651
141.363203, 2.739383, 13.662211, 1.301079
141.529871, 2.787236, 13.692261, 1.314586
141.696739, 2.785673, 13.683002, 1.299592
141.863188, 2.769909, 13.655578, 1.278326
142.029874, 2.768297, 13.643777, 1.273242
142.196575, 2.696233, 13.588207, 1.280109
142.363230, 2.643672, 13.540835, 1.281109
142.529891, 2.623023, 13.507615, 1.302264
142.696563, 2.623064, 13.507580, 1.302380
142.863219, 2.599577, 13.472716, 1.275014
143.029885, 2.601144, 13.461680, 1.274346
143.196589, 2.576639, 13.433952, 1.292401
143.363184, 2.576640, 13.433952, 1.292359
143.529861, 2.576689, 13.433978, 1.292493
146.083266, 2.536222, 13.394287, 1.133850
146.246673, 2.477632, 13.363994, 1.121740
146.413240, 2.436934, 13.335141, 1.108004
146.580073, 2.417362, 13.303273, 1.098183
146.746564, 2.397038, 13.280904, 1.098318
146.913335, 2.392888, 13.232126, 1.123627
147.079908, 2.392917, 13.232148, 1.123554
147.246546, 2.429008, 13.212209, 1.185471
147.413699, 2.429047, 13.212243, 1.185451
147.580111, 2.422192, 13.217852, 1.273538
147.746610, 2.117375, 13.496248, 1.291888
147.913483, 2.237758, 13.609745, 1.325820
148.079946, 2.468657, 13.253514, 1.328968
148.246649, 2.694872, 13.021512, 1.306887
148.415225, 2.638510, 12.992585, 1.287287
148.580006, 2.967965, 12.621909, 1.309172
148.746682, 2.082163, 13.704822, 1.318258
148.915628, 1.813633, 14.108446, 1.256727
149.079907, 1.719716, 14.242557, 1.279120
149.246554, 1.708491, 14.294485, 1.258975
149.413623, 1.659506, 14.384885, 1.263683
149.579961, 1.721037, 14.297206, 1.263460
149.746589, 1.683610, 14.337343, 1.246060
149.913504, 1.707248, 14.314674, 1.257051
150.079906, 1.703932, 14.307567, 1.303644
150.246581, 1.706732, 14.311332, 1.274076
150.413249, 1.693166, 14.302281, 1.269050
150.580717, 1.742097, 14.210734, 1.253963
150.746554, 1.663096, 14.284206, 1.314315
150.913499, 1.625755, 14.319775, 1.320041
151.079911, 1.599966, 14.339092, 1.286206
151.246599, 1.752646, 14.283300, 1.273639
151.413329, 1.555432, 14.331615, 1.269058
151.579908, 1.643538, 14.285747, 1.316226
151.746637, 1.834347, 13.944390, 1.415478
151.913691, 1.889605, 13.986949, 1.410215
152.080171, 2.116735, 13.489384, 1.431082
152.246540, 2.343088, 13.020833, 1.447649
152.413233, 2.450395, 12.812840, 1.457406
152.580024, 2.648284, 12.449373, 1.484006
152.746592, 2.733159, 12.281963, 1.483132
152.914062, 2.852067, 11.975959, 1.486085
153.079957, 2.876934, 11.838355, 1.484125
153.246587, 2.973746, 11.718078, 1.513720
153.413259, 3.002634, 11.545177, 1.492311
153.579940, 3.075015, 11.593890, 1.479877
153.746529, 3.042779, 11.575712, 1.445959
153.913313, 3.023110, 11.565145, 1.458802
154.079919, 2.996385, 11.551858, 1.432892
154.246539, 2.942502, 11.524257, 1.409210
154.413177, 2.846246, 11.481472, 1.390778
154.580305, 2.789564, 11.457059, 1.367351
154.746609, 2.755836, 11.447815, 1.373332
154.913460, 2.756120, 11.447970, 1.373571
155.079894, 2.755805, 11.447795, 1.373336
155.913969, 1.925610, 11.176780, 1.307586
156.079931, 1.805902, 11.152200, 1.337805
156.246544, 1.704497, 11.153259, 1.365867
156.413483, 1.670073, 11.145587, 1.378346
156.580000, 1.898999, 10.715626, 1.400105
156.746583, 1.873613, 10.667792, 1.448968
156.913704, 1.951701, 10.465068, 1.459075
157.079901, 1.972884, 10.346075, 1.474040
157.246677, 1.910973, 10.276254, 1.527155
157.413661, 1.655303, 10.850692, 1.491484
157.579950, 1.723798, 10.935270, 1.533001
157.746623, 1.590230, 10.935281, 1.495655
157.913322, 0.961437, 12.705829, 1.480258
158.080345, 0.584615, 13.464876, 1.480639
158.246584, 0.471716, 13.585404, 1.480614
158.413627, 0.161230, 14.403477, 1.487090
158.579920, -0.039566, 14.820786, 1.473895
158.746611, -0.126703, 14.894506, 1.485911
158.913576, -0.239536, 15.134390, 1.463449
159.080006, -0.126372, 14.746842, 1.433956
159.246549, -0.065635, 14.534037, 1.426825
159.413387, -0.116907, 14.595484, 1.358956
159.580133, 0.018953, 14.351434, 1.365023
159.746649, -0.293654, 14.702531, 1.336449
159.913288, -0.471545, 14.947147, 1.303939
160.079945, -0.579988, 15.118749, 1.282437
160.246570, -0.423964, 14.629463, 1.231382
160.413435, -0.514199, 14.895383, 1.225905
160.580140, -0.559588, 15.103091, 1.216201
160.746582, -0.558564, 15.091721, 1.236737
160.913332, -0.576166, 15.078963, 1.246044
161.080061, -0.553274, 15.253574, 1.263684
161.246582, -0.668866, 15.314001, 1.287853
161.413322, -0.703716, 15.371108, 1.314516
161.582131, -0.756711, 15.409247, 1.313651
161.747805, -0.748144, 15.462790, 1.301683
161.914550, -0.829578, 15.446823, 1.307122
162.079919, -0.696772, 15.535269, 1.315139
162.246591, -0.646458, 15.578979, 1.301843
162.413360, -0.705249, 15.760763, 1.320852
162.580150, -0.739480, 15.874093, 1.326938
162.746810, -0.641147, 15.916263, 1.302648
162.913629, -0.641335, 15.916234, 1.302511
163.080022, -0.751254, 15.762037, 1.344751
163.246586, -0.830867, 15.732413, 1.325702
163.413293, -0.868212, 15.742809, 1.323778
163.579930, -0.867766, 15.796281, 1.348689
163.746567, -0.885907, 15.841022, 1.371138
163.913377, -0.909208, 15.869971, 1.367122
164.080246, -0.947387, 15.891857, 1.377672
164.246603, -0.808605, 15.812020, 1.396232
164.413231, -1.010258, 15.873081, 1.385161
164.580009, -1.096628, 15.935262, 1.392449
164.746626, -0.960268, 15.357622, 1.387743
164.913298, -1.066642, 15.340388, 1.390825
165.080013, -0.959822, 14.955545, 1.370879
165.246590, -0.793661, 14.738651, 1.330364
165.413265, -0.787512, 14.600314, 1.307997
165.580145, -1.006048, 15.178651, 1.351167
165.746564, -0.967834, 14.862729, 1.342479
165.913671, -1.087717, 15.311889, 1.339792
166.079957, -1.269417, 15.926121, 1.344224
166.246601, -1.361813, 16.101289, 1.341668
166.413252, -1.402382, 16.155322, 1.298835
166.580528, -1.440652, 16.230527, 1.316069
166.746745, -1.455362, 16.288607, 1.285289
166.913323, -1.279187, 15.873042, 1.255137
167.080139, -1.475099, 16.226215, 1.261269
167.246664, -1.323775, 16.279560, 1.268826
167.413268, -1.293749, 16.287210, 1.267951
167.580395, -1.293808, 16.287195, 1.268063
167.746608, -1.643631, 16.560657, 1.280641
167.913316, -1.729521, 16.667630, 1.293161
168.079944, -1.809671, 16.778082, 1.326575
168.263178, -1.760693, 16.323203, 1.284649
168.429797, -1.718833, 16.115185, 1.310390
168.596489, -1.782865, 16.445732, 1.312322
168.763193, -1.743777, 16.150525, 1.372319
168.929880, -1.834810, 16.599301, 1.400577
169.096673, -1.858493, 16.667643, 1.393633
169.263267, -1.899396, 16.772556, 1.401818
169.429917, -1.804900, 16.802525, 1.412133
169.596629, -1.964189, 16.854169, 1.408371
169.763219, -2.025848, 17.085941, 1.399378
169.929980, -2.026144, 16.715468, 1.388653
170.096584, -2.004102, 16.880833, 1.380671
170.263547, -2.066976, 17.226450, 1.402696
170.430020, -2.142281, 17.295070, 1.381228
170.596730, -2.174867, 17.370731, 1.404715
170.763255, -2.214574, 17.438646, 1.403885
170.930659, -2.255789, 17.488486, 1.401764
171.096588, -2.259750, 17.522223, 1.399559
171.263225, -2.188212, 17.077581, 1.370004
171.430879, -2.102746, 16.709781, 1.363100
171.596584, -2.018384, 16.444759, 1.383450
171.763203, -1.908434, 16.344641, 1.370064
171.929943, -1.984098, 16.508451, 1.371146
172.096603, -2.223925, 17.362929, 1.366470
172.263174, -2.156845, 16.958892, 1.364274
172.431959, -2.070055, 17.138303, 1.357855
172.596615, -2.051586, 17.027169, 1.403016
172.763303, -1.990040, 16.983044, 1.397240
172.929907, -2.066986, 16.806519, 1.423487
173.096605, -1.970966, 17.029993, 1.419617
173.263700, -1.891010, 16.926670, 1.404373
173.429990, -1.905272, 17.102776, 1.391455
173.596715, -1.909085, 17.101656, 1.362340
173.763245, -1.981026, 17.094920, 1.395644
173.930210, -1.990008, 17.165655, 1.387859
174.096622, -1.969663, 17.257713, 1.419837
174.263226, -2.017352, 17.990140, 1.379271
174.430132, -2.017377, 17.990139, 1.379184
174.596620, -2.042046, 17.718040, 1.402007
174.763330, -1.887217, 17.698339, 1.383973
174.929907, -1.887759, 17.712847, 1.398706
175.096605, -1.851035, 17.758465, 1.397866
175.263264, -1.792910, 17.528760, 1.399599
175.429962, -1.792893, 17.528760, 1.399664
175.596631, -1.239356, 17.152279, 1.401729
175.763259, -1.327378, 17.589504, 1.399438
175.929935, -1.571941, 17.996392, 1.414560
176.096727, -1.514972, 18.079267, 1.426509
176.263210, -1.526456, 18.287497, 1.414023
176.430134, -1.510392, 18.335696, 1.433468
176.596592, -1.521238, 18.385699, 1.452948
176.763220, -1.526701, 18.228924, 1.415173
176.929995, -1.442434, 18.404460, 1.438562
177.096569, -1.537273, 18.758531, 1.418151
177.263265, -1.415868, 18.605532, 1.418512
177.429990, -1.336011, 18.513209, 1.420053
177.596681, -1.332744, 18.663456, 1.429630
177.763259, -1.317887, 18.741818, 1.432978
177.929927, -1.335565, 18.765901, 1.441212
178.096664, -1.212141, 18.623884, 1.422268
178.263274, -1.235562, 18.820282, 1.428910
178.430254, -1.235519, 18.820272, 1.428911
178.596618, -1.120862, 18.816840, 1.446001
178.763258, -1.078224, 18.694342, 1.439795
178.930572, -1.008728, 18.871182, 1.425120
179.096568, -0.998404, 18.965175, 1.421174
179.263193, -1.028895, 19.160596, 1.372129
179.429972, -0.977201, 19.149542, 1.400285
179.596768, -0.838510, 18.816885, 1.418361
179.763184, -0.949511, 19.363873, 1.385739
179.929984, -0.884170, 19.286919, 1.390914
180.096587, -0.749537, 19.361861, 1.361590
180.263187, -0.611607, 19.293423, 1.327825
180.429917, -0.606144, 19.417944, 1.340686
180.596607, -0.508957, 19.260927, 1.345744
180.763204, -0.780407, 19.513818, 1.365272
180.929884, -0.780341, 19.513841, 1.365250
181.096583, -0.770786, 19.722534, 1.328979
181.263215, -0.677860, 19.677688, 1.344580
181.430251, -0.432473, 19.698957, 1.328852
181.596713, -0.197377, 19.514561, 1.359603
181.763281, -0.559813, 19.892592, 1.395370
181.930032, -0.674289, 20.127846, 1.398429
182.096681, -0.595155, 19.936706, 1.407944
182.263227, -0.522300, 19.918678, 1.425504
182.429852, -0.393207, 20.073467, 1.378362
182.596679, -0.132666, 20.096566, 1.370898
182.763177, -0.651357, 20.633140, 1.356112
182.929948, -0.571369, 20.403812, 1.368768
183.096624, -0.407450, 20.325545, 1.339844
183.263233, -0.418309, 20.462669, 1.328350
183.430082, -0.404767, 20.582430, 1.319663
183.598950, -0.405637, 20.581556, 1.319756
183.763391, -0.368367, 20.732005, 1.308012
183.929958, -0.368352, 20.732027, 1.308240
184.096592, -0.162984, 20.715919, 1.316149
184.263279, -0.132037, 20.793108, 1.348614
184.429882, -0.132111, 20.793021, 1.348615
184.596550, -0.709934, 21.535502, 1.388358
184.763291, -0.487424, 21.236476, 1.380445
184.930009, -0.326569, 21.114461, 1.361924
185.096591, -0.543748, 21.317107, 1.364928
185.263501, -0.362195, 21.069720, 1.374685
185.429942, -0.139786, 21.030543, 1.371199
185.596609, -0.903235, 21.651374, 1.373270
185.763273, -0.670856, 21.154230, 1.350417
185.929946, -0.556211, 21.139476, 1.356248
186.096568, -0.623153, 21.208112, 1.366366
186.263221, -0.670284, 21.250616, 1.390310
186.430025, -0.668499, 21.279263, 1.404561
186.596686, -0.619168, 21.175740, 1.382050
186.763313, -0.723144, 21.259826, 1.393519
186.930104, -0.748576, 21.273515, 1.401095
187.096725, -1.102703, 21.701354, 1.405561
187.263247, -0.935998, 21.468126, 1.408690
187.430522, -0.785266, 21.326830, 1.406442
187.596724, -0.810792, 21.333446, 1.405929
187.763464, -0.844382, 21.341148, 1.370670
187.930003, -0.933357, 21.282297, 1.382389
188.096595, -0.896170, 21.367221, 1.372998
188.263225, -0.848959, 21.307525, 1.354367
188.429970, -0.823426, 21.274765, 1.326601
188.596597, -0.908271, 21.366256, 1.322535
188.763186, -0.889428, 21.328268, 1.331382
188.929921, -0.998010, 21.260327, 1.340066
189.096557, -0.889374, 21.496890, 1.320089
189.263233, -1.355038, 21.879379, 1.351232
189.430011, -1.180258, 21.601215, 1.371692
189.596660, -1.109112, 21.500697, 1.328973
189.763237, -1.019748, 21.355987, 1.367442
189.929919, -1.091448, 21.445463, 1.365356
190.096745, -1.036747, 21.357289, 1.338441
190.263275, -1.524338, 21.898993, 1.368307
190.430131, -1.360067, 21.672282, 1.374314
190.596931, -1.173292, 21.454146, 1.401132
190.763236, -1.173115, 21.440963, 1.409324
190.929962, -1.122012, 21.421452, 1.416729
191.096607, -0.922409, 21.333614, 1.452583
191.263247, -0.859254, 21.310879, 1.442058
191.429905, -1.137198, 21.491552, 1.474754
191.596932, -1.130545, 21.435333, 1.496217
191.763279, -1.219194, 21.575626, 1.505017
191.930095, -1.188434, 21.496436, 1.480732
192.096592, -1.073402, 21.503702, 1.527707
192.263246, -1.212605, 21.444606, 1.502977
192.430217, -1.023532, 21.409730, 1.496102
192.596775, -1.401920, 21.516063, 1.490660
192.763250, -1.324271, 21.520026, 1.493474
192.929878, -1.308498, 21.496400, 1.483591
193.096817, -1.415324, 21.673568, 1.470763
193.263231, -1.358111, 21.618445, 1.483206
193.430051, -1.375205, 21.700817, 1.488297
193.596599, -1.281366, 21.637410, 1.505430
193.763291, -1.240133, 21.814221, 1.456282
193.929914, -1.294969, 21.671586, 1.449643
194.096737, -1.263726, 21.702836, 1.451802
194.263214, -1.186237, 21.709464, 1.453240
194.429981, -1.143233, 21.723577, 1.451068
194.599327, -0.927794, 21.724005, 1.502892
194.763182, -0.998511, 21.791878, 1.494820
194.929969, -0.990691, 21.818645, 1.483562
195.096588, -0.912115, 21.839387, 1.515641
195.263340, -0.939201, 21.954421, 1.494261
195.429956, -0.852208, 22.034265, 1.507749
195.596995, -0.850019, 22.044461, 1.504010
195.763170, -0.584475, 21.687080, 1.505188
195.930055, -0.424662, 21.543449, 1.514371
196.096574, -0.470844, 21.511333, 1.519949
196.263227, -0.412672, 21.558055, 1.494384
196.429889, -0.396223, 21.569440, 1.503032
196.596591, -0.370888, 21.588305, 1.506038
196.763224, -0.370678, 21.588462, 1.506074
197.013649, 0.086097, 22.196370, 1.439992
197.179869, 0.565549, 21.829102, 1.396674
197.347262, 1.032859, 21.454533, 1.359707
197.513790, 1.363324, 21.235124, 1.351528
197.679980, 1.621417, 21.016692, 1.338148
197.846550, 1.883375, 20.838754, 1.333750
198.013898, 2.186179, 20.769720, 1.371684
198.180084, 0.193797, 22.457342, 1.442920
198.346542, -2.199314, 24.814611, 1.434064
198.513380, -1.821195, 24.528733, 1.451296
198.680144, -1.692654, 24.569082, 1.431686
198.846585, -1.030354, 24.190525, 1.411476
199.013325, -0.494357, 23.670740, 1.407367
199.179919, -0.571418, 23.588497, 1.398340
199.346573, -0.233132, 23.598592, 1.389858
199.513562, -0.230298, 23.665747, 1.426705
199.680168, -0.230709, 23.702914, 1.388369
199.846524, -0.299146, 23.703211, 1.375304
200.013410, -0.239410, 23.839538, 1.372338
200.179904, -0.131409, 23.891304, 1.383494
200.346606, -0.100248, 23.970533, 1.376847
200.514134, 0.143646, 24.031503, 1.379757
200.679978, -0.300001, 24.248261, 1.357605
200.846688, -0.267500, 24.275410, 1.366758
201.013875, -0.224655, 24.289074, 1.367085
201.180308, -0.324930, 24.461329, 1.389605
201.346568, -0.366136, 24.568977, 1.399816
201.513320, -0.447651, 24.660392, 1.391680
201.679924, -0.328735, 24.645910, 1.411658
201.846610, -0.558798, 24.894553, 1.411985
202.013308, -0.562219, 24.911755, 1.377217
202.179994, -0.502416, 24.924925, 1.406210
202.346576, -0.429743, 25.098124, 1.390730
202.513573, -0.484830, 25.057303, 1.413953
202.679996, -0.801245, 25.291135, 1.417868
202.846622, -0.659883, 25.276178, 1.430927
203.013326, -0.627245, 25.280922, 1.428142
203.179992, -0.607498, 25.322706, 1.421802
203.346623, -0.698619, 25.407168, 1.443864
203.513295, -0.644240, 25.408211, 1.428514
203.679936, -0.740419, 25.484973, 1.441636
203.846589, -0.774982, 25.541260, 1.440857
204.013582, -0.779449, 25.576972, 1.446651
204.179905, -0.809870, 25.647866, 1.399399
204.346540, -0.845869, 25.627263, 1.350269
204.513276, -0.844756, 25.707291, 1.318098
204.680136, -0.941973, 25.826436, 1.330082
204.846544, -0.973768, 25.913195, 1.317743
205.013410, -1.049951, 25.984399, 1.332066
205.179979, -0.798184, 25.775043, 1.342427
205.346637, -1.031468, 25.972393, 1.295603
205.513670, -1.237592, 26.240323, 1.290572
205.680091, -1.189102, 26.363480, 1.296907
205.846524, -0.953160, 26.222644, 1.285359
206.014224, -0.670042, 26.258094, 1.283567
206.179903, -0.766344, 26.034965, 1.300958
206.346565, -1.088529, 26.342136, 1.297081
206.513375, -0.836606, 26.144914, 1.318733
206.680236, -1.109100, 26.448890, 1.340836
206.846555, -1.697352, 26.782988, 1.395304
207.013396, -1.289180, 26.634229, 1.341037
207.179928, -1.222094, 26.665859, 1.311637
207.346564, -1.733715, 26.963380, 1.348834
207.513438, -1.917521, 27.046567, 1.359052
207.679995, -1.394583, 26.804923, 1.336602
207.846623, -1.174281, 26.876534, 1.342252
208.013238, -1.142374, 26.889505, 1.367486
208.179899, -1.227354, 26.927289, 1.384778
208.346575, -1.158739, 26.904442, 1.405240
208.513265, -1.158735, 26.904440, 1.405229
208.679933, -1.271864, 26.965132, 1.399184
208.846524, -1.291180, 27.040282, 1.446481
209.013295, -0.758038, 27.023289, 1.408371
209.179912, -1.246583, 27.109711, 1.442204
209.346658, -1.374688, 27.181473, 1.456847
209.513427, -1.394648, 27.183620, 1.481891
209.679892, -1.118711, 27.172153, 1.487877
209.846596, -1.582055, 27.240567, 1.467895
210.013820, -1.536723, 27.202751, 1.489762
210.179943, -1.504704, 27.191742, 1.491961
210.346605, -1.513354, 27.213557, 1.500725
210.513297, -1.441983, 27.170224, 1.482280
210.679934, -1.514724, 27.226214, 1.485726
210.846589, -1.938088, 27.464795, 1.439643
211.013405, -1.937245, 27.465751, 1.446736
211.182858, -2.079760, 27.552058, 1.459581
211.346608, -1.622497, 27.188192, 1.477607
211.513280, -1.503210, 27.262826, 1.461379
211.679966, -1.598389, 27.369396, 1.453433
211.846594, -1.527135, 27.339107, 1.432952
212.013264, -1.478693, 27.447526, 1.430229
212.179964, -1.524845, 27.208171, 1.419143
212.346581, -1.471108, 27.283240, 1.398901
212.513379, -1.489934, 27.268587, 1.398352
212.679921, -1.697985, 27.385930, 1.383610
212.846591, -1.640865, 27.348469, 1.370585
213.013271, -1.656164, 27.326549, 1.374129
213.179911, -1.981299, 27.624710, 1.362282
213.346569, -1.475985, 27.102055, 1.390874
213.513446, -1.567542, 27.341686, 1.404774
213.679941, -1.662326, 27.403090, 1.421371
213.846574, -1.687058, 27.409889, 1.465134
214.013445, -1.569687, 27.117867, 1.480608
214.179937, -1.617492, 27.479043, 1.497671
214.346554, -1.529266, 27.034233, 1.529571
214.513207, -1.738061, 27.373422, 1.555399
214.679953, -1.731313, 27.364991, 1.555355
214.846556, -1.829694, 27.471217, 1.535026
215.013256, -1.829762, 27.471161, 1.535209
215.179917, -1.727588, 27.518313, 1.512652
215.346691, -1.904063, 27.478016, 1.477387
215.513237, -1.924933, 27.454781, 1.462323
215.679949, -1.977588, 27.529453, 1.449441
215.846579, -1.878981, 27.250336, 1.429590
216.013325, -1.920150, 27.501579, 1.436197
216.180053, -1.961742, 27.545521, 1.410248
216.346581, -1.980008, 27.573020, 1.392711
216.513270, -1.974239, 27.594840, 1.380488
216.679918, -2.039293, 27.654588, 1.385287
216.846616, -2.311739, 27.987223, 1.355033
217.013314, -2.105188, 27.729712, 1.344140
217.180017, -2.157943, 27.748328, 1.344707
217.346563, -2.131374, 27.652856, 1.334137
217.513536, -2.009172, 27.567032, 1.342891
217.679931, -2.143256, 27.652369, 1.342809
217.846580, -2.006611, 27.583585, 1.373115
218.013260, -2.189008, 27.715777, 1.353727
218.179891, -2.050366, 27.622916, 1.340360
218.346565, -2.100499, 27.538634, 1.350969
218.513231, -2.155626, 27.508177, 1.349774
218.679996, -2.179129, 27.494169, 1.353540
218.846607, -2.192595, 27.481684, 1.379357
219.013270, -2.210961, 27.470266, 1.392861
219.179878, -2.211915, 27.466120, 1.384623
219.346552, -2.222813, 27.452387, 1.405435
219.513335, -2.224610, 27.446674, 1.412604
219.679929, -2.242902, 27.428462, 1.424787
219.846602, -2.280001, 27.407635, 1.453166
220.013252, -2.293375, 27.394920, 1.471636
220.179904, -2.294988, 27.380627, 1.499275
220.346536, -2.320124, 27.367543, 1.520073
220.513186, -2.312714, 27.365327, 1.553676
220.680048, -2.337337, 27.342996, 1.576196
220.846565, -2.344515, 27.325324, 1.584601
221.013900, -2.344460, 27.325351, 1.584670
221.179966, -2.357490, 27.312781, 1.592318
221.346575, -2.393691, 27.285783, 1.589442
221.513242, -2.394906, 27.274510, 1.579817
221.679905, -2.454103, 27.261762, 1.544918
221.846575, -2.507825, 27.249535, 1.502083
222.013669, -2.507922, 27.249493, 1.502167
222.179937, -2.568050, 27.240100, 1.484403
222.346553, -2.653733, 27.244992, 1.514956
222.513267, -2.693760, 27.234239, 1.514736
222.679977, -2.722736, 27.220206, 1.519400
222.846628, -2.766103, 27.209520, 1.526873
223.013235, -2.779599, 27.198824, 1.543504
223.179934, -2.837854, 27.185454, 1.533162
223.346523, -2.865908, 27.175685, 1.532784
223.513478, -2.865662, 27.175725, 1.532617
223.679921, -2.892096, 27.158998, 1.520445
223.846536, -2.914757, 27.144535, 1.513423
224.013293, -2.915247, 27.144425, 1.513155
224.179908, -3.077431, 27.155787, 1.535824
224.346692, -3.128845, 27.159470, 1.548408
224.513253, -3.154497, 28.102479, 1.564446
224.679991, -3.100312, 28.152212, 1.571993
224.846553, -3.299611, 28.163300, 1.603135
225.013543, -3.241051, 28.082101, 1.603849
225.179906, -3.448799, 28.057433, 1.645718
225.347288, -3.302908, 28.081158, 1.562128
225.513862, -3.339055, 28.082639, 1.558923
225.679924, -3.525956, 28.071627, 1.555050
225.846657, -3.594434, 28.081150, 1.518498
226.013242, -3.535414, 28.102217, 1.493669
226.180014, -3.606522, 28.019874, 1.495680
226.346697, -3.628912, 27.912830, 1.496594
226.513483, -3.758196, 27.909093, 1.513061
226.679875, -3.728215, 27.949021, 1.488797
226.846671, -3.817069, 27.844221, 1.501332
227.013445, -3.627123, 27.754777, 1.550765
227.179924, -3.894356, 27.944389, 1.490366
227.346575, -3.969471, 27.970354, 1.481944
227.513582, -4.011343, 27.993324, 1.475135
227.679903, -4.074818, 28.048088, 1.498449
227.846606, -4.186126, 28.100152, 1.452843
228.013258, -4.314065, 28.167034, 1.504016
228.179891, -4.329973, 28.259287, 1.497559
228.346607, -4.361564, 28.237912, 1.506255
228.513258, -4.502963, 28.265773, 1.529230
228.679968, -4.436833, 28.299570, 1.582423
228.846607, -4.515126, 28.371969, 1.604105
229.013240, -4.489502, 28.441332, 1.589680
229.179925, -4.672395, 28.531508, 1.622183
229.346624, -4.637201, 28.592847, 1.598944
229.513463, -4.705340, 28.638152, 1.636921
229.679981, -4.569083, 28.984324, 1.596055
229.846593, -4.587414, 29.101147, 1.597777
230.013256, -4.600405, 29.085858, 1.607892
230.180283, -4.635597, 29.126087, 1.577806
230.346870, -4.524360, 29.363119, 1.544017
230.513320, -4.693754, 29.273549, 1.538596
230.680079, -4.704186, 29.326639, 1.542665
230.846524, -4.704987, 29.388817, 1.576109
231.013278, -4.826302, 29.215072, 1.568425
231.179930, -4.777651, 29.321557, 1.604152
231.346655, -4.791829, 29.373611, 1.593516
231.513588, -4.759658, 29.441598, 1.579481
231.679893, -4.777028, 29.539004, 1.590743
231.846532, -4.724763, 29.645700, 1.588323
232.013489, -4.755707, 29.611292, 1.609034
232.179953, -4.822896, 29.532546, 1.622080
232.346842, -4.926448, 29.471402, 1.618298
232.513397, -4.816163, 29.664150, 1.632689
232.679996, -4.820983, 29.821308, 1.629201
232.846601, -4.848643, 29.796862, 1.628165
233.013806, -4.880978, 29.696415, 1.659723
233.179911, -4.722293, 30.148607, 1.570596
233.346779, -4.741774, 30.000553, 1.589436
233.513359, -4.940488, 30.034698, 1.650605
233.679911, -5.134105, 30.164921, 1.668808
233.846570, -4.711339, 30.539629, 1.564506
234.013408, -4.840494, 30.291376, 1.592907
234.179878, -4.821018, 30.288000, 1.542548
234.346555, -4.620539, 30.628922, 1.482872
234.513276, -4.868221, 30.477252, 1.545464
234.679949, -4.954627, 30.403897, 1.512476
234.846560, -4.802048, 30.828879, 1.461873
235.013507, -4.993626, 30.516658, 1.449395
235.179898, -4.861708, 30.637596, 1.451116
235.346592, -4.961794, 30.579604, 1.460850
235.513262, -4.961762, 30.579576, 1.460861
235.679921, -4.909670, 30.734219, 1.478005
235.846584, -4.822751, 30.746170, 1.440015
236.013383, -4.857363, 30.702365, 1.445527
236.179927, -4.895011, 30.651338, 1.459132
236.346553, -4.813640, 30.783970, 1.463864
236.513323, -4.864874, 30.706887, 1.476381
236.679932, -4.625836, 31.086601, 1.450958
236.846595, -4.754348, 30.860694, 1.471777
237.013475, -4.739955, 30.892398, 1.471957
237.179944, -4.672068, 30.972741, 1.470446
237.346856, -4.686577, 31.047211, 1.499917
237.513650, -4.687593, 31.016978, 1.481018
237.679968, -4.620006, 31.113337, 1.460156
237.846589, -4.587717, 31.113793, 1.470098
238.013541, -4.589123, 31.153761, 1.466994
238.179902, -4.566452, 31.183680, 1.448694
238.346597, -4.336457, 31.592589, 1.449450
238.513516, -4.541041, 31.293495, 1.495177
238.679919, -4.471462, 31.323758, 1.488566
238.846583, -4.441073, 31.382045, 1.503658
239.013294, -4.430834, 31.393026, 1.534916
239.179959, -4.245171, 31.808092, 1.507789
239.346523, -4.383448, 31.475893, 1.528960
239.513700, -4.411325, 31.473835, 1.527564
239.679901, -4.332989, 31.554353, 1.496211
239.846550, -4.326050, 31.550240, 1.504232
240.013242, -4.427767, 31.612325, 1.508083
240.179908, -4.168146, 31.941912, 1.532480
240.346602, -4.444683, 31.422073, 1.568259
240.513252, -4.261062, 31.582482, 1.557426
240.679935, -4.158210, 31.724004, 1.542561
240.846588, -4.217979, 31.595276, 1.534623
241.013233, -4.065446, 31.963586, 1.521697
241.179876, -4.093765, 31.742221, 1.503809
241.346533, -4.003915, 31.853514, 1.447597
241.513790, -3.960724, 31.908683, 1.428003
241.679937, -3.904952, 32.019344, 1.410838
241.846717, -3.940391, 31.913331, 1.392791
242.013267, -4.058691, 31.853637, 1.389380
242.180105, -4.001106, 31.914213, 1.379607
242.346557, -4.010619, 31.903705, 1.374459
242.513620, -3.950807, 31.961079, 1.353706
242.680134, -3.973055, 31.894404, 1.358815
242.846578, -3.933080, 31.732148, 1.368275
243.013516, -4.016172, 32.122388, 1.362040
243.180089, -3.816628, 32.165946, 1.297242
243.346673, -3.776728, 32.242608, 1.310604
243.513499, -3.783533, 32.199711, 1.290925
243.680120, -3.645624, 32.542009, 1.322647
243.846600, -3.820015, 32.130415, 1.297865
244.014732, -3.806994, 32.135028, 1.303096
244.179897, -3.953594, 32.193754, 1.294033
244.346548, -3.687941, 32.248826, 1.286622
244.513396, -3.807652, 32.292727, 1.297411
244.679877, -3.590645, 32.486134, 1.281004
244.846579, -3.472522, 32.304407, 1.283052
245.013656, -3.603560, 32.335507, 1.310095
245.180136, -3.600172, 32.294194, 1.338957
245.346681, -3.615187, 32.348726, 1.328339
245.513287, -3.609981, 32.298313, 1.329835
245.679910, -3.537549, 32.437185, 1.329078
245.846582, -3.552656, 32.316240, 1.315268
246.013264, -3.523044, 32.341928, 1.322208
246.179970, -3.505255, 32.375058, 1.351548
246.346616, -3.465430, 32.502738, 1.362095
246.513372, -3.481748, 32.529330, 1.358765
246.679910, -3.461121, 32.491825, 1.393293
246.846577, -3.374171, 32.473327, 1.415351
247.013318, -3.494259, 32.502933, 1.420715
247.179909, -3.362337, 32.500782, 1.416679
247.346923, -3.290470, 32.699616, 1.430219
247.513241, -3.216305, 32.578894, 1.441105
247.679952, -3.207495, 32.517185, 1.453539
247.846556, -3.187097, 32.568255, 1.450936
248.013776, -3.267188, 32.588367, 1.447514
248.179961, -3.153614, 32.522541, 1.429973
248.346533, -3.139695, 32.442414, 1.416504
248.513249, -3.129450, 32.455693, 1.404837
248.679925, -3.092330, 32.503395, 1.394237
248.846579, -3.069630, 32.455177, 1.346750
249.013322, -3.038633, 32.453182, 1.343114
249.179911, -3.100034, 32.479250, 1.325808
249.346582, -2.953610, 32.645251, 1.335741
249.513279, -2.943437, 32.629324, 1.314972
249.679916, -2.860054, 32.636338, 1.326193
249.846557, -2.795571, 32.650374, 1.311002
250.013281, -2.702403, 32.655315, 1.334968
250.179961, -2.863758, 32.686110, 1.336165
250.346588, -2.869799, 32.706918, 1.361124
250.513253, -2.813083, 32.614367, 1.334835
250.679905, -2.797089, 32.712835, 1.328703
250.846576, -2.790183, 32.747689, 1.341086
251.013280, -2.790312, 32.747605, 1.341220
251.179957, -2.811167, 32.763927, 1.350324
251.346581, -2.807684, 32.884235, 1.332358
251.513285, -2.802774, 32.847223, 1.354154
251.679910, -2.795232, 32.839819, 1.361647
251.846636, -2.797322, 32.776208, 1.345786
252.013271, -2.796685, 32.831907, 1.365678
252.179910, -2.781561, 32.728120, 1.353706
252.346565, -2.750430, 32.884500, 1.350735
252.513269, -2.744553, 32.835503, 1.348108
252.679908, -2.726132, 32.933873, 1.410079
252.846681, -2.757561, 32.975877, 1.419826
253.013364, -2.786734, 32.993330, 1.391792
253.179997, -2.808439, 33.026194, 1.410099
253.346680, -2.821472, 33.183901, 1.450095
253.513524, -2.734518, 33.188362, 1.456566
253.680166, -2.816475, 33.138630, 1.454014
253.846551, -2.964409, 33.150059, 1.481744
254.013434, -2.845285, 33.044295, 1.472033
254.179942, -2.860678, 33.164208, 1.470287
254.346534, -2.895629, 33.161328, 1.488993
254.513384, -2.894783, 33.149553, 1.498812
254.679932, -2.799616, 33.159692, 1.494007
254.846584, -2.873101, 33.212374, 1.477302
255.013267, -2.885346, 33.236079, 1.478766
255.179914, -2.910150, 33.417822, 1.472842
255.346576, -2.922027, 33.375800, 1.485243
255.513270, -2.841917, 33.378598, 1.487108
255.679888, -3.021012, 33.389289, 1.501162
255.846602, -2.901260, 33.400268, 1.493403
256.013262, -2.989756, 33.414043, 1.487981
256.179897, -2.894147, 33.528671, 1.484666
256.346590, -2.891438, 33.474050, 1.485793
256.513300, -2.902986, 33.467470, 1.498707
256.680100, -2.898582, 33.472078, 1.491645
256.846669, -2.881052, 33.508678, 1.503684
257.013234, -2.856271, 33.524356, 1.498527
257.179906, -2.875417, 33.546316, 1.493346
257.346570, -2.780367, 33.592705, 1.490148
257.513298, -2.859375, 33.529153, 1.481234
257.679886, -2.867184, 33.655654, 1.492674
257.846551, -2.861535, 33.624629, 1.506308
258.013850, -2.861656, 33.624617, 1.506305
258.179963, -2.902386, 33.571550, 1.499095
258.346573, -2.918617, 33.696742, 1.506095
258.514411, -2.985034, 33.663071, 1.506795
258.679915, -2.950070, 33.797618, 1.487780
258.846577, -4.129776, 35.501700, 1.509025
259.013340, -2.046392, 33.327036, 1.513152
259.180028, -2.938383, 33.701237, 1.451590
259.346682, -2.894466, 33.911569, 1.458315
259.513397, -2.857945, 33.947998, 1.458864
259.680167, -2.836934, 34.095374, 1.426892
259.846666, -2.848197, 34.043017, 1.395637
260.013518, -2.849389, 34.029437, 1.387739
260.180069, -2.764802, 34.118766, 1.377735
260.346573, -2.919672, 34.177062, 1.385071
260.513383, -2.911651, 34.260983, 1.398302
260.680350, -2.927327, 34.210621, 1.409272
260.846573, -2.929508, 34.203790, 1.424489
261.013413, -2.899456, 34.346291, 1.424683
261.180254, -2.902588, 34.445515, 1.430354
261.346600, -2.917993, 34.507479, 1.446098
261.513403, -2.918096, 34.507470, 1.446106
261.679916, -3.020503, 34.469061, 1.436657
261.846558, -2.914709, 34.482854, 1.480255
262.013271, -2.878326, 34.502037, 1.471122
262.179916, -2.845916, 34.528307, 1.476635
262.346734, -2.801049, 34.551874, 1.501430
262.513313, -2.824094, 34.578493, 1.501942
262.679930, -2.757409, 34.728880, 1.506088
262.846581, -2.771387, 34.751917, 1.512874
263.013199, -2.800295, 34.783893, 1.482821
263.179929, -2.814584, 34.932776, 1.484454
263.346538, -2.825353, 34.932996, 1.485273
263.513456, -2.823950, 34.906626, 1.473033
263.679917, -2.899617, 34.910515, 1.476959
263.846539, -2.811397, 34.913439, 1.468512
264.013672, -2.796934, 34.923797, 1.472771
264.179933, -2.825124, 34.953905, 1.479165
264.346692, -2.841797, 34.997006, 1.474693
264.513331, -2.975189, 35.014654, 1.495752
264.679943, -2.874118, 34.927289, 1.486385
264.846575, -2.878574, 35.032903, 1.484791
265.013528, -2.861891, 35.082997, 1.486263
265.179924, -2.862269, 35.179718, 1.472061
265.346953, -3.029953, 35.111385, 1.493489
265.513614, -2.886655, 35.054033, 1.488658
265.679878, -2.900495, 35.042363, 1.517629
265.846578, -2.916893, 35.073716, 1.539113
266.013257, -2.821993, 35.075174, 1.546039
266.179965, -3.011092, 35.119366, 1.566920
266.346589, -3.005874, 35.147407, 1.583689
266.513379, -2.857861, 35.165142, 1.580332
266.679967, -2.859086, 35.190350, 1.577488
266.846610, -2.851560, 35.364042, 1.584783
267.013631, -2.862130, 35.316734, 1.597728
267.179904, -2.848066, 35.523454, 1.597641
267.346587, -3.013582, 35.447272, 1.625190
267.513288, -2.897572, 35.482662, 1.622537
267.680348, -2.921221, 35.416796, 1.649240
267.846849, -2.941590, 35.442807, 1.662950
268.013518, -2.931674, 35.513649, 1.660818
268.179952, -2.937091, 35.591517, 1.658724
268.346614, -2.930319, 35.531309, 1.676940
268.513352, -2.919022, 35.491514, 1.671670
268.679941, -2.931838, 35.389671, 1.681877
268.846571, -2.929894, 35.440868, 1.711909
269.013213, -2.901570, 35.476187, 1.709052
269.179975, -2.819887, 35.462298, 1.637503
269.346561, -2.774430, 35.430126, 1.578359
269.514292, -2.837761, 35.597378, 1.576221
269.680106, -2.677283, 35.611907, 1.561858
269.846791, -2.779227, 35.680795, 1.543164
270.013297, -2.635534, 35.727266, 1.524692
270.179955, -2.606037, 35.764430, 1.537069
270.346609, -2.575334, 35.781642, 1.540380
270.513449, -2.551127, 35.780624, 1.548542
270.679903, -2.530650, 35.790534, 1.524044
270.846533, -2.508756, 35.691198, 1.496747
271.013277, -2.538442, 35.662633, 1.490780
271.180785, -2.573163, 35.673630, 1.484867
271.346526, -2.606056, 35.844008, 1.466608
271.513313, -2.703801, 35.854338, 1.467306
271.679899, -2.636030, 35.916967, 1.473236
271.846578, -2.669243, 35.888271, 1.452399
272.013272, -2.680937, 35.948290, 1.458557
272.179903, -2.724125, 35.964453, 1.445307
272.346595, -2.754799, 36.017358, 1.449666
272.513184, -2.889709, 36.045900, 1.455839
272.679976, -2.914045, 36.069223, 1.440238
272.846601, -2.825440, 36.096682, 1.443852
273.013248, -2.835451, 36.108713, 1.426441
273.179974, -2.874274, 36.122852, 1.418774
273.346543, -2.832092, 36.341820, 1.413715
273.513527, -2.925092, 36.257172, 1.423741
273.679888, -2.923737, 36.346396, 1.445142
273.847048, -2.957961, 36.320846, 1.468386
274.013554, -2.973498, 36.259715, 1.478541
274.179945, -2.967520, 36.245172, 1.501441
274.346522, -2.916272, 36.283898, 1.534267
274.513260, -2.834318, 36.280201, 1.555828
274.680143, -2.922353, 36.335987, 1.554682
274.846659, -2.994470, 36.185894, 1.588152
275.013717, -3.066744, 36.201234, 1.618542
275.180263, -3.002758, 35.934834, 1.600734
275.346576, -2.967563, 36.094316, 1.584996
275.513274, -2.995417, 35.970053, 1.612048
275.679903, -2.986138, 36.017161, 1.601443
275.846618, -3.004211, 35.976014, 1.611600
276.013251, -2.990792, 35.992183, 1.605028
276.179915, -2.995024, 36.119866, 1.610402
276.346572, -2.875099, 36.263820, 1.599611
276.513379, -2.838751, 36.262206, 1.602062
276.679943, -3.037687, 36.168670, 1.607385
276.846554, -3.077973, 36.260299, 1.645010
277.013549, -3.004772, 36.270842, 1.667401
277.179921, -3.080080, 36.516084, 1.673784
277.346846, -3.079238, 36.564322, 1.672053
277.513238, -3.078664, 36.534779, 1.681806
277.679926, -3.092823, 36.772236, 1.670116
277.846533, -3.083698, 36.819303, 1.652945
278.013248, -3.117227, 37.125859, 1.591536
278.179908, -3.219392, 36.969010, 1.637121
278.346589, -3.062140, 37.083706, 1.589819
278.513365, -3.083138, 37.116122, 1.562342
278.679955, -3.110153, 37.136952, 1.543988
278.846626, -3.114658, 37.035560, 1.514202
279.013662, -3.114603, 37.035582, 1.514215
279.180238, -3.118063, 37.569425, 1.444262
279.346587, -3.091224, 37.198807, 1.454044
279.513311, -3.178523, 37.024763, 1.438433
279.679928, -3.299499, 37.454738, 1.451846
279.846680, -3.188039, 37.315919, 1.441838
280.013509, -3.174182, 37.297603, 1.423873
280.179944, -3.162123, 37.293048, 1.427532
280.346589, -3.138816, 37.588544, 1.419089
280.514558, -3.234191, 37.719955, 1.426794
280.679988, -3.210934, 37.615970, 1.436903
280.846586, -3.168266, 37.547846, 1.450206
281.013350, -3.208797, 37.786900, 1.470067
281.179909, -3.193299, 37.549858, 1.481681
281.346612, -3.222761, 37.765191, 1.498487
281.513405, -3.081248, 37.782837, 1.485611
281.679909, -3.168617, 37.690713, 1.512328
281.846568, -3.099497, 37.391504, 1.533826
282.013231, -3.176788, 37.638436, 1.572106
282.179941, -3.091883, 37.580557, 1.592272
282.346576, -3.089679, 37.922771, 1.571354
282.513427, -3.089669, 37.922789, 1.571268
282.679975, -2.946459, 37.764935, 1.575649
282.846595, -2.913232, 37.814913, 1.551438
283.013407, -2.884083, 37.873405, 1.529607
283.179905, -2.880900, 37.892960, 1.558554
283.346866, -2.604260, 37.815896, 1.511981
283.513241, -2.760529, 37.859332, 1.524200
283.679909, -2.737462, 37.877624, 1.505841
283.846719, -2.753668, 38.087304, 1.485708
284.013297, -2.734681, 38.054486, 1.485907
284.179861, -2.641254, 38.062240, 1.453563
284.346581, -2.718300, 38.038048, 1.449118
284.513414, -2.718043, 38.038087, 1.449269
284.679918, -2.464061, 37.752497, 1.455459
284.846603, -2.653502, 37.734446, 1.467100
285.013205, -2.704495, 37.718355, 1.482766
285.179920, -2.602733, 38.323110, 1.472147
285.346601, -2.527510, 38.063070, 1.481799
285.513282, -2.524167, 38.113810, 1.494418
285.679944, -2.491597, 38.060917, 1.506207
285.846629, -2.268910, 37.922409, 1.506161
286.013250, -2.268981, 37.922365, 1.506204
286.179946, -2.542661, 37.048367, 1.519757
286.346564, -2.370435, 37.396584, 1.561528
286.513272, -2.480327, 38.173597, 1.526418
286.679914, -2.404235, 38.174684, 1.529148
286.846512, -2.138390, 38.101936, 1.525185
287.013252, -2.287322, 37.875142, 1.544175
287.180050, -2.244367, 37.987827, 1.531301
287.346588, -2.268797, 38.220313, 1.559200
287.513260, -2.229017, 38.145936, 1.540748
287.679971, -2.217105, 38.170944, 1.537943
287.846621, -2.173741, 38.150328, 1.527204
288.013444, -2.163984, 38.138949, 1.535795
288.180004, -2.134085, 38.173806, 1.525198
288.346587, -2.117633, 38.166319, 1.485145
288.513973, -2.200042, 38.142489, 1.479016
288.679929, -2.161851, 38.154517, 1.469698
288.846686, -2.054144, 38.165197, 1.445963
289.013272, -2.020289, 38.167834, 1.435500
289.179901, -1.873152, 38.116154, 1.417900
289.346525, -1.886012, 38.125980, 1.406147
289.513234, -1.793193, 38.163927, 1.412822
289.680414, -1.831022, 38.107528, 1.393378
289.846664, -1.831079, 38.107510, 1.393222
290.013312, -1.721671, 38.005979, 1.358784
290.179901, -1.688285, 38.008538, 1.370667
290.346571, -1.679946, 38.043481, 1.379347
290.513384, -1.649237, 38.007175, 1.373278
290.679961, -1.709744, 37.969112, 1.385071
290.846536, -1.634217, 37.960892, 1.380938
291.013513, -1.638173, 37.908292, 1.364224
291.179910, -1.636890, 37.813349, 1.373852
291.346557, -1.660103, 37.771410, 1.398642
291.513268, -1.660052, 37.771432, 1.398618
291.679951, -1.754560, 37.920265, 1.423723
291.846549, -1.761479, 37.858952, 1.416620
292.013240, -1.742497, 37.778069, 1.420352
292.180074, -1.801309, 37.794026, 1.392332
292.346604, -1.877775, 37.863437, 1.393849
292.513586, -1.877770, 37.863424, 1.393857
292.679952, -1.867664, 37.826478, 1.415561
292.846560, -1.877916, 37.834996, 1.403947
293.014114, -1.871797, 37.783621, 1.407408
293.179905, -1.843525, 37.709088, 1.406036
293.346592, -1.820693, 37.693033, 1.403156
293.513297, -1.772638, 37.626415, 1.398621
293.679926, -1.729072, 37.615616, 1.415557
293.846533, -1.693527, 37.586921, 1.412888
294.013236, -1.693613, 37.586893, 1.412861
294.180053, -1.654856, 37.570070, 1.395859
294.346941, -1.591252, 37.453651, 1.398147
294.513614, -1.588077, 37.364540, 1.415341
294.679917, -1.535326, 37.239466, 1.424661
294.846646, -1.517303, 37.195423, 1.432532
295.013448, -1.517171, 37.195463, 1.432501
295.180100, -1.620095, 37.287580, 1.436241
295.346574, -1.619316, 37.371324, 1.466423
295.513627, -1.575724, 37.263182, 1.459467
295.679970, -1.520814, 37.096636, 1.443700
295.846547, -1.505830, 37.047333, 1.449288
296.014162, -1.405757, 36.924063, 1.451401
296.179921, -1.543085, 37.127335, 1.437553
296.346597, -1.633209, 37.066485, 1.456703
296.513608, -1.449481, 36.916581, 1.427658
296.679872, -1.470882, 36.960552, 1.440003
296.846577, -1.725421, 37.236314, 1.422615
297.013385, -1.530147, 37.102664, 1.435465
297.179913, -1.372716, 36.960627, 1.434455
297.346573, -1.372705, 36.960620, 1.434237
297.513262, -1.372745, 36.960583, 1.434419
297.863438, -1.368171, 36.898147, 1.392466
298.030073, -1.360376, 36.940247, 1.406031
298.196569, -1.342125, 36.947204, 1.393573
298.363388, -1.321303, 36.914423, 1.373022
298.529929, -1.424723, 36.736053, 1.406789
298.696645, -1.246892, 36.814106, 1.370664
298.863183, -1.213066, 36.748798, 1.379789
299.030003, -1.249204, 36.800553, 1.385139
299.196568, -1.271283, 36.771954, 1.417726
299.363310, -1.239587, 36.726086, 1.438545
299.530138, -1.252497, 36.785652, 1.439419
299.696548, -1.250910, 36.787790, 1.462601
299.863191, -1.209070, 36.716381, 1.422421
300.030122, -1.224490, 36.689486, 1.435370
300.196646, -1.197886, 36.557304, 1.426976
300.363248, -1.213402, 36.589773, 1.434730
300.529941, -1.469135, 37.179591, 1.425961
300.696606, -1.481696, 36.786688, 1.445203
300.863242, -1.134523, 36.739816, 1.417685
301.030000, -1.196810, 36.633558, 1.412221
301.196596, -1.295437, 36.830715, 1.421693
301.363221, -1.223872, 36.644716, 1.411322
301.529941, -1.208837, 36.559893, 1.397090
301.696625, -1.319523, 36.610136, 1.445131
301.863274, -1.035446, 36.469218, 1.432267
302.029929, -1.167952, 36.468800, 1.436586
302.196556, -1.241381, 36.661211, 1.452582
302.363233, -0.970019, 36.349976, 1.457974
302.529910, -1.201284, 36.569209, 1.460470
302.696596, -1.194951, 36.634161, 1.471377
302.863176, -1.139836, 36.528076, 1.461796
303.029924, -1.236839, 36.496134, 1.473886
303.196543, -1.986460, 37.149150, 1.493735
303.363256, -1.309429, 36.804655, 1.482701
303.529876, -1.172936, 36.524879, 1.491305
303.696604, -1.197671, 36.541264, 1.526802
303.863295, -1.184773, 36.475158, 1.498755
304.030107, -1.406028, 36.395646, 1.519436
304.196689, -1.243346, 36.244279, 1.517617
304.363271, -1.475432, 36.927730, 1.520270
304.530604, -1.171029, 36.601741, 1.514558
304.696719, -1.126901, 36.467854, 1.515199
304.863196, -1.173933, 36.540946, 1.508122
305.029907, -1.123084, 36.429458, 1.490628
305.196597, -1.026346, 36.476059, 1.490632
305.363298, -1.156842, 36.142693, 1.480492
305.529907, -1.144570, 36.366966, 1.502658
305.696681, -1.167225, 35.971797, 1.444397
305.863213, -1.129888, 36.249193, 1.447641
306.029943, -1.346905, 36.178616, 1.456474
306.196562, -1.507140, 37.329320, 1.406563
306.363235, -1.273539, 36.601988, 1.427562
306.529962, -1.219278, 36.408781, 1.438465
306.696641, -1.196010, 36.269388, 1.444846
306.863169, -1.469065, 36.977400, 1.432061
307.030020, -1.307062, 36.537408, 1.424257
307.196623, -1.249122, 36.299364, 1.410908
307.363493, -1.233850, 36.182514, 1.432554
307.529923, -1.233889, 36.182509, 1.432438
307.696614, -1.293947, 36.311562, 1.463315
307.863161, -1.265930, 36.305117, 1.450956
308.029858, -1.253266, 36.269339, 1.448995
308.196594, -1.253955, 36.296340, 1.449793
308.363334, -1.252751, 36.272079, 1.441513
308.529940, -1.252778, 36.272066, 1.441687
308.696599, -1.268984, 36.240334, 1.454626
308.863291, -1.235274, 36.116241, 1.464920
309.030007, -1.283597, 35.994367, 1.446075
309.196631, -1.226233, 36.193982, 1.452688
309.363187, -1.239560, 36.366385, 1.453031
309.529923, -1.301815, 36.289949, 1.457030
309.697438, -1.152806, 36.007832, 1.494238


==> data/forest_data/uav47/_uvdar_filteredPose4_20to330.csv <==
# data in uav47/local_origin
# time, x, y, z
0.013983, -0.126461, -2.495041, 1.660171
0.180104, -0.111179, -2.471344, 1.648914
0.346642, -0.123894, -2.523580, 1.640434
0.513416, -0.122167, -2.506278, 1.639230
0.680048, -0.140413, -2.555582, 1.642778
0.846668, -0.143193, -2.598536, 1.631420
1.013355, -0.052359, -2.667727, 1.659598
1.180131, -0.092542, -2.637200, 1.683020
1.346658, -0.150177, -2.567488, 1.659270
1.513410, -0.065107, -2.616262, 1.661208
1.680347, -0.090354, -2.662618, 1.648322
1.847239, -0.149202, -2.608633, 1.631600
2.014466, -0.058504, -2.761326, 1.636750
2.180022, -0.143633, -2.744928, 1.607350
2.346663, -0.063244, -2.786755, 1.604539
2.513663, -0.162453, -2.800291, 1.584575
2.680117, -0.109732, -2.734117, 1.560719
2.846766, -0.212337, -2.813898, 1.534494
3.013876, -0.238446, -2.869252, 1.515969
3.180136, -0.167033, -2.836316, 1.509180
3.346665, -0.259534, -2.897568, 1.472060
3.513275, -0.195855, -2.824383, 1.451612
3.680552, -0.219706, -2.875554, 1.414015
3.846721, -0.279497, -2.804604, 1.410295
4.013339, -0.182493, -2.891437, 1.396046
4.180007, -0.214299, -2.943843, 1.402959
4.346610, -0.214300, -2.943858, 1.402843
4.513597, -0.249293, -2.980641, 1.361773
4.679937, -0.301871, -3.047669, 1.364160
4.846828, -0.349254, -3.123672, 1.369657
5.013474, -0.246837, -3.033188, 1.386378
5.180100, -0.402558, -3.179925, 1.393455
5.346622, -0.436240, -3.214102, 1.391065
5.513443, -0.469569, -3.264008, 1.401506
5.680080, -0.463564, -3.273826, 1.443786
5.846673, -0.471750, -3.258279, 1.485950
6.013491, -0.471901, -3.258178, 1.486130
6.180574, -0.470525, -3.259118, 1.567376
6.346754, -0.507743, -3.302804, 1.575283
6.514127, -0.521750, -3.306018, 1.573323
6.680367, -0.576776, -3.342291, 1.564968
6.846660, -0.600726, -3.328638, 1.579852
7.013427, -0.604288, -3.320493, 1.590450
7.180133, -0.705760, -3.363260, 1.591349
7.346601, -0.698439, -3.301623, 1.598353
7.513619, -0.698615, -3.301758, 1.598270
7.680019, -0.769612, -3.244719, 1.611603
7.846864, -0.797784, -3.199689, 1.620119
8.013580, -0.797829, -3.199669, 1.620099
8.180008, -0.941328, -3.167738, 1.617155
8.346777, -0.892894, -3.052423, 1.595796
8.514064, -0.833994, -3.098582, 1.616752
8.680052, -0.850623, -2.977399, 1.584820
8.846742, -0.974735, -3.076306, 1.578813
9.013418, -0.969211, -3.081163, 1.579055
9.180079, -0.979458, -3.116690, 1.619526
9.346629, -0.946583, -3.132086, 1.642840
9.513688, -0.946896, -3.131798, 1.642924
9.680061, -0.866774, -3.125866, 1.702188
9.846672, -0.873615, -3.166904, 1.722120
10.013446, -0.873699, -3.166843, 1.722146
10.180105, -0.864759, -3.185923, 1.755363
10.346639, -0.838860, -3.192057, 1.772634
10.530043, -0.838756, -3.192137, 1.772696
10.696618, -0.813704, -3.180471, 1.797052
10.863263, -0.789574, -3.180147, 1.771031
11.029940, -0.710468, -3.078231, 1.757731
11.196798, -0.727037, -3.126399, 1.782717
11.363281, -0.744021, -3.145941, 1.787260
11.530360, -0.832170, -3.072820, 1.765584
11.696833, -0.710724, -3.025447, 1.741608
11.863329, -0.734064, -3.066996, 1.692273
12.030032, -0.734039, -3.067012, 1.692372
12.196793, -0.704485, -3.070659, 1.685261
12.363387, -0.567980, -3.140072, 1.672577
12.530138, -0.568007, -3.140045, 1.672648
12.697044, -0.625777, -3.071406, 1.618138
12.863346, -0.566927, -3.108558, 1.573159
13.030104, -0.566906, -3.108570, 1.573242
13.196789, -0.512373, -3.058360, 1.569852
13.363273, -0.505153, -3.088933, 1.550352
13.530127, -0.505209, -3.088925, 1.550209
13.696859, -0.421904, -2.969116, 1.525899
13.863312, -0.463022, -2.980064, 1.527220
14.030261, -0.373228, -3.009956, 1.518287
14.196710, -0.315376, -3.030999, 1.522472
14.363459, -0.340608, -2.849785, 1.568616
14.530232, -0.340754, -2.786620, 1.597658
14.696787, -0.288114, -2.939282, 1.600029
14.863401, -0.192079, -2.866703, 1.613180
15.030417, -0.191475, -2.866940, 1.613281
15.196829, -0.133171, -2.810851, 1.607276
15.363682, -0.123921, -2.924612, 1.572726
15.530661, -0.124147, -2.924597, 1.572937
15.696987, -0.046858, -2.790201, 1.532737
15.863830, -0.200574, -2.887766, 1.565036
16.030214, -0.210982, -2.994890, 1.574796
16.196702, -0.217389, -2.901677, 1.616826
16.363682, -0.165769, -2.922229, 1.607314
16.530334, -0.128259, -2.874127, 1.618424
16.696716, -0.229130, -2.946908, 1.720681
16.863279, -0.643229, -1.696398, 1.698734
17.030092, -0.079721, -2.671209, 1.653032
17.196713, -0.217481, -2.806977, 1.713143
17.363762, -0.095572, -2.902774, 1.681438
17.530298, -0.086417, -2.881008, 1.684951
17.696736, -0.087989, -2.641872, 1.713352
17.863271, -0.079788, -2.570524, 1.711289
18.030389, -0.138770, -2.485579, 1.726137
18.196883, 0.034543, -2.558706, 1.676995
18.363327, -0.043647, -2.459562, 1.667837
18.530298, -0.034063, -2.470573, 1.685313
18.696965, -0.000458, -2.515566, 1.595611
18.863525, -0.120415, -2.480328, 1.657209
19.031349, -0.039460, -2.499070, 1.647329
19.196992, -0.036677, -2.523423, 1.625639
19.363517, -0.075289, -2.571509, 1.626870
19.530377, -0.104844, -2.571447, 1.663640
19.697099, -0.016410, -2.724435, 1.560117
19.863308, 0.101882, -2.617667, 1.652431
20.031161, 0.021839, -2.702816, 1.658261
20.197589, 0.070699, -2.834948, 1.616248
20.363299, 0.039208, -2.779223, 1.628069
20.530209, 0.112823, -2.821180, 1.677606
20.697026, 0.227970, -2.922753, 1.674671
20.863485, 0.200454, -2.889116, 1.673208
21.030453, 0.351542, -2.692177, 1.554614
21.196949, 0.467479, -2.680832, 1.656720
21.363761, 0.439072, -2.563114, 1.663070
21.530701, 0.344724, -2.782872, 1.660923
21.696974, 0.284414, -2.854872, 1.708091
21.863244, 0.395218, -3.030877, 1.709839
22.030129, 0.411479, -3.025509, 1.700439
22.196711, 0.381432, -2.989202, 1.766477
22.363324, 0.435310, -3.167535, 1.757272
22.530303, 0.491226, -3.152276, 1.763040
22.696791, 0.570441, -3.119978, 1.853349
22.863320, 0.531047, -3.207738, 1.855858
23.030147, 0.728011, -3.227993, 1.839838
23.196790, 0.790594, -3.192675, 1.870852
23.363274, 0.847321, -3.342606, 1.926794
23.530004, 0.896687, -3.278394, 1.945941
23.697399, 1.042412, -4.191862, 2.601982
23.863332, 1.007735, -3.836018, 2.062736
24.030208, 1.143549, -3.710691, 2.088722
24.196671, 0.997423, -3.600334, 2.130431
24.363261, 1.022735, -3.224295, 2.116459
24.530170, -2.027136, 1.027205, 1.657345
24.696763, 1.161664, -1.889544, 1.917815
24.863353, 1.271721, -2.757699, 2.026807
25.030153, 1.332618, -2.926173, 2.024039
25.196761, 1.412381, -3.078131, 2.026384
25.363295, 1.350931, -3.153363, 2.080979
25.530095, 1.394513, -3.272951, 2.049676
25.696585, 1.347343, -3.302264, 2.071549
25.863404, 1.396558, -3.469631, 2.104332
26.030010, 1.252210, -3.464044, 2.149203
26.196650, 1.286923, -3.537227, 2.100951
26.363634, 1.265995, -3.379369, 2.095365
26.530103, 1.220215, -3.430197, 2.074837
26.696870, 1.187343, -3.368038, 1.986016
26.863794, 1.078915, -3.289946, 2.071556
27.030056, 1.056729, -3.353412, 2.081214
27.197283, 1.063879, -3.489946, 1.988205
27.363262, 0.824672, -3.257700, 2.096185
27.530157, 1.004731, -3.466112, 1.914823
27.696758, 0.392916, 10.633510, 0.777950
27.863367, -0.544153, 6.390359, 1.121591
28.030006, 0.816799, 2.154607, 1.491451
28.196772, 0.804001, 0.148509, 1.659694
28.363506, 0.828537, -1.019388, 1.714021
28.530600, 0.776052, -1.802988, 1.756827
28.696814, 0.765803, -2.342510, 1.763147
28.863331, 0.691586, -2.754566, 1.821355
29.032377, 0.561367, -2.900306, 1.878774
29.196816, 0.608277, -3.147828, 1.876136
29.363501, 0.701438, -3.101853, 1.900359
29.530207, 0.753614, -3.004813, 1.909787
29.696899, 0.532582, -3.213961, 2.021321
29.863401, 0.594348, -3.228172, 1.985587
30.031008, 0.499755, -3.363967, 2.074765
30.197038, 0.443938, -3.580445, 2.136414
30.363452, 0.425354, -3.770523, 2.188526
30.530190, 0.364530, -3.756676, 2.230229
30.696884, 0.329542, -3.910706, 2.292352
30.863428, 0.288602, -3.824584, 2.341726
31.030322, 0.288762, -3.824572, 2.341778
31.197039, 0.308281, -4.090823, 2.391613
31.363496, 0.319510, -4.081809, 2.402658
31.530215, 0.234517, -4.205236, 2.412067
31.696843, 0.250245, -4.308409, 2.421348
31.863396, 0.206337, -4.479370, 2.439049
32.030291, 0.206441, -4.479387, 2.438961
32.196778, 0.186946, -4.693786, 2.454517
32.379977, 0.169049, -4.777984, 2.484723
32.546716, 0.104849, -4.786015, 2.482424
32.713763, 0.096560, -4.820529, 2.489657
32.879956, 0.048446, -4.916543, 2.486681
33.046687, 0.037685, -4.855324, 2.497749
33.213330, 0.028594, -4.967863, 2.511968
33.380009, 0.008503, -5.081302, 2.539096
33.547237, -0.029533, -5.079858, 2.525751
33.713393, -0.029129, -5.079887, 2.525518
33.880007, -0.004936, -5.193167, 2.501914
34.046839, -0.031236, -5.294758, 2.512092
34.213609, -0.031277, -5.294740, 2.512085
34.379987, -0.053450, -5.322526, 2.477453
34.547991, -0.079698, -5.428004, 2.482963
34.713314, -0.079403, -5.428149, 2.482218
34.880066, -0.082334, -5.461587, 2.490610
35.046954, -0.128192, -5.522119, 2.508960
35.213481, -0.128106, -5.522115, 2.509031
35.379993, -0.104864, -5.110660, 2.505028
35.546624, -0.137404, -5.215591, 2.507200
35.713388, -0.137397, -5.215611, 2.507045
35.880034, -0.173713, -5.511981, 2.498534
36.046701, -0.163848, -5.429962, 2.487753
36.213377, -0.163954, -5.429975, 2.487531
36.379955, -0.195837, -5.521793, 2.489646
36.546899, -0.343224, -5.568647, 2.463008
36.713384, -0.227256, -5.532158, 2.499142
36.880045, -0.437272, -5.646646, 2.471606
37.046652, -0.359864, -5.648382, 2.469414
37.214014, -0.359750, -5.648359, 2.469840
37.380194, -0.348649, -5.641440, 2.512875
37.546682, -0.385491, -5.635746, 2.483384
37.713550, -0.399924, -5.619484, 2.533382
37.879948, -0.638385, -5.674017, 2.443179
38.046709, -0.527778, -5.660568, 2.462418
38.213405, -0.527739, -5.660563, 2.462542
38.380231, -0.509935, -5.662227, 2.441617
38.546753, -0.600565, -5.641211, 2.398036
38.713562, -0.600682, -5.641161, 2.398468
38.880017, -0.707921, -5.611456, 2.400426
39.046673, -1.034064, -5.774491, 2.422319
39.213484, -0.966934, -5.758380, 2.425467
39.380018, -0.948433, -5.751871, 2.453070
39.546897, -1.153700, -5.938411, 2.404590
39.713909, -1.079827, -5.907728, 2.438644
39.880111, -1.056279, -5.906948, 2.436221
40.046696, -1.115665, -5.886451, 2.394977
40.213330, -1.115651, -5.886420, 2.395268
40.380054, -1.203924, -5.861602, 2.381451
40.547899, -1.257996, -5.838677, 2.391463
40.713464, -1.295283, -5.820001, 2.418236
40.880124, -1.317035, -5.813316, 2.391386
41.046589, -1.559039, -6.064532, 2.355155
41.213373, -1.509450, -6.051581, 2.355949
41.379991, -1.429751, -6.036327, 2.343750
41.546696, -1.503580, -6.012595, 2.342494
41.713320, -1.528320, -6.001583, 2.353760
41.879976, -1.580147, -5.977450, 2.333809
42.046623, -1.920817, -6.117445, 2.345971
42.213510, -1.858280, -6.117060, 2.357430
42.380025, -1.858200, -6.117087, 2.357803
42.546917, -1.857430, -6.107776, 2.374532
42.714078, -1.894986, -6.078320, 2.336437
42.879934, -1.917689, -6.057173, 2.370877
43.046701, -1.887310, -6.029518, 2.345908
43.213381, -1.887183, -6.029561, 2.345688
43.380137, -2.067544, -5.935081, 2.364240
43.546833, -1.934080, -5.896521, 2.343033
43.714601, -1.891748, -5.894620, 2.359165
43.879928, -1.891554, -5.894663, 2.359132
44.046897, -1.891550, -5.894640, 2.359262
46.063452, -1.578111, -5.892739, 2.480707
46.230139, -1.578180, -5.892729, 2.480710
46.396760, -1.484321, -5.859976, 2.535183
46.563411, -1.484045, -5.860045, 2.534769
46.730289, -1.483707, -5.860149, 2.534487
47.446923, -1.091033, -5.795821, 2.434376
47.613706, -1.091331, -5.795778, 2.434278
47.830076, -1.194519, -5.740122, 2.483915
47.996777, -1.419606, -5.654736, 2.436800
48.163676, -1.327269, -5.118946, 2.441060
48.330188, -1.131415, -5.061808, 2.419953
48.496761, -1.263374, -4.979714, 2.423652
48.663379, -1.088960, -4.941994, 2.402231
48.830093, -1.112903, -4.674424, 2.327295
48.996846, -1.098762, -4.882593, 2.328678
49.163438, -0.969638, -4.862479, 2.325917
49.330086, -0.925412, -4.856292, 2.367963
49.496790, -1.110795, -5.067215, 2.348171
49.679962, -0.986088, -5.047810, 2.386299
49.846627, -1.059735, -5.288419, 2.429053
50.013328, -1.047268, -5.382710, 2.439184
50.179955, -0.985667, -4.851976, 2.393474
50.346789, -0.902584, -4.776566, 2.408545
50.513310, -0.818094, -4.768212, 2.425800
50.680106, -0.905702, -4.807485, 2.452714
50.846677, -0.895066, -4.842146, 2.490774
51.014234, -0.898413, -4.976846, 2.544846
51.180057, -0.838461, -5.058050, 2.591005
51.346769, -0.777102, -5.117057, 2.546877
51.514045, -0.746035, -5.034073, 2.605733
51.680153, -0.762427, -5.099351, 2.597195
51.846601, -0.794685, -5.125782, 2.613235
52.013650, -0.888753, -5.092983, 2.632470
52.179939, -0.795744, -5.040743, 2.581873
52.347163, -0.800715, -5.107370, 2.591619
52.513403, -0.777443, -4.639969, 2.514438
52.679976, -0.784638, -4.725506, 2.506732
52.846631, -0.783247, -4.760633, 2.483918
53.013801, -0.783245, -4.760611, 2.484044
53.180240, -0.798035, -4.792002, 2.455817
53.346681, -0.795884, -4.879179, 2.406836
53.513511, -0.867026, -4.850066, 2.458686
53.680248, -0.794293, -4.491226, 2.371264
53.846612, -0.794158, -4.466099, 2.342052
54.013372, -0.718893, -4.455209, 2.374927
54.180001, -0.814258, -4.433992, 2.287494
54.346673, -0.814709, -4.532461, 2.335359
54.513389, -0.876050, -4.518999, 2.340032
54.680001, -0.767996, -4.485466, 2.301061
54.846670, -0.757562, -4.453121, 2.315536
55.013384, -0.867335, -4.414400, 2.355914
55.179974, -0.713173, -4.386256, 2.368695
55.346659, -0.717072, -4.343578, 2.392028
55.513486, -0.620352, -4.329962, 2.373767
55.679987, -0.760000, -4.300038, 2.430071
55.846757, -0.738139, -4.110797, 2.440668
56.014277, -0.820951, -4.068065, 2.529036
56.180025, -0.680528, -3.954276, 2.421016
56.346652, -0.621404, -3.989796, 2.446448
56.513425, -0.614934, -4.015935, 2.479381
56.680042, -0.379288, -3.974287, 2.562453
56.846688, -0.493498, -4.023775, 2.440992
57.013404, -0.581763, -3.996726, 2.506576
57.179975, -0.544871, -3.836018, 2.381714
57.346692, -0.591601, -3.884355, 2.419387
57.513341, -0.553259, -3.932040, 2.427172
57.680075, -0.553115, -3.932036, 2.427170
57.846750, -0.525281, -3.996227, 2.411908
58.013322, -0.535482, -4.021150, 2.431990
58.179970, -0.425215, -4.024711, 2.365300
58.346879, -0.525824, -4.042057, 2.390260
58.514221, -0.519358, -4.046299, 2.399214
58.679993, -0.558011, -4.052113, 2.342692
58.846713, -0.556579, -4.160227, 2.394227
59.013531, -0.559143, -4.142348, 2.388074
59.180148, -0.545658, -4.135658, 2.381535
59.346692, -0.631442, -4.209660, 2.368224
59.513342, -0.613583, -3.952801, 2.378986
59.680174, -0.573706, -3.943562, 2.375877
59.846641, -0.568577, -3.930552, 2.421484
60.013537, -0.628673, -3.928781, 2.456292
60.180084, -0.594550, -4.024122, 2.479222
60.346635, -0.483760, -3.965135, 2.494323
60.514091, -0.639712, -3.931249, 2.443664
60.680000, -0.649237, -4.023157, 2.437217
60.846635, -0.642233, -4.124022, 2.382803
61.013318, -0.680430, -4.082292, 2.366799
61.180036, -0.585578, -4.158465, 2.370643
61.346788, -0.649069, -4.105445, 2.317374
61.513394, -0.690674, -4.057619, 2.316439
61.679999, -0.652712, -4.150783, 2.274979
61.846840, -0.655252, -4.243685, 2.241353
62.013789, -0.643018, -3.790475, 2.196982
62.180004, -0.688391, -3.879302, 2.231834
62.346718, -0.720384, -3.121150, 2.167283
62.513324, -0.675533, -3.247762, 2.147337
62.679989, -0.599418, -3.355594, 2.183628
62.846607, -0.587779, -3.469455, 2.179149
63.013756, -0.667611, -3.593016, 2.126845
63.179950, -0.689263, -3.695706, 2.127482
63.346615, -0.745468, -3.778519, 2.154644
63.513358, -0.740491, -3.879993, 2.149528
63.680005, -0.841109, -3.823380, 2.128682
63.846624, -0.743103, -3.626718, 2.058903
64.013390, -0.706346, -3.710742, 2.133875
64.180022, -0.656351, -3.790382, 2.175271
64.346726, -0.795631, -3.722662, 2.181159
64.513584, -0.750285, -3.817724, 2.182635
64.679975, -0.722568, -3.767410, 2.178872
64.846690, -0.774646, -3.717846, 2.211897
65.013619, -0.805811, -3.812265, 2.217734
65.179997, -0.769523, -3.742326, 2.293469
65.346681, -0.800205, -3.690070, 2.314740
65.513541, -0.791412, -3.789451, 2.258981
65.680155, -0.670487, -3.780304, 2.280599
65.846857, -0.753388, -3.856802, 2.337532
66.013621, -0.820710, -3.931406, 2.352652
66.183579, -0.773016, -3.804812, 2.355729
66.346782, -0.891490, -3.849492, 2.333752
66.514784, -0.804670, -3.975280, 2.334631
66.680266, -0.799733, -4.026316, 2.341952
66.846762, -0.803574, -4.067637, 2.314830
67.013857, -0.813493, -4.184613, 2.335217
67.180103, -0.837925, -3.807815, 2.333144
67.346775, -0.878889, -2.963631, 2.282046
67.513630, -0.909718, -3.056679, 2.252480
67.680104, -0.909045, -3.153163, 2.274751
67.846879, -0.804087, -3.224466, 2.306181
68.013377, -0.723575, -3.219570, 2.308160
68.180156, -0.645854, -3.217081, 2.311498
68.346788, -0.656636, -3.215604, 2.319857
68.513567, -0.891464, -3.166923, 2.305648
68.680136, -0.864855, -3.291023, 2.300778
68.847046, -0.719905, -3.265139, 2.309274
69.013608, -0.718965, -3.265886, 2.289358
69.180111, -0.686552, -3.261596, 2.296225
69.346744, -0.674946, -3.218388, 2.224256
69.513470, -0.684566, -3.203580, 2.279330
69.680085, -0.688377, -3.196984, 2.318303
69.846743, -0.674212, -3.189095, 2.359653
70.013465, -0.774317, -3.170606, 2.347957
70.180065, -0.767911, -3.161989, 2.380040
70.346708, -0.794630, -3.155829, 2.396998
70.513914, -0.828123, -3.146303, 2.344193
70.680079, -0.828099, -3.146277, 2.344496
70.846924, -0.831607, -3.139093, 2.382671
71.013410, -0.860680, -3.132263, 2.388785
71.196672, -0.860782, -3.132257, 2.388672
71.363370, -0.936089, -3.113114, 2.433996
71.529982, -1.118905, -3.368390, 2.388647
71.696759, -1.118831, -3.368528, 2.387176
72.113446, -1.072989, -3.361205, 2.432168
72.280256, -1.066133, -3.354582, 2.449314
72.446711, -1.104414, -3.340196, 2.447223
72.613352, -1.104489, -3.340180, 2.447250
72.780064, -1.104484, -3.340189, 2.447255
72.946652, -1.323105, -3.175937, 2.420173
73.113566, -1.291174, -3.173131, 2.403888
73.279969, -1.260153, -3.160786, 2.426515
73.446683, -1.306563, -3.137677, 2.390146
73.613745, -1.306612, -3.137682, 2.390245
73.829982, -1.503206, -3.079356, 2.314638
73.996617, -1.503157, -3.079361, 2.314591
74.163291, -1.565448, -3.050761, 2.269901
74.330027, -1.729585, -2.799766, 2.236938
74.496672, -1.729534, -2.799712, 2.237584
74.663302, -1.646739, -2.784388, 2.208657
74.830003, -1.646920, -2.784379, 2.208162
74.996677, -1.646997, -2.784367, 2.208132
76.730006, -2.518090, -2.518922, 2.151081
76.896994, -2.592569, -2.451046, 2.206637
77.063568, -2.634764, -2.414531, 2.249727
77.230036, -2.634269, -2.414659, 2.249746
77.396652, -2.634414, -2.414599, 2.249906
78.830487, -3.101734, -2.241684, 2.313657
78.996665, -3.101389, -2.241776, 2.312812
79.163285, -2.968898, -2.136934, 2.306484
79.330001, -2.968802, -2.136984, 2.306348
80.063276, -3.215649, -2.054306, 2.328618
80.230154, -3.284407, -2.000802, 2.324455
80.396986, -3.350541, -1.442900, 2.267614
80.563780, -3.275730, -1.377673, 2.266129
80.730238, -3.275669, -1.377697, 2.266016
80.896752, -3.359133, -1.339952, 2.255812
81.063393, -3.390904, -1.267137, 2.225204
81.230017, -3.468838, -1.201948, 2.236623
81.396706, -3.488488, -1.194028, 2.245528
81.563396, -3.489133, -1.193877, 2.245807
81.730159, -3.603180, -1.136716, 2.230466
81.896703, -3.603054, -1.136745, 2.230512
82.063242, -3.603007, -1.136742, 2.230602
82.996927, -4.002055, -0.937675, 2.216075
83.163426, -3.993117, -0.919497, 2.214072
83.330215, -4.024770, -0.831455, 2.235903
83.496801, -4.062464, -0.781749, 2.270478
83.663461, -4.097752, -0.734274, 2.220399
83.830620, -4.099529, -0.723301, 2.231652
83.997061, -4.103652, -0.722730, 2.195429
84.163443, -4.124136, -0.688291, 2.222378
84.330112, -4.138254, -0.667001, 2.192895
84.496765, -4.138207, -0.666950, 2.193929
84.663440, -3.958328, -0.091277, 2.137716
84.830709, -4.007256, -0.178109, 2.124091
84.996786, -4.061825, -0.211844, 2.155571
85.180124, -4.076341, -0.376562, 2.124027
85.346718, -4.042440, -0.379830, 2.152582
85.513525, -4.042490, -0.379823, 2.152436
85.680002, -4.106924, -0.350454, 2.231627
85.846640, -4.120378, -0.345074, 2.243661
86.014037, -4.120330, -0.345100, 2.243648
86.246695, -4.279078, -0.289378, 2.263337
86.413571, -4.279077, -0.289392, 2.263284
86.579972, -4.308183, -0.278436, 2.274983
86.746641, -4.308227, -0.278431, 2.274977
88.463330, -5.143646, 0.069484, 2.178071
88.629953, -5.143735, 0.069528, 2.178165
88.796680, -5.259343, 0.180368, 2.238266
88.963377, -5.200827, 0.193495, 2.283195
89.129968, -5.081152, 0.498711, 2.264220
89.296751, -5.013413, 0.524988, 2.289477
89.463460, -4.781587, 0.656032, 2.257178
89.629996, -4.780351, 0.655478, 2.257165
89.796651, -4.614524, 0.653738, 2.232162
89.963634, -4.949145, 0.580733, 2.215685
90.129997, -4.836503, 0.672625, 2.192814
90.296707, -4.898804, 0.721722, 2.221678
90.463339, -4.898747, 0.721680, 2.221573
90.629993, -5.339677, 0.642468, 2.305039
90.796685, -5.277348, 0.646836, 2.318513
90.963278, -5.216321, 0.648812, 2.369471
91.130015, -5.194814, 0.649378, 2.397744
91.296669, -5.266414, 0.929998, 2.350482
91.463370, -5.151513, 0.934996, 2.397035
91.630027, -5.168518, 0.945967, 2.420458
91.796882, -5.168620, 0.945999, 2.420323
91.963331, -5.247174, 0.988742, 2.449344
92.130054, -5.247058, 0.988691, 2.449255
92.296784, -5.247024, 0.988686, 2.449359
92.530123, -5.385992, 1.282671, 2.463172
92.698792, -5.432391, 1.440052, 2.441480
92.863315, -5.312837, 1.420944, 2.472990
93.030061, -5.351440, 1.554982, 2.447555
93.196707, -5.308253, 1.543473, 2.438473
93.363343, -5.460811, 1.675530, 2.461373
93.530200, -5.336679, 1.652310, 2.472922
93.696697, -5.360386, 1.661706, 2.462548
93.863291, -5.399758, 1.680469, 2.481023
94.030033, -5.404578, 1.684353, 2.470156
94.196696, -5.595455, 1.878623, 2.394234
94.363270, -5.454497, 1.871396, 2.433493
94.530016, -5.440880, 1.869924, 2.444544
94.696721, -5.463554, 1.879157, 2.416701
94.863336, -5.505164, 1.904068, 2.425284
95.029948, -5.524367, 1.911480, 2.406982
95.197016, -5.574609, 1.932317, 2.346453
95.363358, -5.599712, 1.938984, 2.307277
95.530041, -5.658580, 1.966590, 2.269692
95.696692, -5.667801, 1.975133, 2.213642
95.863356, -5.695357, 1.990116, 2.152304
96.030030, -5.703017, 1.993360, 2.137344
96.196945, -5.737591, 2.014799, 2.090052
96.363599, -5.781168, 2.035221, 2.051001
96.529989, -5.788729, 2.038740, 2.048218
96.696733, -5.513819, 3.323339, 1.904131
96.863318, -5.398779, 3.302111, 1.909711
97.030032, -5.355885, 3.286247, 1.913989
97.196797, -5.357687, 3.288832, 1.941500
97.363558, -5.402716, 3.313335, 1.977676
97.530074, -5.428893, 3.332038, 2.035129
97.696838, -5.449401, 3.342030, 2.045503
97.863468, -5.482777, 3.368610, 2.097281
98.030090, -5.515901, 3.386282, 2.114092
98.196878, -5.524335, 3.394467, 2.142321
98.363350, -5.539029, 3.404435, 2.168586
98.530150, -5.538980, 3.404394, 2.168514
98.696880, -5.534889, 3.409007, 2.197660
98.863838, -5.552339, 3.426464, 2.230942
99.029999, -5.580215, 3.438731, 2.232577
99.196748, -5.597570, 3.445621, 2.223375
99.363430, -6.001376, 3.088182, 2.253722
99.530093, -5.921903, 3.078173, 2.261027
99.696895, -5.910628, 3.073437, 2.266199
99.863423, -5.933280, 3.086635, 2.284845
100.030061, -5.927808, 3.085876, 2.298149
100.213430, -5.927795, 3.085891, 2.298224
101.246630, -6.532781, 3.503746, 2.446995
101.413658, -6.397647, 3.521051, 2.442035
101.579986, -6.372850, 3.522717, 2.472994
101.746798, -6.388620, 3.545392, 2.511436
101.913380, -6.402733, 3.586170, 2.557563
102.080055, -6.361288, 3.546329, 2.622659
102.246741, -6.479713, 3.390960, 2.639453
102.413379, -6.590407, 3.138648, 2.640823
102.580353, -6.660405, 2.964470, 2.655194
102.746806, -6.703981, 2.927260, 2.612483
102.913491, -6.778634, 2.818327, 2.614471
103.080242, -6.902649, 2.772441, 2.510790
103.246751, -7.004321, 2.698988, 2.449997
103.413464, -7.049597, 2.616335, 2.414060
103.580116, -7.090257, 2.548162, 2.310453
103.746758, -7.166371, 2.425955, 2.191522
103.913664, -7.227815, 2.395801, 2.158268
104.080346, -7.207069, 2.501572, 2.071864
104.246853, -7.274276, 2.487628, 2.043638
104.413475, -7.298967, 2.451244, 2.039623
104.580146, -7.344153, 2.474981, 1.999217
104.747137, -7.350585, 2.440659, 2.027004
104.913871, -7.350653, 2.440651, 2.026522
105.096714, -7.374962, 2.648352, 2.021120
105.263487, -7.459420, 2.597146, 2.064676
105.430030, -7.335242, 2.577221, 2.100696
105.596682, -7.482382, 2.636590, 2.146582
105.763635, -7.401930, 2.757517, 2.181945
105.930204, -7.506068, 2.872609, 2.205834
106.096684, -6.770788, 4.221400, 2.156454
106.263369, -6.706358, 4.077288, 2.193448
106.430169, -6.677483, 4.258402, 2.225128
106.596670, -6.356860, 5.127829, 2.174290
106.763489, -5.739861, 6.111905, 2.053314
106.930076, -5.846828, 5.967860, 2.101523
107.096888, -5.969682, 5.825403, 2.155258
107.263249, -6.087270, 5.865977, 2.224876
107.429995, -6.215533, 6.000127, 2.270536
107.596919, -6.099492, 5.887680, 2.251294
107.763284, -6.133634, 5.810523, 2.268910
107.929972, -6.051095, 5.931368, 2.273763
108.096943, -6.022838, 5.992903, 2.288909
108.263454, -5.755304, 6.459260, 2.244719
108.429978, -5.880818, 6.294466, 2.292493
108.596688, -5.954837, 6.162775, 2.324629
108.763313, -5.808396, 6.433404, 2.300431
108.930052, -5.426842, 7.068901, 2.194956
109.096855, -5.609437, 6.813848, 2.270212
109.263705, -5.329075, 7.281771, 2.198610
109.430201, -5.546766, 6.939735, 2.301410
109.596892, -5.720451, 6.676651, 2.347969
109.763819, -5.242129, 7.453189, 2.201212
109.930174, -5.277931, 7.504899, 2.173685
110.096791, -5.248524, 7.491831, 2.199744
110.263438, -5.093728, 7.615073, 2.125053
110.430357, -4.899385, 7.739819, 2.101634
110.598730, -4.899396, 7.739826, 2.101607
110.763474, -5.125966, 7.479876, 2.121264
110.930122, -5.156738, 7.382018, 2.126520
111.096827, -5.156777, 7.382053, 2.126584
111.263675, -5.160394, 7.358638, 2.116619
111.430159, -5.107954, 7.372885, 2.103124
111.596983, -5.108063, 7.372676, 2.101847
111.763355, -4.818276, 7.702747, 2.032233
111.946657, -4.558357, 8.054061, 1.992091
112.113451, -4.558347, 8.054042, 1.990301
112.280051, -4.696040, 7.727597, 2.045660
112.446708, -4.865154, 7.284403, 2.107887
112.613858, -4.748556, 7.219322, 2.046600
112.779993, -4.980541, 7.080881, 2.073365
112.946677, -4.975845, 7.058931, 2.056591
113.113369, -4.921480, 7.071531, 2.040132
113.279999, -4.989313, 7.087593, 2.001565
113.446754, -5.007415, 7.098533, 1.970655
113.613772, -5.058486, 7.034867, 1.958555
113.780011, -5.043998, 7.138089, 1.912591
113.946872, -5.062787, 7.207474, 1.886745
114.114173, -5.062731, 7.207487, 1.886799
114.280026, -5.069017, 7.259615, 1.881237
114.446946, -4.950960, 7.575968, 1.857650
114.613424, -4.746303, 7.956882, 1.848581
114.780012, -4.745503, 8.044992, 1.838401
114.946675, -4.753278, 8.157287, 1.828983
115.115564, -4.863117, 8.007933, 1.848525
115.280123, -4.834753, 8.113871, 1.830094
115.446664, -4.880760, 8.200951, 1.850752
115.613860, -4.935393, 8.167815, 1.856362
115.780455, -4.894815, 8.249865, 1.865411
115.946728, -4.801407, 8.531676, 1.877160
116.113334, -4.889455, 8.453954, 1.852257
116.279985, -4.897687, 8.496892, 1.893494
116.446666, -4.729341, 8.826113, 1.907422
116.613472, -4.654369, 8.985614, 1.944643
116.780035, -4.693739, 8.981781, 1.920504
116.946629, -4.749358, 9.016135, 1.913226
117.113375, -4.617310, 9.237025, 1.890508
117.280161, -4.693340, 9.267363, 1.872568
117.446718, -4.687778, 9.348815, 1.858428
117.613688, -4.737571, 9.283462, 1.868744
117.779999, -4.752405, 9.359700, 1.832300
117.946620, -4.552673, 9.697925, 1.783406
118.113358, -4.156647, 10.282943, 1.705369
118.280376, -4.368977, 10.258328, 1.729775
118.446622, -4.299495, 10.228510, 1.726907
118.613536, -4.492530, 10.103099, 1.753309
118.779992, -4.337891, 10.269151, 1.741218
118.946865, -4.207798, 10.287234, 1.712605
119.113332, -4.505356, 10.239219, 1.752856
119.280078, -4.521584, 10.309045, 1.772775
119.446657, -4.389775, 10.321424, 1.763429
119.613566, -3.982191, 10.817809, 1.704257
119.782346, -3.916890, 10.932753, 1.682605
119.946734, -3.934220, 10.993965, 1.706422
120.115357, -3.843899, 10.963503, 1.701767
120.280006, -3.834961, 10.992503, 1.669681
120.446752, -3.889574, 11.064368, 1.690914
120.613661, -3.819704, 11.046259, 1.659690
120.780161, -3.847648, 10.989163, 1.663470
120.947035, -3.850876, 10.984105, 1.646748
121.113805, -3.850383, 11.024233, 1.619470
121.279987, -3.880509, 11.024584, 1.583682
121.446676, -3.912024, 11.007968, 1.589443
121.613749, -3.962781, 11.030968, 1.567554
121.780058, -3.889422, 11.149188, 1.554225
121.946887, -3.958211, 11.124675, 1.549515
122.113695, -3.933161, 11.197747, 1.528285
122.280037, -3.958565, 11.215308, 1.511125
122.446769, -4.019562, 11.320360, 1.516490
122.613689, -3.936737, 11.284441, 1.499173
122.780073, -4.001090, 11.366470, 1.491385
122.946904, -3.871007, 11.288125, 1.475209
123.113393, -3.845456, 11.437494, 1.501497
123.280030, -4.417201, 10.936049, 1.536907
123.446692, -4.338767, 10.893311, 1.547110
123.613456, -4.277239, 10.994384, 1.556162
123.779995, -4.305374, 10.781257, 1.543288
123.946689, -3.595646, 11.844317, 1.530497
124.113386, -3.894863, 11.491328, 1.565801
124.280024, -4.039903, 11.310650, 1.610584
124.446718, -3.701872, 11.681606, 1.600033
124.613582, -3.856149, 11.415186, 1.627537
124.779989, -3.798483, 11.385975, 1.633573
124.946663, -3.970809, 11.240132, 1.646166
125.113878, -3.781335, 11.326667, 1.648961
125.280240, -3.715270, 11.341403, 1.629472
125.446737, -3.616931, 11.431899, 1.655565
125.613465, -3.530187, 11.435520, 1.632842
125.780002, -3.455539, 11.425752, 1.525309
125.946656, -3.417227, 11.396190, 1.578459
126.113410, -3.295638, 11.559223, 1.579368
126.280018, -3.249857, 11.621420, 1.582629
126.446615, -3.103188, 11.558445, 1.572681
126.613757, -2.956677, 12.064874, 1.553477
126.780000, -2.808698, 12.236607, 1.545599
126.946602, -2.886005, 12.284001, 1.545759
127.113343, -2.890812, 12.285274, 1.551310
127.280356, -2.905033, 11.795875, 1.622532
127.446641, -2.810297, 11.790173, 1.624356
127.613791, -2.763675, 11.791604, 1.626755
127.779987, -2.696855, 11.805406, 1.627315
127.946715, -2.673410, 11.837399, 1.627187
128.113365, -2.655828, 11.854881, 1.643923
128.280119, -2.681514, 11.805387, 1.650177
128.446677, -2.647446, 11.973129, 1.648934
128.613527, -2.636873, 12.017806, 1.645520
128.780010, -2.712879, 12.001292, 1.667814
128.946692, -2.720399, 12.006431, 1.693656
129.113452, -2.739615, 12.016773, 1.697389
129.280042, -2.616051, 12.268386, 1.701876
129.446678, -2.745901, 12.175795, 1.697794
129.613914, -2.657987, 12.339654, 1.697852
129.780018, -2.784698, 12.303854, 1.689622
129.946746, -2.806061, 12.330785, 1.685671
130.113671, -2.704981, 12.485867, 1.672698
130.280012, -2.697595, 12.538203, 1.663348
130.446705, -2.729021, 12.530199, 1.647897
130.613514, -2.719732, 12.578694, 1.634991
130.779966, -2.705371, 12.667408, 1.611899
130.946859, -2.700481, 12.716728, 1.589864
131.114439, -2.671419, 12.766751, 1.581377
131.280454, -2.615117, 12.901387, 1.568831
131.446636, -2.637433, 12.898254, 1.554606
131.613487, -2.618689, 12.607767, 1.548478
131.780098, -2.610475, 13.045546, 1.536294
131.946736, -2.653823, 13.023069, 1.544552
132.113862, -2.679129, 13.049241, 1.558260
132.280000, -2.671983, 13.150826, 1.560412
132.446939, -2.670430, 13.230336, 1.574583
132.613318, -2.637447, 13.212735, 1.551645
132.783768, -2.745242, 13.210503, 1.566525
132.947274, -2.696695, 13.326494, 1.578955
133.113797, -2.696653, 13.326451, 1.579126
133.279973, -2.683422, 13.349600, 1.604116
133.446696, -2.827705, 13.238600, 1.638641
133.614098, -2.827713, 13.238612, 1.638695
133.780085, -2.880816, 13.223504, 1.662957
133.946829, -2.912988, 13.262568, 1.689081
134.113846, -3.007680, 13.171455, 1.729339
134.280009, -3.000489, 13.209703, 1.739534
134.446721, -2.890825, 13.373010, 1.755521
134.614181, -2.986273, 13.437733, 1.761779
134.780332, -2.968462, 13.374850, 1.734686
134.946644, -2.951423, 13.401294, 1.712489
135.114038, -2.951447, 13.401318, 1.712445
135.280022, -2.996690, 13.336699, 1.706201
135.446717, -2.964678, 13.336572, 1.705236
135.614531, -2.964684, 13.336580, 1.705256
135.779987, -2.857096, 13.446521, 1.684325
135.946705, -2.969020, 13.519377, 1.712409
136.114082, -2.969019, 13.519364, 1.712419
136.279997, -2.980662, 13.523432, 1.705945
136.446716, -2.882996, 13.512030, 1.692921
136.613642, -2.883115, 13.511921, 1.692982
136.781212, -2.904037, 13.460035, 1.663551
136.946789, -2.736529, 13.590568, 1.593591
137.113331, -2.730450, 13.596311, 1.562719
137.280016, -2.798419, 13.636988, 1.566989
137.446711, -2.646101, 13.656681, 1.474022
137.614188, -2.714676, 13.533863, 1.457716
137.780168, -2.776912, 13.604046, 1.432188
137.946671, -2.618434, 13.734423, 1.380813
138.113413, -2.608864, 13.760560, 1.370196
138.280016, -2.589558, 13.784707, 1.347551
138.446725, -2.528578, 13.865960, 1.287706
138.613356, -2.548375, 13.862734, 1.288877
138.780067, -2.652898, 13.917383, 1.260076
138.946774, -2.552179, 13.979952, 1.275923
139.113357, -2.610568, 13.883564, 1.295669
139.280038, -2.583413, 13.991817, 1.293651
139.446976, -2.521145, 14.080153, 1.317835
139.613367, -2.437387, 14.053757, 1.312262
139.780185, -2.342593, 14.138036, 1.327601
139.946668, -2.436149, 14.124814, 1.393586
140.114257, -2.398300, 14.217090, 1.420275
140.280092, -2.271303, 14.171291, 1.405045
140.446716, -2.240303, 14.219667, 1.436052
140.613630, -2.236972, 14.164270, 1.444541
140.780055, -2.276669, 14.266594, 1.474962
140.946652, -2.196661, 14.181285, 1.462905
141.113332, -2.249244, 14.292040, 1.493648
141.280042, -2.228297, 14.262752, 1.478236
141.446648, -2.176748, 14.252246, 1.494029
141.613625, -1.981713, 14.209184, 1.467725
141.780023, -2.097522, 14.288615, 1.482477
141.946704, -2.060473, 14.223789, 1.431948
142.113946, -2.018634, 14.222320, 1.447498
142.280065, -2.008821, 14.268954, 1.454372
142.446670, -1.974031, 14.197944, 1.488514
142.614297, -1.881461, 14.253970, 1.488260
142.780048, -1.901585, 14.657409, 1.505681
142.946698, -1.873040, 14.623593, 1.516506
143.113499, -1.744385, 14.531967, 1.497819
143.280048, -1.747483, 14.322164, 1.521349
143.446896, -1.650685, 14.263361, 1.482830
143.613324, -1.707098, 14.320138, 1.420295
143.780042, -1.730463, 14.294188, 1.431722
143.946799, -1.556178, 17.099232, -1.376102
144.113563, -1.652695, 15.014442, 1.380821
144.280018, -1.728341, 14.412690, 1.395832
144.446705, -1.746978, 14.230290, 1.406316
144.613406, -1.727864, 14.204202, 1.397060
144.780019, -1.664356, 14.179329, 1.363838
144.946758, -1.597807, 14.195577, 1.348164
145.113347, -1.613943, 14.131933, 1.350719
145.280058, -1.549421, 14.185061, 1.316942
145.446689, -1.539854, 14.269636, 1.362203
145.613393, -1.412475, 14.338543, 1.300242
145.780051, -1.412625, 14.338545, 1.300264
145.946719, -1.386498, 14.279751, 1.342691
146.113281, -1.354408, 14.274315, 1.306360
146.280018, -1.344679, 14.196619, 1.268807
146.446675, -1.383313, 14.192500, 1.245179
146.613502, -1.415747, 14.242903, 1.207871
146.779997, -1.746937, 14.010927, 1.249845
146.946695, -1.599823, 14.118920, 1.228279
147.113340, -1.643920, 14.253624, 1.241756
147.280031, -1.664255, 14.275415, 1.226721
147.446662, -1.689834, 14.187154, 1.267921
147.613666, -1.788953, 14.169395, 1.265454
147.780279, -1.817681, 14.152732, 1.251204
147.946745, -1.799236, 14.160424, 1.231669
148.113683, -1.836931, 14.181094, 1.241049
148.280029, -1.909501, 14.265192, 1.274151
148.446794, -1.912935, 14.354947, 1.237953
148.613593, -1.932637, 14.311961, 1.259119
148.779989, -1.948514, 14.390966, 1.262583
148.946718, -1.975443, 14.452287, 1.265798
149.114630, -1.990805, 14.532365, 1.278964
149.280179, -2.007950, 14.465405, 1.247572
149.446955, -2.055686, 14.449644, 1.263112
149.613420, -2.048287, 14.571033, 1.261213
149.779984, -2.074870, 14.660614, 1.284226
149.946885, -2.131165, 14.718234, 1.349834
150.113898, -2.180882, 14.618573, 1.373966
150.280245, -2.206699, 14.727872, 1.350234
150.446718, -2.284305, 14.643843, 1.329605
150.613409, -2.314810, 14.744388, 1.340804
150.780051, -2.381975, 14.792382, 1.417368
150.946693, -2.363947, 14.937370, 1.394869
151.115078, -2.409180, 14.989717, 1.410608
151.280226, -2.459958, 15.035120, 1.405131
151.446692, -2.507086, 15.113220, 1.407661
151.613321, -2.556471, 15.156107, 1.437420
151.780221, -2.615371, 15.186151, 1.564418
151.946743, -2.664919, 15.243038, 1.588686
152.113499, -2.650462, 15.363187, 1.580103
152.280017, -2.714885, 15.458924, 1.587119
152.446790, -2.791497, 15.515738, 1.567931
152.613727, -2.827646, 15.536106, 1.555156
152.780092, -2.734352, 15.517730, 1.543160
152.946754, -2.769865, 15.522455, 1.533528
153.113531, -2.971828, 15.630405, 1.492453
153.280023, -2.991760, 15.858706, 1.489437
153.446637, -3.066517, 15.858022, 1.481884
153.613665, -2.948210, 15.826470, 1.447049
153.780035, -3.156859, 15.887244, 1.442323
153.946756, -3.203961, 16.005569, 1.432538
154.114913, -3.251751, 16.069950, 1.447263
154.279982, -3.294677, 16.100440, 1.445682
154.446829, -3.415284, 16.045102, 1.456902
154.613384, -3.415275, 16.045086, 1.456826
154.779999, -3.479390, 16.143931, 1.490994
154.946628, -3.511755, 16.188359, 1.515894
155.113476, -3.511697, 16.188324, 1.515858
155.280087, -3.721523, 16.293661, 1.547390
155.446665, -3.637842, 16.351558, 1.536230
155.613417, -3.646104, 16.374146, 1.565770
155.780025, -3.737738, 16.481547, 1.533422
155.946658, -3.822180, 16.550477, 1.576851
156.114168, -3.895370, 16.593725, 1.584772
156.280119, -4.009605, 16.558963, 1.637901
156.446664, -4.033834, 16.709471, 1.661988
156.613376, -4.133756, 16.781584, 1.689305
156.780039, -4.009981, 16.784689, 1.701672
156.946905, -4.019671, 16.789672, 1.726558
157.113382, -4.019731, 16.789682, 1.726517
157.280213, -4.019755, 16.789714, 1.726545
158.313519, -4.828789, 17.447657, 1.719822
158.480072, -4.905478, 17.528585, 1.713349
158.646820, -4.980842, 17.599195, 1.717029
158.813698, -5.017295, 17.403901, 1.701660
158.980809, -4.946333, 17.613036, 1.702555
159.146752, -4.946116, 17.612871, 1.702592
159.313305, -4.645340, 18.139794, 1.629515
159.480070, -5.078897, 17.896541, 1.653081
159.646664, -5.092174, 18.043727, 1.660672
159.813654, -5.092168, 18.043721, 1.660530
159.979974, -5.115878, 18.248113, 1.690536
160.146841, -5.049873, 18.370710, 1.679818
160.313377, -5.086445, 18.391495, 1.674589
160.480002, -5.112991, 18.484303, 1.651403
160.646682, -5.133773, 18.549822, 1.674682
160.813401, -5.110734, 18.528367, 1.692507
160.979995, -5.188347, 18.673656, 1.697277
161.146762, -5.146762, 18.793022, 1.689847
161.313920, -5.392243, 18.705795, 1.716959
161.479981, -5.246269, 18.865155, 1.687001
161.646757, -5.244836, 18.939099, 1.681032
161.813342, -5.225456, 18.914756, 1.680662
161.980132, -5.282933, 18.960367, 1.733087
162.146798, -5.254290, 19.021675, 1.745564
162.313423, -5.254425, 19.021926, 1.745584
162.480107, -5.243243, 19.095615, 1.717043
162.646782, -5.272818, 19.123007, 1.694061
162.813360, -5.293061, 18.912005, 1.662780
162.979995, -5.188996, 19.094150, 1.641789
163.146687, -5.292566, 19.235434, 1.620670
163.313588, -5.224344, 19.162320, 1.607506
163.480046, -5.220519, 19.322597, 1.606733
163.646724, -5.141486, 19.386561, 1.588377
163.816525, -5.183663, 19.381223, 1.548332
163.979987, -5.183661, 19.381235, 1.548369
164.146718, -5.157199, 19.461793, 1.514490
164.313339, -5.204170, 19.446075, 1.495785
164.479980, -5.272947, 19.533610, 1.485140
164.646676, -5.229974, 19.483310, 1.469984
164.813378, -5.124349, 19.604288, 1.435479
164.980134, -5.102774, 19.581644, 1.431515
165.146841, -5.084282, 19.677233, 1.399793
165.313884, -5.137071, 19.691544, 1.374733
165.480115, -5.205084, 19.776507, 1.377326
165.647400, -5.169566, 19.702624, 1.388426
165.813348, -5.171641, 19.715276, 1.414905
165.980100, -5.171614, 19.715283, 1.414919
166.146878, -5.124421, 19.794871, 1.403763
166.313343, -5.166579, 19.786723, 1.394170
166.479969, -5.166590, 19.786739, 1.394180
166.646750, -5.097657, 19.913671, 1.395331
166.813367, -5.174245, 19.837967, 1.379649
166.980461, -5.011510, 20.023324, 1.400438
167.146752, -4.994954, 20.016503, 1.384737
167.313394, -4.936359, 20.102764, 1.412572
167.479932, -4.865349, 20.049626, 1.406766
167.646723, -4.950748, 20.110730, 1.416112
167.813820, -5.220356, 19.891274, 1.432716
167.980409, -5.283619, 19.958590, 1.441341
168.146719, -5.274494, 19.815619, 1.463849
168.329931, -5.259996, 19.828677, 1.481913
168.496606, -5.193432, 19.783002, 1.494234
168.663229, -5.243579, 19.866821, 1.514013
168.830120, -5.283694, 19.855144, 1.530081
168.996701, -5.283709, 19.855147, 1.530123
169.163285, -5.255005, 19.872220, 1.528141
169.329980, -5.118977, 20.032657, 1.513430
169.496689, -5.184964, 20.089294, 1.525318
169.663479, -4.965867, 20.087698, 1.517595
169.829951, -4.952313, 20.237880, 1.526060
169.996912, -5.009764, 20.162718, 1.534614
170.163850, -4.990522, 20.191099, 1.536557
170.330156, -4.933249, 20.294903, 1.541095
170.496689, -5.003603, 20.349465, 1.560630
170.663365, -4.911325, 20.353956, 1.557172
170.829987, -4.905104, 20.389555, 1.596263
170.996672, -4.864805, 20.437477, 1.603515
171.163295, -4.956768, 20.461101, 1.605596
171.330020, -4.841183, 20.455826, 1.602638
171.496701, -4.934612, 20.298225, 1.628884
171.663461, -4.962587, 20.391822, 1.655293
171.830018, -4.863343, 20.321496, 1.608703
171.996725, -4.868494, 20.346449, 1.612615
172.163434, -4.841636, 20.371995, 1.599058
172.330017, -4.996474, 20.342364, 1.606454
172.496799, -4.933977, 20.267879, 1.639930
172.663583, -4.695795, 20.657938, 1.646080
172.830005, -4.783183, 20.446492, 1.714721
172.996738, -4.906112, 20.524594, 1.753496
173.163430, -4.857166, 20.303308, 1.743136
173.330305, -4.845219, 20.266343, 1.753195
173.496802, -4.845231, 20.266367, 1.753141
173.663321, -4.777519, 20.369113, 1.790489
173.830023, -4.796648, 20.403272, 1.751538
173.996712, -4.806085, 20.365192, 1.744316
174.163307, -4.887191, 20.415337, 1.723386
174.330041, -4.763720, 20.237615, 1.724812
174.496722, -4.789292, 20.329957, 1.691871
174.663337, -4.834865, 20.308574, 1.693948
174.830204, -4.797108, 20.306570, 1.677019
174.996660, -4.842286, 20.263491, 1.690099
175.164418, -4.788695, 20.312517, 1.693588
175.329930, -4.805599, 20.287781, 1.713103
175.496941, -4.764323, 20.368900, 1.711811
175.663357, -4.765549, 20.392497, 1.726414
175.830065, -4.816178, 20.379039, 1.729739
175.996711, -4.825624, 20.294772, 1.724711
176.163671, -4.859711, 20.268901, 1.720959
176.330392, -4.858645, 20.282633, 1.717205
176.496706, -4.893207, 20.305612, 1.736528
176.663305, -4.856069, 20.512532, 1.707451
176.830128, -4.864815, 20.570583, 1.667936
176.997467, -4.875723, 20.466471, 1.606160
177.164495, -4.804025, 20.675864, 1.601648
177.330130, -4.847948, 20.497315, 1.561521
177.496686, -4.841678, 20.559554, 1.557084
177.663381, -4.819442, 20.570311, 1.547293
177.830070, -4.813645, 20.519762, 1.501659
177.996693, -4.753537, 20.568119, 1.470824
178.163500, -4.727432, 20.585309, 1.503108
178.330016, -4.787594, 20.686477, 1.480443
178.496731, -4.704611, 20.552828, 1.452754
178.663297, -4.680188, 20.579213, 1.428467
178.830053, -4.609796, 20.736781, 1.435780
178.996889, -4.617777, 20.972792, 1.408508
179.163328, -4.537566, 21.002067, 1.374963
179.330078, -4.779594, 20.916404, 1.407521
179.496701, -4.520397, 21.062087, 1.360849
179.663379, -4.533689, 20.871501, 1.393432
179.830372, -4.536214, 20.934054, 1.417554
179.996693, -4.534160, 20.903587, 1.406305
180.163509, -4.561718, 20.935666, 1.448617
180.329990, -4.506764, 20.951386, 1.438881
180.496743, -4.533494, 21.167714, 1.496373
180.663301, -4.518711, 21.196074, 1.529013
180.830009, -4.452138, 21.061598, 1.534578
180.996821, -4.462787, 21.345550, 1.538300
181.163474, -4.378111, 21.326337, 1.519966
181.330098, -4.392029, 21.483960, 1.589435
181.496752, -4.314024, 21.405677, 1.579034
181.663527, -4.307276, 21.375749, 1.600535
181.830089, -4.226605, 21.725323, 1.556963
181.996646, -4.247616, 21.439736, 1.589629
182.163471, -4.284584, 21.401612, 1.606314
182.330430, -4.221192, 21.870157, 1.562576
182.497135, -4.202404, 21.384694, 1.565571
182.663317, -4.183158, 21.391408, 1.571776
182.830277, -4.126490, 21.118089, 1.619393
182.996744, -4.119197, 21.450807, 1.579378
183.163307, -4.115739, 21.397544, 1.597844
183.330113, -4.095552, 21.423408, 1.618726
183.496847, -4.049997, 21.458526, 1.573938
183.663298, -4.078051, 21.256487, 1.593346
183.829998, -4.216084, 21.265488, 1.606580
183.996697, -4.054441, 21.278812, 1.565946
184.163359, -4.021113, 21.360802, 1.549473
184.330093, -4.109780, 21.341309, 1.579437
184.496685, -4.066680, 21.349281, 1.536390
184.663448, -4.039950, 21.036211, 1.549144
184.831606, -4.044182, 20.873038, 1.584767
184.996705, -4.025075, 20.922077, 1.553943
185.163310, -4.044881, 21.012708, 1.543837
185.330197, -4.060404, 20.909715, 1.546963
185.497347, -4.161935, 21.301349, 1.508037
185.663337, -4.190913, 21.419582, 1.490561
185.829992, -4.168296, 21.496993, 1.471120
185.996695, -4.037275, 21.304926, 1.424885
186.163538, -4.110831, 21.436320, 1.459798
186.330019, -4.028795, 21.294276, 1.503137
186.496701, -3.969117, 21.281306, 1.478654
186.663274, -4.060676, 21.351263, 1.508419
186.830034, -4.120127, 21.754408, 1.534013
186.997798, -4.082876, 21.654780, 1.518227
187.163466, -4.066888, 21.615581, 1.532135
187.329992, -4.091795, 21.733548, 1.540139
187.497000, -4.008925, 21.674004, 1.514476
187.663366, -4.051652, 21.626376, 1.534032
187.830040, -4.073850, 21.692677, 1.527977
187.996700, -4.106980, 21.677258, 1.533033
188.163432, -4.041788, 21.804072, 1.507895
188.330030, -4.074512, 22.001049, 1.499202
188.496768, -3.928157, 21.845572, 1.468633
188.663606, -3.991659, 21.978441, 1.454844
188.830199, -3.985630, 22.045415, 1.441338
188.996612, -3.978785, 21.923939, 1.478072
189.163317, -3.971423, 22.082144, 1.430389
189.330018, -3.959473, 22.137372, 1.437167
189.496738, -4.017590, 22.568942, 1.416510
189.663322, -3.937975, 22.086625, 1.404632
189.830046, -3.982948, 22.061215, 1.421735
189.996659, -3.949219, 22.149823, 1.380554
190.163327, -4.003487, 22.170812, 1.401088
190.330493, -4.040291, 22.166952, 1.464819
190.497120, -4.164908, 22.025916, 1.488148
190.663322, -3.950571, 22.166214, 1.487366
190.829961, -3.984249, 22.117961, 1.562954
190.996696, -3.822697, 22.097618, 1.561319
191.163316, -3.786651, 22.216747, 1.567101
191.329967, -3.879643, 22.243334, 1.602647
191.496717, -4.032754, 22.231243, 1.607272
191.663561, -3.995154, 22.221992, 1.676695
191.831218, -3.995773, 22.269600, 1.650368
191.996681, -3.920579, 22.294093, 1.645252
192.163554, -3.900425, 22.349205, 1.629198
192.330188, -4.009211, 22.301322, 1.677827
192.496960, -3.962115, 22.314229, 1.639083
192.663350, -4.019716, 22.867488, 1.577929
192.829993, -4.022622, 22.422209, 1.605068
192.996689, -4.037100, 22.715825, 1.571609
193.163363, -3.986955, 22.450604, 1.560913
193.330092, -3.993872, 22.317810, 1.561308
193.496787, -4.103733, 22.363858, 1.524311
193.663385, -4.069179, 22.933275, 1.505143
193.830008, -4.037749, 22.547877, 1.493290
193.996695, -3.910259, 22.499847, 1.465094
194.163348, -4.082249, 22.592265, 1.489614
194.330023, -3.950779, 22.662779, 1.464516
194.496723, -3.974255, 22.841781, 1.512594
194.663327, -3.816901, 22.703318, 1.505431
194.830018, -3.905411, 22.914659, 1.483691
194.996715, -3.945450, 22.921083, 1.483844
195.163671, -3.910280, 22.897923, 1.493941
195.330037, -3.922300, 22.921757, 1.484011
195.496905, -3.940164, 23.201559, 1.496514
195.663331, -3.999226, 23.428117, 1.479233
195.830032, -3.868266, 22.955781, 1.503272
195.996849, -3.941279, 22.944193, 1.475498
196.163369, -3.833654, 22.744363, 1.485235
196.330345, -4.019061, 23.388725, 1.476628
196.496855, -3.963483, 22.910764, 1.502053
196.663420, -4.114701, 22.972205, 1.479037
196.829980, -3.892696, 22.927906, 1.433425
196.997017, -3.987433, 23.264033, 1.449020
197.163371, -3.970643, 22.780196, 1.411243
197.330030, -4.039430, 22.917741, 1.430059
197.497193, -3.992960, 23.042216, 1.424984
197.663471, -3.948311, 22.796358, 1.475330
197.830038, -4.053135, 22.964983, 1.477908
197.997219, -4.056208, 22.935840, 1.513449
198.163425, -4.000850, 22.829478, 1.510976
198.330398, -4.014633, 22.890170, 1.513267
198.496772, -4.000969, 22.925915, 1.499164
198.663898, -4.091171, 23.392048, 1.503751
198.830584, -4.026554, 23.157346, 1.493606
198.996674, -4.044544, 23.171196, 1.480527
199.163483, -4.082573, 23.223477, 1.489313
199.329976, -3.974325, 23.133699, 1.486749
199.496768, -4.026732, 22.888471, 1.507998
199.663444, -4.028313, 22.918926, 1.499718
199.830008, -4.166074, 23.096831, 1.539938
199.996796, -3.985356, 23.047686, 1.490055
200.164109, -3.933883, 23.034348, 1.529538
200.329975, -3.826722, 23.068966, 1.534809
200.496978, -4.124131, 23.885029, 1.506137
200.663559, -4.027788, 23.493499, 1.544478
200.830092, -3.948108, 23.348631, 1.543593
200.996813, -4.033723, 23.520083, 1.505032
201.163478, -4.079770, 23.759066, 1.494817
201.330020, -4.006229, 23.482780, 1.493310
201.497303, -3.992962, 23.413266, 1.493445
201.663381, -3.966406, 23.290886, 1.506459
201.829976, -4.014914, 23.639557, 1.507478
201.996621, -3.962400, 23.510971, 1.443620
202.163285, -3.950819, 23.584706, 1.443264
202.330020, -3.937026, 23.599982, 1.486889
202.496697, -3.881265, 23.557599, 1.470338
202.663417, -3.832742, 23.601943, 1.481403
202.829993, -3.831497, 23.624890, 1.524681
202.996809, -3.811734, 23.662017, 1.458383
203.163290, -3.833992, 23.684357, 1.460980
203.329996, -3.845398, 23.695846, 1.461761
203.496758, -3.873046, 23.674176, 1.456793
203.663502, -3.895550, 23.662624, 1.476383
203.829986, -3.816354, 23.652878, 1.493746
203.996671, -3.922486, 23.704131, 1.517799
204.163418, -3.918577, 23.634468, 1.481768
204.329939, -3.924383, 23.646221, 1.433669
204.496754, -3.917378, 23.672322, 1.445059
204.663394, -3.924611, 23.677119, 1.492042
204.830093, -3.932926, 23.716768, 1.536462
204.996674, -3.922256, 23.685730, 1.488126
205.163544, -3.899634, 23.694529, 1.475197
205.330506, -3.922377, 23.822682, 1.461146
205.496783, -3.933468, 23.872802, 1.482459
205.663329, -3.950255, 23.909669, 1.501997
205.829985, -3.820132, 23.944292, 1.535744
205.996747, -3.923253, 23.986717, 1.555068
206.163747, -3.942001, 23.996220, 1.581973
206.329995, -3.986401, 24.135349, 1.636100
206.496729, -3.959029, 24.077913, 1.610249
206.663441, -3.960601, 24.132769, 1.643179
206.831398, -3.971411, 24.126205, 1.706367
206.997280, -3.994520, 24.212645, 1.684509
207.163478, -4.007798, 24.373230, 1.662991
207.329989, -3.929383, 24.398832, 1.664542
207.496888, -3.980444, 24.364612, 1.638418
207.663513, -3.919574, 24.259172, 1.614472
207.829988, -3.959142, 24.274917, 1.641587
207.996658, -3.939111, 24.240359, 1.610597
208.166487, -3.973255, 24.269895, 1.626525
208.330027, -4.050133, 24.389804, 1.666869
208.496685, -4.055550, 24.436964, 1.670917
208.663380, -4.042545, 24.504122, 1.678379
208.830015, -4.033042, 24.539067, 1.709739
208.996691, -4.032957, 24.539073, 1.709766
209.163417, -3.971215, 24.484307, 1.705057
209.330385, -3.977620, 24.519389, 1.703591
209.497084, -3.908225, 24.350564, 1.643883
209.663700, -3.943161, 24.434004, 1.621121
209.830070, -4.036734, 24.528459, 1.633005
209.996750, -3.902223, 24.486529, 1.631858
210.163242, -4.035826, 24.506442, 1.630722
210.329943, -4.031309, 24.533573, 1.604231
210.496620, -4.115249, 24.525690, 1.631569
210.663296, -4.062905, 24.577341, 1.616534
210.829995, -4.075819, 24.682325, 1.605000
210.996661, -3.985232, 24.709211, 1.612712
211.163332, -4.101335, 24.773509, 1.615602
211.330024, -4.095074, 24.730449, 1.636204
211.496892, -4.119209, 24.749823, 1.636721
211.663755, -4.077240, 24.732741, 1.661968
211.829987, -4.034242, 24.643161, 1.577484
211.996691, -4.034232, 24.643143, 1.577510
212.163728, -4.099955, 24.617104, 1.586642
212.330024, -4.185841, 24.615076, 1.593059
212.496622, -4.110856, 24.598440, 1.560492
212.663344, -4.180300, 24.574571, 1.540888
212.830022, -4.216153, 24.612223, 1.555261
212.996730, -4.125544, 24.630826, 1.554148
213.163351, -4.193008, 24.870157, 1.545822
213.330042, -4.182832, 24.865333, 1.569562
213.496668, -4.221900, 24.934467, 1.612360
213.663241, -4.167047, 24.707945, 1.585703
213.829962, -4.258520, 24.917873, 1.688934
213.996722, -4.231179, 24.941727, 1.692136
214.163248, -4.309304, 24.923938, 1.715757
214.330063, -4.343861, 24.954925, 1.704898
214.496872, -4.343798, 24.954912, 1.704634
214.663372, -4.362278, 24.986215, 1.661991
214.829979, -4.375823, 25.195470, 1.620134
214.996645, -4.249180, 25.206864, 1.600519
215.163264, -4.383905, 25.086917, 1.568800
215.330019, -4.539859, 25.185209, 1.549314
215.496712, -4.619684, 25.193469, 1.551922
215.663273, -4.628412, 25.240786, 1.533938
215.830146, -4.580560, 25.330377, 1.531057
215.996710, -4.576970, 25.171198, 1.521537
216.163344, -4.596552, 25.175010, 1.578776
216.329954, -4.659156, 25.375597, 1.569169
216.496654, -4.684066, 25.435347, 1.600998
216.663456, -4.535458, 25.438041, 1.598811
216.829967, -4.486562, 25.435687, 1.659931
216.996685, -4.474990, 25.432042, 1.654246
217.163509, -4.653741, 25.553924, 1.658914
217.329963, -4.868486, 25.305442, 1.670509
217.496636, -4.969459, 25.323937, 1.734957
217.663313, -4.941348, 25.374155, 1.788679
217.830215, -4.949616, 25.498702, 1.802304
217.996740, -4.963658, 25.534150, 1.819888
218.163308, -4.832165, 25.550416, 1.805061
218.330052, -5.061792, 25.535078, 1.809534
218.496687, -5.127271, 25.401693, 1.821860
218.663326, -4.935470, 25.403667, 1.837420
218.830010, -5.090808, 25.616256, 1.810393
218.996644, -5.243282, 25.651143, 1.810163
219.163369, -5.125912, 25.588616, 1.785182
219.329987, -5.125991, 25.588634, 1.785292
219.496641, -4.937923, 25.557615, 1.659802
219.663292, -5.151229, 25.711290, 1.662477
219.829946, -5.304665, 25.762698, 1.682090
219.996692, -5.435551, 25.796793, 1.725914
220.163306, -5.515391, 25.812426, 1.734942
220.330093, -5.532124, 25.815448, 1.760347
220.496828, -5.113737, 26.860716, 1.727206
220.664023, -5.001536, 27.086008, 1.742784
220.829985, -5.133615, 27.116860, 1.721855
220.996756, -5.123834, 27.256952, 1.690826
221.163325, -5.138917, 27.222163, 1.688434
221.329957, -5.139097, 27.222201, 1.688349
221.496636, -5.308356, 27.264428, 1.686133
221.663351, -5.363917, 27.274363, 1.671457
221.830060, -5.383118, 26.868914, 1.637026
221.996626, -5.237023, 27.155615, 1.551809
222.163319, -5.245033, 27.128358, 1.562118
222.330629, -5.420249, 26.978307, 1.694247
222.496621, -5.269922, 27.468625, 1.634610
222.663335, -5.302001, 27.661514, 1.676531
222.829991, -5.327611, 27.521756, 1.660834
222.996720, -5.505479, 27.181677, 1.733392
223.163313, -5.506087, 27.088241, 1.731642
223.329962, -5.650282, 26.886599, 1.789084
223.496638, -5.637483, 26.954851, 1.795648
223.663285, -5.432816, 26.892751, 1.743976
223.830003, -5.565028, 26.586342, 1.718165
223.996646, -5.644709, 26.772726, 1.728978
224.163268, -5.590237, 27.596029, 1.753595
224.330215, -5.730006, 27.316287, 1.812225
224.496646, -5.861834, 27.098464, 1.861468
224.663346, -5.635752, 27.736978, 1.789180
224.829926, -5.868000, 27.364318, 1.863721
224.996710, -5.882411, 27.234056, 1.875925
225.163406, -5.881739, 27.366522, 1.893443
225.330121, -5.922913, 27.414261, 1.847158
225.496650, -5.908385, 27.444445, 1.855256
225.663959, -5.988795, 27.351354, 1.842316
225.829991, -6.226589, 27.245991, 1.838574
225.996600, -6.087295, 27.372631, 1.815520
226.163441, -6.109295, 27.468556, 1.816701
226.330491, -6.081595, 27.600209, 1.801670
226.496968, -6.115534, 27.584469, 1.802301
226.663474, -6.145821, 27.596743, 1.818480
226.832112, -6.036880, 27.943638, 1.798155
226.996776, -6.132107, 27.793394, 1.840846
227.163346, -6.160148, 27.721641, 1.849756
227.330045, -6.232359, 27.595141, 1.841993
227.496819, -6.278863, 27.556605, 1.840272
227.663317, -6.338933, 27.490380, 1.818601
227.829977, -6.557525, 27.301113, 1.824756
227.996691, -6.392397, 27.486272, 1.791878
228.163503, -6.343432, 27.662142, 1.756563
228.329959, -5.857524, 28.650161, 1.614999
228.496678, -6.075136, 28.200336, 1.663489
228.663260, -6.181607, 27.962839, 1.657268
228.830000, -6.456725, 27.606208, 1.699020
228.996736, -6.540339, 27.348604, 1.748017
229.163428, -6.498167, 27.642714, 1.605301
229.330138, -6.408572, 27.598254, 1.524372
229.496732, -6.362769, 27.738072, 1.533763
229.663406, -6.379295, 27.876967, 1.553081
229.829963, -6.408880, 27.829986, 1.560348
229.996780, -6.493670, 28.010000, 1.609529
230.163494, -6.430957, 27.971364, 1.559640
230.330063, -6.687496, 27.994278, 1.637757
230.496654, -6.521373, 28.037470, 1.556034
230.663312, -6.576971, 28.167046, 1.608740
230.830016, -6.577009, 28.167085, 1.608819
230.996640, -6.622391, 28.041074, 1.632990
231.164140, -6.732153, 28.209492, 1.722764
231.330199, -6.725193, 28.325780, 1.749177
231.496642, -6.667871, 28.217016, 1.681246
231.663331, -6.793440, 28.316662, 1.737649
231.829988, -6.696980, 28.281524, 1.664012
231.997128, -6.724037, 28.296082, 1.666774
232.163432, -6.803685, 28.454561, 1.729893
232.330007, -6.570826, 28.878963, 1.706371
232.496667, -6.710367, 28.777965, 1.720017
232.663688, -6.829382, 28.713934, 1.725316
232.830008, -6.867764, 28.729336, 1.759422
232.997151, -6.867708, 28.729246, 1.759536
233.163319, -6.962302, 28.657981, 1.767676
233.329949, -7.173208, 28.597571, 1.807125
233.496768, -7.071654, 28.555204, 1.788117
233.663346, -7.019717, 28.401555, 1.786989
233.830834, -7.187684, 28.527868, 1.803848
233.996687, -7.274318, 28.652516, 1.803938
234.163368, -7.111106, 28.743446, 1.776362
234.331082, -6.989033, 28.754319, 1.643108
234.496661, -6.989045, 28.754317, 1.643097
234.663333, -7.131189, 28.922329, 1.675940
234.830028, -6.807074, 29.327169, 1.575057
234.996759, -6.882558, 29.405409, 1.621418
235.163399, -7.140212, 29.038534, 1.593037
235.330003, -7.111214, 29.383754, 1.648578
235.496640, -7.258966, 29.411417, 1.701047
235.663286, -7.119181, 29.215616, 1.557820
235.830614, -7.259088, 29.258932, 1.638743
235.997030, -7.491905, 29.241320, 1.661726
236.163295, -7.255789, 29.284139, 1.574539
236.329948, -7.275336, 29.264750, 1.566420
236.496802, -7.207566, 29.397970, 1.527187
236.663334, -7.170734, 29.282726, 1.508845
236.829992, -7.046218, 29.669244, 1.571329
236.996881, -6.972695, 29.623737, 1.595987
237.163344, -7.158470, 29.578778, 1.628286
237.330054, -7.232258, 29.677669, 1.694938
237.496763, -6.697855, 30.122814, 1.605240
237.663805, -6.974672, 29.959700, 1.653519
237.830268, -7.230440, 29.574300, 1.639292
237.997011, -6.778090, 30.101910, 1.601292
238.163458, -7.055926, 29.863140, 1.650215
238.330087, -7.498051, 29.682183, 1.779007
238.496742, -7.600756, 29.843238, 1.789897
238.663428, -7.553112, 29.491869, 1.767409
238.829936, -7.479350, 29.785915, 1.812010
238.996881, -7.083420, 30.209916, 1.821872
239.163819, -7.102101, 29.938603, 1.745473
239.329956, -7.349133, 30.010194, 1.818474
239.496670, -7.274733, 30.129678, 1.816964
239.663310, -7.479180, 29.957840, 1.793625
239.829972, -7.405121, 29.911391, 1.699448
239.996802, -7.240955, 29.994207, 1.640292
240.164027, -7.490728, 29.958639, 1.726051
240.329928, -7.151081, 30.379672, 1.722507
240.496635, -7.303852, 30.140620, 1.675132
240.663349, -7.534516, 30.027397, 1.728765
240.830918, -7.823410, 29.933635, 1.761213
240.996663, -7.722177, 29.860705, 1.773613
241.163266, -7.754167, 29.662314, 1.749817
241.330283, -7.983023, 29.625943, 1.826073
241.496677, -8.156437, 29.466224, 1.851526
241.663324, -7.953678, 29.991721, 1.783505
241.829924, -7.911656, 29.757741, 1.805138
241.996673, -8.087692, 29.610825, 1.799413
242.163416, -6.675230, 31.268145, 1.700563
242.329991, -6.992926, 30.965153, 1.719476
242.496613, -7.190120, 30.794428, 1.735704
242.663377, -7.266873, 30.748908, 1.722757
242.829995, -7.301621, 30.732607, 1.774066
242.996738, -7.300614, 30.707847, 1.756578
243.163405, -7.330496, 30.649126, 1.708904
243.331834, -7.278959, 30.521529, 1.684352
243.496705, -7.198444, 30.820246, 1.690644
243.663552, -7.160889, 30.594097, 1.632186
243.830710, -6.875520, 31.300071, 1.611077
243.996634, -6.430133, 31.618147, 1.564783
244.163741, -6.573769, 31.397095, 1.556273
244.330037, -6.996586, 31.073705, 1.552592
244.496681, -7.117371, 30.977104, 1.509775
244.663357, -7.015499, 30.822991, 1.443501
244.830045, -7.129392, 30.743340, 1.439211
244.996645, -7.216946, 30.901814, 1.510105
245.163306, -7.290818, 31.032731, 1.552847
245.330007, -7.388965, 30.947132, 1.526925
245.496953, -6.773598, 31.457203, 1.548273
245.663678, -7.063115, 31.209346, 1.570509
245.830022, -7.118444, 31.145401, 1.556154
245.996669, -7.156062, 31.126553, 1.566292
246.163802, -7.067654, 31.129259, 1.538979
246.330128, -7.109580, 31.187317, 1.596380
246.496723, -7.108312, 31.210929, 1.620629
246.663358, -6.791129, 31.535440, 1.612650
246.830169, -6.980395, 31.324513, 1.673071
246.996791, -6.955514, 31.274295, 1.668291
247.163418, -7.095444, 31.339208, 1.696430
247.330024, -6.888642, 31.426973, 1.754533
247.496683, -6.918432, 31.398396, 1.748262
247.663577, -6.918941, 31.389486, 1.780089
247.830962, -6.361059, 32.053406, 1.761207
247.996748, -6.156703, 32.277420, 1.728634
248.163305, -6.068081, 32.380907, 1.684274
248.330018, -6.365050, 32.013270, 1.731545
248.497359, -6.281211, 32.182317, 1.696330
248.663765, -6.544946, 31.880720, 1.729466
248.830052, -6.770409, 31.657842, 1.739368
248.996775, -6.803824, 31.607207, 1.718834
249.163303, -6.814467, 31.599050, 1.686408
249.329975, -6.235178, 32.275723, 1.617251
249.496740, -6.458786, 32.022310, 1.628491
249.663416, -6.576221, 31.840589, 1.660408
249.829982, -6.214606, 32.303201, 1.573431
249.996705, -6.412812, 32.073479, 1.622841
250.163340, -6.526559, 32.052408, 1.621515
250.329994, -6.590797, 32.042145, 1.623290
250.496676, -6.657023, 32.034235, 1.591412
250.663416, -6.662387, 31.996755, 1.561306
250.829943, -6.736290, 32.017902, 1.569731
250.996712, -6.663654, 31.958976, 1.541904
251.163253, -6.689894, 31.903426, 1.493459
251.330029, -6.548410, 32.085931, 1.462958
251.496680, -6.481279, 32.150342, 1.462478
251.663340, -6.461037, 32.183011, 1.485792
251.829929, -6.476487, 32.126331, 1.494450
251.996781, -6.458648, 32.180013, 1.500381
252.163327, -6.423782, 32.237628, 1.487412
252.330050, -6.382822, 32.273191, 1.506727
252.496655, -6.357605, 32.284682, 1.508465
252.663315, -6.346365, 32.330126, 1.551796
252.829916, -6.335576, 32.365699, 1.589837
252.996740, -6.324993, 32.400243, 1.592526
253.163317, -6.377285, 32.383922, 1.630190
253.330870, -6.333518, 32.427265, 1.686457
253.496922, -6.313851, 32.428490, 1.700369
253.663318, -6.173578, 32.559936, 1.719594
253.830780, -6.132824, 32.626054, 1.746118
253.996668, -6.063840, 32.528021, 1.686352
254.163637, -6.060901, 32.808570, 1.748428
254.329983, -5.970495, 33.025259, 1.776451
254.496674, -6.024101, 32.913655, 1.780411
254.663314, -5.944428, 33.055885, 1.764995
254.830002, -6.031746, 32.936859, 1.758313
254.996725, -6.070388, 32.890166, 1.758769
255.163295, -5.942273, 33.101815, 1.720562
255.330018, -6.056066, 32.935125, 1.711420
255.496660, -6.056034, 32.935077, 1.711530
255.663384, -6.081465, 32.870716, 1.689588
255.829956, -6.097201, 32.834985, 1.636585
255.996928, -6.097191, 32.835018, 1.636551
256.163412, -6.054579, 32.900306, 1.602706
256.330248, -5.947459, 32.811894, 1.506239
256.496639, -5.947485, 32.811883, 1.506254
256.663362, -5.938918, 32.862274, 1.477988
256.831702, -6.013475, 32.963337, 1.519221
256.996626, -5.891586, 32.742955, 1.428821
257.163609, -5.975100, 32.888154, 1.466006
257.329982, -6.020204, 32.993467, 1.512260
257.496935, -6.063444, 32.984691, 1.493835
257.663566, -5.938514, 32.857066, 1.475335
257.831729, -5.939985, 33.136921, 1.555818
257.996722, -5.939880, 33.136849, 1.555759
258.163314, -5.987329, 33.204935, 1.571370
258.330072, -6.012553, 33.279935, 1.603175
258.496826, -5.899487, 33.219069, 1.615039
258.663426, -5.930341, 33.395408, 1.610549
258.830045, -5.665855, 33.784066, 1.564908
258.996653, -5.748265, 33.851991, 1.573167
259.163316, -5.879370, 33.393016, 1.575295
259.330239, -5.872758, 33.142202, 1.524100
259.496820, -5.872705, 33.142174, 1.524483
259.663352, -5.876083, 33.217454, 1.452106
259.830596, -5.951712, 33.229841, 1.419958
259.996650, -5.945893, 33.225655, 1.424311
260.163347, -5.914052, 33.211323, 1.350020
260.331321, -5.910054, 33.288615, 1.394846
260.497186, -5.910020, 33.288595, 1.394905
260.663308, -5.840793, 33.381183, 1.435833
260.830211, -5.868312, 33.458180, 1.567866
260.996742, -5.741759, 33.598113, 1.530176
261.163379, -5.635362, 33.452532, 1.477311
261.330058, -5.777677, 33.585682, 1.590293
261.496852, -5.725092, 33.527190, 1.588680
261.663352, -6.168968, 33.312083, 1.633679
261.830035, -5.755266, 33.500340, 1.634637
261.996710, -5.592809, 33.416443, 1.601160
262.163285, -5.800979, 33.720275, 1.645748
262.329997, -5.502629, 33.641654, 1.595681
262.496679, -5.590512, 33.545907, 1.667643
262.663329, -5.712886, 33.559104, 1.682674
262.829999, -5.678861, 33.601657, 1.600376
262.996672, -5.439263, 33.891449, 1.565450
263.163327, -5.627078, 33.810714, 1.606874
263.329904, -5.671182, 33.530813, 1.531310
263.496826, -5.518622, 33.898323, 1.610507
263.663449, -5.555158, 33.699985, 1.555482
263.830549, -5.625262, 33.629343, 1.496665
263.996646, -5.582795, 33.685414, 1.529212
264.163358, -5.537075, 33.696885, 1.538548
264.330044, -5.668402, 33.874484, 1.617895
264.497134, -5.312168, 34.481794, 1.592498
264.663392, -5.264875, 34.184606, 1.571692
264.830008, -5.344019, 33.935139, 1.532146
264.997289, -5.419251, 33.739060, 1.549185
265.163956, -5.653220, 33.667087, 1.619241
265.330096, -5.557297, 33.920484, 1.578333
265.497105, -5.571045, 33.813105, 1.547759
265.663624, -5.331389, 34.431759, 1.617106
265.834355, -5.512441, 34.154586, 1.619460
265.996779, -5.441039, 34.301759, 1.673304
266.163566, -5.049311, 34.907960, 1.587737
266.330786, -5.393798, 34.609983, 1.711942
266.497002, -5.455811, 34.119691, 1.659932
266.663655, -5.586708, 33.983285, 1.675290
266.830181, -5.567641, 34.042228, 1.760773
266.996946, -5.420352, 34.047854, 1.685728
267.163576, -5.529810, 34.202155, 1.766800
267.330143, -5.045435, 34.740622, 1.617592
267.497261, -5.175054, 34.494871, 1.654005
267.663522, -5.280140, 34.232467, 1.677932
267.830263, -5.647311, 34.157493, 1.762775
268.013608, -5.478424, 33.969427, 1.671448
268.180049, -5.622318, 33.906077, 1.680174
268.346769, -5.495613, 33.950037, 1.720213
268.513505, -5.404382, 34.048721, 1.675236
268.680079, -5.380161, 34.019849, 1.690180
268.846669, -5.481679, 34.035334, 1.682321
269.013286, -5.353100, 34.084136, 1.691602
269.180056, -5.312595, 34.005682, 1.711131
269.346686, -5.072050, 34.558228, 1.648758
269.514369, -5.165590, 34.346413, 1.648102
269.680199, -5.107142, 34.687846, 1.717487
269.846930, -5.152515, 34.298479, 1.623074
270.013397, -5.225181, 34.340100, 1.625973
270.180061, -5.228813, 34.260569, 1.624412
270.346708, -5.251981, 34.250114, 1.603973
270.513542, -5.226682, 34.120273, 1.576083
270.679953, -5.214363, 34.168549, 1.563051
270.846641, -5.196076, 34.178006, 1.528270
271.013376, -5.243030, 34.140764, 1.559895
271.181121, -5.261165, 34.205589, 1.597824
271.346635, -5.173073, 34.209806, 1.573909
271.513389, -5.228205, 34.292253, 1.614482
271.679987, -4.944597, 34.732598, 1.575389
271.846760, -5.028667, 34.446149, 1.578034
272.013350, -5.056383, 34.292178, 1.601306
272.179979, -5.106985, 34.300005, 1.626722
272.346709, -4.717174, 35.001247, 1.562921
272.513246, -5.071408, 34.620187, 1.688105
272.680157, -4.993289, 34.298084, 1.584347
272.846756, -4.939946, 34.634949, 1.634149
273.013331, -4.914783, 34.414899, 1.566322
273.180071, -4.898505, 34.373144, 1.535846
273.346607, -5.070841, 34.206902, 1.601788
273.513616, -4.947585, 34.167599, 1.545364
273.679956, -4.893641, 34.253534, 1.558910
273.847158, -4.873901, 34.253999, 1.587727
274.013715, -4.968691, 34.133000, 1.587291
274.180134, -4.935627, 34.109274, 1.606878
274.346592, -4.896640, 34.209517, 1.655038
274.513338, -4.818429, 34.190382, 1.615189
274.680229, -4.731070, 34.513195, 1.630305
274.846816, -4.653151, 34.564702, 1.587895
275.013816, -4.700408, 34.379822, 1.581625
275.180368, -4.760357, 34.268828, 1.563842
275.346683, -4.749418, 34.215037, 1.607947
275.513358, -4.827796, 34.104147, 1.556661
275.679979, -4.796179, 34.309197, 1.579949
275.846726, -4.657371, 34.719216, 1.582962
276.013326, -4.679657, 34.555507, 1.577314
276.180167, -4.623976, 34.605154, 1.595276
276.346707, -4.554776, 34.563802, 1.546460
276.513453, -4.585268, 34.378636, 1.563799
276.680023, -4.500490, 34.847006, 1.594447
276.846626, -4.494491, 34.522764, 1.618229
277.013654, -4.590036, 34.392120, 1.672964
277.180002, -4.443761, 34.717464, 1.683997
277.346941, -4.425626, 34.552415, 1.708659
277.513332, -4.361266, 34.505360, 1.692290
277.679997, -4.378840, 34.536562, 1.722924
277.846608, -4.364083, 34.549511, 1.741634
278.013473, -4.357114, 34.537400, 1.769939
278.180005, -4.394626, 34.439791, 1.857794
278.346711, -4.266909, 34.461551, 1.774378
278.513452, -4.420801, 34.508741, 1.836450
278.680042, -4.267283, 34.761080, 1.837565
278.846732, -4.292040, 34.631542, 1.856075
279.013741, -4.291944, 34.631548, 1.856127
279.180410, -4.145539, 34.875169, 1.769873
279.346798, -4.136135, 34.820487, 1.757397
279.513486, -4.256406, 34.849908, 1.814961
279.680094, -4.111608, 34.959477, 1.753454
279.846944, -4.037626, 34.881602, 1.712852
280.013676, -4.037601, 34.881599, 1.712783
280.180161, -3.941434, 34.895780, 1.677284
280.346827, -3.900212, 34.776981, 1.686565
280.514690, -3.890260, 35.689307, 1.687407
280.680182, -3.881674, 35.479789, 1.688694
280.846818, -3.824348, 35.272129, 1.685223
281.013507, -3.861731, 35.138169, 1.748001
281.180146, -3.807952, 34.794086, 1.745744
281.346900, -3.672061, 34.766613, 1.709081
281.513577, -3.672286, 34.766623, 1.709096
281.680126, -3.767424, 34.725034, 1.709100
281.846756, -3.787552, 34.615852, 1.687491
282.029992, -3.772031, 34.784619, 1.707110
282.196620, -3.777333, 34.784214, 1.692248
282.363372, -3.656413, 35.167768, 1.642703
282.530109, -3.641217, 35.281707, 1.648935
282.696667, -3.641109, 35.281684, 1.648967
282.863330, -3.588868, 35.027421, 1.621213
283.029914, -3.632168, 35.178744, 1.668061
283.196634, -3.761934, 35.198721, 1.693538
283.363303, -3.445003, 35.217907, 1.598154
283.530107, -3.594226, 35.231063, 1.592144
283.696661, -3.463139, 35.283465, 1.644447
283.863285, -3.415160, 35.475211, 1.609238
284.030095, -3.483921, 35.312038, 1.656290
284.196722, -3.528407, 35.174742, 1.604011
284.363238, -3.465610, 35.293084, 1.582777
284.530092, -3.502449, 35.223979, 1.672744
284.696856, -3.370157, 35.225307, 1.616078
284.863310, -3.311281, 35.272562, 1.612075
285.030038, -3.515024, 35.139570, 1.672117
285.196872, -3.327949, 35.376927, 1.622434
285.363334, -3.298108, 35.388353, 1.607908
285.530044, -3.358100, 35.609036, 1.672955
285.696650, -3.294651, 35.441172, 1.593818
285.863312, -3.293834, 35.417210, 1.647170
286.030067, -3.357733, 35.287762, 1.671992
286.196673, -3.329667, 35.244432, 1.650312
286.363361, -3.341685, 35.924563, 1.612562
286.530017, -3.449677, 35.872356, 1.706102
286.696638, -3.371439, 35.714194, 1.634336
286.863287, -3.332576, 35.572900, 1.613412
287.030028, -3.355009, 35.751751, 1.721578
287.196668, -3.331282, 35.695039, 1.691850
287.363295, -3.441587, 35.671117, 1.692141
287.530053, -3.399995, 35.883557, 1.707933
287.696810, -3.491513, 35.541078, 1.657215
287.863448, -3.367358, 35.928401, 1.691590
288.030288, -3.374871, 36.087310, 1.609903
288.197138, -3.335306, 36.552952, 1.588811
288.363396, -3.336369, 36.117659, 1.548269
288.530012, -3.362986, 36.140289, 1.529766
288.696747, -3.396491, 35.851304, 1.467846
288.863304, -3.303774, 36.000435, 1.436221
289.030031, -3.333104, 36.384439, 1.488207
289.196680, -3.238776, 36.503782, 1.440274
289.363242, -3.377439, 36.143890, 1.467075
289.530460, -3.402235, 35.928121, 1.518611
289.696832, -3.394091, 35.868661, 1.486898
289.863471, -3.577906, 35.705199, 1.544389
290.030025, -3.549480, 35.955202, 1.564177
290.196656, -3.571800, 35.714650, 1.473182
290.363343, -3.491277, 35.733297, 1.551249
290.530126, -3.590579, 35.957264, 1.587028
290.696783, -3.579361, 35.939370, 1.556066
290.863313, -3.513263, 35.943284, 1.523089
291.029986, -3.601601, 36.147155, 1.613780
291.196711, -3.493163, 36.018157, 1.601878
291.363586, -3.581525, 36.146642, 1.636685
291.530641, -3.503690, 36.255298, 1.680019
291.696692, -3.548832, 36.560471, 1.670417
291.863288, -3.620561, 36.379177, 1.681169
292.029978, -3.483511, 36.349350, 1.692280
292.196689, -3.503452, 36.388301, 1.632312
292.363378, -3.525804, 36.332291, 1.666630
292.530159, -3.544656, 36.974849, 1.622077
292.696830, -3.673657, 36.618702, 1.705187
292.863383, -3.837861, 36.578580, 1.681739
293.030015, -3.853944, 36.700669, 1.703990
293.196645, -3.759672, 36.807795, 1.726019
293.363262, -3.686925, 36.623399, 1.727522
293.530251, -3.902610, 36.971360, 1.732783
293.696802, -3.816680, 36.944349, 1.717437
293.863344, -3.682074, 37.012058, 1.662943
294.029985, -3.701564, 36.965039, 1.650087
294.196694, -3.810349, 37.104610, 1.693093
294.363332, -3.695787, 36.704350, 1.654858
294.529998, -3.685873, 37.068296, 1.664023
294.696860, -3.827719, 37.227792, 1.695142
294.863713, -3.755044, 37.469483, 1.705506
295.030001, -3.819870, 37.287599, 1.695681
295.196750, -3.792061, 37.322488, 1.672932
295.363717, -3.704354, 37.310190, 1.681897
295.529977, -3.740174, 37.212190, 1.682978
295.697108, -3.746007, 37.165788, 1.631355
295.863478, -3.662533, 37.150211, 1.621399
296.030055, -3.645710, 37.073887, 1.610834
296.196716, -3.741201, 37.071039, 1.600127
296.363316, -3.732358, 37.072993, 1.566552
296.530294, -3.758357, 37.004817, 1.547297
296.697030, -3.794984, 37.001790, 1.525657
296.863262, -3.819480, 36.906584, 1.543605
297.030019, -3.708193, 36.840379, 1.490430
297.196733, -3.632708, 37.332506, 1.493961
297.363434, -3.621302, 37.326548, 1.497799
297.530082, -3.675889, 36.775666, 1.428045
297.696742, -3.827315, 36.674831, 1.462227
297.863575, -3.761859, 36.724090, 1.488004
298.030213, -3.859334, 36.619737, 1.511058
298.196666, -3.831444, 36.799487, 1.512698
298.363491, -3.976484, 36.839476, 1.556886
298.530129, -3.693048, 37.467750, 1.511546
298.696889, -3.654737, 37.118778, 1.494562
298.863273, -3.760492, 37.101906, 1.542878
299.030084, -3.850520, 37.227362, 1.569136
299.196660, -3.821691, 37.195430, 1.575764
299.363399, -3.787169, 37.151108, 1.611609
299.530242, -3.734551, 37.298715, 1.593270
299.696635, -3.696974, 37.264576, 1.601036
299.863274, -3.644678, 37.255165, 1.575819
300.030250, -3.650164, 37.005867, 1.573016
300.196728, -3.611952, 37.080088, 1.581977
300.363367, -3.614612, 37.033749, 1.594045
300.530055, -3.614857, 37.033758, 1.594037
300.696718, -3.554590, 37.049657, 1.542734
300.863317, -3.651853, 37.083135, 1.526696
301.030128, -3.749686, 37.097692, 1.532980
301.196678, -3.546863, 37.208520, 1.503942
301.363326, -3.676177, 37.237728, 1.533534
301.530038, -3.689473, 37.236369, 1.544864
301.696737, -3.489783, 37.031998, 1.465461
301.863424, -3.491053, 36.938582, 1.470443
302.030018, -3.617042, 36.957648, 1.516427
302.196651, -3.636158, 36.957297, 1.509933
302.363289, -3.361111, 37.290069, 1.463253
302.529997, -3.476650, 37.306535, 1.491632
302.696670, -3.295427, 37.329605, 1.477904
302.863268, -3.124865, 37.346764, 1.442162
303.030025, -3.108111, 37.304049, 1.469808
303.196652, -3.153866, 37.453100, 1.435849
303.363349, -3.109550, 37.469480, 1.451715
303.529972, -3.089660, 37.556547, 1.482636
303.696717, -3.089708, 37.556544, 1.482682
303.863379, -2.870016, 37.560536, 1.511336
304.030198, -3.028933, 37.548793, 1.554795
304.196807, -3.003929, 37.548362, 1.551231
304.363360, -2.953213, 37.571328, 1.580189
304.530703, -2.978047, 37.940562, 1.553621
304.696817, -2.909989, 37.893919, 1.520025
304.863275, -2.851055, 37.779536, 1.512743
305.029980, -2.838939, 37.956166, 1.492201
305.196680, -2.790001, 37.825562, 1.491144
305.363363, -2.776486, 37.719330, 1.516936
305.529988, -2.675405, 37.757772, 1.502327
305.696763, -2.897013, 37.789016, 1.533203
305.863334, -2.724398, 38.214028, 1.456406
306.030075, -2.687242, 38.254355, 1.461835
306.196656, -2.654365, 38.248462, 1.436618
306.363654, -2.623127, 38.326997, 1.429041
306.530056, -2.625441, 38.316188, 1.442991
306.696725, -2.471848, 38.145922, 1.410375
306.863270, -2.566978, 38.428639, 1.441737
307.030166, -2.580159, 37.535799, 1.478064
307.196705, -2.619306, 37.185468, 1.501572
307.363590, -2.513042, 38.499585, 1.467777
307.530008, -2.485402, 37.538652, 1.562084
307.696951, -2.599347, 38.545888, 1.507236
307.863236, -2.477461, 38.541082, 1.519746
308.029962, -2.490986, 37.606867, 1.564893
308.196706, -2.377995, 38.269216, 1.543744
308.363542, -2.523050, 38.427950, 1.516405
308.530048, -2.531190, 37.254613, 1.630876
308.696841, -2.562306, 38.570880, 1.514315
308.863452, -2.705282, 38.294429, 1.545124
309.030157, -2.647010, 38.358897, 1.568973
309.196725, -2.740761, 38.444396, 1.538804
309.363279, -2.623974, 38.499574, 1.515655
309.530006, -2.633515, 38.401278, 1.527644
309.697538, -2.715575, 37.988445, 1.531773


==> data/forest_data/uav49/_odometry_odom_main_20to330.csv <==
# data in uav49/local_origin
# time, x, y, z
-0.016591, 0.260145, -0.625159, 1.436031
0.083409, 0.276335, -0.644302, 1.425850
0.183513, 0.288637, -0.664048, 1.407340
0.283475, 0.304419, -0.690183, 1.388594
0.383472, 0.319872, -0.716854, 1.386673
0.483475, 0.336305, -0.744372, 1.386154
0.583529, 0.354583, -0.771175, 1.397726
0.683477, 0.372159, -0.800930, 1.402862
0.783447, 0.391167, -0.827439, 1.415325
0.883437, 0.416323, -0.848426, 1.422719
0.983485, 0.442574, -0.872901, 1.423923
1.083440, 0.474189, -0.905217, 1.427373
1.184896, 0.502192, -0.940587, 1.429573
1.283388, 0.533974, -0.968170, 1.427711
1.383495, 0.564438, -0.996613, 1.429335
1.483456, 0.597392, -1.028665, 1.441283
1.583459, 0.629387, -1.062949, 1.446228
1.683510, 0.658966, -1.093366, 1.449066
1.783460, 0.699224, -1.132607, 1.445260
1.883485, 0.739368, -1.165649, 1.449075
1.983524, 0.780500, -1.203669, 1.453221
2.083513, 0.815615, -1.241938, 1.455900
2.183488, 0.851240, -1.276888, 1.443925
2.283468, 0.881346, -1.311499, 1.432812
2.383607, 0.909137, -1.352006, 1.415171
2.483573, 0.938434, -1.384853, 1.394830
2.583496, 0.969138, -1.421389, 1.384161
2.683545, 0.997849, -1.458363, 1.381730
2.783482, 1.015629, -1.500163, 1.379795
2.883480, 1.037448, -1.543667, 1.382935
2.983450, 1.063491, -1.580197, 1.390575
3.083498, 1.090502, -1.613777, 1.409815
3.183530, 1.123617, -1.649794, 1.429802
3.283329, 1.161508, -1.685436, 1.442794
3.383420, 1.196450, -1.723309, 1.452553
3.483450, 1.235544, -1.755915, 1.468597
3.583540, 1.270281, -1.782829, 1.478406
3.683513, 1.303041, -1.816601, 1.486156
3.783525, 1.333489, -1.846082, 1.494427
3.883425, 1.368374, -1.869287, 1.499865
3.983699, 1.396737, -1.892890, 1.506950
4.083517, 1.424049, -1.929074, 1.510994
4.183771, 1.452291, -1.956750, 1.511377
4.283906, 1.493887, -1.973998, 1.503402
4.383814, 1.528160, -1.996240, 1.499463
4.483488, 1.566024, -2.018396, 1.502562
4.583443, 1.606280, -2.031208, 1.497188
4.684366, 1.640859, -2.047276, 1.499719
4.783567, 1.674162, -2.067000, 1.491810
4.883660, 1.707152, -2.089479, 1.468472
4.983468, 1.734003, -2.105106, 1.454232
5.083493, 1.773364, -2.117963, 1.443143
5.183774, 1.811009, -2.128759, 1.428622
5.284906, 1.849059, -2.144620, 1.414230
5.383485, 1.887892, -2.154713, 1.407880
5.483517, 1.927194, -2.160025, 1.393644
5.583438, 1.962682, -2.165016, 1.380989
5.683802, 2.000420, -2.167636, 1.373168
5.783396, 2.041272, -2.172962, 1.368396
5.883661, 2.074848, -2.168543, 1.361061
5.983430, 2.106790, -2.171600, 1.352814
6.083517, 2.140619, -2.182440, 1.348187
6.183533, 2.166498, -2.201399, 1.352256
6.283635, 2.199340, -2.206489, 1.352759
6.383631, 2.231337, -2.207148, 1.355443
6.483440, 2.260631, -2.215448, 1.363930
6.583519, 2.294680, -2.223682, 1.368870
6.683484, 2.328956, -2.233708, 1.374485
6.783410, 2.361809, -2.241152, 1.375793
6.883450, 2.384990, -2.254055, 1.376356
6.983522, 2.417563, -2.266796, 1.377907
7.083437, 2.450761, -2.275437, 1.376340
7.184168, 2.488695, -2.279303, 1.374873
7.283471, 2.535979, -2.282803, 1.376722
7.383512, 2.579818, -2.287991, 1.381031
7.483421, 2.623318, -2.292369, 1.383697
7.583591, 2.667215, -2.286369, 1.393553
7.683484, 2.704116, -2.283722, 1.413306
7.783478, 2.747252, -2.280472, 1.427984
7.883477, 2.787290, -2.274083, 1.426361
7.983540, 2.826893, -2.269883, 1.425188
8.083482, 2.865144, -2.268380, 1.416561
8.183443, 2.902411, -2.260741, 1.413113
8.283547, 2.941821, -2.255025, 1.410207
8.383506, 2.976951, -2.252348, 1.393427
8.483629, 3.008948, -2.249216, 1.381841
8.583524, 3.040313, -2.251572, 1.378843
8.684253, 3.069601, -2.249101, 1.378355
8.783495, 3.099261, -2.252058, 1.379034
8.883406, 3.130465, -2.255202, 1.384311
8.983420, 3.155484, -2.260561, 1.390516
9.083412, 3.179289, -2.265026, 1.390403
9.183628, 3.202286, -2.260384, 1.397808
9.283541, 3.214133, -2.269481, 1.390359
9.383444, 3.216895, -2.275891, 1.383163
9.483412, 3.220516, -2.275938, 1.393609
9.583503, 3.230973, -2.276957, 1.411400
9.683672, 3.236511, -2.278392, 1.428370
9.783616, 3.243251, -2.274415, 1.439631
9.883357, 3.238870, -2.288070, 1.443842
9.983450, 3.240211, -2.284059, 1.446583
10.083395, 3.236825, -2.287097, 1.449607
10.183501, 3.235033, -2.298917, 1.455028
10.283431, 3.234830, -2.313775, 1.459063
10.383410, 3.238356, -2.326418, 1.446997
10.483390, 3.244128, -2.337808, 1.445566
10.583405, 3.250069, -2.350022, 1.445828
10.683479, 3.255750, -2.363703, 1.447657
10.783381, 3.264134, -2.374365, 1.447359
10.883478, 3.273471, -2.395705, 1.448880
10.983428, 3.285354, -2.407663, 1.441172
11.083462, 3.304140, -2.425695, 1.438241
11.183473, 3.317038, -2.445213, 1.436030
11.283508, 3.329100, -2.457789, 1.428137
11.383420, 3.342383, -2.466483, 1.422915
11.483841, 3.356070, -2.477098, 1.418155
11.583699, 3.377304, -2.492054, 1.416665
11.683559, 3.390141, -2.496867, 1.417087
11.783475, 3.408549, -2.497630, 1.418249
11.883487, 3.422308, -2.504376, 1.406114
11.983432, 3.433412, -2.519569, 1.397973
12.083416, 3.448727, -2.538022, 1.404131
12.183547, 3.461955, -2.550566, 1.406945
12.283523, 3.473532, -2.555196, 1.410369
12.383425, 3.479662, -2.557824, 1.405223
12.483464, 3.490014, -2.567653, 1.404227
12.583426, 3.502442, -2.577640, 1.406405
12.683538, 3.509755, -2.597496, 1.406447
12.783409, 3.510870, -2.611981, 1.413766
12.883801, 3.524310, -2.613625, 1.418496
12.983459, 3.532527, -2.621146, 1.419574
13.083498, 3.539214, -2.632410, 1.420733
13.183564, 3.544061, -2.643786, 1.423843
13.283666, 3.546860, -2.661696, 1.431585
13.383436, 3.547461, -2.680722, 1.430011
13.483384, 3.549612, -2.694175, 1.430078
13.583484, 3.557213, -2.698583, 1.433635
13.683409, 3.563581, -2.700093, 1.435297
13.783561, 3.564633, -2.706715, 1.431542
13.883349, 3.569989, -2.715284, 1.431412
13.983449, 3.573403, -2.721304, 1.427756
14.083384, 3.578478, -2.728873, 1.424676
14.183449, 3.578250, -2.735777, 1.422362
14.283483, 3.577595, -2.740145, 1.418665
14.383485, 3.575820, -2.741073, 1.417597
14.483507, 3.575244, -2.744599, 1.415021
14.583450, 3.570849, -2.750271, 1.414970
14.683512, 3.567279, -2.757390, 1.418115
14.783752, 3.567399, -2.760966, 1.414890
14.883683, 3.565456, -2.761562, 1.414590
14.983511, 3.562974, -2.766787, 1.420032
15.083537, 3.563405, -2.773333, 1.419511
15.183760, 3.565736, -2.783962, 1.423673
15.283396, 3.565447, -2.802009, 1.426786
15.384526, 3.558258, -2.824266, 1.429253
15.483382, 3.553700, -2.840508, 1.426878
15.583481, 3.553503, -2.853423, 1.424795
15.683547, 3.552007, -2.871774, 1.424891
15.783474, 3.560834, -2.885400, 1.428400
15.883525, 3.569461, -2.907890, 1.425887
15.983480, 3.577848, -2.929015, 1.425589
16.083539, 3.587102, -2.951503, 1.423710
16.183632, 3.592012, -2.968410, 1.421122
16.283392, 3.599961, -2.985868, 1.419544
16.383648, 3.605536, -2.996704, 1.422901
16.483495, 3.611034, -3.009437, 1.413838
16.583645, 3.622504, -3.025001, 1.412616
16.683739, 3.628057, -3.045756, 1.415094
16.783597, 3.640757, -3.060702, 1.409136
16.883444, 3.647524, -3.072469, 1.416301
16.983388, 3.657985, -3.083685, 1.418397
17.083423, 3.667494, -3.095989, 1.415428
17.183625, 3.678577, -3.113291, 1.414710
17.283525, 3.693900, -3.117060, 1.409244
17.383511, 3.712947, -3.125169, 1.416549
17.483416, 3.723276, -3.141553, 1.414689
17.584717, 3.740887, -3.154801, 1.411982
17.683537, 3.757528, -3.167996, 1.400672
17.783450, 3.776296, -3.173224, 1.393683
17.883744, 3.795068, -3.180698, 1.393619
17.983395, 3.812570, -3.190304, 1.382788
18.083504, 3.831062, -3.203249, 1.378880
18.183417, 3.850024, -3.212822, 1.383246
18.283494, 3.863023, -3.224393, 1.376840
18.383445, 3.886022, -3.226475, 1.381257
18.483397, 3.904790, -3.226141, 1.383105
18.583705, 3.921016, -3.226139, 1.390969
18.683465, 3.937728, -3.227778, 1.387173
18.783510, 3.953869, -3.229651, 1.379917
18.883480, 3.970804, -3.236794, 1.377230
18.983513, 3.988191, -3.239048, 1.389401
19.083965, 4.005160, -3.236973, 1.397434
19.183474, 4.022578, -3.241463, 1.401483
19.283517, 4.035200, -3.239968, 1.384743
19.383448, 4.045085, -3.237642, 1.376775
19.483727, 4.051827, -3.238886, 1.377615
19.583561, 4.050525, -3.248920, 1.374485
19.683607, 4.054082, -3.256732, 1.375109
19.783672, 4.058023, -3.258080, 1.376319
19.883466, 4.067972, -3.252250, 1.387151
19.983446, 4.068581, -3.241422, 1.391913
20.083429, 4.066150, -3.236429, 1.405485
20.183943, 4.069072, -3.225885, 1.414490
20.283550, 4.078070, -3.209673, 1.424306
20.383608, 4.076080, -3.193264, 1.424477
20.483447, 4.074983, -3.178495, 1.422593
20.583437, 4.077087, -3.174286, 1.423196
20.683617, 4.074212, -3.167308, 1.420713
20.783487, 4.072650, -3.158408, 1.416828
20.883537, 4.076583, -3.148309, 1.415122
20.983442, 4.074285, -3.139354, 1.414943
21.083479, 4.077359, -3.133906, 1.419660
21.183536, 4.080162, -3.131404, 1.425154
21.283460, 4.084881, -3.130746, 1.423597
21.383629, 4.095272, -3.125836, 1.425392
21.483768, 4.104422, -3.127114, 1.416767
21.583646, 4.113251, -3.125547, 1.416129
21.683427, 4.122827, -3.124622, 1.415810
21.783447, 4.130052, -3.122850, 1.413431
21.884026, 4.132951, -3.119799, 1.414779
21.983618, 4.138634, -3.108836, 1.412760
22.083389, 4.138078, -3.107984, 1.412772
22.183664, 4.136524, -3.112757, 1.414769
22.283550, 4.137562, -3.111833, 1.409078
22.383536, 4.135758, -3.113521, 1.405738
22.483560, 4.136676, -3.111581, 1.400933
22.583599, 4.138762, -3.111160, 1.400878
22.683451, 4.138813, -3.108023, 1.403902
22.783491, 4.142937, -3.102825, 1.405116
22.884003, 4.143790, -3.100981, 1.410906
22.984385, 4.146366, -3.089885, 1.413071
23.083509, 4.151479, -3.081084, 1.411401
23.183403, 4.155400, -3.073643, 1.394030
23.283477, 4.160111, -3.069505, 1.383481
23.383507, 4.167180, -3.064483, 1.379363
23.483569, 4.174975, -3.063396, 1.375473
23.583425, 4.186002, -3.052976, 1.375670
23.683510, 4.194640, -3.040182, 1.380760
23.783439, 4.197413, -3.029789, 1.384586
23.883461, 4.200768, -3.023335, 1.387438
23.983474, 4.206282, -3.019783, 1.394622
24.083552, 4.212496, -3.019407, 1.390572
24.183841, 4.224389, -3.017766, 1.389047
24.283558, 4.235682, -3.012977, 1.384106
24.383500, 4.238638, -3.011949, 1.380297
24.483463, 4.243948, -3.001124, 1.382872
24.583593, 4.250550, -2.998398, 1.379792
24.685978, 4.260111, -2.994880, 1.377417
24.783510, 4.269755, -2.987598, 1.371638
24.883504, 4.279759, -2.980516, 1.374075
24.985276, 4.293402, -2.976011, 1.373725
25.083525, 4.300652, -2.974607, 1.375004
25.183591, 4.311039, -2.961898, 1.378679
25.284356, 4.320803, -2.955317, 1.381281
25.383469, 4.334601, -2.951299, 1.383121
25.483487, 4.349041, -2.944421, 1.381873
25.583456, 4.361484, -2.934466, 1.381371
25.683513, 4.369749, -2.931899, 1.381469
25.783500, 4.376251, -2.930562, 1.391664
25.883774, 4.384423, -2.929211, 1.392910
25.985329, 4.395015, -2.926561, 1.395127
26.083511, 4.406624, -2.928146, 1.403485
26.183368, 4.416692, -2.929874, 1.415666
26.283726, 4.427202, -2.925301, 1.425206
26.384207, 4.433053, -2.919197, 1.425435
26.483474, 4.441438, -2.907921, 1.417439
26.583410, 4.450876, -2.899180, 1.419853
26.683780, 4.456095, -2.892883, 1.431028
26.783407, 4.459009, -2.892729, 1.439204
26.883536, 4.462642, -2.893126, 1.443365
26.983417, 4.464762, -2.882358, 1.439597
27.083467, 4.467531, -2.876872, 1.436532
27.183463, 4.469687, -2.877012, 1.436895
27.283417, 4.469956, -2.871905, 1.436936
27.383559, 4.470999, -2.864775, 1.426331
27.483447, 4.470711, -2.853310, 1.416612
27.583536, 4.472455, -2.849259, 1.421175
27.683568, 4.472950, -2.846753, 1.436698
27.783418, 4.470138, -2.843931, 1.448610
27.883459, 4.465811, -2.841613, 1.449765
27.983477, 4.462485, -2.834680, 1.451960
28.083507, 4.454293, -2.830979, 1.455670
28.183523, 4.452046, -2.821186, 1.461245
28.284135, 4.446664, -2.815492, 1.460058
28.383475, 4.439684, -2.810960, 1.460093
28.483470, 4.431459, -2.807930, 1.456914
28.583467, 4.424296, -2.803880, 1.458307
28.683449, 4.416516, -2.795065, 1.461217
28.783447, 4.407737, -2.780775, 1.465971
28.883461, 4.395240, -2.768424, 1.468063
28.983480, 4.386249, -2.765550, 1.481906
29.083600, 4.377518, -2.764807, 1.488436
29.183401, 4.369979, -2.760387, 1.489424
29.283507, 4.358141, -2.761554, 1.488629
29.383466, 4.348438, -2.759761, 1.484709
29.483466, 4.344170, -2.758018, 1.480114
29.583459, 4.337973, -2.758116, 1.474180
29.683481, 4.330331, -2.758136, 1.467332
29.783409, 4.325245, -2.755513, 1.457086
29.883427, 4.319343, -2.753538, 1.446326
29.983399, 4.315842, -2.750094, 1.441821
30.083513, 4.313137, -2.746126, 1.435110
30.183652, 4.311522, -2.743110, 1.424136
30.283372, 4.313200, -2.738632, 1.423312
30.383493, 4.317101, -2.735543, 1.418412
30.483470, 4.320746, -2.733971, 1.417901
30.583534, 4.325789, -2.725597, 1.412368
30.683612, 4.330288, -2.721496, 1.403238
30.783392, 4.335448, -2.711948, 1.406809
30.883382, 4.343594, -2.708193, 1.398652
30.983347, 4.350692, -2.701234, 1.395332
31.083461, 4.356821, -2.686868, 1.389749
31.183510, 4.363595, -2.680487, 1.384329
31.283584, 4.369380, -2.672694, 1.375392
31.383453, 4.373892, -2.665149, 1.362213
31.483466, 4.377687, -2.658749, 1.354190
31.583426, 4.380620, -2.650793, 1.352813
31.683568, 4.383987, -2.641800, 1.355205
31.783413, 4.388768, -2.634621, 1.361637
31.883841, 4.392644, -2.623625, 1.361624
31.983379, 4.396331, -2.619181, 1.365522
32.083520, 4.399423, -2.609967, 1.367199
32.183555, 4.397156, -2.599753, 1.371636
32.283537, 4.394393, -2.594535, 1.379173
32.383537, 4.391663, -2.584903, 1.385879
32.483508, 4.392089, -2.577933, 1.401057
32.583489, 4.395096, -2.574127, 1.410907
32.683515, 4.397925, -2.567723, 1.413312
32.783542, 4.397931, -2.563467, 1.415836
32.883424, 4.401344, -2.551701, 1.418613
32.983483, 4.402847, -2.550271, 1.418903
33.083442, 4.406329, -2.551234, 1.416443
33.183545, 4.410669, -2.547026, 1.418677
33.283427, 4.416107, -2.543363, 1.420435
33.383317, 4.420808, -2.546988, 1.424842
33.483411, 4.428799, -2.552926, 1.421265
33.583474, 4.437224, -2.557493, 1.415453
33.683519, 4.446856, -2.553681, 1.404018
33.783651, 4.447243, -2.559875, 1.397630
33.883398, 4.450297, -2.568603, 1.400156
33.983456, 4.457436, -2.580468, 1.396394
34.083442, 4.461755, -2.590626, 1.390144
34.183527, 4.464962, -2.594129, 1.396861
34.283600, 4.465209, -2.599962, 1.407024
34.383430, 4.462813, -2.605578, 1.418633
34.483367, 4.458891, -2.607982, 1.430802
34.583470, 4.453039, -2.619175, 1.437630
34.683495, 4.444736, -2.629274, 1.452391
34.783646, 4.435559, -2.635063, 1.468584
34.883588, 4.427299, -2.643644, 1.490796
34.983423, 4.423965, -2.652545, 1.501877
35.083494, 4.418108, -2.653061, 1.500000
35.183482, 4.409503, -2.646222, 1.495798
35.283635, 4.396835, -2.644604, 1.494147
35.383428, 4.388218, -2.639844, 1.491197
35.483502, 4.380215, -2.638415, 1.483200
35.583510, 4.370629, -2.632424, 1.473495
35.684076, 4.363613, -2.624583, 1.457761
35.783424, 4.355630, -2.615895, 1.437464
35.883410, 4.347012, -2.615238, 1.398289
35.983417, 4.340162, -2.617483, 1.378010
36.083405, 4.337650, -2.614027, 1.391019
36.183460, 4.334301, -2.613134, 1.408487
36.283424, 4.331428, -2.611616, 1.411575
36.383564, 4.328457, -2.609451, 1.405470
36.483452, 4.324989, -2.602863, 1.388834
36.583482, 4.320548, -2.596654, 1.373787
36.683411, 4.315218, -2.591498, 1.363849
36.783425, 4.310431, -2.593503, 1.359710
36.883425, 4.307319, -2.593229, 1.358557
36.983485, 4.306919, -2.585881, 1.358899
37.083494, 4.307581, -2.580577, 1.361923
37.183528, 4.305692, -2.577729, 1.362645
37.284681, 4.305176, -2.570174, 1.368712
37.383416, 4.305356, -2.570799, 1.369060
37.483525, 4.306790, -2.569834, 1.368643
37.583427, 4.310663, -2.567711, 1.372939
37.683749, 4.315328, -2.561615, 1.374590
37.783442, 4.319123, -2.555017, 1.374997
37.883545, 4.316809, -2.551458, 1.380382
37.983476, 4.316074, -2.548056, 1.384245
38.083460, 4.318469, -2.546051, 1.388966
38.184948, 4.322052, -2.548712, 1.388826
38.283582, 4.328921, -2.550785, 1.395279
38.383456, 4.339259, -2.550544, 1.399117
38.483810, 4.348329, -2.551954, 1.391805
38.583427, 4.356227, -2.552172, 1.398836
38.683764, 4.360296, -2.548035, 1.395886
38.783399, 4.360388, -2.546875, 1.397075
38.883379, 4.363084, -2.547210, 1.403215
38.983456, 4.366639, -2.555444, 1.410564
39.083444, 4.369413, -2.563370, 1.417272
39.183762, 4.371010, -2.563748, 1.421296
39.283447, 4.363761, -2.567958, 1.425803
39.384248, 4.357399, -2.571253, 1.436525
39.483474, 4.350410, -2.572609, 1.446123
39.583382, 4.341638, -2.576732, 1.453584
39.683683, 4.329451, -2.575384, 1.441606
39.783818, 4.314536, -2.575577, 1.426309
39.883415, 4.298265, -2.572728, 1.420902
39.983389, 4.278204, -2.575276, 1.417786
40.083392, 4.260482, -2.575633, 1.419611
40.183392, 4.246979, -2.576058, 1.426998
40.283417, 4.232686, -2.569089, 1.430165
40.383485, 4.221832, -2.554626, 1.431384
40.483413, 4.213606, -2.536120, 1.428218
40.583441, 4.200538, -2.521467, 1.423638
40.683499, 4.188433, -2.505166, 1.420536
40.783497, 4.180598, -2.483578, 1.414173
40.883435, 4.173168, -2.459492, 1.410060
40.983471, 4.166088, -2.428292, 1.408409
41.083728, 4.162780, -2.400266, 1.409413
41.183534, 4.158883, -2.371123, 1.412210
41.283624, 4.158952, -2.338721, 1.410628
41.383538, 4.162936, -2.308274, 1.410617
41.483433, 4.161226, -2.276053, 1.413777
41.583420, 4.162887, -2.235660, 1.407790
41.683583, 4.161445, -2.190743, 1.405929
41.783458, 4.161178, -2.152407, 1.407997
41.883422, 4.161208, -2.118233, 1.395532
41.983393, 4.163319, -2.086906, 1.389446
42.083447, 4.159918, -2.043977, 1.382708
42.184372, 4.161478, -2.009733, 1.377250
42.283486, 4.162553, -1.980365, 1.373577
42.383735, 4.162641, -1.948434, 1.372986
42.483406, 4.159757, -1.912663, 1.382678
42.583451, 4.156195, -1.876646, 1.385747
42.683410, 4.149948, -1.845029, 1.393472
42.783472, 4.142211, -1.803248, 1.397680
42.883417, 4.136177, -1.774266, 1.399756
42.983453, 4.131202, -1.745740, 1.403977
43.083457, 4.128436, -1.716202, 1.411515
43.183461, 4.119577, -1.683061, 1.413230
43.283637, 4.110824, -1.655995, 1.417560
43.384220, 4.101534, -1.625151, 1.423372
43.483541, 4.093949, -1.594185, 1.423009
43.583415, 4.090597, -1.570596, 1.425039
43.683572, 4.083779, -1.540890, 1.423864
43.783636, 4.075969, -1.509852, 1.420344
43.883375, 4.067043, -1.483195, 1.424391
43.983490, 4.056999, -1.459258, 1.422278
44.083417, 4.044872, -1.432550, 1.423747
44.183946, 4.035853, -1.399961, 1.422259
44.283508, 4.031132, -1.366305, 1.417533
44.384547, 4.022303, -1.337961, 1.421580
44.483407, 4.014784, -1.307948, 1.420953
44.583661, 4.004310, -1.270928, 1.427629
44.683529, 3.995522, -1.237627, 1.443613
44.783813, 3.987293, -1.209298, 1.442470
44.883450, 3.973269, -1.181806, 1.446976
44.983439, 3.963603, -1.152243, 1.438594
45.083435, 3.957511, -1.125604, 1.437520
45.183701, 3.952473, -1.101203, 1.438713
45.283474, 3.941312, -1.075592, 1.447948
45.383439, 3.933246, -1.050957, 1.446211
45.483565, 3.920100, -1.023877, 1.453230
45.583494, 3.907651, -0.996428, 1.452597
45.683580, 3.899519, -0.970434, 1.451248
45.783410, 3.889542, -0.945141, 1.450462
45.883463, 3.878547, -0.915794, 1.447171
45.984782, 3.865279, -0.891599, 1.435518
46.083625, 3.850044, -0.866101, 1.424625
46.184084, 3.832949, -0.842014, 1.415358
46.283568, 3.812319, -0.817343, 1.409903
46.383562, 3.796514, -0.795224, 1.387862
46.483406, 3.784303, -0.776565, 1.376871
46.583529, 3.769502, -0.756946, 1.373514
46.683474, 3.756026, -0.740242, 1.368554
46.783570, 3.742121, -0.724156, 1.367426
46.883367, 3.718976, -0.704826, 1.367202
46.983521, 3.703047, -0.686845, 1.369732
47.083472, 3.686457, -0.673477, 1.369186
47.183595, 3.671575, -0.658827, 1.372921
47.283407, 3.660221, -0.644934, 1.374060
47.383508, 3.645518, -0.630417, 1.376766
47.483365, 3.633009, -0.618992, 1.378562
47.583378, 3.615557, -0.606402, 1.385305
47.683563, 3.600661, -0.590188, 1.394265
47.783392, 3.587371, -0.577911, 1.406237
47.883554, 3.575472, -0.566548, 1.416003
47.983479, 3.564358, -0.550378, 1.419148
48.083454, 3.554193, -0.533787, 1.423311
48.183503, 3.542443, -0.518927, 1.431597
48.283499, 3.533838, -0.505445, 1.434984
48.383428, 3.523331, -0.492818, 1.440262
48.483415, 3.512292, -0.478280, 1.441644
48.583412, 3.504140, -0.464030, 1.436585
48.683357, 3.495498, -0.450010, 1.439059
48.783641, 3.485265, -0.440491, 1.436913
48.883475, 3.478406, -0.430424, 1.441723
48.983534, 3.469188, -0.421172, 1.446677
49.083478, 3.457264, -0.412180, 1.451016
49.183924, 3.443833, -0.404824, 1.455990
49.283572, 3.432196, -0.394267, 1.457200
49.383465, 3.420523, -0.383445, 1.456453
49.483546, 3.407713, -0.373891, 1.454447
49.583509, 3.392318, -0.361125, 1.450259
49.683477, 3.377285, -0.346818, 1.448764
49.783575, 3.366585, -0.336730, 1.449573
49.883418, 3.351297, -0.326747, 1.449514
49.983845, 3.334375, -0.317308, 1.446531
50.083434, 3.316722, -0.304175, 1.440604
50.183531, 3.298623, -0.292149, 1.441202
50.283977, 3.285178, -0.283097, 1.450875
50.383394, 3.271853, -0.276288, 1.445824
50.483386, 3.259384, -0.265817, 1.441026
50.583415, 3.248357, -0.254917, 1.438935
50.683541, 3.232112, -0.245661, 1.427564
50.783432, 3.215945, -0.230465, 1.417815
50.883498, 3.200356, -0.218840, 1.408821
50.983403, 3.186628, -0.210500, 1.403867
51.083733, 3.171642, -0.205980, 1.402366
51.183517, 3.159474, -0.201322, 1.406883
51.284115, 3.141085, -0.193441, 1.407644
51.383498, 3.124445, -0.184488, 1.414978
51.483487, 3.105526, -0.176545, 1.414113
51.583503, 3.087550, -0.167330, 1.415117
51.683624, 3.070570, -0.157508, 1.410924
51.783422, 3.050466, -0.147406, 1.404206
51.883510, 3.032304, -0.139888, 1.405091
51.983598, 3.015653, -0.133727, 1.411180
52.083536, 2.995374, -0.128137, 1.404331
52.183497, 2.975295, -0.120889, 1.401684
52.283572, 2.956439, -0.111958, 1.390606
52.383580, 2.940606, -0.103821, 1.380316
52.483587, 2.924729, -0.099885, 1.377150
52.583589, 2.905735, -0.093425, 1.374161
52.683556, 2.888256, -0.085153, 1.376653
52.783453, 2.874307, -0.076440, 1.380580
52.883510, 2.860786, -0.072783, 1.378740
52.983439, 2.844857, -0.067559, 1.381108
53.083656, 2.825487, -0.067528, 1.378456
53.183442, 2.811582, -0.061330, 1.378859
53.283504, 2.799314, -0.055165, 1.395354
53.383645, 2.782591, -0.052929, 1.397922
53.483563, 2.767112, -0.050591, 1.400716
53.583695, 2.748166, -0.047497, 1.400494
53.684283, 2.729345, -0.045728, 1.408157
53.783393, 2.711435, -0.041242, 1.409179
53.883430, 2.690445, -0.034158, 1.409817
53.983351, 2.669051, -0.033612, 1.405853
54.083470, 2.644961, -0.031330, 1.410771
54.183438, 2.621262, -0.027620, 1.414912
54.283422, 2.601754, -0.024830, 1.415895
54.383911, 2.578941, -0.023721, 1.418098
54.483495, 2.558910, -0.022257, 1.418117
54.583541, 2.543209, -0.018274, 1.417705
54.683528, 2.523549, -0.015804, 1.413809
54.783517, 2.500585, -0.018960, 1.418208
54.883596, 2.480876, -0.019546, 1.422106
54.983566, 2.461578, -0.021215, 1.420559
55.083529, 2.440403, -0.026061, 1.421702
55.184263, 2.415756, -0.028323, 1.417816
55.283467, 2.394799, -0.027048, 1.411240
55.383471, 2.377505, -0.027005, 1.414916
55.483311, 2.360229, -0.025380, 1.413855
55.583484, 2.328555, -0.026857, 1.414977
55.683463, 2.297602, -0.026650, 1.416790
55.784265, 2.274804, -0.027897, 1.411855
55.883756, 2.257281, -0.034072, 1.398017
55.983501, 2.235134, -0.038997, 1.395240
56.083515, 2.207705, -0.043163, 1.386207
56.183470, 2.179019, -0.046338, 1.391404
56.283717, 2.153628, -0.048968, 1.403312
56.383624, 2.135380, -0.053270, 1.417953
56.483386, 2.113820, -0.052495, 1.431101
56.583713, 2.087662, -0.052762, 1.428456
56.683575, 2.067137, -0.051127, 1.433231
56.783426, 2.044641, -0.044071, 1.438464
56.883422, 2.017673, -0.039624, 1.447364
56.983441, 1.996103, -0.036424, 1.463168
57.083419, 1.969689, -0.035139, 1.470995
57.183450, 1.943832, -0.035175, 1.474348
57.284630, 1.920374, -0.030826, 1.480533
57.383394, 1.892060, -0.029002, 1.484798
57.483407, 1.868295, -0.028494, 1.482304
57.583435, 1.846355, -0.024455, 1.477485
57.683451, 1.822157, -0.022650, 1.463071
57.783396, 1.798090, -0.023296, 1.456391
57.883414, 1.775385, -0.024020, 1.446413
57.983716, 1.752682, -0.023187, 1.438258
58.084705, 1.727409, -0.021476, 1.434612
58.183457, 1.699219, -0.021821, 1.427958
58.283478, 1.671510, -0.024837, 1.431119
58.383605, 1.643869, -0.027887, 1.429477
58.483838, 1.617065, -0.031705, 1.431131
58.583533, 1.586171, -0.031461, 1.427289
58.683572, 1.558467, -0.030174, 1.422526
58.783466, 1.531496, -0.029163, 1.421672
58.883363, 1.507022, -0.024607, 1.414935
58.983697, 1.483817, -0.020961, 1.399564
59.083405, 1.461341, -0.022998, 1.383834
59.184167, 1.429015, -0.023824, 1.384269
59.283421, 1.401611, -0.024347, 1.386764
59.383488, 1.381455, -0.023788, 1.397965
59.483441, 1.360938, -0.028083, 1.401294
59.583590, 1.338097, -0.031140, 1.397046
59.683524, 1.318071, -0.032862, 1.390907
59.783632, 1.297114, -0.040232, 1.396695
59.883404, 1.285281, -0.045988, 1.398193
59.983397, 1.276237, -0.053909, 1.390514
60.083480, 1.265199, -0.060060, 1.376284
60.183485, 1.253729, -0.063075, 1.371944
60.283863, 1.239607, -0.065191, 1.365689
60.383424, 1.223910, -0.066752, 1.363087
60.483451, 1.213205, -0.069549, 1.371041
60.583402, 1.200230, -0.072529, 1.384432
60.683759, 1.185367, -0.072415, 1.400748
60.783415, 1.171474, -0.070714, 1.411546
60.883441, 1.159577, -0.070654, 1.414428
60.983451, 1.142797, -0.071471, 1.414259
61.083476, 1.125831, -0.070184, 1.418398
61.183542, 1.106800, -0.066926, 1.427531
61.283452, 1.086361, -0.058989, 1.429816
61.383701, 1.061973, -0.051846, 1.436021
61.483339, 1.037917, -0.047704, 1.438468
61.583674, 1.017411, -0.042774, 1.438246
61.683621, 0.996147, -0.040490, 1.442174
61.783549, 0.967619, -0.039128, 1.449855
61.884976, 0.934674, -0.037397, 1.454035
61.983374, 0.903491, -0.033730, 1.461193
62.083416, 0.871891, -0.033878, 1.462564
62.183444, 0.841472, -0.039614, 1.458929
62.283522, 0.804838, -0.048761, 1.452499
62.383704, 0.769966, -0.059089, 1.446405
62.483471, 0.734497, -0.070761, 1.439810
62.583494, 0.704146, -0.084120, 1.443583
62.683592, 0.681838, -0.098268, 1.441530
62.783450, 0.651350, -0.113573, 1.437894
62.883461, 0.615106, -0.128850, 1.424193
62.983390, 0.583414, -0.148391, 1.411861
63.083378, 0.557370, -0.165187, 1.409401
63.183689, 0.527883, -0.188841, 1.402978
63.283405, 0.496734, -0.213261, 1.391547
63.383785, 0.473570, -0.235388, 1.388525
63.483474, 0.449044, -0.261384, 1.388267
63.583892, 0.426028, -0.285607, 1.391432
63.683932, 0.402593, -0.308680, 1.391034
63.783558, 0.381242, -0.331448, 1.393424
63.883433, 0.361631, -0.349897, 1.403623
63.983407, 0.340802, -0.366528, 1.410881
64.083457, 0.320513, -0.381812, 1.417768
64.183501, 0.301988, -0.402390, 1.419667
64.283570, 0.287914, -0.419227, 1.417216
64.383451, 0.274371, -0.432595, 1.416253
64.483540, 0.261097, -0.445639, 1.415203
64.583482, 0.248581, -0.456147, 1.410359
64.683453, 0.236106, -0.467810, 1.409209
64.783623, 0.224037, -0.476675, 1.411585
64.883464, 0.209708, -0.484680, 1.406546
64.983436, 0.198283, -0.493408, 1.405880
65.084003, 0.181322, -0.500952, 1.407432
65.185227, 0.170757, -0.509402, 1.406414
65.283467, 0.164990, -0.518393, 1.414106
65.383382, 0.161541, -0.527691, 1.414696
65.483452, 0.161700, -0.536559, 1.415805
65.583600, 0.163154, -0.543196, 1.414138
65.683450, 0.164060, -0.548956, 1.411749
65.783668, 0.165358, -0.558130, 1.409538
65.883470, 0.170427, -0.567179, 1.403385
65.983557, 0.177022, -0.576994, 1.394973
66.083422, 0.188568, -0.585793, 1.389528
66.183398, 0.206469, -0.594398, 1.387227
66.283495, 0.230509, -0.604038, 1.383067
66.383444, 0.257487, -0.613126, 1.378876
66.483409, 0.290639, -0.623275, 1.369491
66.583438, 0.325445, -0.630539, 1.365060
66.683426, 0.363343, -0.635651, 1.360085
66.783406, 0.401774, -0.639804, 1.358235
66.883493, 0.436816, -0.641307, 1.351232
66.983389, 0.474676, -0.643838, 1.346238
67.083577, 0.516473, -0.647487, 1.348751
67.183480, 0.556598, -0.652797, 1.355501
67.283628, 0.590055, -0.655511, 1.361815
67.383511, 0.625273, -0.655105, 1.372463
67.483582, 0.656765, -0.653055, 1.389640
67.583551, 0.691963, -0.653492, 1.400434
67.683365, 0.724291, -0.654829, 1.415081
67.783454, 0.760462, -0.655821, 1.425066
67.883506, 0.792085, -0.653988, 1.426581
67.984005, 0.818222, -0.652863, 1.426000
68.083599, 0.842076, -0.652781, 1.428534
68.183728, 0.866451, -0.653617, 1.431150
68.283732, 0.890742, -0.653175, 1.439507
68.383593, 0.914391, -0.652462, 1.445241
68.483580, 0.936807, -0.653081, 1.450210
68.583420, 0.960354, -0.653323, 1.448841
68.683362, 0.984743, -0.657524, 1.447864
68.783328, 1.009662, -0.661135, 1.446938
68.883636, 1.028781, -0.667523, 1.448760
68.983442, 1.056871, -0.672501, 1.442174
69.083567, 1.082859, -0.677061, 1.436834
69.183663, 1.112320, -0.683090, 1.431218
69.283402, 1.142963, -0.686880, 1.411960
69.383461, 1.173646, -0.691088, 1.392753
69.483961, 1.206558, -0.695603, 1.380982
69.583359, 1.236223, -0.700438, 1.375742
69.684591, 1.275519, -0.711238, 1.376906
69.783559, 1.312472, -0.718697, 1.371495
69.883800, 1.351241, -0.722577, 1.363821
69.983636, 1.388588, -0.723754, 1.367357
70.083747, 1.430101, -0.726593, 1.364782
70.183836, 1.469056, -0.728465, 1.366084
70.283488, 1.509576, -0.732099, 1.372035
70.383426, 1.548181, -0.731194, 1.373982
70.483408, 1.587107, -0.732804, 1.372865
70.583478, 1.630805, -0.729655, 1.376644
70.683433, 1.672743, -0.724935, 1.378629
70.783454, 1.718648, -0.718098, 1.400289
70.883654, 1.761946, -0.714372, 1.413640
70.983382, 1.802848, -0.713134, 1.423898
71.083641, 1.837545, -0.710758, 1.436138
71.183643, 1.872157, -0.706472, 1.446437
71.283828, 1.908799, -0.699325, 1.450946
71.383442, 1.946187, -0.692370, 1.460762
71.483594, 1.980637, -0.687590, 1.463588
71.583359, 2.013324, -0.677117, 1.458383
71.683534, 2.044921, -0.665389, 1.445251
71.783617, 2.072638, -0.650838, 1.442772
71.883395, 2.103806, -0.636771, 1.445166
71.983633, 2.137824, -0.624058, 1.442176
72.083465, 2.169851, -0.610761, 1.439620
72.183611, 2.201625, -0.598978, 1.440807
72.283776, 2.236287, -0.589714, 1.437132
72.383443, 2.272164, -0.580843, 1.428293
72.483488, 2.304861, -0.571200, 1.422263
72.583523, 2.340462, -0.559415, 1.417111
72.683613, 2.380444, -0.551518, 1.415785
72.783482, 2.418727, -0.537463, 1.401881
72.883605, 2.458842, -0.527584, 1.393675
72.983361, 2.497388, -0.518471, 1.381425
73.083594, 2.534850, -0.507900, 1.374868
73.183997, 2.573226, -0.493827, 1.373237
73.283468, 2.611607, -0.481993, 1.369426
73.383472, 2.652526, -0.465929, 1.367847
73.483855, 2.690738, -0.450229, 1.370111
73.583495, 2.731268, -0.439993, 1.370770
73.683456, 2.778653, -0.433840, 1.372095
73.783450, 2.824875, -0.430096, 1.377881
73.883426, 2.866892, -0.427424, 1.401494
73.983443, 2.903966, -0.425005, 1.423583
74.083378, 2.939605, -0.429196, 1.439806
74.183319, 2.988139, -0.429891, 1.441510
74.285218, 3.030647, -0.430316, 1.461609
74.384474, 3.071968, -0.430701, 1.469400
74.483573, 3.116005, -0.427360, 1.461859
74.583634, 3.154776, -0.423696, 1.460423
74.683396, 3.192927, -0.425114, 1.457546
74.783438, 3.231421, -0.420570, 1.450753
74.884201, 3.262420, -0.414812, 1.443128
74.983515, 3.296000, -0.413873, 1.434294
75.083613, 3.335251, -0.407897, 1.435942
75.183660, 3.376232, -0.406651, 1.439489
75.283474, 3.419694, -0.407981, 1.434498
75.383374, 3.465223, -0.404757, 1.422656
75.483796, 3.509150, -0.401575, 1.404187
75.583382, 3.545971, -0.397568, 1.393504
75.684083, 3.591349, -0.395094, 1.390732
75.783416, 3.640211, -0.391305, 1.390508
75.883514, 3.685103, -0.387588, 1.404884
75.983439, 3.729262, -0.375485, 1.418411
76.083899, 3.772100, -0.368057, 1.431107
76.183642, 3.805965, -0.359562, 1.433071
76.283505, 3.839568, -0.350559, 1.434670
76.383506, 3.877127, -0.341220, 1.440250
76.483445, 3.917977, -0.332682, 1.449817
76.583425, 3.959373, -0.321837, 1.456572
76.683589, 3.996807, -0.308000, 1.471158
76.783636, 4.029722, -0.295505, 1.478040
76.883485, 4.060961, -0.280286, 1.481609
76.983627, 4.090428, -0.264235, 1.482715
77.083372, 4.122603, -0.247718, 1.477057
77.184880, 4.159362, -0.232055, 1.472177
77.285385, 4.198742, -0.217235, 1.452652
77.383437, 4.234764, -0.199105, 1.450617
77.483364, 4.271386, -0.182665, 1.448856
77.583428, 4.303984, -0.170965, 1.441060
77.683501, 4.337838, -0.154564, 1.437120
77.783430, 4.370213, -0.143305, 1.423929
77.883502, 4.405674, -0.135402, 1.415888
77.983461, 4.441645, -0.124207, 1.411500
78.083451, 4.477056, -0.113979, 1.406788
78.183524, 4.515845, -0.102118, 1.409183
78.283447, 4.552138, -0.087817, 1.414831
78.383469, 4.586471, -0.070324, 1.418114
78.483448, 4.624106, -0.060328, 1.415187
78.583396, 4.657107, -0.046818, 1.413808
78.683470, 4.695155, -0.040263, 1.412202
78.783434, 4.733233, -0.032806, 1.414444
78.883714, 4.767932, -0.023588, 1.414737
78.983478, 4.802591, -0.013843, 1.414729
79.083423, 4.837333, -0.007177, 1.417282
79.183937, 4.872316, -0.000871, 1.420468
79.283430, 4.908632, 0.005134, 1.424036
79.383421, 4.945337, 0.004887, 1.431433
79.483549, 4.991433, 0.004046, 1.426028
79.583674, 5.027919, 0.005250, 1.430510
79.685560, 5.062363, 0.006105, 1.430009
79.783744, 5.091337, 0.003989, 1.431629
79.883421, 5.114216, 0.004425, 1.429180
79.983412, 5.136951, 0.009633, 1.414894
80.083427, 5.154650, 0.013234, 1.421077
80.183360, 5.165319, 0.020286, 1.429063
80.283524, 5.174025, 0.026951, 1.428086
80.383467, 5.179181, 0.035639, 1.424172
80.483499, 5.183088, 0.044141, 1.411271
80.583378, 5.187930, 0.049359, 1.407119
80.683608, 5.191853, 0.055436, 1.401013
80.783830, 5.190937, 0.067601, 1.402301
80.884467, 5.193878, 0.082588, 1.415138
80.983782, 5.186807, 0.097522, 1.414481
81.083455, 5.179051, 0.113078, 1.407655
81.183665, 5.171519, 0.125321, 1.411392
81.283449, 5.163605, 0.135864, 1.425502
81.383434, 5.148814, 0.153954, 1.434229
81.483499, 5.132651, 0.176176, 1.441004
81.583498, 5.125170, 0.187576, 1.438959
81.683474, 5.116506, 0.204322, 1.431373
81.783407, 5.108133, 0.222407, 1.424448
81.883462, 5.102099, 0.238303, 1.416165
81.983592, 5.092127, 0.252521, 1.418886
82.083482, 5.081374, 0.272684, 1.416689
82.183374, 5.071233, 0.290227, 1.402329
82.283601, 5.057981, 0.298209, 1.407589
82.383412, 5.048510, 0.309405, 1.416872
82.483434, 5.033929, 0.321698, 1.417460
82.583456, 5.021011, 0.340442, 1.417945
82.683517, 5.006179, 0.356229, 1.413523
82.783411, 4.995000, 0.375738, 1.413641
82.883431, 4.981054, 0.398711, 1.418378
82.983400, 4.966285, 0.414835, 1.420240
83.083570, 4.952150, 0.428435, 1.426137
83.183462, 4.931814, 0.442093, 1.423170
83.283434, 4.913211, 0.452704, 1.418810
83.383402, 4.887487, 0.466522, 1.441452
83.483450, 4.860566, 0.477977, 1.448988
83.583456, 4.839288, 0.484329, 1.444908
83.683805, 4.815554, 0.491806, 1.451137
83.783481, 4.792199, 0.496574, 1.450858
83.883371, 4.769950, 0.494410, 1.446111
83.983405, 4.743869, 0.492234, 1.434645
84.083411, 4.718136, 0.486776, 1.433082
84.184709, 4.690638, 0.483290, 1.431644
84.283480, 4.664214, 0.476695, 1.437450
84.383389, 4.633412, 0.469988, 1.442230
84.483438, 4.604396, 0.453690, 1.442752
84.583335, 4.575627, 0.434981, 1.441057
84.683522, 4.551377, 0.419306, 1.443699
84.783436, 4.526281, 0.406537, 1.437652
84.884552, 4.503699, 0.393501, 1.433512
84.983488, 4.478595, 0.378357, 1.430604
85.083543, 4.458358, 0.366422, 1.417466
85.184573, 4.446386, 0.359923, 1.404908
85.283432, 4.422857, 0.350876, 1.395451
85.383414, 4.388993, 0.343123, 1.389659
85.483400, 4.360391, 0.332560, 1.389448
85.583525, 4.337189, 0.322446, 1.387289
85.683562, 4.310831, 0.311419, 1.390334
85.783488, 4.285311, 0.297183, 1.392079
85.883366, 4.261671, 0.287556, 1.388986
85.983494, 4.236539, 0.281467, 1.390306
86.083428, 4.214427, 0.276972, 1.385651
86.183424, 4.189929, 0.271442, 1.383302
86.283498, 4.158545, 0.267201, 1.377563
86.383461, 4.130598, 0.264668, 1.381213
86.483351, 4.105887, 0.260426, 1.387096
86.583400, 4.084467, 0.256027, 1.393035
86.683472, 4.054443, 0.246800, 1.391761
86.783653, 4.022328, 0.239729, 1.398496
86.883397, 3.991957, 0.234541, 1.399424
86.984006, 3.961400, 0.229648, 1.401616
87.083745, 3.931511, 0.225232, 1.401429
87.183727, 3.903672, 0.227024, 1.396577
87.283471, 3.866221, 0.225806, 1.399795
87.383382, 3.828662, 0.221323, 1.394861
87.483434, 3.796842, 0.218476, 1.391350
87.583436, 3.769751, 0.215077, 1.389862
87.684619, 3.738076, 0.205616, 1.387683
87.783373, 3.704161, 0.195063, 1.389264
87.883548, 3.667530, 0.193369, 1.395854
87.983432, 3.637288, 0.189192, 1.400722
88.083629, 3.606854, 0.182370, 1.401784
88.183793, 3.572861, 0.170786, 1.402357
88.283473, 3.545848, 0.164171, 1.399271
88.383386, 3.521435, 0.157048, 1.402548
88.483465, 3.494611, 0.151528, 1.406174
88.583591, 3.460260, 0.150357, 1.406394
88.683594, 3.428746, 0.146346, 1.409812
88.783465, 3.400148, 0.140427, 1.409769
88.883311, 3.371698, 0.137276, 1.414033
88.983448, 3.345672, 0.135570, 1.412069
89.083378, 3.317376, 0.137183, 1.411105
89.183467, 3.292350, 0.137741, 1.418251
89.283485, 3.262787, 0.138582, 1.416804
89.383439, 3.238650, 0.140378, 1.413806
89.483376, 3.207593, 0.142643, 1.410666
89.583597, 3.175318, 0.149124, 1.408687
89.683547, 3.140941, 0.149885, 1.413669
89.783496, 3.109266, 0.153366, 1.414599
89.883366, 3.080793, 0.158264, 1.419278
89.983442, 3.051984, 0.162725, 1.426499
90.083374, 3.021808, 0.163633, 1.428146
90.183844, 2.991430, 0.169427, 1.426074
90.283402, 2.964878, 0.174999, 1.425982
90.383518, 2.939702, 0.177142, 1.422539
90.483407, 2.915501, 0.183629, 1.423464
90.583664, 2.888952, 0.191108, 1.418858
90.683400, 2.860378, 0.203237, 1.416168
90.783435, 2.831312, 0.215928, 1.414215
90.883420, 2.791651, 0.227345, 1.408856
90.983685, 2.761564, 0.234049, 1.406672
91.083712, 2.732632, 0.244577, 1.404196
91.183460, 2.705078, 0.253013, 1.406978
91.283489, 2.679835, 0.255763, 1.407068
91.383677, 2.657470, 0.258659, 1.406586
91.483374, 2.631799, 0.264309, 1.409527
91.583544, 2.603552, 0.273128, 1.408137
91.683563, 2.578464, 0.282694, 1.401843
91.783394, 2.553049, 0.284369, 1.404776
91.883526, 2.531696, 0.287208, 1.405570
91.983455, 2.504605, 0.284329, 1.407171
92.083556, 2.473023, 0.281260, 1.404889
92.183591, 2.441290, 0.280660, 1.397736
92.283610, 2.408286, 0.281961, 1.385890
92.383532, 2.383442, 0.285370, 1.388721
92.483682, 2.357603, 0.291321, 1.386042
92.583433, 2.328187, 0.292458, 1.387734
92.683485, 2.292005, 0.293568, 1.383133
92.783756, 2.255893, 0.298628, 1.384300
92.883650, 2.218916, 0.306081, 1.376086
92.983432, 2.184104, 0.311681, 1.379978
93.083452, 2.142246, 0.314273, 1.387857
93.183439, 2.098578, 0.322953, 1.399947
93.283767, 2.054588, 0.328433, 1.411961
93.383369, 2.012639, 0.336973, 1.419260
93.483447, 1.971482, 0.348559, 1.420423
93.583386, 1.929862, 0.361381, 1.416499
93.683584, 1.887895, 0.370978, 1.423760
93.784220, 1.839373, 0.379894, 1.436747
93.883528, 1.798623, 0.392880, 1.434025
93.983364, 1.758746, 0.403029, 1.420442
94.083630, 1.716348, 0.413935, 1.406642
94.183471, 1.672773, 0.425113, 1.401202
94.283434, 1.630601, 0.439759, 1.390945
94.383408, 1.587207, 0.458269, 1.376741
94.483426, 1.542617, 0.477256, 1.383263
94.583397, 1.494915, 0.497093, 1.399915
94.683688, 1.451635, 0.515325, 1.415240
94.783423, 1.404212, 0.530156, 1.412661
94.883436, 1.358929, 0.541924, 1.432896
94.983428, 1.317347, 0.553814, 1.440652
95.083468, 1.275109, 0.568680, 1.447850
95.183454, 1.234446, 0.587027, 1.440830
95.283560, 1.190754, 0.606349, 1.427785
95.383407, 1.148129, 0.627665, 1.420204
95.483419, 1.108888, 0.646580, 1.420482
95.583447, 1.074713, 0.667398, 1.416095
95.683458, 1.043187, 0.686007, 1.414220
95.783471, 1.012694, 0.706562, 1.408751
95.883396, 0.980985, 0.725796, 1.409418
95.983439, 0.947332, 0.746710, 1.408741
96.083462, 0.915126, 0.767556, 1.409002
96.183473, 0.886275, 0.785097, 1.403383
96.283454, 0.850547, 0.806045, 1.407299
96.383607, 0.817543, 0.828121, 1.409177
96.483428, 0.784969, 0.847953, 1.406161
96.583657, 0.755765, 0.867508, 1.409334
96.683388, 0.720977, 0.892719, 1.408332
96.783370, 0.688714, 0.914607, 1.410066
96.883422, 0.658462, 0.935101, 1.409592
96.983330, 0.629162, 0.952961, 1.405843
97.083347, 0.596930, 0.971174, 1.399241
97.183484, 0.564864, 0.990508, 1.396183
97.283705, 0.533740, 1.011318, 1.389001
97.383475, 0.500909, 1.031524, 1.381477
97.483437, 0.472077, 1.050731, 1.374835
97.583531, 0.444711, 1.065800, 1.374983
97.683474, 0.413615, 1.082819, 1.371649
97.783427, 0.383901, 1.101344, 1.374514
97.883386, 0.359452, 1.117409, 1.370808
97.983371, 0.330967, 1.132887, 1.368692
98.083499, 0.307825, 1.146460, 1.370440
98.183724, 0.286858, 1.164565, 1.382534
98.283429, 0.266085, 1.179370, 1.392061
98.383490, 0.248049, 1.189996, 1.402393
98.483367, 0.232402, 1.198408, 1.404659
98.583384, 0.216779, 1.208109, 1.399699
98.683455, 0.205824, 1.213878, 1.401316
98.783615, 0.194946, 1.217879, 1.410582
98.883681, 0.189034, 1.219210, 1.426879
98.983582, 0.185710, 1.217183, 1.435594
99.083510, 0.184702, 1.216328, 1.433827
99.183441, 0.184313, 1.212020, 1.430574
99.283385, 0.184386, 1.207309, 1.416324
99.383516, 0.186412, 1.202597, 1.413441
99.483724, 0.191832, 1.199598, 1.412426
99.583410, 0.195460, 1.203419, 1.410926
99.683492, 0.203609, 1.203521, 1.405412
99.783486, 0.210591, 1.200735, 1.397736
99.883410, 0.222225, 1.197672, 1.394076
99.983518, 0.237738, 1.193332, 1.385806
100.083387, 0.255164, 1.192351, 1.384396
100.185984, 0.273951, 1.191870, 1.387566
100.283522, 0.287455, 1.194398, 1.377567
100.383590, 0.300235, 1.200681, 1.372832
100.483353, 0.315229, 1.203866, 1.372359
100.583388, 0.332873, 1.200662, 1.372720
100.684894, 0.346587, 1.200991, 1.376674
100.783473, 0.361116, 1.204355, 1.377229
100.883564, 0.372707, 1.211190, 1.373714
100.983366, 0.384450, 1.217284, 1.375054
101.083372, 0.393325, 1.225777, 1.382758
101.183450, 0.396367, 1.238993, 1.395725
101.283474, 0.395977, 1.249446, 1.400503
101.383462, 0.399316, 1.255044, 1.404157
101.483373, 0.393709, 1.261869, 1.406424
101.583586, 0.390696, 1.261507, 1.411149
101.683520, 0.383721, 1.263902, 1.414503
101.783375, 0.366603, 1.272820, 1.420307
101.883455, 0.347816, 1.281891, 1.418515
101.983423, 0.330489, 1.288339, 1.403178
102.083657, 0.313952, 1.292099, 1.397988
102.183563, 0.291447, 1.293118, 1.406986
102.283914, 0.267126, 1.284744, 1.426021
102.383463, 0.241901, 1.273031, 1.433253
102.483458, 0.217279, 1.263005, 1.442178
102.583724, 0.190451, 1.251873, 1.459665
102.683484, 0.160490, 1.241599, 1.467302
102.783383, 0.134945, 1.225008, 1.472023
102.883440, 0.114862, 1.202139, 1.476952
102.983530, 0.101222, 1.174211, 1.462390
103.083468, 0.090062, 1.143400, 1.446267
103.183413, 0.083519, 1.112710, 1.437999
103.283506, 0.083233, 1.082390, 1.439022
103.383456, 0.084307, 1.052362, 1.459293
103.483544, 0.088948, 1.031217, 1.467029
103.583462, 0.089948, 1.011050, 1.463473
103.683819, 0.094856, 0.996678, 1.453603
103.783516, 0.106319, 0.979369, 1.460221
103.883619, 0.120928, 0.964413, 1.466809
103.983558, 0.140033, 0.950187, 1.468057
104.083423, 0.157692, 0.940386, 1.470334
104.183496, 0.178479, 0.931833, 1.471055
104.283547, 0.196874, 0.929423, 1.459375
104.383461, 0.219084, 0.926019, 1.448738
104.485190, 0.240097, 0.925149, 1.443998
104.583490, 0.259686, 0.927482, 1.443953
104.683410, 0.277128, 0.931732, 1.439256
104.783433, 0.294875, 0.936008, 1.440226
104.883414, 0.306405, 0.943878, 1.436979
104.983524, 0.310166, 0.956596, 1.435804
105.083978, 0.311377, 0.968465, 1.423327
105.183756, 0.313597, 0.977394, 1.410158
105.283408, 0.313434, 0.979410, 1.405192
105.383380, 0.315422, 0.974916, 1.394857
105.483522, 0.312187, 0.971486, 1.394115
105.583615, 0.305426, 0.970918, 1.397100
105.683704, 0.294660, 0.968217, 1.404143
105.783485, 0.275924, 0.968169, 1.415899
105.883542, 0.253142, 0.963192, 1.421974
105.983381, 0.224497, 0.958248, 1.424443
106.083373, 0.194758, 0.952661, 1.430653
106.183870, 0.166814, 0.943632, 1.436168
106.283665, 0.141397, 0.932140, 1.431701
106.383570, 0.119092, 0.917643, 1.426536
106.484280, 0.095435, 0.903056, 1.418485
106.583460, 0.067042, 0.889882, 1.411594
106.683363, 0.042910, 0.874033, 1.409961
106.783418, 0.018979, 0.862518, 1.405898
106.883368, -0.004081, 0.848525, 1.400438
106.983399, -0.025944, 0.830638, 1.394422
107.083552, -0.043681, 0.808649, 1.391160
107.186050, -0.056231, 0.782438, 1.385292
107.283330, -0.066204, 0.755592, 1.382737
107.383426, -0.069973, 0.736579, 1.393223
107.483649, -0.073818, 0.724098, 1.399042
107.583570, -0.076923, 0.712345, 1.408985
107.683706, -0.076221, 0.699197, 1.410259
107.783472, -0.071968, 0.684257, 1.413187
107.883387, -0.064472, 0.674592, 1.417351
107.983418, -0.056641, 0.659357, 1.419448
108.083416, -0.046892, 0.646431, 1.420137
108.183511, -0.038141, 0.634153, 1.421989
108.283427, -0.025213, 0.619752, 1.417761
108.383508, -0.010230, 0.609059, 1.422231
108.483376, 0.004571, 0.604633, 1.421134
108.584868, 0.016257, 0.599661, 1.419636
108.684028, 0.027293, 0.597152, 1.418641
108.783541, 0.029796, 0.598673, 1.419916
108.883418, 0.029767, 0.600445, 1.417643
108.983357, 0.026996, 0.603499, 1.417489
109.083416, 0.018102, 0.599135, 1.418968
109.183596, 0.002212, 0.591394, 1.419320
109.283496, -0.018000, 0.583271, 1.422649
109.383412, -0.041671, 0.572171, 1.424004
109.483356, -0.071014, 0.567937, 1.422312
109.583664, -0.103901, 0.565039, 1.408339
109.683492, -0.136413, 0.555545, 1.417456
109.783307, -0.168552, 0.545063, 1.412883
109.883510, -0.200270, 0.529751, 1.408550
109.983350, -0.240846, 0.517082, 1.404573
110.083486, -0.279666, 0.503453, 1.404410
110.183419, -0.319677, 0.488788, 1.404872
110.283632, -0.355256, 0.473012, 1.403512
110.383424, -0.388892, 0.456060, 1.404335
110.483505, -0.427895, 0.437325, 1.404045
110.583584, -0.469763, 0.413102, 1.409105
110.686331, -0.504371, 0.390075, 1.414586
110.783359, -0.540911, 0.364278, 1.428623
110.883679, -0.574023, 0.342717, 1.421883
110.983433, -0.604582, 0.324239, 1.423912
111.083536, -0.631764, 0.307651, 1.433520
111.183513, -0.654890, 0.290663, 1.441417
111.283428, -0.675021, 0.271581, 1.438287
111.383671, -0.687939, 0.252432, 1.443130
111.483418, -0.703912, 0.234818, 1.444671
111.583710, -0.721041, 0.222054, 1.452269
111.683509, -0.738504, 0.210197, 1.451328
111.783493, -0.754209, 0.199470, 1.452876
111.883410, -0.767921, 0.190771, 1.449032
111.983455, -0.777383, 0.178569, 1.442099
112.083707, -0.785898, 0.167591, 1.455681
112.183506, -0.798931, 0.162870, 1.461191
112.283366, -0.814338, 0.159358, 1.456484
112.383415, -0.839666, 0.161268, 1.455135
112.483375, -0.865201, 0.161692, 1.451256
112.583371, -0.894166, 0.157934, 1.449738
112.683712, -0.927648, 0.153203, 1.444606
112.783385, -0.962329, 0.147872, 1.431498
112.883535, -0.997124, 0.139686, 1.419227
112.983384, -1.035824, 0.134201, 1.415511
113.083482, -1.075991, 0.127812, 1.412189
113.183570, -1.118938, 0.123391, 1.419395
113.283937, -1.165739, 0.122600, 1.414863
113.383433, -1.216257, 0.128109, 1.412625
113.483833, -1.269172, 0.128886, 1.403859
113.583390, -1.323497, 0.131512, 1.387117
113.683538, -1.383504, 0.133005, 1.372320
113.783425, -1.444615, 0.135676, 1.369799
113.883386, -1.510620, 0.143533, 1.388552
113.983569, -1.572592, 0.148706, 1.409783
114.083420, -1.634563, 0.150151, 1.409966
114.183991, -1.695525, 0.150586, 1.407177
114.283502, -1.758917, 0.150499, 1.408531
114.383535, -1.820275, 0.152293, 1.406866
114.483459, -1.889020, 0.155801, 1.405405
114.583527, -1.958962, 0.165220, 1.414885
114.683749, -2.023937, 0.175809, 1.427877
114.783675, -2.085241, 0.188558, 1.432808
114.883378, -2.147576, 0.203358, 1.424433
114.983393, -2.212565, 0.215943, 1.404862
115.083368, -2.276853, 0.226144, 1.403075
115.183836, -2.339716, 0.238115, 1.393351
115.283495, -2.405459, 0.249673, 1.374004
115.383613, -2.471013, 0.265709, 1.367819
115.483467, -2.536606, 0.275418, 1.369250
115.583523, -2.606076, 0.289648, 1.368934
115.683520, -2.674554, 0.301219, 1.365162
115.783510, -2.741920, 0.313494, 1.356806
115.883489, -2.805577, 0.323348, 1.393950
115.983483, -2.865284, 0.334987, 1.433451
116.084746, -2.927516, 0.345945, 1.454950
116.183491, -2.983623, 0.356888, 1.457131
116.284255, -3.040789, 0.369568, 1.460132
116.383392, -3.104081, 0.384099, 1.460855
116.483429, -3.166081, 0.393078, 1.464697
116.583673, -3.227866, 0.404313, 1.461694
116.683447, -3.287319, 0.417600, 1.449524
116.783313, -3.346032, 0.428059, 1.456933
116.883457, -3.405313, 0.432135, 1.461560
116.983418, -3.467471, 0.441748, 1.465316
117.083444, -3.527950, 0.452811, 1.451906
117.183461, -3.586061, 0.463725, 1.445654
117.283436, -3.645192, 0.471698, 1.432534
117.383507, -3.706304, 0.484442, 1.428620
117.483374, -3.768390, 0.498232, 1.424832
117.583494, -3.830548, 0.509511, 1.416354
117.683532, -3.889364, 0.523675, 1.404161
117.783452, -3.951445, 0.541795, 1.400073
117.883372, -4.013094, 0.564115, 1.394152
117.983718, -4.074089, 0.586209, 1.388445
118.083464, -4.132022, 0.604590, 1.382991
118.183472, -4.195627, 0.619883, 1.375489
118.283535, -4.259257, 0.637636, 1.397136
118.383463, -4.322654, 0.647778, 1.408528
118.483456, -4.388427, 0.657744, 1.413496
118.583456, -4.450854, 0.666906, 1.410970
118.683584, -4.513238, 0.669957, 1.393263
118.783382, -4.573857, 0.668646, 1.404827
118.884642, -4.638202, 0.664777, 1.416101
118.983411, -4.700845, 0.653340, 1.416561
119.083602, -4.765674, 0.647384, 1.421288
119.183610, -4.829616, 0.637076, 1.429186
119.283435, -4.895424, 0.624400, 1.431252
119.384187, -4.968759, 0.605833, 1.434049
119.483407, -5.038387, 0.591302, 1.424173
119.584890, -5.109016, 0.571737, 1.436199
119.683416, -5.179177, 0.554307, 1.433349
119.783456, -5.254768, 0.535285, 1.430791
119.883496, -5.330731, 0.518091, 1.432246
119.983469, -5.404026, 0.499468, 1.420141
120.083460, -5.480296, 0.480063, 1.410168
120.185156, -5.551145, 0.460605, 1.409145
120.283498, -5.626060, 0.446473, 1.407497
120.383817, -5.703303, 0.437367, 1.414743
120.483439, -5.777207, 0.430624, 1.416928
120.583447, -5.853228, 0.429188, 1.416042
120.683508, -5.924899, 0.426801, 1.408825
120.783474, -5.994330, 0.424360, 1.406806
120.883415, -6.069703, 0.422915, 1.403130
120.983387, -6.141464, 0.424727, 1.385989
121.083429, -6.209612, 0.432636, 1.380712
121.183544, -6.276421, 0.441556, 1.373386
121.283376, -6.340562, 0.447044, 1.365622
121.383526, -6.406341, 0.450640, 1.356615
121.484291, -6.468787, 0.454402, 1.354731
121.583419, -6.526738, 0.457247, 1.359076
121.683679, -6.584271, 0.460230, 1.362457
121.783440, -6.645552, 0.469011, 1.364431
121.883367, -6.705158, 0.473374, 1.369032
121.983428, -6.765423, 0.476071, 1.371700
122.083488, -6.823335, 0.476109, 1.377146
122.183598, -6.879869, 0.473537, 1.377695
122.283447, -6.937267, 0.468070, 1.386527
122.383480, -6.995956, 0.459340, 1.391224
122.483390, -7.052305, 0.451002, 1.396504
122.583431, -7.107843, 0.442660, 1.398670
122.683467, -7.163322, 0.426645, 1.401306
122.783687, -7.222172, 0.411757, 1.387633
122.883495, -7.277939, 0.394089, 1.387643
122.983907, -7.330523, 0.378550, 1.390781
123.083418, -7.382229, 0.359791, 1.404842
123.183471, -7.433262, 0.340866, 1.415822
123.283432, -7.482855, 0.319398, 1.438266
123.383404, -7.536844, 0.293113, 1.447026
123.483337, -7.588499, 0.270520, 1.459382
123.583444, -7.637031, 0.250455, 1.467349
123.683756, -7.685457, 0.228328, 1.467290
123.783454, -7.732442, 0.205020, 1.463232
123.883963, -7.778687, 0.183614, 1.459842
123.983397, -7.824203, 0.162170, 1.450813
124.083456, -7.867633, 0.140776, 1.447244
124.183479, -7.912571, 0.118709, 1.434549
124.283574, -7.956682, 0.088901, 1.419271
124.383404, -8.003291, 0.061354, 1.399876
124.483410, -8.049381, 0.036629, 1.380070
124.583536, -8.095708, 0.012378, 1.364943
124.683451, -8.135090, -0.006411, 1.361932
124.783593, -8.175464, -0.023807, 1.362226
124.883413, -8.217147, -0.040187, 1.369676
124.984088, -8.257815, -0.059560, 1.397946
125.083483, -8.293171, -0.081154, 1.410181
125.183357, -8.329341, -0.101509, 1.426640
125.283717, -8.366967, -0.118807, 1.423260
125.383458, -8.402049, -0.136085, 1.417732
125.483418, -8.437644, -0.153233, 1.412453
125.583463, -8.474845, -0.172819, 1.406101
125.683484, -8.510534, -0.190365, 1.402288
125.783415, -8.546530, -0.205152, 1.385134
125.883832, -8.585245, -0.222350, 1.371178
125.983387, -8.625003, -0.236131, 1.368997
126.083550, -8.667986, -0.255869, 1.363719
126.183459, -8.711697, -0.278753, 1.352263
126.284199, -8.752891, -0.294177, 1.343127
126.383692, -8.794249, -0.306110, 1.337095
126.484676, -8.837954, -0.325676, 1.336914
126.583546, -8.883495, -0.351255, 1.339030
126.683495, -8.931566, -0.377835, 1.341515
126.783503, -8.983000, -0.400674, 1.346973
126.883428, -9.033884, -0.423125, 1.343028
126.983481, -9.082860, -0.451246, 1.356128
127.083450, -9.134861, -0.476314, 1.368018
127.184795, -9.188713, -0.499554, 1.402479
127.283421, -9.238705, -0.531706, 1.428767
127.384360, -9.293693, -0.553151, 1.459267
127.483587, -9.344202, -0.573825, 1.480372
127.583454, -9.394811, -0.591594, 1.492604
127.683503, -9.440849, -0.609435, 1.515030
127.783476, -9.485476, -0.625234, 1.539767
127.883465, -9.526307, -0.643844, 1.549952
127.983425, -9.558967, -0.660026, 1.550039
128.083368, -9.593425, -0.667660, 1.545687
128.183446, -9.633031, -0.675162, 1.530860
128.283477, -9.669429, -0.682346, 1.511471
128.383426, -9.702785, -0.692769, 1.492778
128.483659, -9.733980, -0.704775, 1.473193
128.583452, -9.767458, -0.716422, 1.458041
128.683604, -9.795937, -0.724670, 1.448479
128.783461, -9.825707, -0.730745, 1.443053
128.883447, -9.853535, -0.734953, 1.441856
128.983385, -9.883135, -0.739621, 1.440684
129.083559, -9.915038, -0.745902, 1.433525
129.183626, -9.940971, -0.752559, 1.430834
129.283846, -9.969124, -0.761901, 1.416483
129.383389, -10.001814, -0.772269, 1.403217
129.483401, -10.031956, -0.781526, 1.377214
129.583582, -10.059291, -0.786336, 1.383775
129.683475, -10.085945, -0.790952, 1.407211
129.783622, -10.110469, -0.795710, 1.409543
129.883394, -10.135312, -0.800933, 1.408586
129.983502, -10.156006, -0.804519, 1.400324
130.083402, -10.176395, -0.805989, 1.382921
130.184500, -10.197188, -0.807424, 1.367985
130.283653, -10.216329, -0.810853, 1.362306
130.383571, -10.233747, -0.808716, 1.360576
130.483357, -10.247598, -0.807705, 1.358729
130.583643, -10.258851, -0.807326, 1.360642
130.683618, -10.268404, -0.808033, 1.363910
130.783383, -10.277390, -0.809244, 1.368279
130.883515, -10.283543, -0.809075, 1.379884
130.983457, -10.285232, -0.810406, 1.395691
131.083411, -10.286317, -0.813008, 1.401344
131.183429, -10.290775, -0.813014, 1.402063
131.283387, -10.293444, -0.814619, 1.403512
131.383534, -10.298243, -0.819609, 1.397905
131.483459, -10.301238, -0.825288, 1.395585
131.583446, -10.304097, -0.827744, 1.401839
131.683478, -10.306647, -0.837349, 1.404235
131.783867, -10.307254, -0.847767, 1.411596
131.883474, -10.309049, -0.859067, 1.418894
131.983443, -10.313987, -0.869854, 1.431378
132.083524, -10.321761, -0.877311, 1.440322
132.183800, -10.333082, -0.883383, 1.438601
132.283525, -10.344163, -0.889809, 1.431408
132.383513, -10.354314, -0.901001, 1.420091
132.483621, -10.369403, -0.913421, 1.408903
132.583347, -10.387345, -0.926654, 1.404937
132.683816, -10.406709, -0.934594, 1.407598
132.783480, -10.426981, -0.944463, 1.398634
132.883784, -10.447512, -0.953853, 1.384344
132.983473, -10.467249, -0.963205, 1.369523
133.083511, -10.482741, -0.975728, 1.365798
133.183820, -10.495130, -0.988672, 1.371467
133.283568, -10.509901, -1.003590, 1.386648
133.383566, -10.523740, -1.018329, 1.389419
133.483369, -10.539252, -1.031694, 1.387788
133.583349, -10.554328, -1.043010, 1.381176
133.683662, -10.569752, -1.052482, 1.381736
133.783502, -10.584308, -1.064589, 1.388435
133.883429, -10.596865, -1.076681, 1.399711
133.985346, -10.608719, -1.094212, 1.415651
134.083782, -10.620969, -1.106886, 1.427776
134.184196, -10.630291, -1.121506, 1.422355
134.283515, -10.637115, -1.132795, 1.414975
134.383448, -10.641258, -1.145278, 1.409370
134.483483, -10.644418, -1.156851, 1.406227
134.583751, -10.645344, -1.163726, 1.410229
134.683609, -10.643005, -1.167688, 1.415655
134.783983, -10.636910, -1.168177, 1.424251
134.883610, -10.622009, -1.170301, 1.422103
134.983476, -10.604132, -1.169495, 1.426551
135.083457, -10.582511, -1.168285, 1.424893
135.183658, -10.563630, -1.163305, 1.424122
135.283346, -10.544749, -1.158688, 1.417802
135.383446, -10.522302, -1.153089, 1.403501
135.483577, -10.501355, -1.143451, 1.378226
135.583539, -10.476432, -1.142188, 1.365789
135.683659, -10.455964, -1.141246, 1.361694
135.783383, -10.434105, -1.136506, 1.363419
135.883649, -10.417949, -1.131551, 1.368124
135.983441, -10.404759, -1.126739, 1.378652
136.083390, -10.396726, -1.124434, 1.387080
136.183472, -10.393603, -1.122187, 1.389542
136.283381, -10.391336, -1.124158, 1.397754
136.383396, -10.392334, -1.127663, 1.396708
136.483425, -10.398632, -1.135653, 1.398561
136.583475, -10.408503, -1.143537, 1.396508
136.683431, -10.420237, -1.151832, 1.400253
136.783767, -10.432952, -1.163541, 1.418792
136.883413, -10.448440, -1.176526, 1.440407
136.983530, -10.466227, -1.190303, 1.455719
137.083452, -10.485364, -1.209721, 1.466118
137.183501, -10.504950, -1.227453, 1.474950
137.284308, -10.520061, -1.247301, 1.476844
137.383376, -10.537784, -1.265489, 1.476522
137.483377, -10.555760, -1.282271, 1.475659
137.583489, -10.575716, -1.301532, 1.470417
137.683611, -10.594126, -1.319510, 1.469915
137.784749, -10.612710, -1.337433, 1.463651
137.883682, -10.633472, -1.360803, 1.448766
137.983701, -10.651277, -1.378645, 1.431189
138.083513, -10.669437, -1.397226, 1.420123
138.183531, -10.689512, -1.414432, 1.411930
138.283457, -10.711406, -1.427971, 1.406738
138.383729, -10.734193, -1.437313, 1.392437
138.483615, -10.756106, -1.441884, 1.374768
138.583482, -10.781476, -1.443458, 1.362896
138.683436, -10.802290, -1.443338, 1.368081
138.783675, -10.823106, -1.438529, 1.366246
138.883456, -10.845294, -1.432746, 1.362513
138.983445, -10.869139, -1.422297, 1.366307
139.083449, -10.896092, -1.408307, 1.370539
139.183418, -10.924793, -1.388302, 1.375224
139.283504, -10.959479, -1.365796, 1.393142
139.383711, -10.989627, -1.342350, 1.409509
139.483452, -11.024512, -1.315232, 1.444245
139.583481, -11.055672, -1.290258, 1.471183
139.683462, -11.087534, -1.266753, 1.495699
139.783490, -11.115610, -1.243011, 1.504754
139.883463, -11.143874, -1.216697, 1.491783
139.983577, -11.174035, -1.185112, 1.497078
140.083434, -11.206380, -1.153865, 1.491066
140.183433, -11.241939, -1.120127, 1.483221
140.283975, -11.276531, -1.083002, 1.480391
140.383538, -11.308603, -1.047553, 1.465363
140.483422, -11.342784, -1.008880, 1.445493
140.583368, -11.375112, -0.971160, 1.432866
140.683656, -11.404932, -0.928534, 1.427806
140.783448, -11.433818, -0.892903, 1.417835
140.883521, -11.464382, -0.859576, 1.385970
140.983431, -11.494437, -0.825405, 1.363355
141.083545, -11.524997, -0.788916, 1.358593
141.183485, -11.549472, -0.751101, 1.364349
141.283754, -11.575943, -0.717670, 1.379203
141.383386, -11.597302, -0.688712, 1.392613
141.483500, -11.615538, -0.665464, 1.398310
141.583427, -11.630436, -0.645301, 1.412048
141.683495, -11.642482, -0.628515, 1.418882
141.783433, -11.651745, -0.614776, 1.426317
141.883620, -11.656973, -0.605874, 1.432686
141.985364, -11.658977, -0.603620, 1.431184
142.083890, -11.658938, -0.601541, 1.418715
142.183678, -11.659589, -0.595370, 1.406091
142.283841, -11.660052, -0.590234, 1.389768
142.383481, -11.657221, -0.588632, 1.386256
142.483539, -11.651815, -0.592239, 1.374436
142.583383, -11.637762, -0.601423, 1.368753
142.683815, -11.625896, -0.615794, 1.367759
142.783623, -11.614108, -0.630845, 1.369429
142.883503, -11.599461, -0.645381, 1.368350
142.983443, -11.585340, -0.659528, 1.360688
143.083440, -11.573328, -0.672256, 1.351338
143.183512, -11.561602, -0.688593, 1.353305
143.283466, -11.551707, -0.709442, 1.351880
143.383501, -11.543323, -0.731049, 1.355189
143.483443, -11.536930, -0.755259, 1.361452
143.583603, -11.531831, -0.781051, 1.365279
143.683404, -11.529348, -0.804875, 1.379483
143.783582, -11.529506, -0.828266, 1.404035
143.883468, -11.529674, -0.849059, 1.431026
143.983606, -11.531260, -0.868780, 1.447730
144.083499, -11.533885, -0.888698, 1.454870
144.184326, -11.535348, -0.909933, 1.460995
144.283415, -11.532863, -0.935504, 1.464267
144.383705, -11.531609, -0.950564, 1.464713
144.483429, -11.527754, -0.965208, 1.463989
144.583419, -11.520943, -0.982022, 1.457165
144.683610, -11.515739, -0.995498, 1.455376
144.783474, -11.510465, -1.002611, 1.453842
144.883744, -11.502800, -1.014828, 1.445032
144.983456, -11.493962, -1.024270, 1.438800
145.083493, -11.486829, -1.028270, 1.441711
145.183439, -11.482734, -1.028499, 1.437868
145.283517, -11.479446, -1.024775, 1.428049
145.383349, -11.478622, -1.021031, 1.424317
145.483380, -11.476064, -1.019857, 1.421001
145.583493, -11.474918, -1.019418, 1.414799
145.683401, -11.470337, -1.013004, 1.410712
145.783428, -11.468285, -1.002703, 1.400104
145.883514, -11.466993, -0.995815, 1.390090
145.983492, -11.468875, -0.980289, 1.377911
146.084045, -11.469928, -0.962799, 1.370136
146.186321, -11.472069, -0.946991, 1.366640
146.283437, -11.474957, -0.933241, 1.358441
146.383372, -11.477112, -0.920124, 1.347867
146.483377, -11.481370, -0.904381, 1.341374
146.583273, -11.486006, -0.888333, 1.339633
146.683398, -11.486957, -0.874835, 1.335954
146.783385, -11.490347, -0.858271, 1.333006
146.883381, -11.492992, -0.844211, 1.329820
146.983953, -11.497164, -0.832331, 1.330488
147.084336, -11.500289, -0.822366, 1.334469
147.183460, -11.503661, -0.815847, 1.337204
147.283515, -11.507285, -0.808798, 1.336560
147.383409, -11.511506, -0.798750, 1.336445
147.483700, -11.516880, -0.792535, 1.337906
147.584283, -11.523790, -0.788571, 1.342237
147.683523, -11.529190, -0.785256, 1.346820
147.783468, -11.536016, -0.781076, 1.354975
147.883460, -11.540223, -0.775968, 1.369386
147.983458, -11.548888, -0.769961, 1.381298
148.083461, -11.563988, -0.765277, 1.391788
148.183824, -11.576573, -0.759999, 1.407333
148.284508, -11.586232, -0.755712, 1.417567
148.383392, -11.597798, -0.747792, 1.429172
148.483472, -11.609333, -0.738296, 1.438117
148.583450, -11.616655, -0.727946, 1.444407
148.683511, -11.622747, -0.717493, 1.447858
148.783531, -11.629692, -0.708975, 1.455018
148.883425, -11.633004, -0.700810, 1.455209
148.983360, -11.638032, -0.690170, 1.457361
149.083602, -11.642991, -0.683738, 1.452109
149.183798, -11.646682, -0.671438, 1.446843
149.283453, -11.647168, -0.664613, 1.444823
149.383451, -11.645977, -0.660752, 1.444333
149.483597, -11.644785, -0.656250, 1.446096
149.583494, -11.646397, -0.652520, 1.442862
149.683487, -11.649722, -0.647008, 1.437559
149.783767, -11.654022, -0.644398, 1.440289
149.883493, -11.657798, -0.646463, 1.439557
149.983508, -11.663585, -0.646448, 1.437342
150.083680, -11.666736, -0.646782, 1.438714
150.183531, -11.670359, -0.647566, 1.445423
150.283384, -11.670217, -0.652516, 1.457517
150.383469, -11.667220, -0.659024, 1.447772
150.483516, -11.664142, -0.665777, 1.429926
150.583389, -11.659621, -0.670739, 1.420686
150.683601, -11.655204, -0.676064, 1.407189
150.783566, -11.652242, -0.677502, 1.405127
150.883413, -11.646737, -0.681890, 1.398945
150.983474, -11.641682, -0.683269, 1.390272
151.083496, -11.635095, -0.688340, 1.382707
151.183731, -11.630378, -0.692943, 1.377984
151.283755, -11.624255, -0.699685, 1.379369
151.384685, -11.618026, -0.707153, 1.391432
151.483456, -11.612445, -0.715688, 1.388985
151.583723, -11.606567, -0.724660, 1.384771
151.683513, -11.599555, -0.734414, 1.383575
151.783430, -11.594624, -0.740222, 1.384516
151.883698, -11.588137, -0.740484, 1.383659
151.985658, -11.580159, -0.749160, 1.391756
152.083547, -11.573455, -0.758819, 1.396708
152.183751, -11.567261, -0.766257, 1.391779
152.283587, -11.557903, -0.776101, 1.380352
152.383712, -11.550884, -0.785097, 1.377905
152.483566, -11.541962, -0.794137, 1.387389
152.583458, -11.532294, -0.799601, 1.399513
152.683555, -11.524885, -0.805416, 1.411339
152.783462, -11.513627, -0.813008, 1.419244
152.883451, -11.503048, -0.818720, 1.424801
152.983446, -11.491972, -0.827990, 1.437193
153.083479, -11.482266, -0.839928, 1.442200
153.183533, -11.473143, -0.856098, 1.449218
153.283472, -11.463439, -0.870503, 1.457014
153.383636, -11.453661, -0.886384, 1.470506
153.483425, -11.445435, -0.900258, 1.480895
153.583499, -11.436313, -0.917485, 1.482354
153.683470, -11.426161, -0.932514, 1.479653
153.783537, -11.414600, -0.948360, 1.481715
153.884077, -11.405170, -0.963943, 1.482316
153.983451, -11.397791, -0.976043, 1.478651
154.083367, -11.389298, -0.992122, 1.472987
154.183387, -11.373590, -1.012505, 1.469586
154.283451, -11.361389, -1.032795, 1.463826
154.383396, -11.349627, -1.051394, 1.464822
154.483490, -11.340440, -1.064809, 1.466087
154.583452, -11.333520, -1.075350, 1.462073
154.683440, -11.327519, -1.092207, 1.458531
154.783448, -11.321536, -1.105327, 1.452759
154.883461, -11.314989, -1.116337, 1.447147
154.983449, -11.305544, -1.128673, 1.438882
155.083524, -11.296619, -1.140811, 1.434424
155.183531, -11.289686, -1.150006, 1.423712
155.283578, -11.281758, -1.158042, 1.412989
155.383456, -11.272801, -1.167121, 1.411192
155.483407, -11.262898, -1.178218, 1.412567
155.583663, -11.253120, -1.188642, 1.414581
155.683387, -11.242377, -1.198035, 1.416503
155.783434, -11.229359, -1.210207, 1.420716
155.883450, -11.217235, -1.221288, 1.416326
155.983524, -11.202997, -1.232938, 1.410991
156.083752, -11.190212, -1.244914, 1.402861
156.183568, -11.174539, -1.261061, 1.394170
156.283460, -11.159785, -1.277906, 1.387757
156.383405, -11.144143, -1.297182, 1.391237
156.483387, -11.127092, -1.315354, 1.386965
156.583408, -11.110996, -1.333368, 1.381417
156.683496, -11.095594, -1.353399, 1.373118
156.783561, -11.082631, -1.370998, 1.372440
156.883526, -11.067397, -1.390057, 1.368318
156.983394, -11.050645, -1.404290, 1.365693
157.083499, -11.031171, -1.425021, 1.361151
157.183433, -11.016098, -1.443430, 1.364279
157.283395, -10.999696, -1.458846, 1.370124
157.383482, -10.985328, -1.473704, 1.372720
157.483528, -10.972288, -1.485589, 1.382463
157.583756, -10.961467, -1.495610, 1.391252
157.683878, -10.951069, -1.511445, 1.402041
157.783575, -10.939554, -1.525145, 1.410331
157.883383, -10.924238, -1.539941, 1.420470
157.983960, -10.905742, -1.553156, 1.424460
158.083375, -10.887264, -1.561824, 1.436248
158.183488, -10.868667, -1.577194, 1.446403
158.283771, -10.853395, -1.590578, 1.453118
158.383515, -10.840166, -1.603737, 1.464704
158.483652, -10.822900, -1.624783, 1.469127
158.583674, -10.809973, -1.645311, 1.474584
158.683440, -10.793024, -1.662118, 1.473823
158.783449, -10.779395, -1.681791, 1.478226
158.883457, -10.767124, -1.699790, 1.479470
158.983475, -10.759855, -1.715316, 1.481310
159.083964, -10.754597, -1.729878, 1.478229
159.183771, -10.746394, -1.747914, 1.481496
159.283430, -10.733039, -1.776436, 1.482908
159.383533, -10.719765, -1.802888, 1.497623
159.483375, -10.709139, -1.826134, 1.505452
159.583499, -10.699399, -1.850985, 1.505825
159.683476, -10.690774, -1.875467, 1.496525
159.783443, -10.684356, -1.894894, 1.496489
159.883477, -10.664988, -1.918596, 1.485988
159.983562, -10.644525, -1.951074, 1.480921
160.083622, -10.627950, -1.981190, 1.468521
160.183638, -10.613686, -2.012712, 1.454561
160.283340, -10.601021, -2.037631, 1.437399
160.383401, -10.587303, -2.062791, 1.421774
160.483906, -10.576263, -2.083107, 1.412521
160.583651, -10.565064, -2.098908, 1.402180
160.683559, -10.546862, -2.113821, 1.387374
160.783514, -10.532857, -2.125122, 1.378491
160.883382, -10.523362, -2.131589, 1.369493
160.983416, -10.512089, -2.139972, 1.366896
161.083394, -10.507687, -2.145981, 1.363533
161.183772, -10.501046, -2.152159, 1.360078
161.283476, -10.502813, -2.155983, 1.359225
161.383439, -10.512109, -2.167344, 1.358765
161.483461, -10.522750, -2.179415, 1.357246
161.583461, -10.535667, -2.190383, 1.352274
161.684762, -10.552372, -2.202232, 1.344607
161.783409, -10.571263, -2.215716, 1.343156
161.883663, -10.595962, -2.225205, 1.342739
161.983488, -10.623236, -2.232107, 1.349356
162.083575, -10.653876, -2.242652, 1.364068
162.183612, -10.690457, -2.254785, 1.378035
162.283535, -10.723431, -2.263967, 1.393815
162.383405, -10.757987, -2.273645, 1.406511
162.483653, -10.794411, -2.285362, 1.410968
162.583543, -10.830663, -2.300366, 1.424961
162.683648, -10.864544, -2.313280, 1.425337
162.783381, -10.900892, -2.327984, 1.414172
162.883403, -10.930583, -2.344667, 1.409137
162.983665, -10.957968, -2.360368, 1.400744
163.083592, -10.982832, -2.372590, 1.391118
163.184245, -11.008617, -2.386918, 1.399455
163.283457, -11.034593, -2.403020, 1.399664
163.383410, -11.059365, -2.415300, 1.391516
163.483457, -11.089882, -2.428476, 1.372927
163.583503, -11.118905, -2.448347, 1.372568
163.683465, -11.145869, -2.468819, 1.370516
163.783518, -11.173888, -2.484323, 1.369487
163.883486, -11.203071, -2.505709, 1.369673
163.983591, -11.229955, -2.530038, 1.368888
164.083486, -11.254520, -2.558242, 1.363899
164.183592, -11.275437, -2.583315, 1.365763
164.285098, -11.300074, -2.607100, 1.372766
164.383459, -11.323806, -2.632068, 1.390803
164.483665, -11.344037, -2.655031, 1.406421
164.583455, -11.360655, -2.679879, 1.422727
164.683511, -11.375988, -2.706415, 1.445806
164.783548, -11.388860, -2.734170, 1.452605
164.883542, -11.398980, -2.767070, 1.455117
164.983414, -11.406971, -2.802694, 1.458805
165.083425, -11.411222, -2.834233, 1.457157
165.183497, -11.419310, -2.868218, 1.466064
165.283673, -11.425351, -2.897842, 1.468019
165.383386, -11.431914, -2.930603, 1.467883
165.483564, -11.436317, -2.967446, 1.478208
165.583749, -11.434992, -2.998242, 1.483845
165.683573, -11.427891, -3.027175, 1.484946
165.783391, -11.423004, -3.049348, 1.490197
165.883490, -11.419635, -3.069482, 1.486212
165.983410, -11.415202, -3.091724, 1.488357
166.083482, -11.415257, -3.110611, 1.485010
166.183517, -11.423239, -3.124282, 1.466050
166.285386, -11.436757, -3.140637, 1.456395
166.383482, -11.459221, -3.157903, 1.449389
166.483381, -11.481386, -3.179968, 1.443158
166.583436, -11.498240, -3.201904, 1.438751
166.684028, -11.508029, -3.223527, 1.440035
166.783422, -11.519048, -3.246923, 1.439862
166.883638, -11.535998, -3.265924, 1.433544
166.983448, -11.557283, -3.287346, 1.428917
167.083448, -11.581912, -3.309388, 1.422827
167.183433, -11.608179, -3.337220, 1.421056
167.283789, -11.639026, -3.364561, 1.419187
167.383446, -11.670283, -3.391227, 1.399345
167.483563, -11.701526, -3.417051, 1.376075
167.583508, -11.730464, -3.445582, 1.357460
167.683486, -11.755634, -3.472659, 1.345519
167.783422, -11.783000, -3.499348, 1.341127
167.883474, -11.810725, -3.532856, 1.355168
167.983534, -11.834328, -3.569640, 1.363752
168.083435, -11.851883, -3.606814, 1.361053
168.184440, -11.865295, -3.646547, 1.356611
168.283446, -11.875179, -3.686115, 1.349634
168.383771, -11.882276, -3.724598, 1.337951
168.483490, -11.886351, -3.758368, 1.318942
168.583795, -11.884047, -3.789234, 1.310118
168.683954, -11.882580, -3.809953, 1.307747
168.783396, -11.876433, -3.825054, 1.312026
168.883431, -11.875998, -3.839064, 1.318406
168.983465, -11.882216, -3.848678, 1.330591
169.083590, -11.889723, -3.858687, 1.342945
169.184403, -11.897003, -3.865783, 1.358818
169.283480, -11.913161, -3.873603, 1.369526
169.384823, -11.932608, -3.875992, 1.372832
169.483462, -11.951010, -3.881539, 1.379759
169.583503, -11.964673, -3.893039, 1.390467
169.683431, -11.984948, -3.906869, 1.400527
169.783449, -12.009542, -3.924980, 1.410004
169.883510, -12.039199, -3.944600, 1.414535
169.983436, -12.074199, -3.965452, 1.423894
170.083958, -12.113472, -3.986420, 1.443272
170.183546, -12.154512, -4.010354, 1.456312
170.283864, -12.198569, -4.037589, 1.473210
170.383381, -12.241675, -4.068101, 1.482333
170.483524, -12.282308, -4.097670, 1.486512
170.583745, -12.324289, -4.125994, 1.487288
170.683825, -12.370004, -4.153829, 1.484103
170.783517, -12.414570, -4.183675, 1.482938
170.883468, -12.457406, -4.219404, 1.473844
170.983382, -12.505900, -4.249968, 1.463263
171.083535, -12.553932, -4.285116, 1.454417
171.183472, -12.585382, -4.305706, 1.440333
171.283498, -12.633634, -4.335741, 1.431332
171.383439, -12.683722, -4.374841, 1.429549
171.483354, -12.739635, -4.407931, 1.426251
171.583435, -12.799050, -4.433783, 1.419532
171.683498, -12.853884, -4.453206, 1.407540
171.783433, -12.907361, -4.472614, 1.389593
171.883508, -12.955271, -4.493432, 1.381183
171.983371, -13.000772, -4.514097, 1.375949
172.083474, -13.045779, -4.530478, 1.375153
172.183531, -13.095870, -4.540384, 1.377148
172.283522, -13.143280, -4.544101, 1.377816
172.383457, -13.186593, -4.547585, 1.389005
172.483423, -13.235669, -4.546271, 1.392569
172.583559, -13.283855, -4.547958, 1.399480
172.683328, -13.330178, -4.553777, 1.407765
172.783386, -13.374547, -4.561545, 1.417916
172.883398, -13.416981, -4.569295, 1.420367
172.983411, -13.460268, -4.576147, 1.431450
173.083401, -13.506439, -4.583770, 1.407835
173.183891, -13.551363, -4.591797, 1.421302
173.283396, -13.592863, -4.601010, 1.423760
173.383426, -13.628431, -4.613818, 1.420316
173.483398, -13.668345, -4.623466, 1.424037
173.583423, -13.716540, -4.631576, 1.418901
173.683778, -13.758596, -4.642020, 1.408197
173.783317, -13.798305, -4.652535, 1.389159
173.883426, -13.834947, -4.663671, 1.388855
173.983414, -13.868775, -4.676537, 1.383847
174.083613, -13.901094, -4.691778, 1.383672
174.183448, -13.933240, -4.704524, 1.381555
174.283594, -13.970346, -4.710396, 1.381360
174.383490, -14.006441, -4.712355, 1.378478
174.483470, -14.042718, -4.712734, 1.388099
174.583372, -14.081040, -4.712512, 1.397974
174.683748, -14.124586, -4.709161, 1.411700
174.783503, -14.166682, -4.707553, 1.419660
174.883433, -14.210208, -4.702844, 1.422206
174.983525, -14.257124, -4.695158, 1.418369
175.083382, -14.298865, -4.684104, 1.410276
175.184740, -14.336628, -4.673003, 1.408994
175.283784, -14.376251, -4.661254, 1.412507
175.383544, -14.417133, -4.646636, 1.407586
175.483583, -14.455225, -4.636724, 1.413272
175.584377, -14.498943, -4.618057, 1.414102
175.683966, -14.548119, -4.597156, 1.413939
175.783882, -14.595448, -4.578702, 1.422962
175.884228, -14.641219, -4.561371, 1.418848
175.983458, -14.684139, -4.544986, 1.417577
176.083556, -14.728151, -4.528475, 1.420662
176.184839, -14.775678, -4.509195, 1.403695
176.284806, -14.815142, -4.492460, 1.382411
176.384324, -14.851280, -4.477370, 1.374960
176.483538, -14.888100, -4.462807, 1.388288
176.583457, -14.928665, -4.447374, 1.413675
176.683456, -14.971980, -4.428311, 1.420909
176.783496, -15.014137, -4.409770, 1.421998
176.883505, -15.052998, -4.392774, 1.426527
176.983434, -15.091179, -4.379337, 1.415674
177.083486, -15.128940, -4.362945, 1.422430
177.183845, -15.162049, -4.347777, 1.435299
177.283559, -15.192385, -4.334946, 1.447432
177.383471, -15.221818, -4.322864, 1.457788
177.483505, -15.251454, -4.313004, 1.459193
177.583497, -15.279809, -4.303584, 1.467694
177.683519, -15.310196, -4.290149, 1.470077
177.783478, -15.342641, -4.273030, 1.468170
177.883839, -15.378574, -4.253985, 1.468922
177.983493, -15.414766, -4.237675, 1.467186
178.083412, -15.453068, -4.221440, 1.464963
178.183559, -15.490345, -4.204681, 1.466566
178.283485, -15.523401, -4.189351, 1.461403
178.383534, -15.560134, -4.176941, 1.453456
178.483467, -15.597172, -4.166953, 1.430916
178.583485, -15.634771, -4.153397, 1.407961
178.683445, -15.673298, -4.139948, 1.382521
178.783550, -15.713268, -4.125583, 1.376549
178.883804, -15.753112, -4.110487, 1.400856
178.983655, -15.790911, -4.099148, 1.451656
179.083447, -15.828703, -4.084935, 1.472250
179.183518, -15.867545, -4.071414, 1.466644
179.283585, -15.904263, -4.058468, 1.469698
179.383522, -15.937017, -4.046038, 1.453608
179.483901, -15.969246, -4.032824, 1.452448
179.583456, -16.000830, -4.020158, 1.455190
179.683520, -16.037552, -4.008395, 1.447298
179.783936, -16.077428, -3.991633, 1.450003
179.883530, -16.116455, -3.974937, 1.448066
179.983506, -16.150781, -3.961538, 1.450905
180.085511, -16.184846, -3.948977, 1.445783
180.183875, -16.218896, -3.935362, 1.441023
180.285356, -16.256364, -3.927595, 1.429721
180.383384, -16.293124, -3.923653, 1.422484
180.483700, -16.329689, -3.921262, 1.412984
180.583477, -16.365328, -3.917153, 1.394419
180.683480, -16.399879, -3.912635, 1.375606
180.783372, -16.440748, -3.899929, 1.359480
180.883478, -16.475335, -3.888291, 1.328805
180.983384, -16.513256, -3.876646, 1.308223
181.083533, -16.546239, -3.870124, 1.306418
181.183409, -16.584144, -3.864502, 1.323682
181.283791, -16.620587, -3.859106, 1.346663
181.383394, -16.658902, -3.851168, 1.361935
181.483413, -16.698392, -3.839573, 1.369380
181.583399, -16.739381, -3.827550, 1.387248
181.683424, -16.779406, -3.811417, 1.408297
181.783538, -16.822426, -3.796744, 1.384118
181.883449, -16.861055, -3.790987, 1.349605
181.983402, -16.901176, -3.783262, 1.341218
182.083638, -16.942326, -3.775916, 1.358465
182.183378, -16.979772, -3.767234, 1.373070
182.283462, -17.019017, -3.754029, 1.407196
182.383455, -17.055617, -3.740445, 1.434038
182.483554, -17.101737, -3.724940, 1.460771
182.583475, -17.150503, -3.710974, 1.477791
182.683657, -17.198418, -3.698820, 1.484706
182.783423, -17.244235, -3.691807, 1.490303
182.883372, -17.286514, -3.688744, 1.488878
182.983460, -17.326077, -3.685635, 1.503935
183.083587, -17.371417, -3.677505, 1.504254
183.183446, -17.417391, -3.664134, 1.491444
183.283461, -17.456047, -3.654431, 1.480305
183.384319, -17.493751, -3.647280, 1.470047
183.483521, -17.543282, -3.634677, 1.454773
183.583631, -17.592366, -3.621812, 1.441249
183.683705, -17.636463, -3.607673, 1.434280
183.783402, -17.674653, -3.604319, 1.420072
183.883403, -17.709273, -3.600070, 1.404438
183.983506, -17.750374, -3.589450, 1.380634
184.083419, -17.790930, -3.575525, 1.363376
184.183617, -17.831644, -3.558496, 1.350405
184.283465, -17.869975, -3.546883, 1.345201
184.383451, -17.906255, -3.535239, 1.342214
184.483479, -17.935824, -3.522668, 1.338880
184.583517, -17.969992, -3.511595, 1.345691
184.684276, -18.001631, -3.501582, 1.345961
184.783494, -18.031179, -3.491719, 1.351604
184.883492, -18.055794, -3.483356, 1.351984
184.983400, -18.078411, -3.482228, 1.355013
185.083517, -18.093898, -3.487663, 1.362013
185.183416, -18.106336, -3.498075, 1.368193
185.283502, -18.119745, -3.516547, 1.370252
185.383457, -18.135725, -3.534047, 1.385128
185.483445, -18.146520, -3.555711, 1.386423
185.583551, -18.157043, -3.570665, 1.382257
185.683716, -18.170966, -3.584211, 1.378776
185.783340, -18.183022, -3.605918, 1.378123
185.883445, -18.191080, -3.628999, 1.381255
185.983426, -18.192543, -3.657940, 1.388598
186.083580, -18.194157, -3.685927, 1.404709
186.183673, -18.201546, -3.715681, 1.412824
186.283564, -18.211061, -3.749799, 1.420988
186.384127, -18.225895, -3.775395, 1.434351
186.483576, -18.239521, -3.800217, 1.444863
186.583523, -18.248509, -3.827342, 1.448517
186.683476, -18.255951, -3.857428, 1.424023
186.783428, -18.264547, -3.887203, 1.411881
186.883411, -18.267395, -3.915803, 1.410619
186.983430, -18.267979, -3.937798, 1.399390
187.083872, -18.271579, -3.960507, 1.402551
187.183671, -18.282218, -3.981155, 1.414191
187.283592, -18.294086, -3.996889, 1.428594
187.383682, -18.312262, -4.011127, 1.442921
187.483920, -18.323324, -4.022395, 1.451824
187.584191, -18.329573, -4.037853, 1.457011
187.683913, -18.330714, -4.057554, 1.460849
187.783535, -18.326166, -4.069856, 1.458907
187.883408, -18.324415, -4.080353, 1.455157
187.983543, -18.327439, -4.088534, 1.453817
188.083443, -18.335599, -4.095794, 1.446652
188.183640, -18.345848, -4.102734, 1.446244
188.283798, -18.350583, -4.111630, 1.442076
188.383586, -18.354450, -4.121123, 1.435867
188.483457, -18.356540, -4.129826, 1.429723
188.583516, -18.363095, -4.139006, 1.413611
188.683879, -18.364834, -4.148525, 1.406672
188.783445, -18.369641, -4.158811, 1.414660
188.883444, -18.375749, -4.170866, 1.417721
188.983428, -18.378105, -4.181930, 1.405629
189.083442, -18.380686, -4.192878, 1.383838
189.186839, -18.386161, -4.202252, 1.374424
189.283771, -18.385278, -4.212589, 1.384538
189.383357, -18.387762, -4.225153, 1.388622
189.483480, -18.385922, -4.235025, 1.386766
189.583480, -18.382337, -4.243262, 1.378022
189.684610, -18.379779, -4.254745, 1.369423
189.783542, -18.378539, -4.263708, 1.392600
189.883477, -18.377731, -4.275254, 1.407530
189.983382, -18.376370, -4.279609, 1.409111
190.083551, -18.373675, -4.289152, 1.406221
190.183478, -18.368602, -4.300029, 1.419571
190.283710, -18.367441, -4.312233, 1.433407
190.383414, -18.365439, -4.324070, 1.436417
190.483530, -18.366232, -4.337892, 1.434110
190.583732, -18.365972, -4.347587, 1.425712
190.683510, -18.368531, -4.358490, 1.411149
190.783514, -18.371774, -4.371732, 1.386078
190.883553, -18.373921, -4.383105, 1.391312
190.983436, -18.379091, -4.393042, 1.376989
191.083400, -18.382954, -4.405823, 1.362535
191.183398, -18.390190, -4.415092, 1.355995
191.283491, -18.399678, -4.425253, 1.348243
191.383445, -18.407842, -4.438740, 1.352849
191.483460, -18.418950, -4.445468, 1.357201
191.583419, -18.427945, -4.453612, 1.359514
191.683483, -18.438157, -4.462386, 1.399308
191.783450, -18.444655, -4.472030, 1.431144
191.883448, -18.448596, -4.484511, 1.439776
191.983438, -18.455920, -4.494583, 1.411769
192.083555, -18.459140, -4.507523, 1.408746
192.183454, -18.465667, -4.517110, 1.452911
192.284792, -18.476104, -4.525505, 1.472516
192.383474, -18.483509, -4.537749, 1.477718
192.483428, -18.489460, -4.545685, 1.469964
192.583435, -18.493363, -4.557825, 1.456575
192.683493, -18.494623, -4.569334, 1.444418
192.783475, -18.493858, -4.583290, 1.445233
192.883462, -18.490014, -4.599306, 1.445679
192.983598, -18.490469, -4.613084, 1.442622
193.083382, -18.494891, -4.621234, 1.427797
193.183447, -18.503998, -4.624418, 1.405356
193.283463, -18.505355, -4.635666, 1.390695
193.383434, -18.510851, -4.639899, 1.379920
193.483486, -18.515465, -4.646237, 1.375755
193.583422, -18.522968, -4.650417, 1.376081
193.683459, -18.528704, -4.652556, 1.377852
193.783836, -18.537041, -4.646632, 1.377939
193.883520, -18.547850, -4.643275, 1.394645
193.983446, -18.562816, -4.635552, 1.417345
194.083476, -18.578823, -4.624732, 1.430650
194.183851, -18.593192, -4.612650, 1.435321
194.283477, -18.609214, -4.592153, 1.434403
194.383405, -18.625496, -4.577530, 1.433185
194.483896, -18.642563, -4.559200, 1.436805
194.583396, -18.656678, -4.546273, 1.451927
194.683419, -18.674296, -4.531011, 1.452140
194.784794, -18.690765, -4.518874, 1.451859
194.883566, -18.710102, -4.503858, 1.446889
194.983522, -18.736581, -4.485481, 1.440864
195.083609, -18.761999, -4.469244, 1.428228
195.183547, -18.789634, -4.447968, 1.423903
195.283401, -18.815614, -4.429792, 1.426313
195.383446, -18.846982, -4.412053, 1.415238
195.483883, -18.877827, -4.389216, 1.391977
195.583515, -18.910594, -4.362059, 1.385706
195.684178, -18.945065, -4.331702, 1.378702
195.783352, -18.982303, -4.299801, 1.398941
195.883416, -19.014965, -4.275039, 1.438471
195.983576, -19.049356, -4.254565, 1.455859
196.083469, -19.089661, -4.229136, 1.463979
196.184057, -19.133244, -4.201053, 1.465657
196.283519, -19.178046, -4.174784, 1.464687
196.383544, -19.216516, -4.152582, 1.462961
196.483593, -19.257803, -4.129647, 1.462014
196.583497, -19.298096, -4.105557, 1.456109
196.683430, -19.343601, -4.080452, 1.444269
196.783486, -19.387394, -4.055778, 1.440393
196.883436, -19.429436, -4.032881, 1.434905
196.983434, -19.474089, -4.013030, 1.433834
197.083411, -19.513903, -3.987557, 1.429608
197.184641, -19.553588, -3.959749, 1.432202
197.283496, -19.590538, -3.937668, 1.438081
197.383505, -19.632557, -3.920992, 1.442802
197.483631, -19.668090, -3.906167, 1.448934
197.583572, -19.708820, -3.888457, 1.445722
197.684736, -19.748607, -3.874010, 1.447502
197.783511, -19.788023, -3.861477, 1.446949
197.883328, -19.826870, -3.851653, 1.433199
197.984185, -19.866148, -3.837950, 1.423912
198.084315, -19.904186, -3.827473, 1.420040
198.183361, -19.947928, -3.817766, 1.411418
198.283792, -19.992266, -3.809017, 1.395394
198.383397, -20.036636, -3.801624, 1.383449
198.483372, -20.078050, -3.797112, 1.381698
198.583383, -20.120570, -3.790889, 1.383091
198.684297, -20.169323, -3.783638, 1.387294
198.783473, -20.219369, -3.773972, 1.397015
198.883410, -20.269285, -3.764659, 1.402103
198.983491, -20.315491, -3.762768, 1.404380
199.083510, -20.365350, -3.764320, 1.408051
199.183326, -20.414829, -3.764759, 1.410687
199.283401, -20.465068, -3.765962, 1.400892
199.383473, -20.517087, -3.763442, 1.396419
199.483686, -20.563720, -3.762414, 1.402379
199.583423, -20.609916, -3.765408, 1.405607
199.683485, -20.662838, -3.766397, 1.420682
199.783317, -20.714484, -3.772755, 1.432640
199.883319, -20.764198, -3.776617, 1.430663
199.983611, -20.813141, -3.780044, 1.433077
200.085261, -20.863938, -3.782882, 1.440916
200.183491, -20.911897, -3.789991, 1.442009
200.283422, -20.967316, -3.795419, 1.435385
200.383382, -21.020720, -3.810081, 1.433972
200.483417, -21.069362, -3.820835, 1.426490
200.583430, -21.117503, -3.835656, 1.418002
200.683550, -21.165951, -3.853030, 1.410224
200.783454, -21.212269, -3.874206, 1.407547
200.883575, -21.258703, -3.897925, 1.397051
200.983392, -21.309496, -3.919206, 1.378111
201.083413, -21.360574, -3.942487, 1.364788
201.183604, -21.411498, -3.964829, 1.360860
201.283487, -21.455732, -3.989828, 1.369353
201.383500, -21.509919, -4.012146, 1.367874
201.483453, -21.565738, -4.035243, 1.372310
201.583398, -21.615505, -4.058707, 1.377455
201.683615, -21.665280, -4.084048, 1.388112
201.783526, -21.718604, -4.114790, 1.400313
201.883440, -21.773019, -4.145381, 1.408104
201.983445, -21.824134, -4.172681, 1.425423
202.083375, -21.880028, -4.198408, 1.434897
202.183691, -21.929555, -4.223799, 1.430196
202.283571, -21.977319, -4.248392, 1.436811
202.383409, -22.023917, -4.275244, 1.423062
202.483425, -22.072334, -4.303671, 1.403716
202.583539, -22.116495, -4.331802, 1.375020
202.683376, -22.163258, -4.362113, 1.357483
202.783468, -22.203055, -4.387025, 1.360648
202.883439, -22.242947, -4.414574, 1.351806
202.983443, -22.279725, -4.439825, 1.385980
203.083426, -22.316922, -4.464554, 1.396748
203.183666, -22.355244, -4.490963, 1.403500
203.283775, -22.396187, -4.519964, 1.389465
203.383362, -22.432398, -4.546949, 1.398851
203.483417, -22.467350, -4.575635, 1.426909
203.584033, -22.501170, -4.606860, 1.441214
203.683648, -22.529867, -4.637555, 1.442955
203.783436, -22.560781, -4.670827, 1.436457
203.883523, -22.592721, -4.707788, 1.440186
203.987388, -22.624069, -4.738028, 1.432845
204.083603, -22.650807, -4.762237, 1.443591
204.183869, -22.677595, -4.788777, 1.439992
204.283517, -22.704118, -4.815238, 1.434458
204.383558, -22.730077, -4.837966, 1.424733
204.483430, -22.756035, -4.855071, 1.415139
204.583467, -22.785110, -4.879999, 1.408467
204.683426, -22.813649, -4.903144, 1.393817
204.783411, -22.847183, -4.927829, 1.374009
204.883451, -22.882107, -4.948530, 1.364919
204.983662, -22.916529, -4.968610, 1.356748
205.083459, -22.950465, -4.985127, 1.355990
205.184629, -22.983489, -4.999947, 1.362534
205.283485, -23.021241, -5.014511, 1.368611
205.383422, -23.054112, -5.028811, 1.368063
205.483516, -23.088123, -5.041997, 1.369201
205.583360, -23.124542, -5.054360, 1.370410
205.683537, -23.158732, -5.064767, 1.372201
205.783860, -23.192934, -5.068723, 1.374081
205.883516, -23.225151, -5.072486, 1.385892
205.983460, -23.255098, -5.082514, 1.412739
206.083477, -23.284975, -5.099004, 1.431117
206.183406, -23.313993, -5.116151, 1.439492
206.284513, -23.339882, -5.131808, 1.443887
206.383455, -23.359659, -5.144927, 1.444850
206.483362, -23.380988, -5.158052, 1.440410
206.583493, -23.401375, -5.173440, 1.430894
206.683786, -23.426561, -5.197410, 1.430906
206.783437, -23.458120, -5.221723, 1.428345
206.883450, -23.488766, -5.245039, 1.434468
206.983458, -23.522080, -5.262097, 1.441224
207.083861, -23.553109, -5.280543, 1.441162
207.183769, -23.587698, -5.299821, 1.436509
207.283664, -23.626109, -5.322484, 1.432349
207.383487, -23.664685, -5.344885, 1.412375
207.483591, -23.697553, -5.366571, 1.388699
207.583390, -23.730056, -5.385024, 1.373694
207.683668, -23.762248, -5.400712, 1.362973
207.783433, -23.795181, -5.407876, 1.357047
207.883765, -23.825305, -5.421449, 1.354788
207.983584, -23.861164, -5.426371, 1.362164
208.084088, -23.894330, -5.429035, 1.369036
208.184123, -23.924530, -5.430176, 1.373582
208.283517, -23.953632, -5.432138, 1.390637
208.383407, -23.977209, -5.433719, 1.400886
208.483409, -23.995840, -5.439496, 1.408808
208.583350, -24.015566, -5.447894, 1.416291
208.683454, -24.037366, -5.458495, 1.425422
208.783511, -24.058078, -5.467037, 1.438491
208.883417, -24.076812, -5.478161, 1.443222
208.983773, -24.092383, -5.496049, 1.439982
209.083403, -24.108524, -5.510652, 1.429443
209.185614, -24.122956, -5.524155, 1.424549
209.283446, -24.135406, -5.540658, 1.420149
209.383395, -24.150809, -5.562980, 1.417676
209.483390, -24.165100, -5.586997, 1.413159
209.583423, -24.181356, -5.608743, 1.407578
209.683445, -24.196737, -5.629218, 1.401329
209.783425, -24.208029, -5.657397, 1.397755
209.883550, -24.214621, -5.687570, 1.397598
209.983504, -24.223468, -5.710205, 1.403119
210.083633, -24.229862, -5.720656, 1.413752
210.185657, -24.237024, -5.728209, 1.420538
210.283427, -24.245726, -5.731584, 1.424294
210.383382, -24.248742, -5.734039, 1.433511
210.483413, -24.252979, -5.732171, 1.435879
210.583556, -24.259317, -5.735372, 1.439471
210.683475, -24.260856, -5.735603, 1.444443
210.783887, -24.262847, -5.728587, 1.447105
210.883345, -24.266813, -5.718220, 1.446201
210.983552, -24.271972, -5.706108, 1.455049
211.083369, -24.274998, -5.701166, 1.455482
211.184592, -24.278140, -5.699516, 1.461851
211.283376, -24.279338, -5.694420, 1.463617
211.384526, -24.281419, -5.689316, 1.462531
211.483477, -24.284534, -5.681161, 1.465490
211.584179, -24.286105, -5.678841, 1.459574
211.683846, -24.287186, -5.689390, 1.454806
211.783414, -24.283844, -5.696376, 1.449937
211.883542, -24.287706, -5.707272, 1.444063
211.983396, -24.292736, -5.711638, 1.440378
212.083596, -24.294795, -5.717810, 1.432868
212.183428, -24.298162, -5.717574, 1.422819
212.283398, -24.298795, -5.718103, 1.418929
212.383376, -24.300037, -5.724535, 1.412584
212.483329, -24.304619, -5.732230, 1.405707
212.583360, -24.310659, -5.736715, 1.407060
212.683491, -24.318344, -5.738413, 1.400331
212.783406, -24.321221, -5.743350, 1.402510
212.883596, -24.322157, -5.753914, 1.401790
212.983442, -24.330754, -5.765448, 1.402930
213.083416, -24.334855, -5.782179, 1.404038
213.184018, -24.341737, -5.786767, 1.396346
213.283539, -24.345128, -5.797958, 1.388237
213.383507, -24.345535, -5.814049, 1.390902
213.483595, -24.342917, -5.825388, 1.392343
213.583445, -24.342645, -5.833415, 1.400500
213.683481, -24.346081, -5.841893, 1.405713
213.783463, -24.343656, -5.854213, 1.413081
213.883492, -24.347524, -5.866877, 1.416226
213.983562, -24.349651, -5.878578, 1.423088
214.083419, -24.353095, -5.889967, 1.429005
214.183444, -24.356449, -5.903479, 1.438429
214.283608, -24.358639, -5.914116, 1.442995
214.383402, -24.356115, -5.926165, 1.444011
214.483537, -24.352520, -5.944700, 1.448077
214.583385, -24.347626, -5.957847, 1.450132
214.684797, -24.345592, -5.971200, 1.454020
214.783421, -24.345364, -5.987461, 1.459635
214.883386, -24.348708, -5.997414, 1.477896
214.983527, -24.353632, -6.012899, 1.495363
215.083391, -24.352471, -6.028083, 1.501089
215.183465, -24.352957, -6.040203, 1.515962
215.283670, -24.351872, -6.058239, 1.519947
215.383956, -24.350981, -6.080314, 1.515153
215.483433, -24.354808, -6.098528, 1.500145
215.583500, -24.360549, -6.113485, 1.491089
215.683451, -24.366199, -6.129277, 1.479815
215.783533, -24.376874, -6.143070, 1.466824
215.883503, -24.390444, -6.152010, 1.450045
215.983686, -24.400254, -6.165563, 1.433448
216.083633, -24.409591, -6.182598, 1.423680
216.183836, -24.417760, -6.198060, 1.406511
216.283609, -24.427409, -6.215341, 1.392847
216.384197, -24.440352, -6.225280, 1.374263
216.483706, -24.453564, -6.231895, 1.368543
216.583527, -24.467078, -6.248175, 1.364554
216.684176, -24.476454, -6.262646, 1.359601
216.783440, -24.485502, -6.279375, 1.359501
216.883842, -24.493623, -6.292254, 1.363051
216.983493, -24.500002, -6.297526, 1.361488
217.083506, -24.508877, -6.316986, 1.358140
217.184047, -24.514510, -6.337857, 1.353545
217.283436, -24.516644, -6.356336, 1.348003
217.383518, -24.519958, -6.373453, 1.343696
217.483387, -24.524934, -6.391626, 1.334939
217.583737, -24.531415, -6.403612, 1.325059
217.683481, -24.539108, -6.413898, 1.324967
217.783416, -24.544063, -6.427188, 1.327075
217.883491, -24.550468, -6.439053, 1.331792
217.983438, -24.556760, -6.454473, 1.333555
218.083469, -24.563172, -6.465687, 1.336027
218.183649, -24.569443, -6.475782, 1.340751
218.283586, -24.576078, -6.484126, 1.341949
218.383467, -24.583094, -6.495751, 1.343674
218.483503, -24.590381, -6.505650, 1.345844
218.583426, -24.594984, -6.513220, 1.344619
218.683408, -24.602092, -6.524404, 1.353541
218.783455, -24.608171, -6.535945, 1.356605
218.883440, -24.614573, -6.546354, 1.347864
218.983461, -24.620669, -6.560195, 1.344403
219.083580, -24.621534, -6.568870, 1.344483
219.183542, -24.624449, -6.582827, 1.349800
219.283446, -24.629315, -6.593941, 1.349404
219.383459, -24.630495, -6.600677, 1.349894
219.483602, -24.633912, -6.609635, 1.350840
219.583483, -24.633910, -6.619725, 1.356309
219.683503, -24.636678, -6.628804, 1.364614
219.783429, -24.635097, -6.635922, 1.373150
219.883449, -24.634583, -6.648885, 1.376871
219.983468, -24.636970, -6.665421, 1.382297
220.083513, -24.637839, -6.678931, 1.395220
220.183598, -24.644921, -6.690866, 1.398898
220.283468, -24.641767, -6.704369, 1.408955
220.383436, -24.639227, -6.717736, 1.416165
220.483438, -24.640474, -6.728654, 1.428843
220.583529, -24.641406, -6.744119, 1.439347
220.683764, -24.644319, -6.759748, 1.448434
220.783481, -24.652533, -6.766703, 1.457585
220.883384, -24.658592, -6.785526, 1.465144
220.983536, -24.663923, -6.799263, 1.472510
221.083464, -24.669871, -6.816552, 1.487469
221.183667, -24.677416, -6.833534, 1.486520
221.283566, -24.683506, -6.853467, 1.486208
221.383385, -24.689261, -6.870568, 1.487731
221.483595, -24.694470, -6.881340, 1.477284
221.583395, -24.706177, -6.897305, 1.487738
221.683433, -24.712012, -6.916180, 1.492851
221.783468, -24.717733, -6.935829, 1.491718
221.883558, -24.725712, -6.953514, 1.485871
221.983435, -24.733676, -6.970561, 1.475714
222.083472, -24.737418, -6.991259, 1.463105
222.183564, -24.747509, -7.016019, 1.450396
222.283511, -24.755237, -7.033213, 1.437787
222.383463, -24.757502, -7.046083, 1.429090
222.483584, -24.760887, -7.064884, 1.418181
222.583589, -24.765196, -7.084042, 1.411674
222.683445, -24.762112, -7.098678, 1.399947
222.783507, -24.762719, -7.116611, 1.385071
222.883455, -24.758841, -7.130988, 1.385103
222.983454, -24.752950, -7.149263, 1.395062
223.083466, -24.751763, -7.164711, 1.398033
223.183672, -24.749697, -7.183331, 1.394283
223.283632, -24.739679, -7.199863, 1.394930
223.383481, -24.735277, -7.218215, 1.384036
223.483473, -24.728202, -7.237290, 1.373970
223.583481, -24.720839, -7.261443, 1.362647
223.683711, -24.715281, -7.283672, 1.387109
223.783462, -24.712376, -7.301500, 1.407017
223.884153, -24.712922, -7.321801, 1.417695
223.983499, -24.717677, -7.348317, 1.418707
224.083692, -24.727103, -7.369701, 1.390864
224.183822, -24.735533, -7.384458, 1.377586
224.283417, -24.742277, -7.404867, 1.372588
224.383473, -24.752124, -7.422302, 1.362734
224.483548, -24.764461, -7.446701, 1.367815
224.583564, -24.777629, -7.469919, 1.375630
224.683414, -24.788561, -7.486955, 1.372616
224.784116, -24.796791, -7.502236, 1.385000
224.883385, -24.800842, -7.529661, 1.377511
224.983903, -24.802948, -7.559116, 1.373524
225.083699, -24.802573, -7.588009, 1.369927
225.183877, -24.798554, -7.613043, 1.375261
225.283473, -24.792563, -7.636876, 1.397600
225.383864, -24.786559, -7.657255, 1.421419
225.483560, -24.772462, -7.677410, 1.454914
225.584005, -24.753688, -7.704065, 1.492190
225.683434, -24.737949, -7.726439, 1.498578
225.783370, -24.725847, -7.749366, 1.500446
225.883385, -24.717406, -7.772749, 1.508840
225.983444, -24.696182, -7.797623, 1.511788
226.083523, -24.683132, -7.821513, 1.502463
226.183505, -24.678616, -7.847758, 1.486457
226.284017, -24.678687, -7.875433, 1.476920
226.383427, -24.679293, -7.907891, 1.467519
226.483334, -24.677765, -7.933928, 1.467144
226.583456, -24.676630, -7.954824, 1.461751
226.683464, -24.683967, -7.977339, 1.438875
226.783445, -24.693679, -8.004606, 1.426309
226.883456, -24.700412, -8.031197, 1.407234
226.983726, -24.705781, -8.058252, 1.390412
227.083452, -24.712147, -8.083540, 1.391110
227.184063, -24.719010, -8.112653, 1.380199
227.283429, -24.726622, -8.142164, 1.369579
227.383423, -24.728991, -8.176188, 1.367780
227.483443, -24.733258, -8.215849, 1.362390
227.583428, -24.735069, -8.254737, 1.356773
227.683627, -24.735697, -8.291925, 1.367106
227.783399, -24.742170, -8.324792, 1.371536
227.884008, -24.746999, -8.357969, 1.369926
227.983538, -24.749380, -8.390001, 1.352224
228.083604, -24.757214, -8.427089, 1.363431
228.183539, -24.766624, -8.468853, 1.357281
228.283486, -24.778877, -8.514522, 1.327939
228.383477, -24.799025, -8.554860, 1.296037
228.483469, -24.818982, -8.592199, 1.289504
228.583427, -24.837971, -8.633565, 1.303683
228.683456, -24.858851, -8.656231, 1.321145
228.783450, -24.885428, -8.675647, 1.345370
228.883390, -24.916670, -8.692931, 1.356800
228.983515, -24.948002, -8.715360, 1.370241
229.083432, -24.974343, -8.743358, 1.381650
229.183830, -25.005110, -8.777206, 1.406046
229.283483, -25.035750, -8.812358, 1.427326
229.383542, -25.058441, -8.847462, 1.441280
229.483461, -25.088823, -8.878979, 1.472660
229.583568, -25.117580, -8.912196, 1.487068
229.683549, -25.153229, -8.943080, 1.496026
229.783764, -25.187737, -8.971811, 1.502213
229.883516, -25.220742, -8.999094, 1.501177
229.983448, -25.257280, -9.029559, 1.508745
230.083675, -25.286094, -9.057344, 1.514224
230.183479, -25.313196, -9.086116, 1.516792
230.283762, -25.343147, -9.115304, 1.513925
230.383428, -25.371319, -9.139079, 1.511744
230.483540, -25.398226, -9.161878, 1.498596
230.583520, -25.425190, -9.188061, 1.496089
230.683485, -25.454616, -9.210304, 1.495622
230.783519, -25.479556, -9.229283, 1.483042
230.883554, -25.502889, -9.244563, 1.469664
230.983806, -25.525437, -9.256489, 1.462626
231.083467, -25.540009, -9.272485, 1.464545
231.183482, -25.557706, -9.288264, 1.465118
231.283622, -25.578049, -9.302783, 1.465593
231.383505, -25.602659, -9.313619, 1.458156
231.483432, -25.623745, -9.321221, 1.436543
231.583549, -25.647380, -9.328271, 1.419096
231.683703, -25.667060, -9.339614, 1.414292
231.783459, -25.685498, -9.351280, 1.410627
231.883394, -25.709677, -9.359782, 1.403766
231.983681, -25.733855, -9.363864, 1.392033
232.083505, -25.754583, -9.367495, 1.378485
232.183554, -25.776267, -9.369496, 1.386361
232.283369, -25.799637, -9.375334, 1.400263
232.383337, -25.832048, -9.380600, 1.406013
232.483555, -25.859317, -9.387405, 1.411071
232.583459, -25.882308, -9.395323, 1.423196
232.683338, -25.901513, -9.404498, 1.432162
232.784044, -25.919042, -9.414943, 1.430992
232.883463, -25.945866, -9.424125, 1.428550
232.983458, -25.968933, -9.434686, 1.429821
233.083480, -25.994495, -9.443589, 1.422545
233.183723, -26.019574, -9.449616, 1.427246
233.283522, -26.051605, -9.452971, 1.440941
233.383389, -26.078165, -9.459026, 1.443546
233.483490, -26.107888, -9.460529, 1.447383
233.584463, -26.139871, -9.464239, 1.456418
233.683453, -26.173963, -9.472324, 1.462254
233.783365, -26.208990, -9.484146, 1.465208
233.883502, -26.241524, -9.497535, 1.470834
233.983768, -26.274697, -9.511818, 1.464096
234.083482, -26.307769, -9.520839, 1.471586
234.183457, -26.340149, -9.529141, 1.464829
234.283523, -26.371163, -9.538342, 1.460076
234.383495, -26.402006, -9.545115, 1.456550
234.483413, -26.431262, -9.554481, 1.450961
234.583569, -26.462051, -9.567917, 1.445868
234.683534, -26.485881, -9.578827, 1.431619
234.783475, -26.511815, -9.596151, 1.425422
234.883408, -26.551266, -9.607207, 1.411107
234.983417, -26.581144, -9.621038, 1.399709
235.083484, -26.614011, -9.632611, 1.393500
235.183870, -26.645095, -9.644922, 1.381588
235.283489, -26.670916, -9.654959, 1.384193
235.383565, -26.694493, -9.663422, 1.369766
235.483477, -26.721336, -9.668414, 1.362887
235.583730, -26.750097, -9.674200, 1.361130
235.683434, -26.777720, -9.677131, 1.361576
235.783446, -26.803012, -9.679253, 1.355335
235.883400, -26.825677, -9.676718, 1.358641
235.983549, -26.846440, -9.673638, 1.353786
236.083661, -26.866467, -9.670093, 1.356016
236.183672, -26.882664, -9.669142, 1.362486
236.283486, -26.901429, -9.665812, 1.366423
236.383421, -26.917849, -9.659084, 1.371665
236.483542, -26.931931, -9.652102, 1.371576
236.583652, -26.950928, -9.644232, 1.375270
236.684673, -26.965660, -9.634620, 1.375818
236.783465, -26.980021, -9.625643, 1.380219
236.883413, -27.000115, -9.614547, 1.389921
236.983904, -27.021318, -9.603777, 1.404187
237.083400, -27.043288, -9.593399, 1.401380
237.183636, -27.062624, -9.585250, 1.385062
237.283479, -27.081681, -9.577546, 1.394173
237.383619, -27.103599, -9.570884, 1.401943
237.483449, -27.127228, -9.563599, 1.400893
237.583610, -27.151542, -9.554145, 1.404762
237.683421, -27.176037, -9.544458, 1.413228
237.783489, -27.203994, -9.533420, 1.406044
237.884278, -27.227205, -9.524359, 1.406481
237.983778, -27.249133, -9.519039, 1.386610
238.083553, -27.271703, -9.513209, 1.380828
238.183520, -27.293288, -9.508256, 1.379667
238.283631, -27.314282, -9.504047, 1.390168
238.383494, -27.335751, -9.497695, 1.378158
238.483563, -27.360460, -9.487909, 1.379045
238.583475, -27.382944, -9.478210, 1.386808
238.683608, -27.404597, -9.469362, 1.394414
238.783459, -27.429584, -9.459939, 1.399170
238.883728, -27.454175, -9.449443, 1.407556
238.983391, -27.476292, -9.438921, 1.424127
239.085065, -27.501105, -9.427882, 1.432481
239.183839, -27.526762, -9.418137, 1.439128
239.283402, -27.552297, -9.406794, 1.432820
239.383410, -27.578133, -9.395045, 1.426265
239.483707, -27.608194, -9.384167, 1.396051
239.583544, -27.635871, -9.372749, 1.412735
239.683522, -27.659058, -9.361618, 1.420067
239.783479, -27.687556, -9.348002, 1.437504
239.883584, -27.714634, -9.334686, 1.417977
239.983408, -27.739135, -9.319149, 1.409509
240.083431, -27.759366, -9.307725, 1.380007
240.184702, -27.782435, -9.296214, 1.372831
240.283632, -27.810920, -9.283316, 1.372448
240.383444, -27.836153, -9.268742, 1.378107
240.483532, -27.859258, -9.252192, 1.385818
240.583431, -27.881968, -9.237047, 1.407740
240.684528, -27.908795, -9.217854, 1.431704
240.783464, -27.939443, -9.201311, 1.438992
240.883488, -27.972066, -9.177094, 1.456929
240.983799, -28.002255, -9.154896, 1.470568
241.083571, -28.028346, -9.137841, 1.479453
241.183620, -28.053490, -9.120980, 1.482853
241.283476, -28.081442, -9.105503, 1.479129
241.383462, -28.109766, -9.084559, 1.477243
241.483604, -28.135991, -9.066312, 1.475336
241.583437, -28.161549, -9.053655, 1.466305
241.683496, -28.190540, -9.039530, 1.454447
241.785299, -28.215976, -9.025536, 1.438392
241.883435, -28.238276, -9.013337, 1.428411
241.983542, -28.261769, -8.999319, 1.417258
242.083541, -28.282758, -8.987965, 1.419185
242.183492, -28.306719, -8.972860, 1.415017
242.283346, -28.328087, -8.956617, 1.408051
242.383757, -28.346611, -8.942009, 1.401456
242.483449, -28.364442, -8.930445, 1.396689
242.583849, -28.383530, -8.918681, 1.392884
242.683478, -28.400950, -8.908690, 1.388493
242.783481, -28.418859, -8.905926, 1.389729
242.884655, -28.436607, -8.898053, 1.391501
242.985380, -28.451523, -8.892095, 1.385708
243.083534, -28.466272, -8.883656, 1.388029
243.183949, -28.482012, -8.871628, 1.381122
243.283481, -28.498955, -8.861122, 1.373605
243.383501, -28.516611, -8.852797, 1.371497
243.483653, -28.533717, -8.847393, 1.371758
243.583487, -28.546999, -8.839913, 1.374484
243.683630, -28.558317, -8.830857, 1.373990
243.783434, -28.571864, -8.821924, 1.376622
243.883502, -28.586602, -8.809384, 1.385032
243.983551, -28.599911, -8.797011, 1.390301
244.083515, -28.613348, -8.783749, 1.394807
244.183520, -28.623874, -8.775977, 1.401561
244.283494, -28.635472, -8.766663, 1.397173
244.383613, -28.647634, -8.759045, 1.400829
244.483556, -28.660107, -8.753570, 1.407127
244.583508, -28.672775, -8.750112, 1.410517
244.683516, -28.689818, -8.744931, 1.410023
244.783324, -28.705399, -8.730105, 1.408026
244.883458, -28.718167, -8.721045, 1.412283
244.983468, -28.731981, -8.711097, 1.417675
245.083616, -28.748361, -8.701396, 1.421257
245.183595, -28.765176, -8.691704, 1.413207
245.283566, -28.781569, -8.681684, 1.423213
245.384888, -28.796560, -8.670821, 1.438187
245.483413, -28.811367, -8.654601, 1.445247
245.583438, -28.826994, -8.639504, 1.445043
245.683549, -28.842575, -8.623110, 1.442295
245.783472, -28.856934, -8.604294, 1.447076
245.883421, -28.872545, -8.586314, 1.439590
245.983393, -28.884160, -8.567776, 1.432496
246.083395, -28.895126, -8.550714, 1.420569
246.183447, -28.907233, -8.538504, 1.420170
246.283386, -28.916894, -8.533360, 1.424680
246.383538, -28.927879, -8.527901, 1.432730
246.483392, -28.940539, -8.526178, 1.433631
246.583507, -28.955167, -8.522531, 1.433805
246.683542, -28.972518, -8.512092, 1.428355
246.783791, -28.988295, -8.493373, 1.429437
246.883728, -29.004727, -8.475532, 1.438764
246.983468, -29.018300, -8.459706, 1.435246
247.083451, -29.032463, -8.436211, 1.443730
247.183567, -29.046672, -8.414998, 1.445581
247.283608, -29.060320, -8.395319, 1.445894
247.383381, -29.075150, -8.377167, 1.442175
247.483490, -29.090191, -8.355818, 1.433188
247.583483, -29.103642, -8.335966, 1.424901
247.683710, -29.111465, -8.320094, 1.420523
247.783538, -29.116415, -8.306800, 1.415394
247.883756, -29.120631, -8.296282, 1.413024
247.983417, -29.126109, -8.284320, 1.411012
248.083482, -29.128476, -8.270084, 1.412019
248.183427, -29.129250, -8.252115, 1.404057
248.283554, -29.131047, -8.233446, 1.402486
248.383437, -29.130519, -8.214041, 1.392517
248.483824, -29.128846, -8.199957, 1.381009
248.583412, -29.127090, -8.185746, 1.375720
248.684533, -29.125386, -8.167636, 1.376198
248.783482, -29.126871, -8.148187, 1.373820
248.883484, -29.130752, -8.126561, 1.376418
248.983482, -29.135868, -8.110191, 1.376563
249.083563, -29.141855, -8.095463, 1.376412
249.186522, -29.148699, -8.080011, 1.376757
249.283524, -29.154166, -8.065993, 1.380280
249.383507, -29.162067, -8.053963, 1.392513
249.483494, -29.171904, -8.038943, 1.393755
249.583585, -29.181870, -8.025863, 1.396226
249.683453, -29.192031, -8.011075, 1.395907
249.783732, -29.206249, -7.993353, 1.406411
249.883496, -29.223323, -7.972124, 1.411538
249.985533, -29.239616, -7.945666, 1.412052
250.083664, -29.254745, -7.925633, 1.410190
250.185305, -29.268334, -7.908256, 1.409739
250.283432, -29.281888, -7.895300, 1.411082
250.383456, -29.293656, -7.885658, 1.408990
250.483472, -29.303271, -7.876486, 1.402679
250.583524, -29.311933, -7.865695, 1.403232
250.683837, -29.322498, -7.857044, 1.410051
250.783825, -29.333445, -7.845551, 1.420603
250.883565, -29.344307, -7.835667, 1.426741
250.983476, -29.355815, -7.834893, 1.431240
251.083492, -29.365693, -7.836706, 1.429903
251.183789, -29.377854, -7.843576, 1.428029
251.283449, -29.387600, -7.852138, 1.430550
251.383412, -29.395344, -7.857536, 1.426555
251.483426, -29.405779, -7.864714, 1.423523
251.583436, -29.417114, -7.870043, 1.420794
251.683444, -29.428430, -7.874213, 1.418679
251.783563, -29.441527, -7.878044, 1.414765
251.883449, -29.457108, -7.884828, 1.423479
251.983516, -29.472874, -7.890414, 1.433584
252.083431, -29.489290, -7.890870, 1.437900
252.184167, -29.504112, -7.893617, 1.433733
252.283935, -29.521946, -7.889676, 1.427057
252.383405, -29.540971, -7.887582, 1.417301
252.483564, -29.558945, -7.889406, 1.409953
252.583437, -29.574387, -7.889583, 1.405018
252.683538, -29.590956, -7.888376, 1.403005
252.783931, -29.606693, -7.888273, 1.396763
252.883602, -29.624164, -7.892904, 1.389725
252.983470, -29.643187, -7.891800, 1.382634
253.083461, -29.662240, -7.888418, 1.377254
253.183460, -29.681185, -7.888972, 1.378529
253.283632, -29.694429, -7.890504, 1.373983
253.383501, -29.712662, -7.893853, 1.372404
253.483448, -29.729533, -7.898305, 1.378143
253.583735, -29.742902, -7.903416, 1.372528
253.683624, -29.756462, -7.908217, 1.370093
253.783471, -29.765918, -7.915302, 1.371325
253.883415, -29.772628, -7.920818, 1.370358
253.983378, -29.778207, -7.927865, 1.374277
254.083449, -29.782846, -7.937609, 1.372875
254.183664, -29.788422, -7.948689, 1.372833
254.283482, -29.793229, -7.958901, 1.374862
254.383417, -29.795132, -7.967550, 1.374879
254.483414, -29.796526, -7.971743, 1.377010
254.583546, -29.794548, -7.982652, 1.378641
254.683532, -29.795811, -7.991296, 1.380382
254.783706, -29.801579, -7.998605, 1.390690
254.883484, -29.805147, -8.002783, 1.392845
254.983500, -29.811359, -8.004048, 1.404274
255.083434, -29.819060, -8.004664, 1.411977
255.183794, -29.833437, -7.998386, 1.416212
255.284208, -29.850795, -8.002708, 1.427276
255.383557, -29.873332, -8.010882, 1.432351
255.483572, -29.895529, -8.019913, 1.434601
255.583553, -29.921240, -8.026038, 1.439043
255.683493, -29.946896, -8.024069, 1.441967
255.783449, -29.970180, -8.022173, 1.449355
255.883419, -29.989804, -8.025936, 1.450554
255.983473, -30.003964, -8.031945, 1.446336
256.083443, -30.020297, -8.046250, 1.458061
256.184461, -30.042619, -8.047386, 1.461118
256.283431, -30.063898, -8.050448, 1.462450
256.383428, -30.081481, -8.053127, 1.472917
256.483516, -30.093903, -8.056751, 1.473982
256.583452, -30.104689, -8.061593, 1.466422
256.683549, -30.113619, -8.066195, 1.462122
256.783456, -30.124302, -8.065519, 1.455182
256.883504, -30.132751, -8.068446, 1.446030
256.983430, -30.141296, -8.070620, 1.446106
257.083612, -30.150507, -8.069143, 1.434029
257.183830, -30.157727, -8.065730, 1.430957
257.283574, -30.167231, -8.060409, 1.429732
257.383378, -30.177060, -8.056188, 1.427717
257.483450, -30.187636, -8.051166, 1.426817
257.583442, -30.202963, -8.047016, 1.433439
257.683668, -30.219649, -8.039933, 1.429544
257.783789, -30.237957, -8.034345, 1.432207
257.883547, -30.251711, -8.033253, 1.441483
257.983416, -30.267669, -8.033676, 1.449255
258.083453, -30.280589, -8.033169, 1.452656
258.183462, -30.301925, -8.036110, 1.454800
258.283747, -30.316048, -8.040163, 1.464236
258.383480, -30.331950, -8.042532, 1.459263
258.483576, -30.351357, -8.047552, 1.448838
258.583349, -30.371687, -8.058609, 1.446574
258.683502, -30.395794, -8.072727, 1.455087
258.783606, -30.418576, -8.087437, 1.451766
258.883554, -30.438768, -8.093268, 1.446410
258.983463, -30.462159, -8.102634, 1.431980
259.083435, -30.495274, -8.108748, 1.422375
259.183565, -30.525238, -8.113883, 1.427826
259.283436, -30.549834, -8.116857, 1.424475
259.383613, -30.568266, -8.116993, 1.421254
259.483559, -30.588852, -8.113518, 1.413320
259.583468, -30.609982, -8.106510, 1.411654
259.683557, -30.629114, -8.104094, 1.408779
259.783467, -30.646083, -8.105302, 1.412284
259.883445, -30.663964, -8.106339, 1.408172
259.983463, -30.680360, -8.103444, 1.390449
260.083602, -30.694504, -8.101628, 1.387258
260.183536, -30.714687, -8.102122, 1.383924
260.283440, -30.734854, -8.097383, 1.376670
260.383426, -30.760533, -8.091773, 1.379378
260.483443, -30.784725, -8.092331, 1.389042
260.583593, -30.810102, -8.090313, 1.388149
260.683534, -30.831178, -8.092454, 1.377575
260.783449, -30.846160, -8.099863, 1.372156
260.883419, -30.862211, -8.107869, 1.367990
260.983494, -30.878016, -8.115718, 1.367612
261.083463, -30.894051, -8.124053, 1.367695
261.183650, -30.911582, -8.131238, 1.369529
261.283390, -30.927054, -8.140256, 1.368463
261.383442, -30.941897, -8.144026, 1.369552
261.483395, -30.955882, -8.150802, 1.367941
261.583431, -30.972173, -8.155864, 1.366848
261.683518, -30.989180, -8.161096, 1.370503
261.783567, -31.008712, -8.165833, 1.373961
261.883722, -31.024391, -8.166382, 1.374289
261.983775, -31.042108, -8.162050, 1.389986
262.083465, -31.064592, -8.155122, 1.407733
262.183473, -31.090312, -8.153962, 1.418933
262.283434, -31.113749, -8.147272, 1.423938
262.383428, -31.136256, -8.143266, 1.409077
262.483452, -31.165839, -8.134504, 1.396515
262.583404, -31.190558, -8.122618, 1.396398
262.683935, -31.219643, -8.109541, 1.395868
262.783653, -31.246824, -8.100970, 1.406614
262.883581, -31.273780, -8.090502, 1.413361
262.983605, -31.306084, -8.081549, 1.412145
263.083335, -31.336687, -8.076661, 1.418775
263.183532, -31.367822, -8.079120, 1.431245
263.283409, -31.394955, -8.083350, 1.435159
263.383416, -31.421470, -8.091091, 1.425106
263.483798, -31.445732, -8.100960, 1.427625
263.583923, -31.473538, -8.109704, 1.424970
263.683502, -31.499075, -8.111274, 1.434631
263.783433, -31.524424, -8.108860, 1.446885
263.883487, -31.543955, -8.109446, 1.444930
263.983437, -31.559965, -8.112665, 1.430201
264.083488, -31.576035, -8.121106, 1.431269
264.183649, -31.594143, -8.128074, 1.457593
264.283437, -31.611671, -8.133552, 1.477496
264.383430, -31.623748, -8.138080, 1.477674
264.483405, -31.633373, -8.139953, 1.469773
264.583670, -31.641081, -8.144373, 1.459361
264.685178, -31.648243, -8.150941, 1.450997
264.783901, -31.651465, -8.155038, 1.437695
264.883659, -31.655580, -8.162158, 1.428664
264.983357, -31.660500, -8.171633, 1.425744
265.083507, -31.663232, -8.182748, 1.407801
265.183653, -31.667290, -8.190801, 1.373821
265.283513, -31.671090, -8.192752, 1.367694
265.383416, -31.673207, -8.191482, 1.364597
265.483467, -31.675217, -8.195078, 1.359620
265.583440, -31.676934, -8.202447, 1.374190
265.683450, -31.683603, -8.208070, 1.381073
265.783515, -31.695882, -8.210846, 1.379815
265.883436, -31.707725, -8.216268, 1.376450
265.983518, -31.724884, -8.221371, 1.383118
266.083434, -31.736353, -8.220907, 1.373409
266.183385, -31.749473, -8.218571, 1.380019
266.285723, -31.760637, -8.217604, 1.394604
266.383460, -31.779507, -8.215545, 1.397558
266.483515, -31.802550, -8.208330, 1.403400
266.583478, -31.825923, -8.202688, 1.405648
266.683490, -31.849404, -8.199255, 1.451579
266.783360, -31.871916, -8.198610, 1.462024
266.883463, -31.894705, -8.199719, 1.453632
266.983739, -31.920220, -8.197868, 1.438554
267.083445, -31.945763, -8.196688, 1.412901
267.183587, -31.971202, -8.197892, 1.402717
267.283432, -31.997163, -8.199016, 1.381740
267.383450, -32.024780, -8.204921, 1.375583
267.483529, -32.049947, -8.212719, 1.374014
267.583499, -32.071330, -8.219201, 1.372108
267.683705, -32.089552, -8.229432, 1.373359
267.783454, -32.110940, -8.240276, 1.372469
267.883511, -32.133232, -8.252603, 1.369719
267.983464, -32.153971, -8.265217, 1.379264
268.083705, -32.174739, -8.277647, 1.406924
268.183511, -32.192525, -8.288776, 1.420136
268.285794, -32.207278, -8.292716, 1.433955
268.383375, -32.219829, -8.291345, 1.442243
268.483415, -32.231553, -8.291325, 1.447767
268.583449, -32.240418, -8.293754, 1.449683
268.683446, -32.243994, -8.293737, 1.445662
268.783448, -32.246885, -8.294520, 1.455725
268.883490, -32.244676, -8.300438, 1.447495
268.983420, -32.246415, -8.305351, 1.457269
269.083456, -32.251235, -8.298753, 1.462410
269.183530, -32.255742, -8.287436, 1.447849
269.283525, -32.261948, -8.271507, 1.422536
269.383468, -32.271359, -8.256902, 1.427448
269.483465, -32.286081, -8.239638, 1.379546
269.583526, -32.303245, -8.218647, 1.352590
269.683626, -32.319431, -8.199278, 1.359382
269.783448, -32.329072, -8.180176, 1.357129
269.883408, -32.334611, -8.161918, 1.366164
269.983419, -32.341968, -8.143051, 1.362815
270.083439, -32.341070, -8.125361, 1.376803
270.183589, -32.342000, -8.110139, 1.394396
270.283394, -32.351575, -8.096953, 1.417147
270.383676, -32.361130, -8.082353, 1.441974
270.483464, -32.368534, -8.067631, 1.455822
270.583515, -32.381165, -8.052074, 1.475716
270.683465, -32.396614, -8.037683, 1.487693
270.783432, -32.405278, -8.026469, 1.487060
270.883474, -32.416029, -8.017620, 1.476600
270.983663, -32.431536, -8.011680, 1.463724
271.083566, -32.447409, -8.009755, 1.450279
271.183905, -32.461778, -8.010590, 1.449056
271.283549, -32.470853, -8.015748, 1.441884
271.383425, -32.491239, -8.025255, 1.439221
271.483436, -32.504053, -8.035021, 1.434204
271.583415, -32.517279, -8.044223, 1.416336
271.683405, -32.531066, -8.058176, 1.392371
271.783447, -32.549585, -8.066329, 1.387585
271.883423, -32.569633, -8.072916, 1.376321
271.983447, -32.589015, -8.082564, 1.390180
272.083448, -32.607427, -8.095702, 1.423049
272.183651, -32.627739, -8.109378, 1.419507
272.283714, -32.644058, -8.125739, 1.425138
272.383431, -32.664617, -8.139190, 1.436510
272.483423, -32.685097, -8.151520, 1.443068
272.583500, -32.700153, -8.169242, 1.440995
272.683352, -32.712158, -8.183981, 1.442993
272.783449, -32.724787, -8.199073, 1.434255
272.883386, -32.737891, -8.214870, 1.422910
272.983516, -32.750379, -8.231111, 1.419598
273.083458, -32.761974, -8.245604, 1.417412
273.183766, -32.775487, -8.261995, 1.412969
273.283490, -32.790067, -8.278267, 1.409926
273.383490, -32.804247, -8.299611, 1.411117
273.483426, -32.826444, -8.321538, 1.408852
273.583406, -32.848388, -8.343197, 1.394617
273.683598, -32.871432, -8.364265, 1.384791
273.783511, -32.899905, -8.381907, 1.385128
273.883574, -32.922887, -8.393947, 1.366046
273.983428, -32.942297, -8.404331, 1.360305
274.083477, -32.954649, -8.417675, 1.364076
274.183463, -32.971209, -8.426135, 1.364093
274.283960, -32.986228, -8.434512, 1.363608
274.383506, -33.001861, -8.437157, 1.354044
274.483429, -33.006882, -8.442094, 1.349611
274.583386, -33.012715, -8.446365, 1.340352
274.683459, -33.012023, -8.447667, 1.340606
274.783440, -33.007538, -8.449768, 1.373788
274.883461, -33.000885, -8.451267, 1.407851
274.983477, -32.997270, -8.453353, 1.414966
275.083561, -32.993773, -8.452984, 1.429374
275.183581, -32.987468, -8.454077, 1.442688
275.283520, -32.978333, -8.455120, 1.441242
275.383544, -32.973162, -8.450704, 1.446018
275.483571, -32.971842, -8.454119, 1.454109
275.583498, -32.973939, -8.448592, 1.455724
275.683531, -32.981037, -8.441810, 1.468658
275.783552, -32.985474, -8.441211, 1.482311
275.883454, -32.990931, -8.441742, 1.477987
275.983500, -32.999449, -8.446018, 1.477443
276.083436, -33.010599, -8.449514, 1.481909
276.183355, -33.021384, -8.450620, 1.466476
276.283503, -33.033499, -8.455048, 1.444595
276.383428, -33.048313, -8.460704, 1.442002
276.483414, -33.069267, -8.464536, 1.424158
276.583638, -33.089723, -8.470568, 1.405487
276.683697, -33.115259, -8.481478, 1.399179
276.783474, -33.140458, -8.492067, 1.381342
276.883554, -33.167352, -8.502525, 1.370788
276.983687, -33.191435, -8.520493, 1.348561
277.083455, -33.217419, -8.534367, 1.347832
277.183463, -33.247835, -8.544943, 1.331865
277.283439, -33.276772, -8.555192, 1.351550
277.383428, -33.305624, -8.565643, 1.384884
277.483443, -33.336570, -8.576370, 1.399926
277.583561, -33.370478, -8.591624, 1.424557
277.683568, -33.403321, -8.606194, 1.431769
277.783405, -33.432927, -8.622128, 1.445511
277.883514, -33.459231, -8.635270, 1.470814
277.983471, -33.483932, -8.650508, 1.478582
278.083633, -33.508914, -8.659748, 1.486231
278.183569, -33.531911, -8.666256, 1.484236
278.283738, -33.558880, -8.672744, 1.498113
278.383408, -33.578974, -8.685322, 1.500938
278.483478, -33.602041, -8.698487, 1.487122
278.583633, -33.622905, -8.703762, 1.468643
278.683473, -33.643207, -8.707612, 1.462441
278.783413, -33.664096, -8.709038, 1.492826
278.883561, -33.684704, -8.713252, 1.510824
278.983392, -33.705707, -8.716637, 1.507208
279.083416, -33.727279, -8.722865, 1.491477
279.183540, -33.740366, -8.729476, 1.484347
279.283419, -33.756360, -8.738505, 1.476441
279.383621, -33.767263, -8.749889, 1.458573
279.483547, -33.778988, -8.759882, 1.450103
279.583473, -33.794798, -8.772978, 1.436371
279.683559, -33.809039, -8.784317, 1.399048
279.783478, -33.826569, -8.791261, 1.380202
279.883524, -33.849741, -8.796514, 1.365690
279.983424, -33.868943, -8.801344, 1.362471
280.083520, -33.892849, -8.805627, 1.358274
280.183463, -33.914953, -8.810893, 1.347618
280.283557, -33.936765, -8.814943, 1.339622
280.383423, -33.961843, -8.818796, 1.330132
280.483425, -33.979877, -8.823375, 1.323738
280.583523, -33.996221, -8.831226, 1.319296
280.683568, -34.012178, -8.836153, 1.318256
280.783383, -34.025946, -8.844503, 1.329724
280.883528, -34.039818, -8.853636, 1.330489
280.983483, -34.053859, -8.863604, 1.335717
281.083471, -34.069895, -8.871420, 1.337669
281.183463, -34.088137, -8.876944, 1.344336
281.283410, -34.109572, -8.882316, 1.346456
281.383528, -34.135002, -8.887916, 1.344714
281.483426, -34.161097, -8.893101, 1.347363
281.583607, -34.183093, -8.898783, 1.355436
281.683788, -34.204789, -8.904818, 1.363452
281.783401, -34.224719, -8.910725, 1.366134
281.883389, -34.245062, -8.915041, 1.368120
281.983539, -34.262526, -8.915551, 1.369943
282.083394, -34.281388, -8.911632, 1.386534
282.183506, -34.298111, -8.905395, 1.398797
282.283647, -34.315959, -8.897947, 1.410745
282.383407, -34.336395, -8.888277, 1.424519
282.483415, -34.350409, -8.878094, 1.441587
282.583422, -34.365519, -8.860744, 1.455505
282.683496, -34.383562, -8.840553, 1.466974
282.783456, -34.401190, -8.819648, 1.476504
282.883549, -34.418441, -8.798278, 1.486601
282.983369, -34.432720, -8.780818, 1.485671
283.083419, -34.450952, -8.766686, 1.486496
283.183529, -34.465225, -8.742272, 1.483092
283.283458, -34.475691, -8.716689, 1.490831
283.383689, -34.487399, -8.696587, 1.503601
283.483454, -34.499369, -8.681556, 1.496109
283.583501, -34.508501, -8.671705, 1.489510
283.683425, -34.514411, -8.659517, 1.485906
283.783755, -34.524324, -8.639945, 1.476650
283.883498, -34.531890, -8.618701, 1.473768
283.983429, -34.542387, -8.596937, 1.468175
284.083448, -34.556278, -8.577316, 1.429560
284.184008, -34.569858, -8.559685, 1.392394
284.283463, -34.581585, -8.545703, 1.411365
284.383558, -34.596357, -8.531181, 1.416004
284.483605, -34.612444, -8.516570, 1.413460
284.583466, -34.627577, -8.499695, 1.414854
284.683452, -34.640641, -8.480261, 1.412745
284.783473, -34.652332, -8.464971, 1.404065
284.883445, -34.665508, -8.451483, 1.384537
284.983495, -34.678670, -8.441991, 1.371931
285.083475, -34.699098, -8.430709, 1.367835
285.183827, -34.713615, -8.422914, 1.364069
285.283469, -34.725913, -8.414707, 1.363467
285.383393, -34.736068, -8.404541, 1.365088
285.483485, -34.744637, -8.394494, 1.365972
285.583521, -34.753002, -8.390292, 1.364818
285.683455, -34.758125, -8.385989, 1.366944
285.783465, -34.765672, -8.378172, 1.367063
285.883449, -34.774944, -8.369109, 1.371511
285.983989, -34.785429, -8.360721, 1.375231
286.083464, -34.795254, -8.354820, 1.381403
286.183459, -34.802527, -8.345718, 1.387305
286.283661, -34.808848, -8.338714, 1.397346
286.383395, -34.819652, -8.335909, 1.408060
286.483429, -34.825843, -8.326988, 1.414190
286.583488, -34.834008, -8.315337, 1.417222
286.683465, -34.841851, -8.302155, 1.421258
286.783692, -34.847779, -8.285727, 1.419558
286.883382, -34.852554, -8.268632, 1.414712
286.983396, -34.854099, -8.243458, 1.413414
287.083405, -34.856601, -8.226274, 1.413318
287.183522, -34.861577, -8.208864, 1.423558
287.283704, -34.869614, -8.195287, 1.433419
287.383421, -34.878136, -8.183121, 1.443135
287.483410, -34.888240, -8.167058, 1.442077
287.583560, -34.900246, -8.147709, 1.438807
287.683392, -34.911687, -8.131122, 1.439281
287.784131, -34.922331, -8.117514, 1.459616
287.883469, -34.932039, -8.104073, 1.472524
287.983520, -34.939517, -8.085584, 1.483121
288.083486, -34.948580, -8.065414, 1.484477
288.183525, -34.955137, -8.048631, 1.490084
288.284859, -34.958889, -8.039004, 1.491448
288.383405, -34.963696, -8.029294, 1.489466
288.483826, -34.968059, -8.015677, 1.493991
288.583454, -34.971427, -8.002759, 1.486325
288.683608, -34.972654, -7.995504, 1.482653
288.783475, -34.974449, -7.978625, 1.481043
288.883480, -34.977223, -7.963520, 1.475597
288.983458, -34.976659, -7.948293, 1.467012
289.083482, -34.976600, -7.928466, 1.462187
289.184214, -34.974930, -7.904892, 1.451420
289.283470, -34.972387, -7.884202, 1.447096
289.383642, -34.966765, -7.861388, 1.442489
289.483383, -34.964283, -7.840620, 1.430034
289.583443, -34.962892, -7.821687, 1.414655
289.683445, -34.959591, -7.799502, 1.405196
289.783438, -34.954579, -7.777236, 1.391255
289.883433, -34.944824, -7.755136, 1.377534
289.983561, -34.938538, -7.736401, 1.362986
290.083618, -34.930641, -7.708219, 1.356094
290.183907, -34.925312, -7.685424, 1.351364
290.283504, -34.921442, -7.657868, 1.339776
290.383615, -34.913120, -7.631666, 1.327677
290.483570, -34.902571, -7.610276, 1.320942
290.583662, -34.892177, -7.590247, 1.322949
290.683459, -34.883793, -7.572205, 1.326136
290.783412, -34.871997, -7.553001, 1.337661
290.883457, -34.860882, -7.537511, 1.341173
290.983456, -34.849429, -7.524144, 1.348814
291.083505, -34.834643, -7.512871, 1.354484
291.183564, -34.819704, -7.504116, 1.356890
291.283448, -34.803211, -7.496266, 1.353213
291.383439, -34.788575, -7.491680, 1.349365
291.483531, -34.775142, -7.493247, 1.327199
291.583544, -34.763204, -7.496955, 1.292872
291.683509, -34.751810, -7.501117, 1.321378
291.783495, -34.745195, -7.509198, 1.350472
291.883527, -34.739988, -7.519286, 1.368935
291.983448, -34.734430, -7.527545, 1.376151
292.083464, -34.728507, -7.542525, 1.383785
292.183484, -34.721701, -7.562051, 1.384235
292.290681, -34.709955, -7.580509, 1.382754
292.383605, -34.700968, -7.598728, 1.381377
292.483709, -34.693269, -7.615346, 1.374626
292.583445, -34.686535, -7.631030, 1.380610
292.683772, -34.683770, -7.645829, 1.392312
292.783423, -34.683921, -7.658655, 1.383865
292.883430, -34.682029, -7.668285, 1.380835
292.983439, -34.672653, -7.673500, 1.401323
293.083459, -34.662170, -7.675262, 1.403419
293.183430, -34.650686, -7.675072, 1.403764
293.283796, -34.643482, -7.668954, 1.394804
293.383803, -34.634419, -7.663188, 1.407971
293.483425, -34.615910, -7.657668, 1.425113
293.583459, -34.598190, -7.651770, 1.430749
293.683467, -34.584188, -7.640537, 1.439120
293.783536, -34.568693, -7.626159, 1.448441
293.883428, -34.551621, -7.606658, 1.452133
293.983448, -34.532689, -7.587448, 1.450732
294.083499, -34.513448, -7.564789, 1.445352
294.183384, -34.491037, -7.545201, 1.436038
294.283488, -34.471049, -7.525134, 1.429028
294.384771, -34.452308, -7.506723, 1.428612
294.483399, -34.434427, -7.489548, 1.415354
294.584529, -34.410986, -7.465993, 1.391122
294.684847, -34.386164, -7.443885, 1.366189
294.783646, -34.357034, -7.420462, 1.387823
294.883515, -34.331261, -7.398130, 1.405186
294.984259, -34.305579, -7.374408, 1.420526
295.083505, -34.278081, -7.351040, 1.423544
295.183679, -34.247812, -7.330104, 1.413269
295.283608, -34.218399, -7.310937, 1.413448
295.383504, -34.183180, -7.290174, 1.421048
295.483549, -34.151320, -7.273559, 1.425178
295.583434, -34.124216, -7.258556, 1.430102
295.683849, -34.094798, -7.241441, 1.427683
295.783514, -34.065184, -7.228202, 1.425411
295.883523, -34.037695, -7.217568, 1.424146
295.983454, -34.017623, -7.201465, 1.421906
296.083442, -33.991281, -7.186911, 1.417667
296.183474, -33.966141, -7.170777, 1.412150
296.283340, -33.946679, -7.156946, 1.408238
296.383849, -33.930489, -7.138561, 1.399310
296.483504, -33.908742, -7.121145, 1.396339
296.583462, -33.883688, -7.108490, 1.385431
296.683467, -33.868289, -7.095132, 1.378280
296.783418, -33.852429, -7.079577, 1.376821
296.883495, -33.837861, -7.067178, 1.389380
296.983532, -33.828466, -7.056336, 1.402992
297.083457, -33.812902, -7.049411, 1.420073
297.183516, -33.804336, -7.037959, 1.424068
297.283623, -33.793332, -7.024310, 1.424888
297.383475, -33.786573, -7.014151, 1.427688
297.483429, -33.780784, -7.005222, 1.430138
297.583429, -33.777975, -6.996859, 1.429903
297.684525, -33.777324, -6.981523, 1.437660
297.783491, -33.778153, -6.972876, 1.442217
297.883564, -33.772877, -6.961992, 1.450953
297.983408, -33.770592, -6.950303, 1.462569
298.083825, -33.766542, -6.940088, 1.462587
298.183712, -33.763984, -6.930538, 1.462957
298.283476, -33.756144, -6.921751, 1.451816
298.383460, -33.746133, -6.911204, 1.441512
298.483469, -33.738159, -6.903070, 1.428909
298.583479, -33.729706, -6.892559, 1.423725
298.683621, -33.723441, -6.884034, 1.427719
298.783550, -33.714021, -6.870560, 1.430345
298.883507, -33.704385, -6.855848, 1.428601
298.983578, -33.692103, -6.840650, 1.422849
299.084381, -33.680413, -6.825978, 1.400627
299.183503, -33.668616, -6.810274, 1.381469
299.283547, -33.652172, -6.795319, 1.379985
299.383496, -33.639881, -6.777767, 1.379815
299.483534, -33.630932, -6.763966, 1.376183
299.583869, -33.622356, -6.746263, 1.373906
299.683506, -33.613651, -6.730111, 1.387462
299.783463, -33.598095, -6.713884, 1.401294
299.883461, -33.583737, -6.700986, 1.404879
299.983482, -33.561776, -6.691319, 1.409613
300.083488, -33.545071, -6.680153, 1.406443
300.183607, -33.532521, -6.673009, 1.389786
300.284369, -33.517061, -6.663419, 1.377450
300.383685, -33.504872, -6.659054, 1.370463
300.483524, -33.493064, -6.652507, 1.369483
300.585141, -33.482517, -6.644968, 1.371041
300.683527, -33.476417, -6.639727, 1.372271
300.783456, -33.468526, -6.635727, 1.373029
300.883595, -33.461981, -6.632238, 1.372791
300.983754, -33.458255, -6.630320, 1.372517
301.084223, -33.454290, -6.632275, 1.373639
301.184072, -33.449320, -6.631189, 1.373881
301.283446, -33.445270, -6.632737, 1.375046
301.383479, -33.442425, -6.630956, 1.379458
301.483657, -33.441436, -6.632465, 1.387105
301.583409, -33.438628, -6.634609, 1.392859
301.683630, -33.435850, -6.635617, 1.402311
301.783510, -33.434145, -6.635654, 1.406351
301.883411, -33.430766, -6.637501, 1.408055
301.983501, -33.428619, -6.635521, 1.409219
302.083599, -33.426091, -6.632865, 1.414007
302.185238, -33.421840, -6.630297, 1.417698
302.283458, -33.419192, -6.631588, 1.419011
302.383545, -33.417693, -6.628595, 1.424499
302.483449, -33.416534, -6.629420, 1.427809
302.584001, -33.409371, -6.628637, 1.427123
302.683832, -33.402284, -6.627807, 1.424161
302.783475, -33.398265, -6.625418, 1.422909
302.884165, -33.392066, -6.624544, 1.428498
302.983426, -33.383611, -6.622636, 1.429744
303.083504, -33.373612, -6.616960, 1.429231
303.183514, -33.367921, -6.615427, 1.432770
303.283554, -33.359347, -6.611135, 1.435478
303.383518, -33.354051, -6.607249, 1.431443
303.483430, -33.348382, -6.605609, 1.432516
303.583458, -33.339351, -6.601546, 1.435253
303.684560, -33.326682, -6.593808, 1.437172
303.783721, -33.320055, -6.586378, 1.436930
303.883446, -33.314191, -6.581425, 1.437973
303.984560, -33.307515, -6.581108, 1.441626
304.083480, -33.302276, -6.579036, 1.441937
304.183429, -33.296668, -6.575015, 1.447892
304.283443, -33.292686, -6.573910, 1.452882
304.383518, -33.289304, -6.574431, 1.457808
304.484016, -33.287100, -6.573089, 1.456097
304.583436, -33.285566, -6.570972, 1.453362
304.683539, -33.282438, -6.566225, 1.445897
304.783443, -33.278494, -6.559709, 1.447750
304.883454, -33.274480, -6.556750, 1.449435
304.983377, -33.275200, -6.553794, 1.445985
305.083652, -33.272577, -6.557683, 1.443190
305.183404, -33.274321, -6.559352, 1.437650
305.283889, -33.274592, -6.560546, 1.434383
305.383808, -33.276391, -6.561324, 1.426376
305.483514, -33.277002, -6.562922, 1.418261
305.583406, -33.272401, -6.564557, 1.412860
305.683444, -33.270942, -6.560123, 1.408458
305.783483, -33.267152, -6.554687, 1.401714
305.883678, -33.260866, -6.551627, 1.393751
305.983424, -33.255180, -6.550845, 1.394559
306.083753, -33.249083, -6.552751, 1.391132
306.183553, -33.239826, -6.549650, 1.386136
306.283790, -33.228876, -6.547399, 1.381034
306.383374, -33.214325, -6.544481, 1.383196
306.483466, -33.204601, -6.546618, 1.381537
306.583665, -33.193343, -6.552792, 1.385127
306.683539, -33.179924, -6.559642, 1.402865
306.783576, -33.169299, -6.569875, 1.409579
306.883601, -33.159335, -6.579882, 1.406851
306.983591, -33.149011, -6.590136, 1.401930
307.083902, -33.136082, -6.597034, 1.404084
307.183440, -33.123927, -6.603833, 1.411021
307.289172, -33.110338, -6.610721, 1.409254
307.383377, -33.101260, -6.616330, 1.403040
307.483386, -33.093202, -6.624619, 1.390459
307.583402, -33.086193, -6.633154, 1.387350
307.683562, -33.077263, -6.637085, 1.396371
307.783478, -33.068962, -6.638845, 1.402727
307.883478, -33.062953, -6.637763, 1.408849
307.983527, -33.056808, -6.639794, 1.408875
308.083389, -33.049326, -6.635669, 1.408605
308.183522, -33.041624, -6.639275, 1.408967
308.283750, -33.038032, -6.640725, 1.410272
308.383515, -33.036085, -6.641995, 1.407304
308.484601, -33.033514, -6.640113, 1.406112
308.583515, -33.030764, -6.639588, 1.414831
308.683475, -33.028999, -6.637019, 1.422831
308.783480, -33.026272, -6.630363, 1.423540
308.883381, -33.023008, -6.626318, 1.420193
308.983477, -33.019186, -6.623096, 1.422414
309.083499, -33.021683, -6.621006, 1.425708
309.185499, -33.025950, -6.615004, 1.415050
309.283437, -33.031447, -6.605321, 1.407555
309.383480, -33.039048, -6.602082, 1.412387
309.483430, -33.044260, -6.606763, 1.418716
309.583478, -33.056471, -6.605730, 1.425190
309.683434, -33.068683, -6.605033, 1.435180
309.783666, -33.079636, -6.602704, 1.429485


==> data/forest_data/uav49/_uvdar_filteredPose1_20to330.csv <==
# data in uav49/local_origin
# time, x, y, z
0.014671, 1.940198, 1.785860, 1.499135
0.181283, 1.856752, 1.690364, 1.457778
0.347881, 2.128525, 2.092777, 1.371318
0.514486, 2.123433, 2.096150, 1.356734
0.681226, 2.123653, 2.096056, 1.356743
0.847841, 2.189768, 2.130971, 1.296342
1.014497, 2.189706, 2.131014, 1.296327
1.181221, 2.114196, 2.150623, 1.273795
1.347898, 2.114232, 2.150603, 1.273776
1.514500, 2.110090, 2.176153, 1.281014
1.681212, 2.110605, 2.175907, 1.281138
1.931205, 2.204393, 2.084097, 1.305549
2.097966, 2.246427, 2.143120, 1.286195
2.264737, 2.280816, 2.107289, 1.292487
2.431178, 2.324601, 2.145535, 1.293701
2.597854, 2.324558, 2.145577, 1.293748
2.764478, 2.324558, 2.145556, 1.293721
2.931164, 2.109151, 1.513266, 1.331118
3.097841, 2.109215, 1.513243, 1.331111
3.264576, 2.415305, 2.118804, 1.341040
3.431170, 2.496869, 2.237005, 1.356103
3.597842, 2.496877, 2.237014, 1.356073
3.764939, 2.537641, 2.194409, 1.410181
3.931169, 2.537578, 2.194420, 1.410274
4.097854, 2.519002, 2.808027, 1.451486
4.264520, 2.562843, 2.439263, 1.438301
4.431166, 2.526712, 2.429651, 1.451955
4.597848, 2.522238, 2.464948, 1.479042
4.764831, 2.522242, 2.464957, 1.479147
4.931141, 2.411685, 2.366959, 1.512752
5.097851, 2.417104, 2.501695, 1.512914
5.264527, 2.306982, 2.032734, 1.503024
5.431139, 2.330783, 2.383683, 1.506980
5.597863, 2.330880, 2.383677, 1.506984
5.764550, 2.359103, 2.777799, 1.497859
5.931166, 2.418070, 2.793707, 1.493194
6.097846, 2.411269, 2.875908, 1.455462
6.265759, 2.449171, 2.815478, 1.458965
6.431170, 2.394049, 2.987594, 1.441590
6.597848, 2.394211, 2.987577, 1.441664
6.764886, 2.425714, 2.973615, 1.480135
6.931168, 2.243272, 2.963530, 1.462058
7.097849, 2.398096, 3.042785, 1.450292
7.264559, 2.468534, 3.161955, 1.419020
7.431192, 2.389556, 3.253648, 1.409378
7.597837, 2.389196, 3.159467, 1.400318
7.764540, 2.385703, 2.795378, 1.404518
7.932240, 2.363539, 3.115794, 1.426164
8.097843, 2.297293, 3.108104, 1.418036
8.265491, 2.352408, 3.457683, 1.405758
8.431183, 2.319279, 3.576718, 1.392775
8.597869, 2.319550, 3.576771, 1.393248
8.765198, 2.202103, 3.559234, 1.373335
8.931173, 2.359194, 3.692585, 1.341592
9.097836, 2.391450, 3.718151, 1.311180
9.264565, 2.391421, 3.718164, 1.311092
9.431162, 2.391417, 3.718153, 1.311060
9.747935, 2.256194, 3.697541, 1.292612
9.914523, 2.256184, 3.697540, 1.292585
10.081191, 2.260935, 3.705693, 1.316320
10.247858, 2.282145, 3.711805, 1.322056
10.414497, 2.275622, 3.714087, 1.309584
10.581183, 2.604249, 3.655686, 1.303756
10.747915, 2.646090, 3.658779, 1.328914
10.914460, 2.492432, 3.537207, 1.322036
11.081168, 2.562473, 4.063820, 1.320572
11.247866, 2.562345, 4.063777, 1.320513
11.414548, 2.526276, 4.245952, 1.303628
11.581258, 2.427315, 4.222170, 1.311819
11.747830, 2.472545, 4.298601, 1.316765
11.914520, 2.551555, 4.338273, 1.308089
12.081187, 2.551465, 4.338260, 1.308068
12.247877, 2.718442, 4.327173, 1.328811
12.414502, 2.708121, 4.308242, 1.321110
12.581182, 2.676430, 4.262480, 1.286281
12.748016, 2.639854, 4.375231, 1.261626
12.914499, 2.656657, 4.457245, 1.258365
13.081229, 2.624337, 4.518253, 1.306201
13.247849, 2.698855, 4.585058, 1.289230
13.414603, 2.698842, 4.585061, 1.289225
13.581200, 2.571096, 4.566712, 1.286938
13.747868, 2.571079, 4.566714, 1.286927
13.914500, 2.740405, 4.574056, 1.294950
14.081203, 2.763184, 4.544692, 1.270039
14.247865, 2.763168, 4.544684, 1.270036
14.414502, 2.821127, 4.533809, 1.271161
14.581189, 2.695464, 4.510053, 1.247691
14.747890, 2.858504, 4.509554, 1.211522
14.914511, 2.867915, 4.618771, 1.199609
15.081208, 2.855948, 4.720343, 1.184083
15.247848, 2.858001, 4.835070, 1.203514
15.414496, 2.877250, 4.884644, 1.169744
15.581198, 3.151579, 4.885050, 1.158169
15.747846, 2.933155, 4.940237, 1.183485
15.914663, 2.860050, 4.954136, 1.208061
16.081235, 3.077864, 5.112196, 1.163402
16.247883, 3.018147, 5.071704, 1.230611
16.414523, 2.964836, 5.399908, 1.205830
16.581220, 2.976296, 5.568403, 1.199898
16.747889, 3.004901, 5.653550, 1.229197
16.914497, 2.995871, 5.803062, 1.229706
17.081465, 2.991627, 5.765968, 1.253737
17.247871, 2.867061, 5.734546, 1.257213
17.414500, 3.037612, 5.739046, 1.315060
17.581212, 3.037869, 5.791376, 1.311676
17.748027, 3.101839, 5.882571, 1.353293
17.914513, 3.053123, 5.932221, 1.344581
18.081551, 3.029561, 5.928701, 1.360262
18.247864, 3.097521, 6.054388, 1.346884
18.414498, 3.109868, 6.202037, 1.316458
18.581134, 3.119423, 6.244697, 1.267080
18.747861, 3.236205, 6.237197, 1.271884
18.914538, 3.196583, 6.241033, 1.256659
19.081287, 3.318021, 6.241070, 1.294008
19.247959, 3.288580, 6.232506, 1.281325
19.414538, 3.313568, 6.277927, 1.282156
19.581240, 3.320892, 6.426320, 1.308281
19.747854, 3.362856, 6.417566, 1.259110
19.914527, 3.341475, 6.397540, 1.242845
20.082295, 3.306698, 6.407293, 1.262170
20.247871, 3.279312, 6.368970, 1.252657
20.414498, 3.425080, 6.525971, 1.294311
20.581234, 3.479923, 6.517116, 1.337085
20.747867, 3.587666, 6.464200, 1.281953
20.914507, 3.616670, 6.370452, 1.262004
21.081204, 3.655755, 6.390500, 1.303536
21.247871, 3.560113, 6.487157, 1.251345
21.414501, 3.626388, 6.490010, 1.308230
21.581283, 3.626396, 6.490007, 1.308407
21.747858, 3.456905, 6.539888, 1.270169
21.914527, 3.322644, 6.470430, 1.293508
22.081189, 3.257045, 6.608679, 1.270860
22.247844, 3.197019, 6.574522, 1.241062
22.414508, 3.110416, 6.547234, 1.265836
22.581213, 2.973103, 6.790881, 1.306388
22.747876, 2.959137, 6.716415, 1.258625
22.914526, 2.787479, 6.903089, 1.250656
23.081209, 2.703852, 6.871373, 1.269230
23.247863, 2.677793, 6.593623, 1.327110
23.414512, 2.544385, 6.659474, 1.238753
23.581206, 2.516361, 6.707748, 1.250233
23.747862, 2.416222, 6.598083, 1.297688
23.914502, 2.324661, 6.635396, 1.298634
24.081229, 2.242323, 6.591265, 1.294087
24.247882, 2.102679, 6.693705, 1.323546
24.414530, 2.107202, 6.742544, 1.306819
24.581234, 1.975122, 6.588782, 1.309370
24.747846, 1.845222, 6.618331, 1.314970
24.914485, 1.778047, 6.517167, 1.338734
25.081206, 1.778330, 6.573952, 1.297504
25.247875, 1.728271, 6.374607, 1.318421
25.414495, 1.592330, 6.379877, 1.284979
25.581204, 1.497428, 6.406969, 1.262190
25.747860, 1.402703, 6.286395, 1.314319
25.914504, 1.337255, 6.301343, 1.258435
26.081169, 1.292068, 6.222351, 1.228152
26.247864, 1.182114, 6.250086, 1.221553
26.414500, 1.177828, 6.192376, 1.252772
26.581169, 1.204138, 6.200367, 1.248640
26.747854, 1.148220, 6.172954, 1.234076
26.914497, 1.097500, 6.148150, 1.216570
27.081191, 1.097616, 6.148192, 1.216456
27.414643, 0.467563, 5.797724, 1.131194
27.581198, 0.403024, 5.742894, 1.044699
27.747879, 0.332498, 5.706220, 1.044245
27.914541, 0.245499, 5.641440, 1.061306
28.081195, 0.037631, 5.968810, 1.014169
28.247859, -0.181018, 6.008329, 0.992308
28.414501, 0.032815, 5.768657, 0.995348
28.581206, -0.201231, 5.734359, 1.004499
28.747870, -0.401326, 5.689267, 0.964924
28.914504, -0.509128, 5.753259, 0.937209
29.081190, -0.595149, 5.675268, 0.958139
29.248155, -0.631970, 5.618051, 1.007592
29.414505, -0.866283, 5.617348, 0.971238
29.581219, -0.782202, 5.649741, 0.972571
29.747868, -1.045933, 5.377366, 1.026811
29.914511, -1.184577, 5.372143, 0.991828
30.081185, -1.264430, 5.285005, 0.981354
30.247877, -1.384301, 5.243661, 0.938844
30.414496, -1.355274, 5.044026, 1.006198
30.581262, -1.465834, 5.089598, 0.960725
30.747869, -1.606961, 5.107017, 0.950049
30.914505, -1.680594, 5.014829, 0.937213
31.081209, -1.815934, 5.026142, 0.912621
31.247888, -1.922771, 5.035986, 0.911361
31.414497, -2.072443, 4.834260, 0.944101
31.581199, -2.200571, 4.834416, 0.918782
31.747859, -2.262665, 4.753450, 0.925099
31.914459, -2.472444, 4.509665, 0.917514
32.081449, -2.539295, 4.640147, 0.966040
32.247891, -2.705391, 4.657026, 0.972992
32.414499, -2.706313, 4.563834, 0.931818
32.581202, -2.651585, 4.603730, 0.940207
32.747953, -2.774973, 4.423647, 0.957982
32.914499, -2.715878, 4.458904, 0.899885
33.081209, -2.636126, 4.527221, 0.914155
33.247874, -2.774089, 4.374983, 0.916615
33.414517, -2.691544, 4.438496, 0.903562
33.581172, -2.805746, 4.296668, 0.853755
33.747864, -2.849219, 4.240497, 0.812670
33.914511, -2.899223, 4.184802, 0.777125
34.081196, -3.012401, 4.053901, 0.797537
34.247815, -3.012290, 4.054019, 0.797484
34.414492, -2.863028, 4.184825, 0.785473
34.581246, -2.861400, 4.178102, 0.747355
34.747927, -2.898710, 4.139911, 0.798776
34.914498, -2.975543, 4.040530, 0.805748
35.081203, -2.971501, 4.047086, 0.829437
35.247898, -2.971486, 4.047091, 0.829419
35.414506, -2.971484, 4.047099, 0.829387
35.931127, -3.325222, 3.508171, 0.792827
36.097844, -3.374999, 3.430193, 0.775934
36.264556, -3.399713, 3.392887, 0.763353
36.431163, -3.418005, 3.369937, 0.792616
36.597826, -3.437760, 3.322906, 0.748762
36.764532, -3.449696, 3.304816, 0.742241
36.931174, -3.453329, 3.301156, 0.741500
37.097852, -3.245490, 3.252057, 0.763889
37.264655, -3.195366, 3.280012, 0.720969
37.431162, -3.195433, 3.010002, 0.764674
37.597833, -3.307727, 3.043219, 0.771677
37.764501, -3.398996, 3.097904, 0.750432
37.931170, -3.514227, 3.015756, 0.733164
38.097840, -3.513824, 3.016342, 0.733166
38.264509, -3.513827, 3.016381, 0.733471
38.431169, -3.525078, 2.910119, 0.767472
38.597846, -3.525075, 2.910132, 0.767545
38.764501, -3.543606, 2.651342, 0.757173
38.931160, -3.440044, 2.696007, 0.788910
39.097869, -3.566999, 2.558704, 0.782442
39.264580, -3.523183, 2.498608, 0.791761
39.431162, -3.500567, 2.456536, 0.787434
39.597844, -3.530915, 2.503774, 0.793970
39.764564, -3.508453, 2.468519, 0.783449
39.931193, -3.424336, 2.569831, 0.760132
40.097866, -3.395119, 2.513353, 0.777667
40.264525, -3.436731, 2.424671, 0.789081
40.431171, -3.124526, 2.435030, 0.859616
40.597848, -3.167012, 2.447348, 0.845342
40.764536, -3.167032, 2.447336, 0.845843
40.931176, -3.220833, 2.520714, 0.848010
41.097831, -3.115578, 2.491817, 0.889020
41.264551, -3.115624, 2.491762, 0.889459
41.431169, -3.138140, 2.564682, 0.839282
41.597842, -3.216424, 2.555665, 0.798014
41.764503, -3.278962, 2.424939, 0.793109
41.931166, -3.113607, 2.448213, 0.840655
42.097912, -3.247577, 2.444801, 0.823137
42.264647, -3.189542, 2.378782, 0.853578
42.431210, -3.167347, 2.204321, 0.794080
42.597846, -3.123643, 2.237526, 0.795932
42.764588, -3.182499, 2.059883, 0.799875
42.931167, -3.182269, 2.060363, 0.799916
43.097836, -3.282315, 1.836916, 0.800604
43.264823, -3.282439, 1.836657, 0.800866
43.431176, -3.323497, 1.854880, 0.799878
43.597848, -3.186516, 1.708645, 0.833506
43.764527, -3.186535, 1.708628, 0.833555
43.931174, -3.124896, 1.567329, 0.832381
44.097867, -3.320298, 1.631668, 0.833671
44.265153, -3.371180, 1.698399, 0.813130
44.431160, -3.335259, 1.740836, 0.825070
44.597837, -3.360263, 1.650216, 0.828453
44.764640, -3.251068, 1.730709, 0.857279
44.931150, -3.192827, 1.765476, 0.875562
45.097840, -3.159857, 1.778373, 0.886275
45.265230, -3.282393, 1.821845, 0.879559
45.431185, -3.450457, 1.879293, 0.881148
45.597867, -3.342599, 1.855997, 0.926233
45.764520, -3.342599, 1.855973, 0.926187
45.931169, -3.264612, 1.944741, 0.910665
46.097847, -3.256770, 1.927957, 0.895234
46.264805, -3.256901, 1.927777, 0.895003
46.431180, -3.222905, 2.044745, 0.843364
46.597837, -3.166916, 2.134862, 0.851965
46.764520, -3.207279, 2.140794, 0.829356
46.931182, -3.253864, 2.173646, 0.795411
47.098117, -3.270755, 2.244785, 0.812397
47.264538, -3.114796, 2.268232, 0.811241
47.431211, -3.039873, 2.337221, 0.804226
47.597859, -3.069649, 2.260773, 0.803712
47.764539, -3.069611, 2.267139, 0.820278
47.931193, -3.046069, 2.316494, 0.819815
48.097846, -2.998391, 2.416303, 0.830427
48.264515, -2.987242, 2.442356, 0.827408
48.431172, -2.967240, 2.486504, 0.844680
48.597850, -2.967233, 2.486517, 0.844586
49.031186, -2.786181, 3.082081, 0.853876
49.197869, -2.797457, 3.055240, 0.840572
49.364516, -2.797440, 3.055248, 0.840650
49.531197, -3.113492, 3.321499, 0.780872
49.697850, -3.113817, 3.320911, 0.780812
49.864488, -3.113496, 3.321549, 0.780917
50.031187, -3.073138, 3.397218, 0.776809
50.197880, -3.073129, 3.397190, 0.776665
50.364506, -3.015181, 3.477183, 0.854817
50.531348, -2.508960, 3.065532, 0.972276
50.697864, -2.508906, 3.065538, 0.972133
50.864520, -2.508957, 3.065500, 0.972138
51.097928, -2.319538, 3.151957, 1.039900
51.264535, -2.081413, 3.098815, 1.091504
51.431192, -2.181757, 3.072326, 1.080794
51.597855, -1.892648, 3.191088, 1.143595
51.764501, -1.944268, 3.120047, 1.147576
51.931204, -2.156793, 3.203128, 1.142281
52.097842, -1.959130, 2.998680, 1.205729
52.264863, -1.959066, 2.998721, 1.205590
52.431192, -2.030834, 3.194338, 1.231709
52.597852, -2.059742, 3.223674, 1.204552
52.764530, -2.160090, 3.311127, 1.249393
52.931174, -2.134994, 3.360994, 1.209991
53.097860, -2.182134, 3.301510, 1.208572
53.264519, -2.238652, 3.468600, 1.183469
53.431203, -2.167657, 3.516319, 1.186545
53.597867, -2.167648, 3.516301, 1.186465
53.764515, -2.211767, 3.443753, 1.108478
53.931168, -2.211765, 3.443757, 1.108472
54.097878, -2.178419, 3.804799, 1.064044
54.264670, -2.131861, 3.811212, 1.039473
54.431214, -2.180035, 3.740079, 1.032476
54.597936, -2.069472, 3.879870, 1.007216
54.764512, -2.022313, 3.946087, 1.023509
54.931271, -1.858562, 3.880892, 1.038590
55.099672, -1.723778, 3.717175, 1.064889
55.264506, -1.786708, 3.631571, 1.052340
55.431166, -1.699307, 3.763710, 1.040648
55.597837, -1.739928, 3.761659, 1.026961
55.764475, -1.740172, 3.761426, 1.026979
55.931211, -1.643845, 3.662725, 1.037395
56.097854, -1.624286, 3.610410, 1.072449
56.264631, -1.624297, 3.610421, 1.072433
56.431168, -1.713228, 3.568509, 1.005072
56.597840, -1.712937, 3.568825, 1.005048
56.764554, -1.753263, 3.616956, 1.054920
56.931172, -1.776573, 3.626688, 1.055207
57.097849, -1.695915, 3.539391, 1.110099
57.264574, -1.686794, 3.511429, 1.131885
57.431201, -1.686955, 3.511339, 1.132124
57.597841, -1.728997, 3.501763, 1.193082
57.764550, -1.748246, 3.499688, 1.174303
57.931199, -1.645646, 3.434953, 1.203723
58.097844, -1.583848, 3.428927, 1.229023
58.264546, -1.649921, 3.356844, 1.230172
58.431195, -1.439865, 3.394920, 1.234218
58.597813, -1.479056, 3.319764, 1.229660
58.764562, -1.378128, 3.396454, 1.233672
58.931166, -1.434640, 3.384872, 1.257349
59.097829, -1.434645, 3.384879, 1.257318
59.264524, -1.340523, 3.323116, 1.210246
59.431166, -1.253032, 3.239264, 1.224876
59.597835, -1.276909, 3.255779, 1.223896
59.764502, -1.277516, 3.255312, 1.223837
59.931162, -1.185264, 3.276938, 1.205608
60.097842, -1.161650, 3.238814, 1.243229
60.265347, -1.213116, 3.319566, 1.214944
60.431173, -1.213109, 3.319572, 1.214831
60.597848, -1.124959, 3.291493, 1.201493
60.765209, -1.124468, 3.291891, 1.201713
60.931186, -1.095774, 3.302630, 1.229621
61.097869, -0.970276, 3.376770, 1.206500
61.265547, -0.845054, 3.449886, 1.209979
61.431165, -1.012789, 3.381188, 1.225894
61.597832, -0.953505, 3.295292, 1.227604
61.764701, -0.949468, 3.290099, 1.250159
61.932148, -0.890674, 3.198603, 1.240984
62.097844, -0.884141, 3.209328, 1.278536
62.264555, -0.777277, 3.257709, 1.258023
62.431168, -0.785670, 3.115228, 1.287645
62.598005, -0.794697, 3.145378, 1.309484
62.764696, -0.636406, 3.201761, 1.322753
62.931164, -0.667025, 3.255968, 1.342001
63.097832, -0.662491, 3.333725, 1.336652
63.264577, -0.663258, 3.363813, 1.358224
63.431195, -0.653696, 3.518058, 1.331423
63.598372, -0.593369, 3.497248, 1.344490
63.764521, -0.542623, 3.508895, 1.363350
63.931175, -0.463250, 3.477863, 1.370376
64.097883, -0.445438, 3.633345, 1.357860
64.264707, -0.403038, 3.656936, 1.371026
64.431174, -0.359588, 3.674946, 1.358640
64.597832, -0.321477, 3.655430, 1.358622
64.764590, -0.289503, 3.628659, 1.355868
64.931172, -0.213455, 3.572582, 1.342804
65.097863, -0.191923, 3.623568, 1.357110
65.264661, -0.169075, 3.614969, 1.363790
65.431203, -0.095819, 3.622319, 1.369123
65.597915, -0.015371, 3.650105, 1.353920
65.764799, -0.078347, 3.642319, 1.354884
65.931177, 0.166342, 3.535352, 1.363213
66.097876, 0.083990, 3.574724, 1.319598
66.264555, 0.063673, 3.696010, 1.284579
66.431180, 0.086785, 3.690522, 1.278260
66.597838, 0.107535, 3.540727, 1.256547
66.764546, 0.102924, 3.451589, 1.244587
66.931174, 0.119247, 3.412927, 1.249960
67.097938, 0.104165, 3.432261, 1.227333
67.265340, 0.117985, 3.383324, 1.247059
67.431205, 0.178008, 3.338612, 1.262290
67.597831, 0.220695, 3.284619, 1.300953
67.764562, 0.242257, 3.181648, 1.314874
67.931171, 0.361952, 3.124587, 1.316959
68.097841, 0.428903, 3.297035, 1.332191
68.264527, 0.480861, 3.197829, 1.342342
68.431206, 0.563635, 3.067150, 1.351012
68.597858, 0.645681, 2.992604, 1.368476
68.764514, 0.682689, 3.071158, 1.366576
68.931169, 0.785052, 3.020399, 1.383545
69.097857, 0.791593, 3.089699, 1.386124
69.264565, 0.811200, 3.191605, 1.381792
69.431166, 0.878658, 3.122043, 1.391519
69.597834, 0.960446, 3.226707, 1.380196
69.764565, 0.983387, 3.302355, 1.383552
69.931174, 1.024086, 3.246105, 1.376803
70.097865, 1.077622, 3.265730, 1.368397
70.264594, 1.099258, 3.322200, 1.379679
70.431162, 1.163830, 3.172424, 1.392150
70.597802, 1.213365, 3.100397, 1.406553
70.764509, 1.241402, 2.977116, 1.404653
70.931166, 1.290492, 2.992937, 1.446967
71.099483, 1.177078, 2.976115, 1.462958
71.264616, 1.339409, 3.007090, 1.492363
71.431200, 1.305742, 2.930332, 1.538813
71.597848, 1.493602, 2.893268, 1.563885
71.764594, 1.601709, 2.904860, 1.580136
71.931173, 1.628879, 2.840779, 1.576727
72.097846, 1.674126, 2.836534, 1.575528
72.264548, 1.698778, 2.899399, 1.585646
72.431188, 1.773299, 2.868757, 1.571605
72.597881, 1.817856, 2.849100, 1.536094
72.764500, 1.843069, 2.880256, 1.525696
72.931170, 1.880448, 2.954568, 1.481111
73.097837, 1.949672, 2.951806, 1.444734
73.264567, 1.970321, 3.034676, 1.421852
73.431198, 2.017645, 3.062248, 1.384371
73.597868, 1.996773, 3.154898, 1.358110
73.764559, 1.996742, 3.154899, 1.358089
73.931233, 1.972039, 3.165988, 1.316597
74.097917, 1.918032, 3.121668, 1.342393
74.264642, 1.875087, 3.269777, 1.328272
74.431195, 1.798349, 3.183875, 1.338781
74.597831, 1.876634, 3.036617, 1.338095
74.764531, 1.789557, 3.112850, 1.329059
74.931173, 1.778348, 2.979898, 1.338002
75.097866, 1.944346, 2.706365, 1.340289
75.264544, 1.896848, 2.745427, 1.339489
75.431173, 1.658595, 2.964243, 1.331227
75.597871, 1.681567, 3.066563, 1.299996
75.764507, 1.575370, 3.258324, 1.300808
75.931190, 1.561440, 3.111688, 1.271267
76.097834, 1.494949, 3.161623, 1.259990
76.264547, 1.494899, 3.161582, 1.259992
76.431169, 1.753250, 2.528167, 1.274574
76.598079, 1.407101, 2.818685, 1.250692
76.764529, 1.429588, 3.083312, 1.249545
76.931196, 1.220093, 3.208626, 1.195242
77.097837, 1.123073, 3.046763, 1.159778
77.264922, 1.133011, 2.994174, 1.137187
77.431236, 1.430445, 2.639962, 1.183512
77.597871, 1.015474, 2.963991, 1.065470
77.764531, 0.895326, 3.051639, 1.044389
77.931187, 0.703600, 3.134194, 1.004486
78.097849, 0.698182, 3.045123, 0.983525
78.264571, 0.695097, 3.007749, 0.986856
78.431178, 0.595224, 3.213985, 0.999187
78.597845, 0.450438, 3.089617, 0.973586
78.764527, 0.450250, 3.089348, 0.973700
78.931179, 0.326001, 2.895180, 0.981640
79.097836, 0.297405, 3.080699, 1.001814
79.264529, 0.253797, 3.103964, 1.018555
79.431160, 0.744098, 2.706707, 1.091614
79.598240, 0.391188, 2.909213, 1.040551
79.764505, 0.464240, 2.958968, 1.036896
79.931253, 0.006989, 3.055692, 1.006199
80.097867, -0.157771, 3.138687, 1.007580
80.264974, -0.157767, 3.138667, 1.007572
80.431171, 0.280184, 2.802641, 1.039539
80.597831, 0.016536, 2.952491, 1.024994
80.764499, -0.071908, 3.016361, 1.016206
80.931189, -0.222699, 3.123562, 1.014644
81.097836, -0.402932, 3.150119, 1.021535
81.264480, -0.398669, 3.161850, 1.044579
81.431196, -0.636485, 3.376000, 1.029165
81.597846, -0.877927, 3.194027, 1.066666
81.764489, -0.789975, 3.259189, 1.047969
81.931179, -0.746952, 3.331146, 1.016163
82.097854, -0.754285, 3.326587, 1.065968
82.264547, -0.754242, 3.326657, 1.065893
82.431132, -0.875067, 3.079615, 1.014998
82.597836, -0.875068, 3.079582, 1.014845
82.764529, -0.875050, 3.079580, 1.014673
82.931174, -1.172327, 3.104903, 0.952809
83.097848, -1.172338, 3.104851, 0.952811
83.264543, -1.164343, 3.009980, 0.960023
83.431189, -1.311011, 3.013588, 0.877502
83.597842, -1.310859, 3.013989, 0.877472
83.764507, -1.323127, 2.943764, 0.955257
83.931128, -1.323129, 2.943746, 0.955316
84.097955, -1.616356, 2.845736, 0.919655
84.264607, -1.564846, 2.795783, 0.945888
84.431225, -1.826309, 2.754972, 0.951698
84.597859, -1.651058, 2.718324, 0.957164
84.764526, -1.681353, 2.597420, 0.949856
84.931166, -1.936263, 2.697781, 0.923942
85.097845, -1.808763, 2.644348, 0.992225
85.264518, -1.805272, 2.599099, 0.972877
85.431176, -1.942861, 2.636246, 0.971073
85.597864, -1.942858, 2.636252, 0.971067
85.764523, -1.942856, 2.636254, 0.971051
85.931166, -1.949956, 2.528157, 1.021713
86.097858, -2.228025, 2.717808, 0.963025
86.264588, -2.511835, 2.775150, 0.965572
86.431199, -3.038254, 2.888296, 0.902432
86.597837, -3.459761, 3.018600, 0.873127
86.764508, -3.656706, 3.092022, 0.851071
86.931373, -3.656530, 3.092420, 0.851153
87.097921, -3.650284, 3.106664, 0.824449
87.265221, -3.650277, 3.106644, 0.824260
87.431172, -3.671914, 3.056028, 0.851638
87.597840, -3.726996, 2.580913, 0.860567
87.764514, -3.744909, 2.461325, 0.865353
87.931179, -3.756660, 2.412942, 0.819242
88.097842, -3.778453, 2.353713, 0.838041
88.264513, -3.788138, 2.330200, 0.871299
88.431197, -4.151652, 2.462200, 0.793971
88.597847, -4.356879, 2.535951, 0.792405
88.764639, -4.356846, 2.536042, 0.792283
88.931173, -4.654575, 2.498093, 0.747008
89.097831, -2.431787, 1.891038, 0.959619
89.264520, -2.188453, 1.767775, 0.963526
89.431165, -2.095460, 1.691052, 0.954160
89.597837, -1.659463, 1.461977, 1.000966
89.764533, -1.840048, 1.471219, 0.976429
89.931171, -2.031859, 1.338455, 0.991293
90.097807, -2.065657, 1.440839, 0.989523
90.264525, -2.234811, 1.606848, 0.964099
90.431209, -2.344825, 1.454172, 0.976022
90.597829, -2.416980, 1.413886, 1.000291
90.764511, -2.174476, 1.362688, 1.073795
90.931175, -2.375162, 1.330194, 1.013712
91.097868, -2.371921, 1.317644, 1.030755
91.264800, -2.151307, 1.227889, 1.108538
91.431164, -2.185160, 1.110759, 1.099901
91.597846, -2.199283, 0.998490, 1.097020
91.764518, -2.526155, 1.030393, 1.107941
91.931169, -2.528445, 1.030574, 1.152813
92.097840, -2.461615, 0.933784, 1.178003
92.264603, -2.246945, 0.877206, 1.182962
92.431170, -2.255097, 0.840865, 1.183136
92.597858, -2.222163, 0.758846, 1.184228
92.764507, -2.241606, 0.723795, 1.173961
92.931200, -2.085572, 0.626413, 1.196037
93.097836, -2.213281, 0.575994, 1.200486
93.264600, -2.227940, 0.538055, 1.209889
93.431170, -2.380368, 0.458487, 1.241109
93.597850, -2.384437, 0.444624, 1.257936
93.764575, -2.384434, 0.444603, 1.257808
93.931165, -2.167022, 0.352746, 1.315924
94.097856, -2.245694, 0.313407, 1.318734
94.264482, -2.245585, 0.313218, 1.318568
94.431179, -1.821844, 0.210175, 1.300597
94.597838, -2.130226, 0.257479, 1.280412
94.764542, -2.111905, -0.033565, 1.291138
94.931168, -2.230298, -0.106740, 1.298618
95.097853, -2.219636, 0.086890, 1.307289
95.264517, -2.254779, -0.052084, 1.321385
95.431163, -2.376024, -0.129532, 1.310018
95.597833, -2.219708, -0.155034, 1.312693
95.764666, -2.370425, -0.220768, 1.308206
95.931179, -2.675236, -0.202091, 1.287705
96.097851, -2.744114, -0.307549, 1.271784
96.266495, -2.751666, -0.285840, 1.266375
96.431211, -2.739467, -0.325862, 1.267149
96.597867, -2.718592, -0.380907, 1.266866
96.764503, -2.691356, -0.436770, 1.262097
96.931170, -2.440804, -0.578134, 1.275912
97.097830, -2.447653, -0.647219, 1.248681
97.264574, -2.355833, -0.775544, 1.218600
97.431162, -2.335209, -0.804806, 1.208083
97.597946, -2.335224, -0.804768, 1.208039
97.764462, -2.530410, -0.963654, 1.182021
97.931172, -2.490846, -0.934087, 1.167567
98.097856, -2.345693, -1.091694, 1.147804
98.264555, -2.460355, -0.999225, 1.210291
98.431168, -2.481928, -0.973983, 1.222757
98.597836, -2.390925, -1.038850, 1.242994
98.764674, -2.445292, -1.120083, 1.237246
98.931194, -2.510843, -1.347274, 1.225353
99.097944, -2.586121, -1.501271, 1.283049
99.264520, -2.659751, -1.633842, 1.277502
99.431177, -2.768686, -1.760309, 1.287976
99.598597, -2.581232, -1.568720, 1.316863
99.764523, -2.674274, -1.737200, 1.291912
99.931186, -2.515117, -1.479690, 1.321340
100.097850, -2.599852, -1.819680, 1.299212
100.264624, -2.620014, -1.805189, 1.305869
100.431130, -2.572412, -1.725499, 1.309459
100.597848, -2.605891, -1.943152, 1.288494
100.764513, -2.651792, -1.891239, 1.282275
100.931277, -2.643548, -2.098983, 1.270819
101.097857, -2.629114, -2.078793, 1.281691
101.264596, -2.628461, -2.179729, 1.274439
101.431170, -2.618617, -2.097610, 1.320660
101.597859, -2.602756, -2.112609, 1.296133
101.764546, -2.602762, -2.112596, 1.296158
101.931170, -2.437590, -2.177087, 1.300613
102.097836, -2.663679, -2.409077, 1.269418
102.264814, -2.663641, -2.409082, 1.267568
102.431184, -2.663541, -2.409100, 1.267312
102.597850, -2.602199, -2.614267, 1.229230
102.764577, -2.666857, -2.560261, 1.241497
102.931179, -2.593579, -2.710195, 1.231022
103.097828, -2.537992, -2.725535, 1.187464
103.264537, -2.179200, -2.268049, 1.234398
103.431195, -2.576535, -2.870402, 1.171292
103.597852, -2.457989, -2.975002, 1.173258
103.764527, -2.574464, -3.010383, 1.184580
103.931181, -2.463400, -3.068305, 1.196905
104.097860, -2.476002, -3.061712, 1.202193
104.264634, -2.487658, -3.190258, 1.245367
104.431205, -2.420341, -3.257189, 1.233573
104.597868, -2.352096, -3.334404, 1.247040
104.764554, -2.298536, -3.430326, 1.235505
104.931179, -2.415633, -3.543854, 1.251901
105.097862, -2.431800, -3.623767, 1.235438
105.264601, -2.257081, -3.833546, 1.263888
105.431186, -2.101610, -3.610685, 1.252742
105.597843, -2.161571, -3.765417, 1.260166
105.764520, -2.438427, -4.311244, 1.235942
105.931178, -2.663024, -4.971237, 1.243027
106.097848, -2.913567, -5.744391, 1.253044
106.264736, -2.939498, -5.871199, 1.255280
106.431218, -2.947002, -6.160162, 1.265375
106.597849, -2.962908, -6.149593, 1.297456
106.764556, -2.962992, -6.149573, 1.297417
106.931173, -2.906326, -6.347054, 1.321901
107.097870, -2.874925, -6.358532, 1.319651
107.264668, -2.845123, -6.371961, 1.324751
107.431211, -2.771827, -6.398229, 1.288869
107.597865, -2.260753, -6.038978, 1.311735
107.764716, -2.064161, -5.658822, 1.317077
107.931192, -2.204307, -5.557746, 1.316443
108.097842, -2.204442, -5.557706, 1.316461
108.614531, -1.946816, -5.647455, 1.308306
108.781216, -1.954009, -5.651409, 1.302240
108.947954, -1.954050, -5.651400, 1.302367
109.114511, -1.677268, -5.635914, 1.326537
109.281248, -1.677324, -5.635890, 1.326369
109.447863, -1.642890, -5.644057, 1.282942
109.614512, -1.642960, -5.644034, 1.283008
109.781216, -1.709314, -5.645067, 1.276429
109.947862, -1.727885, -5.648350, 1.259177
110.114496, -1.754717, -5.649252, 1.242058
110.281216, -2.096399, -5.103626, 1.243714
110.447886, -2.163634, -5.069537, 1.236789
110.614518, -2.274563, -5.102963, 1.183526
110.781241, -2.341412, -5.219289, 1.190712
110.947869, -2.372580, -5.237761, 1.191355
111.114463, -2.236722, -5.592316, 1.203173
111.281250, -2.240317, -5.639929, 1.247276
111.447882, -2.240316, -5.639936, 1.247270
111.614721, -2.070957, -5.351711, 1.301233
111.781188, -1.923295, -5.378607, 1.312915
111.947863, -2.147890, -5.301854, 1.308933
112.114515, -2.231079, -5.279644, 1.295631
112.281256, -2.231069, -5.279656, 1.295714
112.497848, -1.853073, -5.095632, 1.336380
112.664602, -1.853099, -5.095611, 1.336378
112.831175, -1.842216, -4.938578, 1.351223
112.997828, -1.829042, -4.784067, 1.366819
113.164546, -1.647586, -4.324508, 1.382545
113.331173, -1.646785, -4.216080, 1.407631
113.497830, -1.632759, -3.724455, 1.410705
113.664561, -1.659412, -4.051371, 1.418910
113.831184, -1.607240, -4.081510, 1.398000
113.997893, -1.665395, -3.584265, 1.419630
114.165148, -1.710866, -3.875663, 1.462218
114.331181, -1.710857, -3.875666, 1.462150
114.497842, -1.738456, -4.128483, 1.446653
114.664613, -1.661313, -4.118308, 1.452908
114.831186, -1.661296, -4.118319, 1.452958
114.997909, -1.730975, -4.340979, 1.486998
115.164545, -1.698614, -4.347319, 1.486635
115.331182, -1.543900, -4.313583, 1.469307
115.497840, -1.732902, -4.120602, 1.419113
115.664620, -1.731344, -4.202792, 1.414056
115.831192, -1.706568, -4.138954, 1.436439
115.997839, -1.687143, -4.147266, 1.475572
116.164531, -1.692918, -4.139470, 1.515407
116.331176, -1.890204, -3.317414, 1.497214
116.497789, -1.630717, -3.801086, 1.509226
116.664539, -1.559531, -3.771693, 1.512998
116.831232, -1.943891, -3.161706, 1.499446
116.997844, -1.630887, -3.908099, 1.545680
117.164614, -1.592512, -3.972671, 1.547891
117.331393, -1.394059, -4.109329, 1.527649
117.497834, -1.552447, -4.067972, 1.540174
117.664931, -1.532584, -4.076233, 1.531320
117.831171, -1.533430, -4.076534, 1.531315
117.997839, -1.369124, -4.242130, 1.503646
118.164543, -1.369142, -4.242112, 1.503601
118.331191, -1.369156, -4.242091, 1.503554
118.497847, -1.472054, -4.154312, 1.500186
118.664889, -1.418074, -4.215511, 1.500650
118.831177, -1.447746, -4.257834, 1.454247
118.997822, -1.509759, -4.258519, 1.453378
119.164748, -1.579919, -4.296580, 1.495539
119.331184, -1.472698, -4.392406, 1.460175
119.497875, -1.472474, -4.392260, 1.460070
119.664592, -1.473064, -4.392710, 1.459926
119.831198, -1.756376, -4.205339, 1.519091
119.998114, -1.756375, -4.205350, 1.519033
120.164586, -1.776287, -4.202230, 1.524267
120.331182, -1.776262, -4.202223, 1.524416
120.497844, -1.883636, -4.183555, 1.531556
120.664557, -1.993419, -4.046111, 1.535847
120.831201, -1.961876, -4.123014, 1.519239
120.997851, -1.956522, -4.212041, 1.483021
121.164526, -2.004555, -4.210959, 1.498415
121.331161, -1.920683, -4.299206, 1.440856
121.497864, -1.963688, -4.254842, 1.437915
121.664561, -1.963430, -4.429692, 1.474768
121.831180, -1.991819, -4.311446, 1.440981
121.997859, -1.814641, -4.240440, 1.378149
122.165172, -1.814648, -4.240456, 1.378093
122.331183, -1.918054, -4.269026, 1.339462
122.497840, -2.526603, -3.825787, 1.307437
122.664515, -2.370786, -3.956086, 1.323071
122.831206, -2.387357, -4.032860, 1.292759
122.997838, -2.391697, -4.097501, 1.321881
123.164606, -2.325153, -4.003353, 1.301863
123.331201, -2.944375, -3.676661, 1.334078
123.497862, -3.193931, -3.437125, 1.345571
123.664620, -2.911836, -3.743197, 1.400229
123.831172, -2.911233, -3.742444, 1.400276
123.997833, -2.579670, -4.064681, 1.438068
124.164784, -2.453648, -4.168074, 1.447543
124.331174, -2.400972, -4.385378, 1.435484
124.497843, -2.251842, -4.460125, 1.452053
124.664559, -2.244410, -4.625139, 1.463181
124.831194, -2.247315, -4.589734, 1.480382
124.997867, -2.183845, -4.744487, 1.481707
125.164705, -2.183862, -4.744516, 1.481678
125.331194, -1.977961, -4.570366, 1.603489
125.497840, -1.978107, -4.570556, 1.603379
125.664592, -1.978347, -4.570908, 1.603488
125.831176, -2.561822, -4.592918, 1.651914
125.997846, -2.532486, -4.528604, 1.643427
126.164529, -2.484223, -4.596037, 1.660693
126.331185, -2.543780, -4.722420, 1.653384
126.497844, -2.384126, -4.710761, 1.653228
126.664896, -2.384239, -4.710959, 1.653248
126.831169, -2.384355, -4.711099, 1.653290
126.997829, -2.468528, -4.891473, 1.744488
127.164567, -2.435843, -5.058378, 1.717236
127.331162, -2.430434, -4.981606, 1.776912
127.497842, -2.364399, -4.851515, 1.829970
127.664625, -2.364203, -4.851381, 1.829955
127.831176, -2.364467, -4.851654, 1.829988
128.947924, -2.607226, -5.170348, 2.096500
129.114583, -2.624115, -5.206275, 2.109626
129.281174, -2.614860, -5.193792, 2.103716
129.447866, -2.632615, -5.230343, 2.103956
129.614614, -2.655149, -5.258228, 2.125160
129.781228, -2.655090, -5.258156, 2.125247
129.947890, -2.069660, -5.488647, 2.099025
130.114521, -2.126305, -5.438117, 2.152595
130.281759, -2.202531, -5.533063, 2.150943
130.447854, -2.178631, -5.403335, 2.062243
130.614511, -2.258251, -5.445202, 2.078022
130.781775, -2.235551, -5.377078, 2.028458
130.947859, -2.285199, -5.431332, 2.032350
131.114520, -2.272621, -5.400458, 2.032004
131.281384, -2.281073, -5.410843, 2.023999
131.447863, -2.300408, -5.439088, 2.010966
131.614504, -2.300421, -5.439106, 2.010908
131.781255, -2.389053, -5.580634, 1.977040
131.947881, -2.390178, -5.582562, 1.975254
132.114502, -2.466124, -5.691463, 1.945730
132.281270, -2.466155, -5.691523, 1.945865
132.447860, -2.563410, -5.758534, 1.837269
132.614505, -2.736678, -5.681296, 1.791410
132.781277, -2.712805, -5.701807, 1.836368
132.947857, -2.809005, -5.615648, 1.740830
133.114521, -2.945134, -5.621898, 1.702633
133.281244, -3.275487, -5.534821, 1.684242
133.447850, -3.196829, -5.718972, 1.620072
133.614528, -3.129817, -5.847695, 1.579185
133.781286, -3.129744, -5.847529, 1.579587
133.947849, -3.112571, -5.921985, 1.603431
134.114474, -3.112572, -5.921990, 1.603402
134.281247, -3.290257, -6.148014, 1.692740
134.447887, -3.184984, -6.099078, 1.687788
134.614502, -3.184750, -6.098734, 1.687637
134.782429, -3.259015, -6.012345, 1.666889
134.947868, -3.221583, -6.081062, 1.654300
135.114502, -3.149061, -6.085315, 1.677081
135.281260, -3.149156, -6.085453, 1.677347
135.447900, -3.145762, -6.207122, 1.631356
135.614646, -3.316014, -6.177775, 1.688620
135.781315, -3.861266, -5.849957, 1.681266
135.947878, -3.654530, -6.033923, 1.658855
136.114501, -3.484979, -6.255426, 1.723658
136.281263, -3.439951, -6.334792, 1.690097
136.447886, -3.460456, -6.360538, 1.704547
136.614551, -3.460474, -6.360564, 1.704678
136.781245, -3.412034, -6.450893, 1.730957
136.947858, -3.576647, -6.606276, 1.771215
137.114510, -3.576598, -6.606215, 1.771241
137.281352, -3.651152, -6.513542, 1.794647
137.447857, -3.606213, -6.414449, 1.785075
137.614500, -3.919567, -6.397191, 1.784650
137.781202, -3.839405, -6.506256, 1.763105
137.947831, -3.834256, -6.433257, 1.804113
138.114511, -3.943889, -6.500336, 1.688233
138.281227, -4.000775, -6.547334, 1.742492
138.447914, -4.077725, -6.623433, 1.700588
138.614504, -4.124829, -6.633119, 1.683696
138.781362, -4.124791, -6.633070, 1.684012
138.947855, -4.152597, -6.629361, 1.644873
139.114504, -4.160941, -6.589998, 1.568389
139.281199, -4.161227, -6.590365, 1.568511
139.447865, -4.257744, -6.644849, 1.566557
139.614503, -4.314671, -6.636395, 1.593379
139.781448, -4.272713, -6.577029, 1.651835
139.947858, -4.298482, -6.608250, 1.641779
140.114672, -4.305508, -6.617354, 1.659736
140.281236, -4.440670, -6.740701, 1.696224
140.447853, -4.450305, -6.752055, 1.711218
140.614500, -4.513942, -6.818657, 1.631210
140.781191, -4.568357, -6.867161, 1.631722
140.947880, -4.568285, -6.867087, 1.631526
141.114502, -4.579971, -6.883549, 1.571680
141.281218, -4.580082, -6.883748, 1.571561
141.447921, -5.054271, -7.092506, 1.611575
141.614507, -5.134813, -7.154223, 1.579967
141.781209, -5.135204, -7.154588, 1.580027
141.947870, -5.198014, -7.205790, 1.617797
142.114635, -5.198430, -7.205647, 1.605961
142.282761, -5.198136, -7.205355, 1.606358
142.447873, -5.217406, -7.223491, 1.582308
142.614549, -5.243148, -7.231988, 1.510609
142.781227, -5.242564, -7.231548, 1.510378
142.947859, -5.410770, -6.921978, 1.422610
143.114497, -5.402990, -6.985637, 1.421837
143.281245, -5.429577, -7.108630, 1.417095
143.447863, -5.562521, -7.269225, 1.405397
143.614497, -5.617332, -7.141638, 1.427944
143.781913, -5.680927, -7.078228, 1.420947
143.947899, -5.754889, -7.128498, 1.451960
144.114513, -5.702150, -7.021934, 1.467484
144.281188, -5.702380, -7.022108, 1.467437
144.447856, -5.702212, -7.021990, 1.467559
144.614533, -5.822464, -7.097438, 1.513384
144.781219, -5.823423, -7.098358, 1.513686
144.947874, -6.094025, -6.983365, 1.521082
145.114514, -6.239630, -7.012440, 1.522754
145.281382, -6.298927, -7.052326, 1.534782
145.447875, -6.208073, -7.107036, 1.583227
145.614715, -6.310298, -7.022403, 1.560712
145.781190, -6.310186, -7.022314, 1.560699
145.947863, -6.391006, -6.886399, 1.534434
146.114529, -6.402836, -6.705949, 1.503308
146.281239, -6.549601, -6.573199, 1.529753
146.447853, -6.607782, -6.616620, 1.495999
146.614512, -6.697896, -6.497400, 1.480406
146.781216, -6.736157, -6.544386, 1.464991
146.947877, -6.736089, -6.544334, 1.465338
147.114511, -6.753672, -6.545691, 1.470475
147.281209, -6.994484, -6.426466, 1.465453
147.447838, -6.994546, -6.426511, 1.465609
147.614511, -6.904132, -6.319116, 1.430153
147.781213, -6.977244, -6.495015, 1.444590
147.947855, -6.915616, -6.508335, 1.415085
148.114520, -7.051158, -6.400483, 1.446921
148.281240, -7.050368, -6.399931, 1.447475
148.447852, -7.137115, -6.308616, 1.486133
148.614532, -7.135866, -6.243055, 1.509657
148.781216, -7.135992, -6.243152, 1.509595
148.947932, -7.165545, -6.224043, 1.503037
149.114482, -7.165608, -6.224100, 1.503004
149.281219, -7.516811, -5.863455, 1.501194
149.447861, -7.834034, -5.575883, 1.474167
149.614509, -7.966281, -5.431888, 1.498925
149.781195, -8.059655, -5.385589, 1.495343
149.947871, -8.066274, -5.417220, 1.498772
150.114527, -7.694684, -5.950058, 1.509734
150.281214, -7.638643, -6.092153, 1.540793
150.447875, -7.846267, -5.819290, 1.496514
150.614522, -7.674536, -6.113348, 1.468718
150.781206, -7.674477, -6.113319, 1.468900
150.947861, -7.674387, -6.113254, 1.468737
151.114512, -7.633183, -6.092581, 1.392465
151.281378, -8.530464, -5.038043, 1.375542
151.447847, -8.096752, -5.498325, 1.358208
151.614529, -8.196401, -5.673940, 1.354616
151.781234, -8.081376, -5.947032, 1.350319
151.947859, -7.985224, -6.172305, 1.326594
152.114752, -8.135554, -6.253419, 1.328255
152.281357, -8.000022, -6.270166, 1.317494
152.447858, -8.310016, -5.756050, 1.307794
152.614505, -8.486152, -5.507521, 1.317228
152.781196, -8.358482, -5.746723, 1.370303
152.947815, -8.343357, -5.738090, 1.365713
153.114511, -8.184265, -6.000643, 1.378429
153.281193, -8.237401, -6.003258, 1.414447
153.447895, -8.573336, -5.537943, 1.432072
153.614506, -8.490457, -5.806964, 1.470882
153.781268, -8.397234, -5.742072, 1.469668
153.947867, -8.600756, -5.654246, 1.466139
154.114470, -8.572693, -5.839507, 1.489071
154.281244, -8.572601, -5.839520, 1.489022
154.447868, -8.536920, -5.867154, 1.472539
154.614724, -8.446011, -5.805586, 1.471414
154.781211, -8.446003, -5.805608, 1.471415
154.947853, -8.655790, -5.930273, 1.439334
155.114508, -9.023040, -5.252349, 1.421273
155.281208, -9.201560, -4.929163, 1.418475
155.447850, -8.960569, -5.423107, 1.406488
155.614515, -8.924713, -5.642719, 1.376682
155.781214, -8.860958, -5.710052, 1.358097
155.947857, -8.870416, -6.003724, 1.365759
156.114466, -8.936015, -5.741176, 1.341457
156.281344, -8.935678, -5.741034, 1.341390
156.447852, -8.695750, -5.904742, 1.301384
156.614508, -9.049701, -5.860790, 1.306825
156.781204, -9.049841, -5.860835, 1.306745
156.947850, -9.143968, -5.874473, 1.259639
157.114512, -9.201526, -5.740908, 1.262665
157.281196, -9.201409, -5.740863, 1.262649
157.447868, -9.201153, -5.740732, 1.262698
157.797843, -9.051128, -5.820481, 1.220708
157.964534, -9.051263, -5.820563, 1.220716
158.131129, -9.079598, -5.802888, 1.243584
158.297847, -9.200483, -5.685412, 1.270798
158.464515, -9.200536, -5.685415, 1.270836
158.631190, -9.258096, -5.709383, 1.296967
158.797838, -9.332969, -5.585399, 1.315611
158.964600, -9.332932, -5.585411, 1.315647
159.131181, -9.409449, -5.658915, 1.342486
159.297911, -9.718150, -5.110049, 1.379223
159.464516, -9.538081, -5.494565, 1.387012
159.631174, -9.333095, -5.868499, 1.410394
159.797845, -9.333077, -5.868509, 1.410359
159.964554, -9.750831, -4.940055, 1.473034
160.131191, -9.709369, -5.628320, 1.472922
160.297837, -9.588864, -5.718883, 1.505332
160.464543, -9.651549, -5.574730, 1.506126
160.631189, -9.739250, -5.503459, 1.529684
160.797852, -9.749106, -5.602124, 1.534742
160.964513, -9.746634, -5.539417, 1.508171
161.131175, -9.877249, -5.554243, 1.508690
161.297880, -9.833834, -5.600516, 1.516495
161.464534, -9.956008, -5.611114, 1.521534
161.631178, -9.960414, -5.612642, 1.523577
161.797873, -9.928956, -5.735896, 1.521315
161.964532, -9.929079, -5.735969, 1.520737
162.131196, -10.026697, -5.706913, 1.530637
162.297838, -10.031249, -5.828934, 1.544294
162.464488, -10.053641, -5.909177, 1.590601
162.631183, -10.108800, -5.835069, 1.593841
162.797834, -10.141956, -5.976953, 1.589374
162.964533, -10.173152, -5.960915, 1.570806
163.131181, -10.222154, -5.969708, 1.562740
163.297882, -10.385379, -5.927111, 1.523654
163.465515, -10.318144, -5.898415, 1.502343
163.631186, -10.355448, -5.984227, 1.451357
163.797839, -10.491401, -5.493888, 1.427028
163.964510, -10.491432, -5.493886, 1.427073
164.131194, -10.346339, -6.279574, 1.413127
164.297811, -10.531073, -6.787103, 1.382073
164.464528, -10.546710, -6.135907, 1.453449
164.631180, -10.606787, -6.033546, 1.444495
164.797856, -10.674268, -6.154994, 1.515904
164.964527, -10.680360, -6.183300, 1.497962
165.131180, -10.756354, -6.162883, 1.486039
165.298201, -10.756372, -6.162907, 1.486032
165.464525, -10.825033, -6.080000, 1.508351
165.631182, -10.865585, -6.153883, 1.522185
165.797833, -10.880472, -6.155771, 1.547510
165.964514, -10.757957, -6.129811, 1.552626
166.131206, -10.951068, -6.222723, 1.543377
166.297798, -11.172787, -6.231426, 1.553861
166.464545, -11.005567, -6.255325, 1.536438
166.631164, -11.005597, -6.255325, 1.536325
166.797861, -11.284865, -6.398917, 1.540965
166.964559, -11.284497, -6.398871, 1.540958
167.131176, -11.285404, -6.398890, 1.541923
167.298677, -11.263565, -6.283373, 1.525767
167.464834, -11.396037, -6.283100, 1.533219
167.631177, -11.356367, -6.304830, 1.509948
167.797843, -11.368210, -6.285598, 1.482975
167.964605, -11.387854, -6.287827, 1.492878
168.131183, -11.516561, -6.821040, 1.483334
168.297845, -11.456882, -6.339751, 1.496697
168.464574, -11.681546, -6.340908, 1.481456
168.631205, -11.600901, -6.297059, 1.465377
168.797840, -11.600843, -6.297041, 1.465434
168.964578, -11.544658, -6.975289, 1.441862
169.131232, -11.727777, -6.355235, 1.412251
169.297847, -11.781218, -6.345757, 1.409887
169.464523, -11.802674, -6.374959, 1.408677
169.631172, -11.730304, -6.332039, 1.426131
169.797872, -11.909179, -6.414699, 1.453126
169.965582, -11.909185, -6.414677, 1.453072
170.131341, -12.005339, -6.349255, 1.474071
170.297864, -12.052007, -6.375886, 1.509954
170.464535, -12.071374, -6.378172, 1.534199
170.631175, -12.097813, -6.348768, 1.556824
170.797842, -12.111222, -6.361481, 1.557278
170.964463, -12.294452, -6.361032, 1.560200
171.131196, -12.217808, -6.063894, 1.518777
171.297837, -12.234373, -6.077029, 1.505773
171.464524, -12.245169, -6.101929, 1.509751
171.631202, -12.173452, -6.123461, 1.517359
171.797837, -12.394435, -6.113457, 1.507956
171.964773, -12.358932, -6.268508, 1.467854
172.131187, -12.247781, -6.697387, 1.478346
172.297849, -12.238658, -6.783839, 1.480187
172.464536, -12.202424, -7.397811, 1.459279
172.631175, -12.243872, -6.900687, 1.460813
172.797980, -12.302544, -7.026263, 1.508275
172.964688, -12.302549, -7.026271, 1.508363
173.131182, -12.582066, -6.641445, 1.482366
173.297881, -12.428354, -7.107447, 1.470328
173.464575, -12.428563, -7.107551, 1.470341
173.631172, -12.529059, -7.302310, 1.479823
173.797853, -12.575143, -7.262991, 1.478171
173.964558, -12.513422, -7.977209, 1.420245
174.131309, -12.739112, -7.306526, 1.439161
174.298145, -12.739102, -7.306550, 1.439545
174.464708, -12.829480, -7.392991, 1.425921
174.631164, -12.914790, -7.420118, 1.455709
174.797846, -13.111640, -7.044452, 1.453435
174.964525, -12.970768, -7.572966, 1.465860
175.131176, -12.968851, -7.693016, 1.454709
175.297853, -12.968865, -7.695705, 1.445920
175.464569, -12.991958, -7.752651, 1.439768
175.631171, -12.965679, -7.616334, 1.446796
175.797830, -12.959497, -7.935037, 1.465169
175.964498, -13.067918, -7.976065, 1.467007
176.131186, -12.987564, -7.927205, 1.460456
176.297987, -13.059310, -7.922872, 1.468541
176.464528, -13.077415, -7.977227, 1.449852
176.631163, -13.049096, -8.123288, 1.427885
176.797845, -13.090895, -8.142481, 1.431099
176.964551, -13.111508, -8.222083, 1.439350
177.131202, -13.111492, -8.222059, 1.439105
177.298025, -13.111484, -8.222043, 1.439157
177.464995, -13.367476, -8.057868, 1.442469
177.631174, -13.575457, -7.719027, 1.454478
177.797808, -13.511729, -7.684141, 1.464106
177.964513, -13.424849, -8.241709, 1.491899
178.131171, -13.424876, -8.241728, 1.491886
178.297875, -13.424590, -8.241576, 1.491994
178.464507, -13.557405, -8.425392, 1.500932
178.631180, -13.557742, -8.425530, 1.500909
178.799019, -13.576748, -8.691623, 1.416342
178.964581, -13.588063, -8.724175, 1.389233
179.131196, -13.652472, -8.729571, 1.453087
179.298274, -13.698757, -8.717587, 1.442197
179.464977, -13.720895, -8.728392, 1.451078
179.631177, -13.737807, -8.882635, 1.456830
179.797841, -13.792398, -8.863756, 1.432970
179.964534, -13.899159, -8.901785, 1.437921
180.131207, -13.823734, -8.937441, 1.479245
180.297827, -13.823344, -8.937282, 1.479930
180.464854, -13.653003, -9.202288, 1.466236
180.631181, -13.460967, -9.613980, 1.450551
180.797881, -13.427697, -9.593828, 1.462166
180.964542, -13.472916, -9.617197, 1.451151
181.131177, -13.491174, -9.629653, 1.427365
181.297870, -13.491270, -9.629874, 1.427227
182.631220, -14.239503, -9.947886, 1.273658
182.797803, -14.239597, -9.947846, 1.272900
182.964545, -14.240390, -9.617941, 1.291085
183.131177, -14.326196, -9.621232, 1.301193
183.298386, -14.655531, -9.068437, 1.316088
183.464527, -14.564944, -9.327094, 1.291727
183.631172, -14.581635, -9.566363, 1.284140
183.797840, -14.560692, -9.692678, 1.258114
183.964539, -14.586359, -9.700841, 1.225575
184.131176, -14.586297, -9.700798, 1.225715
184.297861, -14.585143, -9.700246, 1.225620
184.464540, -14.539066, -9.739922, 1.201920
184.631171, -14.504962, -9.707841, 1.234554
184.797837, -14.698305, -9.240762, 1.268863
184.964573, -14.660484, -9.314548, 1.294584
185.131172, -14.594285, -9.403737, 1.270985
185.297843, -14.571966, -9.467262, 1.283470
185.464529, -14.456015, -9.392091, 1.312873
185.631174, -14.593133, -9.660732, 1.240113
185.797865, -14.594386, -9.761025, 1.293606
185.964577, -14.594377, -9.761007, 1.293613
186.131174, -14.686787, -9.777930, 1.297060
186.298897, -14.876156, -9.863153, 1.334859
186.464549, -14.729106, -9.802506, 1.363966
186.631191, -14.868764, -9.885153, 1.400875
186.797852, -14.774408, -10.073889, 1.359214
186.964528, -15.169908, -9.276712, 1.395263
187.131345, -15.169863, -9.276691, 1.395138
187.297884, -14.895801, -9.566673, 1.400774
187.464552, -14.867025, -9.596797, 1.430503
187.631171, -15.007143, -9.667693, 1.473010
187.797843, -14.678442, -9.642643, 1.486584
187.964504, -14.878804, -9.680819, 1.496696
188.131174, -15.027880, -9.319231, 1.522710
188.297842, -14.975736, -9.309210, 1.524263
188.464787, -14.975726, -9.309207, 1.524277
188.631209, -15.051429, -9.385933, 1.534747
188.797839, -15.143847, -9.437818, 1.539723
188.964520, -15.149018, -9.230962, 1.547657
189.131171, -15.291840, -9.235517, 1.553849
189.297845, -15.194432, -9.151642, 1.510107
189.464566, -15.158899, -9.213096, 1.536479
189.631203, -15.034369, -9.089165, 1.480380
189.797835, -15.226344, -9.090061, 1.471295
189.964621, -15.193752, -9.131610, 1.482514
190.131173, -15.111513, -9.406053, 1.468888
190.297860, -15.197042, -9.122130, 1.455507
190.464521, -15.227411, -9.044906, 1.476948
190.631238, -15.004655, -9.144313, 1.451824
190.797872, -15.312933, -8.973671, 1.417616
190.964537, -15.295643, -8.962957, 1.421033
191.131183, -15.295643, -8.962957, 1.421022
191.297840, -15.768050, -8.386076, 1.373289
191.464524, -15.900037, -8.189018, 1.366016
191.631201, -15.528758, -8.735510, 1.384713
191.797857, -15.528784, -8.735506, 1.384711
191.964544, -15.261793, -8.969406, 1.428636
192.131166, -15.458080, -8.934985, 1.386995
192.297857, -15.571630, -8.989593, 1.424532
192.464572, -15.397980, -8.808973, 1.511840
192.631188, -15.546444, -8.821368, 1.509886
192.797843, -15.546473, -8.821373, 1.509884
193.164556, -15.451223, -8.755253, 1.536962
193.331179, -15.757008, -8.737436, 1.465324
193.497849, -15.722711, -8.758498, 1.483147
193.664551, -15.762027, -8.805356, 1.464011
193.831230, -15.831207, -8.751870, 1.468181
193.997831, -15.990442, -8.323935, 1.473054
194.164512, -16.223327, -8.182286, 1.475799
194.331173, -16.136711, -8.461229, 1.467697
194.497853, -15.899466, -8.812346, 1.448496
194.666465, -15.875677, -8.797734, 1.456457
194.831182, -15.893084, -8.810734, 1.439179
194.997876, -15.919817, -8.820071, 1.396740
195.164574, -15.919841, -8.820096, 1.396283
195.331174, -15.919804, -8.820045, 1.396499
195.497839, -15.933916, -8.991746, 1.340827
195.664560, -15.933786, -8.991621, 1.340962
195.831387, -16.141509, -8.669598, 1.316092
195.997854, -16.015563, -8.669375, 1.348670
196.164565, -16.475939, -8.194573, 1.409403
196.331207, -16.238901, -8.531345, 1.349978
196.497846, -16.249443, -8.541014, 1.389839
196.664682, -16.137827, -8.870167, 1.363162
196.831173, -16.011766, -8.840208, 1.369687
196.997865, -16.081325, -8.886550, 1.379694
197.164541, -16.177687, -8.887525, 1.348614
197.331222, -16.263726, -8.968191, 1.355861
197.498147, -16.283920, -8.820271, 1.396004
197.665672, -16.099721, -8.786891, 1.381207
197.831175, -16.682419, -8.244040, 1.414056
197.997854, -16.450664, -8.574699, 1.431418
198.164510, -16.388280, -8.694607, 1.440632
198.331179, -16.388300, -8.694607, 1.440586
198.497843, -16.351754, -8.770143, 1.438947
198.664746, -16.351783, -8.770241, 1.439066
198.831185, -16.170949, -8.791928, 1.426921
198.997842, -16.351568, -8.908081, 1.438347
199.164562, -16.279305, -8.998259, 1.422892
199.331170, -16.396572, -8.712608, 1.446997
199.497842, -16.390021, -8.596211, 1.449197
199.664547, -16.482083, -8.686562, 1.441391
199.831170, -16.523696, -8.704329, 1.466709
199.997849, -16.702651, -8.827056, 1.476205
200.164564, -16.574234, -8.763592, 1.500977
200.331191, -16.574195, -8.763551, 1.501032
200.497876, -16.566681, -8.877675, 1.549642
200.664553, -16.524752, -8.839552, 1.501120
200.831224, -16.718482, -8.984397, 1.518881
200.997837, -16.747024, -8.780604, 1.485451
201.164524, -16.732829, -8.835911, 1.504882
201.331176, -16.763612, -8.928126, 1.464134
201.497838, -16.851007, -8.679554, 1.431601
201.664563, -16.747572, -8.601608, 1.438970
201.831177, -16.885279, -8.675034, 1.496847
201.997850, -16.785186, -8.602548, 1.487825
202.164554, -16.785228, -8.602625, 1.488036
203.197856, -17.000910, -8.870122, 1.486489
203.364525, -16.998252, -8.877145, 1.494184
203.531194, -16.998263, -8.877157, 1.494206
203.697882, -16.867944, -8.769795, 1.507563
203.864510, -16.868725, -8.770823, 1.507670
204.031196, -17.074256, -8.522765, 1.531127
204.197878, -17.043097, -8.606056, 1.548634
204.364534, -17.007153, -8.534065, 1.545272
204.531186, -16.960853, -8.797102, 1.547606
204.697845, -16.883390, -8.693416, 1.483948
204.864525, -16.904350, -8.732697, 1.476261
205.031192, -17.019608, -8.611024, 1.469671
205.198111, -17.019700, -8.611279, 1.468989
205.364524, -17.039015, -8.701451, 1.423240
205.531170, -17.032310, -8.663993, 1.416586
205.697831, -16.990379, -8.587003, 1.403246
205.865654, -16.990449, -8.587089, 1.403485
206.031206, -17.026538, -8.506002, 1.406513
206.197814, -17.127093, -8.405599, 1.407451
206.364692, -17.127178, -8.405752, 1.408353
206.531174, -17.123743, -8.584125, 1.412974
206.697816, -17.112219, -8.486176, 1.431806
206.864509, -17.222301, -8.635890, 1.435792
207.031177, -17.100446, -8.581876, 1.454122
207.197872, -17.073002, -8.583246, 1.454255
207.364571, -17.015168, -8.598704, 1.487685
207.531177, -16.938697, -8.611686, 1.466248
207.697845, -16.927198, -8.631184, 1.455458
207.864652, -16.863093, -8.756369, 1.451214
208.031204, -16.906751, -8.768155, 1.416096
208.198435, -16.941583, -8.675820, 1.416005
208.364498, -16.980998, -8.741820, 1.432514
208.531209, -16.995285, -8.687506, 1.394401
208.697826, -17.234026, -8.547892, 1.450744
208.865230, -17.201304, -8.536929, 1.461692
209.031177, -17.208443, -8.548838, 1.445593
209.197851, -17.350037, -8.518478, 1.443866
209.364522, -17.237983, -8.581567, 1.461764
209.531154, -17.055616, -8.677566, 1.394500
209.697855, -17.080867, -8.643675, 1.397277
209.864787, -17.140400, -8.688366, 1.417159
210.031184, -17.185220, -8.674976, 1.344376
210.198311, -17.208958, -8.684861, 1.360863
210.364612, -17.361918, -8.616652, 1.355987
210.531180, -17.326888, -8.582101, 1.364887
210.697815, -17.436480, -8.411386, 1.365631
210.864955, -17.536294, -8.408833, 1.369995
211.031169, -17.509239, -8.400804, 1.383308
211.197890, -17.470967, -8.291305, 1.398617
211.364772, -17.446542, -8.451947, 1.392007
211.531200, -17.515718, -8.414689, 1.405826
211.698011, -17.578051, -8.396313, 1.409015
211.864522, -17.637869, -8.416257, 1.402659
212.031173, -17.683794, -8.404477, 1.421970
212.197890, -17.581560, -8.433617, 1.428867
212.365607, -17.582237, -8.425046, 1.426101
212.531173, -17.473516, -8.503841, 1.432932
212.697821, -17.422563, -8.502568, 1.443365
212.864551, -17.389452, -8.517604, 1.432764
213.031140, -17.461031, -8.446699, 1.424339
213.197859, -17.514301, -8.332835, 1.412960
213.364605, -17.487915, -8.451415, 1.401544
213.531176, -17.555803, -8.402364, 1.386230
213.697842, -17.493170, -8.482265, 1.380126
213.864530, -17.417697, -8.493716, 1.415609
214.031171, -17.503541, -8.424350, 1.407727
214.197840, -17.758002, -8.235990, 1.426190
214.364500, -17.748233, -8.278067, 1.443472
214.531172, -17.709771, -8.191254, 1.454318
214.697797, -17.887331, -8.217208, 1.509453
214.864578, -17.887309, -8.217184, 1.509462
215.031176, -17.974812, -8.167028, 1.550267
215.197855, -18.043136, -8.144786, 1.615117
215.364540, -18.021017, -8.040594, 1.613303
215.531143, -18.075022, -8.147256, 1.670447
215.697856, -18.053414, -8.026278, 1.676794
215.864545, -18.099204, -8.143152, 1.642963
216.031178, -18.029158, -8.166410, 1.650167
216.197846, -18.105356, -8.279693, 1.691704
216.364554, -18.088215, -8.150997, 1.613846
216.531173, -18.093152, -8.130038, 1.606657
216.697846, -18.119359, -8.132474, 1.630550
216.864519, -18.002427, -8.164383, 1.649730
217.031180, -17.980954, -8.059490, 1.683231
217.197855, -17.915378, -8.218255, 1.650874
217.364514, -17.915366, -8.218235, 1.650871
217.531187, -17.974327, -8.388956, 1.688722
217.697862, -17.940921, -8.223959, 1.615029
217.864887, -18.194297, -8.146333, 1.621443
218.031171, -18.085966, -8.186817, 1.634904
218.197855, -18.279622, -8.116050, 1.614175
218.365445, -18.279853, -8.116449, 1.615753
218.531189, -18.217145, -8.069854, 1.555212
218.697846, -18.363081, -8.031860, 1.560527
218.864612, -18.363085, -8.031888, 1.560619
219.031183, -18.274889, -8.046321, 1.541021
219.197844, -18.233563, -7.992779, 1.576034
219.364556, -18.376701, -7.993149, 1.519272
219.531193, -18.419904, -8.061422, 1.499770
219.697847, -18.348619, -8.054803, 1.498388
219.864582, -18.348634, -8.054785, 1.498322
220.031190, -18.283484, -8.051165, 1.486708
220.197855, -18.259955, -7.906398, 1.493396
220.364537, -18.432213, -8.003070, 1.473419
220.531211, -18.474720, -7.920828, 1.496661
220.697849, -18.527829, -8.021363, 1.476368
220.864502, -18.527823, -8.021336, 1.476387
221.031245, -18.740856, -7.936963, 1.410945
221.198263, -18.826349, -7.951159, 1.424617
221.364705, -18.826357, -7.951182, 1.424563
221.531198, -18.735615, -8.007260, 1.379617
221.697870, -18.834658, -7.952494, 1.395687
221.864520, -19.001377, -7.911128, 1.390338
222.031233, -18.895934, -7.992052, 1.396166
222.197883, -18.929907, -8.125691, 1.387681
222.364521, -18.802960, -8.004662, 1.375171
222.531186, -18.767238, -8.114106, 1.389181
222.697832, -18.782025, -8.194667, 1.390438
222.864521, -18.884735, -7.983988, 1.348411
223.031174, -18.876134, -7.841220, 1.385635
223.197851, -18.921379, -7.886551, 1.375495
223.364510, -19.156080, -7.801404, 1.410199
223.531238, -19.099457, -7.760519, 1.392035
223.697840, -19.060249, -7.848062, 1.400515
223.864511, -19.106718, -8.026881, 1.435857
224.031203, -19.123316, -8.117304, 1.450436
224.198228, -19.208120, -8.069696, 1.459082
224.364557, -19.232999, -8.054838, 1.467912
224.531209, -19.257182, -8.023702, 1.441696
224.697862, -19.269448, -8.012129, 1.449809
224.864550, -19.269511, -8.012593, 1.449793
225.031212, -19.135098, -7.968598, 1.438139
225.197829, -19.143907, -8.073915, 1.434355
225.364544, -19.236607, -7.886875, 1.446691
225.531203, -19.420165, -7.880907, 1.461324
225.697853, -19.426916, -7.797172, 1.513045
225.864531, -19.428282, -7.708270, 1.561888
226.031175, -19.428298, -7.708369, 1.561957
226.197831, -19.466787, -7.961137, 1.589172
226.364509, -19.609304, -8.018926, 1.626060
226.531171, -19.609274, -8.018662, 1.624929
226.697865, -19.619328, -8.180734, 1.614824
226.864509, -19.619339, -8.180734, 1.614807
227.031183, -19.743213, -7.918688, 1.560580
227.197941, -19.889195, -7.986420, 1.555250
227.364519, -19.946414, -7.980387, 1.544302
227.531335, -19.996893, -7.973350, 1.547460
227.697916, -20.119546, -7.996460, 1.566043
227.864604, -20.081312, -8.045182, 1.579626
228.031225, -20.211425, -8.028267, 1.577905
228.197860, -20.169743, -8.025302, 1.576057
228.364466, -20.223532, -8.063620, 1.538545
228.531203, -20.202076, -8.107388, 1.493680
228.697974, -20.202073, -8.107353, 1.493722
228.864487, -20.343145, -8.055143, 1.455239
229.031168, -20.112959, -7.997324, 1.468196
229.197850, -20.367590, -8.003340, 1.484202
229.365243, -20.385777, -7.928975, 1.479740
229.531196, -20.385760, -7.929031, 1.479705
229.697888, -20.419592, -8.139227, 1.495190
229.864489, -20.449094, -8.152940, 1.523914
230.031208, -20.449101, -8.152912, 1.523903
230.197899, -20.578183, -8.171505, 1.514545
230.364669, -20.578226, -8.171451, 1.514393
230.531182, -20.627271, -8.107068, 1.514436
230.697926, -20.627261, -8.107105, 1.514519
230.864541, -20.627262, -8.107141, 1.514480
231.031185, -20.885180, -8.129010, 1.527607
231.197856, -20.885082, -8.129131, 1.525898
231.364506, -20.925198, -8.005116, 1.552325
231.531209, -20.973278, -8.163654, 1.527759
231.697869, -20.896098, -8.170228, 1.491845
231.864500, -20.879662, -8.147366, 1.490891
232.031215, -20.896317, -8.173199, 1.473686
232.197855, -20.919631, -8.170472, 1.488508
232.364512, -20.869700, -8.142705, 1.472574
232.531214, -20.936584, -8.139246, 1.458631
232.697838, -21.030240, -8.185443, 1.486511
232.864962, -21.063773, -8.224474, 1.520519
233.031190, -21.121473, -8.147288, 1.524462
233.197877, -21.142273, -8.242525, 1.513995
233.364498, -21.142343, -8.242522, 1.514171
233.531171, -21.240817, -8.275668, 1.577552
233.697875, -21.315314, -8.287763, 1.588392
233.864500, -21.253618, -8.255912, 1.605935
234.031185, -21.379269, -8.308100, 1.610703
234.197876, -21.379285, -8.308083, 1.610941
234.364531, -21.388044, -8.329942, 1.643843
234.531209, -21.476556, -8.351679, 1.646481
234.697868, -21.507149, -8.265171, 1.661471
234.864502, -21.515675, -8.416584, 1.662858
235.031171, -21.515667, -8.416602, 1.662992
235.197823, -21.538254, -8.441191, 1.646926
235.364529, -21.560546, -8.466837, 1.621672
235.531188, -21.560684, -8.466702, 1.622572
235.697887, -21.771165, -8.544498, 1.572292
235.864511, -21.805252, -8.530223, 1.549556
236.031191, -21.798738, -8.469463, 1.540141
236.197862, -21.779453, -8.568397, 1.502986
236.364503, -21.861110, -8.614258, 1.495127
236.531185, -21.932658, -8.686875, 1.453784
236.697990, -21.932494, -8.687862, 1.453881
236.864503, -22.035617, -8.729454, 1.430693
237.031172, -21.928520, -8.757087, 1.411489
237.197873, -21.931388, -8.752269, 1.404799
237.364543, -22.043609, -8.798868, 1.386852
237.531224, -22.056153, -8.823652, 1.407306
237.697849, -22.432578, -8.851962, 1.403164
237.864501, -22.376770, -8.858389, 1.385839
238.031208, -22.449466, -8.865470, 1.391509
238.197963, -22.508395, -8.887264, 1.373969
238.364504, -22.430762, -8.890459, 1.384349
238.531221, -22.433447, -8.856182, 1.369752
238.697846, -22.596645, -8.850660, 1.393026
238.864511, -22.566172, -8.848790, 1.395627
239.031194, -22.551167, -8.857644, 1.409113
239.197882, -22.559295, -8.854874, 1.463479
239.364532, -22.559303, -8.854850, 1.462351
239.531219, -22.644300, -8.817487, 1.417826
239.697837, -22.644272, -8.817521, 1.417974
239.864618, -22.644287, -8.817527, 1.417862
240.031172, -22.924885, -8.817915, 1.476744
240.197838, -22.924869, -8.817931, 1.476721
240.364500, -22.881225, -8.907273, 1.443186
240.531216, -23.022275, -8.895889, 1.458971
240.699471, -23.022266, -8.896025, 1.459071
240.864519, -23.180604, -8.946724, 1.531609
241.031188, -23.180599, -8.947005, 1.531639
241.264539, -23.123580, -8.756194, 1.619315
241.431174, -23.368922, -9.046285, 1.651007
241.597845, -23.346497, -8.948569, 1.690166
241.764499, -23.301069, -8.958871, 1.709306
241.931188, -23.301080, -8.958872, 1.709384
242.097841, -23.511238, -8.987264, 1.671670
242.264675, -23.566391, -8.982502, 1.673140
242.431172, -23.627116, -8.954344, 1.679504
242.597844, -23.652949, -8.955386, 1.673178
242.764540, -23.652962, -8.955396, 1.673162
242.931217, -23.684719, -8.996144, 1.684677
243.097888, -23.742572, -9.091373, 1.691170
243.264813, -23.776607, -8.983866, 1.674827
243.431197, -23.918486, -9.038213, 1.640246
243.597842, -23.918484, -9.038124, 1.640160
243.764507, -24.050139, -9.012762, 1.616631
243.931132, -23.972094, -9.003344, 1.615190
244.097812, -24.047611, -9.000256, 1.613357
244.264610, -24.037673, -8.992761, 1.641294
244.431176, -24.010578, -9.151376, 1.640251
244.597873, -24.423563, -9.040795, 1.619934
244.764519, -24.438544, -9.137037, 1.623869
244.931202, -24.206900, -9.130887, 1.588561
245.097837, -24.369702, -9.084590, 1.582259
245.264508, -24.369697, -9.084511, 1.582228
245.431178, -24.464336, -9.042494, 1.528696
245.597841, -24.559306, -9.044730, 1.549622
245.764593, -24.559283, -9.044609, 1.549572
245.931178, -24.593033, -8.809056, 1.517370
246.097842, -24.494613, -8.793425, 1.500193
246.264820, -24.494627, -8.793473, 1.500225
246.431210, -24.621461, -8.965193, 1.558269
246.597851, -24.658043, -9.164933, 1.568351
246.764699, -25.332356, -8.960755, 1.523498
246.931180, -24.915720, -9.003653, 1.556891
247.097857, -25.040309, -8.938465, 1.565782
247.264531, -24.857278, -8.928179, 1.575927
247.431172, -24.769595, -8.989371, 1.546866
247.597879, -24.843619, -8.888622, 1.548288
247.764528, -24.919228, -8.884100, 1.542327
247.931174, -24.825233, -8.941362, 1.515648
248.097852, -25.172657, -8.886607, 1.517214
248.264640, -25.189894, -8.889450, 1.509753
248.431181, -25.105533, -8.889192, 1.516525
248.597845, -25.135615, -8.872257, 1.494677
248.764481, -25.630294, -8.791531, 1.471997
248.931160, -25.343530, -8.808883, 1.486815
249.097838, -25.343528, -8.808884, 1.486778
249.264529, -25.242605, -8.828408, 1.544477
249.431192, -25.378605, -8.815320, 1.574977
249.597906, -25.391493, -8.793714, 1.552565
249.764549, -25.414771, -8.846312, 1.593387
249.931220, -25.374782, -8.967018, 1.598227
250.097874, -25.351270, -8.850811, 1.633919
250.265069, -25.335360, -8.754482, 1.632259
250.431180, -25.335373, -8.754441, 1.632224
250.597862, -25.467925, -8.959557, 1.625300
250.764874, -25.486491, -8.979098, 1.638391
250.931436, -25.386335, -8.982791, 1.660765
251.097843, -25.519925, -8.967721, 1.653471
251.264539, -25.519933, -8.967714, 1.653542
251.431171, -25.519926, -8.967706, 1.653550
251.597863, -25.589214, -9.034294, 1.653427
251.764579, -25.260642, -9.294896, 1.600607
251.931190, -25.594913, -9.129780, 1.604224
252.097847, -26.119648, -8.976680, 1.548728
252.265039, -26.163602, -9.076206, 1.555450
252.431164, -25.795976, -9.061490, 1.528844
252.597845, -25.552819, -9.193589, 1.501252
252.764512, -25.722177, -9.143072, 1.498912
252.931162, -25.860242, -9.000615, 1.492878
253.097908, -25.975996, -9.237314, 1.469203
253.264656, -25.921636, -9.229540, 1.461407
253.431210, -25.921638, -9.229588, 1.461365
253.597853, -25.976313, -9.247391, 1.415135
253.764603, -25.976303, -9.247306, 1.415142
253.931160, -25.976301, -9.247300, 1.415129
254.097853, -26.099732, -9.261638, 1.402605
254.264510, -26.099738, -9.261645, 1.402691
254.431164, -25.835061, -9.386884, 1.393834
254.597842, -26.091154, -9.356739, 1.394537
254.765027, -26.146672, -9.467595, 1.398585
254.931174, -26.192728, -9.354807, 1.398306
255.097799, -26.119329, -9.398511, 1.384996
255.264547, -26.108542, -9.371911, 1.386263
255.431186, -26.212335, -9.456758, 1.406713
255.597888, -26.212331, -9.456814, 1.406826
255.764549, -26.285976, -9.466686, 1.448923
255.931180, -26.295861, -9.423908, 1.419267
256.098501, -26.040002, -9.348587, 1.407672
256.264564, -26.330974, -9.402378, 1.417296
256.431169, -26.363145, -9.384406, 1.399286
256.597842, -26.450439, -9.416901, 1.398186
256.764499, -26.514206, -9.426018, 1.390178
256.931128, -26.514231, -9.426073, 1.390175
257.097886, -26.560948, -9.461319, 1.373792
257.264499, -26.987412, -9.329551, 1.339753
257.431433, -26.958131, -9.238575, 1.356920
257.597845, -26.667408, -9.498351, 1.336022
257.764526, -26.667397, -9.498301, 1.335834
257.931192, -26.604890, -9.607040, 1.332343
258.097882, -26.680233, -9.482756, 1.369116
258.264481, -26.680183, -9.482581, 1.369014
258.431210, -26.704956, -9.412434, 1.363107
258.597873, -26.571973, -9.303605, 1.373637
258.764526, -26.846558, -9.383469, 1.395862
258.931178, -26.819454, -9.413746, 1.405059
259.097834, -26.876093, -9.445952, 1.417194
259.264639, -26.850512, -9.461613, 1.404175
259.431170, -26.850461, -9.461523, 1.404091
259.597866, -26.787683, -9.246590, 1.425894
259.764518, -26.778350, -9.221664, 1.439678
259.931165, -26.778381, -9.221712, 1.439751
260.097849, -26.951676, -9.433080, 1.479975
260.264495, -27.016926, -9.432082, 1.496178
260.431181, -27.034252, -9.556755, 1.503284
260.597857, -27.063814, -9.426807, 1.556697
260.764538, -27.496180, -9.277816, 1.502679
260.931179, -27.223718, -9.370706, 1.538684
261.097834, -27.202115, -9.302770, 1.546019
261.264524, -27.179438, -9.214760, 1.523931
261.431197, -27.409406, -9.325213, 1.524425
261.597845, -27.174040, -9.500393, 1.521133
261.764598, -27.343169, -9.338962, 1.513215
261.931188, -27.341099, -9.407902, 1.487179
262.097856, -27.436414, -9.354146, 1.531153
262.264556, -27.593097, -9.336356, 1.538982
262.431171, -27.464349, -9.456719, 1.534883
262.597844, -27.637914, -9.292021, 1.514548
262.764508, -27.671842, -9.244304, 1.518552
262.931224, -28.125791, -9.091071, 1.496996
263.097869, -27.791466, -9.147910, 1.547081
263.264532, -27.806241, -9.125674, 1.540878
263.431200, -27.607164, -9.264250, 1.531347
263.597853, -27.649975, -9.220239, 1.533912
263.764552, -27.649970, -9.220248, 1.533995
263.931213, -27.791312, -9.099168, 1.584791
264.097824, -27.918763, -9.148073, 1.581957
264.264579, -27.929772, -8.990449, 1.579840
264.431175, -27.912793, -8.828872, 1.606565
264.597925, -27.912876, -8.829241, 1.606565
264.764518, -28.033147, -8.962284, 1.605455
264.931176, -28.043276, -8.961168, 1.594245
265.097862, -27.810162, -9.062084, 1.554642
265.264731, -28.111655, -8.945153, 1.536787
265.431178, -28.553363, -8.853438, 1.477051
265.597835, -28.275702, -8.882001, 1.453655
265.764504, -28.207552, -8.893640, 1.479335
265.931262, -28.207535, -8.893625, 1.479354
266.097835, -28.196084, -8.821396, 1.438684
266.264637, -28.196067, -8.821369, 1.438628
266.431451, -27.988198, -8.902267, 1.419956
266.597883, -28.530196, -8.730980, 1.400848
266.764552, -28.522327, -8.625345, 1.421507
266.931193, -28.221943, -8.678911, 1.424162
267.098056, -28.273193, -8.672604, 1.439804
267.264526, -28.253018, -8.625296, 1.358009
267.431165, -28.302118, -8.599719, 1.335346
267.597862, -28.302110, -8.599654, 1.335354
267.764524, -28.062339, -8.421866, 1.284417
267.931175, -28.751043, -8.498771, 1.307510
268.097853, -28.751041, -8.498721, 1.307590
268.264920, -28.493074, -8.519191, 1.327855
268.431180, -28.506023, -8.609444, 1.325797
268.597845, -28.599042, -8.425470, 1.333488
268.765171, -28.599050, -8.425533, 1.333584
268.931167, -28.599018, -8.425059, 1.333463
269.097843, -28.474143, -8.503502, 1.353651
269.264563, -28.510685, -8.490364, 1.350166
269.431226, -28.673639, -8.439316, 1.321850
269.597841, -28.617936, -8.414879, 1.320178
269.764508, -28.617953, -8.414901, 1.320148
270.197868, -28.610933, -8.186996, 1.335486
270.364524, -27.858084, -8.230090, 1.331758
270.531208, -28.724832, -8.401480, 1.377681
270.697823, -28.772166, -8.357938, 1.427408
270.864532, -29.156136, -8.294657, 1.437865
271.031191, -29.156092, -8.294340, 1.437890
271.198096, -28.854990, -8.260221, 1.447516
271.364522, -28.842827, -8.264616, 1.450020
271.531205, -28.882249, -8.274330, 1.466502
271.697843, -28.849366, -8.278520, 1.469381
271.864519, -28.845307, -8.250083, 1.463091
272.031171, -29.033952, -8.317875, 1.450482
272.197856, -28.854989, -8.323221, 1.481934
272.364526, -29.259591, -8.289967, 1.492102
272.531187, -28.969100, -8.149987, 1.501747
272.697855, -28.872951, -8.279101, 1.561856
272.864509, -28.990362, -8.268705, 1.558530
273.031183, -29.032207, -8.223739, 1.546895
273.197853, -29.032212, -8.223718, 1.546869
273.364501, -29.039124, -8.222263, 1.529738
273.531413, -29.056658, -8.332640, 1.529910
273.697852, -29.064649, -8.263813, 1.515941
273.864544, -29.085186, -8.259631, 1.514119
274.031185, -29.085195, -8.259554, 1.514072
274.197799, -29.111635, -8.013960, 1.503901
274.364506, -29.096687, -7.947480, 1.466672
274.531153, -29.290919, -8.084163, 1.499476
274.697858, -29.354003, -8.083444, 1.472011
274.864548, -29.363412, -8.017777, 1.473150
275.031430, -29.365932, -8.074973, 1.520080
275.197887, -29.396401, -8.095406, 1.528191
275.365227, -29.396398, -8.095414, 1.528194
275.531184, -29.444096, -8.084027, 1.565956
275.697857, -29.465500, -8.072729, 1.577575
275.864503, -29.487143, -8.027241, 1.601760
276.031180, -29.583847, -8.023790, 1.607253
276.197851, -29.494997, -8.003092, 1.607577
276.364540, -29.497956, -7.991992, 1.579867
276.531236, -29.591260, -7.986636, 1.552816
276.697848, -29.476423, -7.967939, 1.530897
276.864675, -29.540713, -7.955385, 1.487774
277.031176, -29.981021, -7.983854, 1.427073
277.197844, -29.638289, -7.915030, 1.411603
277.364510, -29.573270, -7.887345, 1.371615
277.531175, -29.527134, -7.779936, 1.383141
277.697846, -29.607002, -7.750621, 1.370572
277.864525, -29.506360, -7.752159, 1.369303
278.031217, -29.527592, -7.842158, 1.368926
278.197869, -29.566114, -7.723575, 1.362832
278.364450, -29.615827, -7.648423, 1.354707
278.531171, -29.560927, -7.666116, 1.322476
278.697871, -29.560920, -7.665990, 1.322640
278.864497, -29.561003, -7.665929, 1.322494
279.031328, -29.502157, -7.306858, 1.363468
279.197834, -29.502017, -7.307002, 1.363735
279.364535, -29.727225, -7.574793, 1.363679
279.531199, -29.744485, -7.661812, 1.359961
279.697861, -29.726374, -7.761297, 1.349852
279.864534, -29.682648, -7.673031, 1.300585
280.031176, -30.195431, -7.745819, 1.286485
280.197860, -30.307038, -7.710607, 1.301244
280.364503, -29.989905, -7.567096, 1.283782
280.531195, -29.989902, -7.567100, 1.283778
280.697847, -30.062178, -7.375284, 1.320825
280.864508, -30.062168, -7.375330, 1.320958
281.031179, -29.953392, -7.491134, 1.325013
281.197834, -29.953388, -7.491071, 1.325159
281.364538, -29.864641, -7.416355, 1.387026
281.531173, -29.861784, -7.431545, 1.397698
281.697884, -29.934133, -7.314958, 1.417446
281.864501, -30.049544, -7.372486, 1.447110
282.031193, -30.003669, -7.384329, 1.449661
282.197844, -29.971800, -7.491909, 1.500495
282.364616, -29.934695, -7.330310, 1.519016
282.531173, -29.934729, -7.330262, 1.519048
282.697879, -29.948759, -7.254443, 1.605876
282.864465, -29.929078, -7.297175, 1.594041
283.031178, -29.929073, -7.297157, 1.594031
283.197825, -30.121999, -7.297892, 1.692381
283.364510, -30.105691, -7.376395, 1.700453
283.531199, -30.066821, -7.218697, 1.744108
283.697834, -29.926402, -7.276284, 1.772633
283.864584, -29.926324, -7.276553, 1.772636
284.031156, -29.873338, -7.130226, 1.772743
284.197849, -29.970537, -7.132582, 1.758879
284.364712, -30.027308, -7.128033, 1.689097
284.531151, -30.081030, -7.097526, 1.662917
284.697849, -30.118554, -7.081152, 1.624459
284.864494, -30.118572, -7.081080, 1.624449
285.031130, -30.171620, -6.939381, 1.614044
285.197869, -30.171640, -6.939372, 1.614026
285.414502, -30.045636, -6.928577, 1.471652
285.581181, -30.022490, -6.949971, 1.478714
285.747866, -30.015130, -6.945063, 1.427522
285.914502, -30.049351, -6.868145, 1.408196
286.081254, -29.814078, -6.905803, 1.383226
286.247896, -30.083519, -6.962452, 1.350103
286.414631, -30.078803, -6.936947, 1.344565
286.581175, -30.078794, -6.936964, 1.344625
286.747864, -30.076996, -6.941293, 1.280911
286.914500, -30.080815, -6.964517, 1.232009
287.081169, -30.076288, -6.976811, 1.221555
287.247858, -30.104344, -6.894125, 1.223636
287.414551, -29.946077, -7.015900, 1.209083
287.581220, -30.061671, -7.021628, 1.212169
287.747866, -30.038299, -7.197089, 1.219633
287.914506, -30.128740, -6.937232, 1.224647
288.081205, -30.128629, -6.937660, 1.224646
288.247866, -30.128643, -6.937625, 1.224686
288.414509, -29.950020, -6.992990, 1.262662
288.581199, -29.950022, -6.992996, 1.262670
288.747884, -29.988836, -6.822896, 1.321684
288.914475, -30.087192, -6.980371, 1.344045
289.081181, -30.087194, -6.980368, 1.344000
289.248091, -30.114871, -6.944639, 1.373940
289.414507, -29.974632, -6.936261, 1.395022
289.581215, -30.033577, -6.941146, 1.417675
289.747872, -30.045508, -7.085260, 1.413121
289.914507, -29.927670, -6.969441, 1.410686
290.081206, -29.924564, -6.990180, 1.410628
290.247867, -29.927664, -6.969432, 1.410676
290.481251, -29.808122, -6.964821, 1.383100
290.647854, -29.768893, -6.987972, 1.368999
290.814500, -29.763078, -7.180421, 1.418064
290.981207, -29.885547, -7.066446, 1.402850
291.147863, -29.909389, -7.039194, 1.414976
291.314521, -30.126053, -7.093436, 1.473697
291.481230, -30.126049, -7.093371, 1.473722
291.647913, -30.126053, -7.093357, 1.473635
291.814506, -30.237628, -6.962924, 1.410791
291.981215, -30.140783, -7.122118, 1.459994
292.147863, -30.163366, -6.981659, 1.501542
292.314497, -30.083207, -7.100662, 1.500602
292.481205, -30.083209, -7.100653, 1.500615
292.647882, -30.089448, -7.110541, 1.479061
292.814530, -30.027763, -7.111033, 1.509580
292.981211, -30.048488, -6.967774, 1.481348
293.147866, -29.748462, -7.076205, 1.512508
293.314485, -29.861989, -7.142302, 1.492489
293.481195, -29.904083, -7.130443, 1.443028
293.647853, -29.918522, -7.130542, 1.469592
293.814503, -30.032454, -7.220424, 1.492719
293.981202, -30.032427, -7.220669, 1.492674
294.147865, -30.044153, -7.217601, 1.470109
294.314523, -30.488177, -7.256844, 1.472069
294.481198, -30.491494, -7.361691, 1.464526
294.647856, -30.491496, -7.361638, 1.464497
294.814499, -30.375212, -7.292411, 1.395230
294.981229, -30.382014, -7.442687, 1.408351
295.147859, -30.438649, -7.248776, 1.436368
295.314747, -30.383205, -7.295371, 1.428143
295.481337, -30.829268, -7.307351, 1.415695
295.647854, -30.532205, -7.353749, 1.453551
295.814518, -30.792582, -7.370958, 1.469331
295.981243, -30.566096, -7.413925, 1.467796
296.147843, -30.918009, -7.410822, 1.452445
296.314523, -30.670816, -7.422859, 1.484517
296.481244, -30.498451, -7.477063, 1.516739
296.647870, -30.376808, -7.562175, 1.496979
296.814509, -30.479150, -7.464537, 1.518255
296.981229, -30.474185, -7.460850, 1.519160
297.147881, -30.353992, -7.578339, 1.528784
297.314506, -30.574233, -7.525073, 1.546915
297.481241, -30.551999, -7.535473, 1.553011
297.647807, -30.551998, -7.535527, 1.553046
297.815068, -30.604936, -7.588541, 1.596258
297.981557, -30.597242, -7.539112, 1.607879
298.147859, -30.624258, -7.654696, 1.583551
298.314546, -30.535849, -7.641554, 1.653381
298.481196, -30.619436, -7.629209, 1.639058
298.647857, -30.574194, -7.672669, 1.626661
298.814576, -30.594161, -7.700416, 1.597657
298.981226, -30.575219, -7.601663, 1.607581
299.147869, -30.635696, -7.750095, 1.595136
299.314524, -30.663492, -7.750261, 1.543112
299.481237, -30.656222, -7.747775, 1.536228
299.648057, -30.391450, -7.674426, 1.505896
299.814528, -31.163718, -7.585967, 1.494253
299.981229, -30.678868, -7.858382, 1.511011
300.147871, -30.725323, -7.953305, 1.523081
300.314749, -30.734410, -7.805050, 1.500754
300.481991, -30.721822, -7.773505, 1.502031
300.647840, -30.687362, -7.888614, 1.490604
300.814540, -30.810843, -7.876578, 1.489253
300.981229, -31.178020, -7.721300, 1.457464
301.147854, -30.820096, -7.950606, 1.483596
301.314504, -30.733262, -8.060295, 1.497705
301.481253, -30.739121, -8.082027, 1.483810
301.647861, -31.037827, -7.958899, 1.449735
301.814521, -30.928403, -8.240275, 1.476137
301.981210, -30.835535, -8.195250, 1.478897
302.147889, -30.839903, -8.213583, 1.470637
302.314514, -30.871691, -8.087517, 1.471842
302.481207, -31.278292, -7.969080, 1.455551
302.647869, -31.346568, -7.954544, 1.466818
302.814512, -30.987571, -8.185630, 1.470542
302.981387, -30.981042, -8.230989, 1.462504
303.147863, -31.084993, -8.357077, 1.453150
303.314515, -30.949800, -8.265471, 1.440254
303.481197, -30.949790, -8.265448, 1.440269
303.647881, -30.732126, -8.538300, 1.405742
303.814515, -31.087004, -8.188162, 1.421060
303.981333, -31.041240, -8.238472, 1.400938
304.149243, -31.074540, -8.234613, 1.374905
304.314514, -31.178670, -8.196391, 1.380506
304.481374, -31.125916, -8.264498, 1.380139
304.647871, -31.187833, -8.224655, 1.388401
304.814497, -31.113478, -8.118062, 1.394734
304.981177, -31.198069, -8.258277, 1.410252
305.147881, -31.206359, -8.271665, 1.419007
305.314485, -31.234664, -8.280534, 1.419333
305.481202, -31.282093, -8.332255, 1.431767
305.647893, -31.210695, -8.397933, 1.422323
305.814594, -31.283073, -8.349159, 1.439453
305.981190, -31.283060, -8.349141, 1.439423
306.147863, -31.190555, -8.235226, 1.458123
306.314504, -31.327631, -8.353097, 1.476602
306.481226, -31.327653, -8.353114, 1.476547
306.647964, -31.327680, -8.353124, 1.476479
306.814517, -31.374690, -8.410622, 1.512830
306.981229, -31.372874, -8.450643, 1.519799
307.147868, -31.389064, -8.460814, 1.530518
307.314507, -31.354292, -8.443226, 1.526346
307.481215, -30.471935, -9.188461, 1.507669
307.647866, -31.034110, -9.027780, 1.458327
307.814510, -31.507866, -8.559253, 1.465767
307.981186, -31.432552, -8.498381, 1.447804
308.147870, -31.432623, -8.498435, 1.447730
308.314485, -31.513702, -8.494844, 1.415192
308.481213, -31.367619, -8.926694, 1.392693
308.647920, -31.367359, -8.926507, 1.393258
308.814515, -31.610415, -8.534316, 1.395756
308.981208, -31.623196, -8.534186, 1.402216
309.147858, -31.868485, -8.208477, 1.402542
309.314506, -31.744696, -8.567718, 1.395761
309.481198, -31.664819, -8.523907, 1.382532
309.647858, -31.651909, -8.515112, 1.384003
309.814501, -31.394572, -9.215252, 1.367418


==> data/forest_data/uav49/_uvdar_filteredPose3_20to330.csv <==
# data in uav49/local_origin
# time, x, y, z
-0.002047, 2.685260, -0.244075, 1.575311
0.165450, 2.685267, -0.244089, 1.575270
0.331253, 3.245537, -0.092994, 1.559035
0.497935, 3.393845, -0.043238, 1.547536
0.664638, 3.393758, -0.042827, 1.547625
0.831226, 3.570806, -0.049851, 1.544974
0.997972, 3.506876, 0.118321, 1.538773
1.164910, 3.652466, 0.047274, 1.531260
1.331249, 3.575243, 0.033229, 1.523755
1.498495, 3.234750, -0.080354, 1.511426
1.664779, 3.530134, -0.006241, 1.516464
1.831285, 3.682661, -0.121272, 1.531339
1.997937, 3.588422, 0.009228, 1.517872
2.164635, 3.544082, 0.012070, 1.533668
2.331253, 3.583101, 0.037681, 1.520799
2.497933, 3.666969, 0.092424, 1.495202
2.664948, 3.582572, 0.093557, 1.465669
2.831313, 3.458052, 0.041093, 1.453200
2.997944, 3.623079, 0.135868, 1.434964
3.169618, 3.464279, 0.061067, 1.431495
3.331254, 3.648822, 0.157264, 1.441140
3.497907, 3.666612, 0.195655, 1.443800
3.664611, 3.706924, 0.198273, 1.443212
3.831290, 3.399979, -0.068182, 1.472417
3.997899, 3.395926, -0.062061, 1.463937
4.165079, 3.436372, -0.097992, 1.462744
4.331337, 3.369619, -0.181239, 1.493500
4.497945, 3.369579, -0.181232, 1.493501
4.664598, 3.795644, 0.332546, 1.488462
4.831294, 3.741631, 0.419517, 1.491253
4.997981, 3.810153, 0.535311, 1.490444
5.164810, 3.616666, 0.356962, 1.475385
5.331265, 3.892337, 0.571847, 1.476415
5.497947, 4.192547, 1.464949, 1.485934
5.664841, 3.604048, 0.492955, 1.473811
5.831268, 3.640052, 0.454699, 1.488234
5.997976, 3.561502, 0.371142, 1.469880
6.164645, 3.582297, 0.390385, 1.466837
6.331263, 3.407298, 0.007762, 1.462592
6.497986, 3.524272, 0.287066, 1.479983
6.664648, 3.562770, 0.510209, 1.459960
6.831235, 3.745842, 0.118892, 1.428560
6.998218, 3.723055, 0.566682, 1.421494
7.164985, 3.464975, 0.277850, 1.437904
7.331323, 3.456858, 0.291744, 1.422205
7.497946, 3.370969, 0.234565, 1.410025
7.664623, 3.465312, 0.193523, 1.407636
7.831239, 3.538903, 0.175416, 1.428195
7.997908, 3.309037, 0.088989, 1.438351
8.164849, 3.308931, 0.088955, 1.438342
8.331299, 2.957672, 0.061779, 1.421677
8.498035, 3.034271, 2.009005, 1.347836
8.667410, 3.034382, 2.009003, 1.348020
8.881233, 2.889038, 1.987889, 1.241566
9.047933, 2.889156, 1.987923, 1.241521
9.214662, 3.003601, 0.364219, 1.303159
9.381367, 2.974229, 0.434794, 1.278712
9.547965, 2.957612, 0.344201, 1.275753
9.714680, 2.945493, 0.388090, 1.295528
9.881293, 2.915539, 0.378742, 1.302506
10.047912, 2.883961, 0.529636, 1.306442
10.214541, 2.832549, 0.637800, 1.312401
10.381295, 2.757102, 0.608490, 1.294891
10.547957, 2.653213, 0.582568, 1.285623
10.714692, 2.672100, 0.646076, 1.285487
10.881339, 2.560652, 0.606139, 1.291890
11.048276, 2.582802, 0.657459, 1.281206
11.214595, 2.598312, 0.453521, 1.281574
11.381293, 2.679387, 0.466089, 1.279917
11.547981, 2.482287, 0.397459, 1.259694
11.715247, 2.365986, 0.351227, 1.262372
11.881260, 2.366921, 0.351336, 1.262412
12.047948, 2.206327, 0.278976, 1.217628
12.214584, 2.231192, 1.408433, 1.139571
12.381346, 2.231227, 1.408437, 1.139558
12.547959, 1.783629, 1.175979, 1.160968
12.714565, 1.785566, 1.794526, 1.123644
12.881282, 2.195290, 0.344026, 1.239667
13.048148, 2.395397, -0.186216, 1.296945
13.214590, 1.988787, 0.262373, 1.245680
13.381234, 2.103365, 0.241004, 1.219901
13.547937, 2.042826, 0.257231, 1.210181
13.714595, 1.967882, 0.281914, 1.191500
13.881371, 1.965027, 0.239731, 1.215603
14.047962, 2.006615, 0.270527, 1.187998
14.214594, 2.024700, 0.280668, 1.178785
14.381342, 1.850086, 0.171001, 1.166870
14.547933, 1.828803, 0.164991, 1.189073
14.714585, 1.769670, 0.128643, 1.168804
14.881254, 1.764001, 0.112780, 1.153097
15.048196, 1.774177, 0.085607, 1.165696
15.214943, 1.733309, 0.020098, 1.154752
15.381369, 1.727142, -0.039014, 1.155991
15.547987, 1.454423, 0.071394, 1.143017
15.714649, 1.610400, 0.156373, 1.130834
15.881307, 1.666326, -0.261433, 1.132698
16.047954, 1.892084, -0.692889, 1.216021
16.215060, 1.279037, -0.211272, 1.127266
16.381326, 1.211818, -0.278857, 1.122732
16.547975, 1.432368, -0.441717, 1.163691
16.714567, 1.334742, -0.457292, 1.148018
16.881301, 1.310854, -0.509128, 1.147218
17.047976, 1.225180, -0.517701, 1.138906
17.214563, 1.586315, -0.965352, 1.233990
17.381501, 1.217461, -0.660014, 1.174774
17.547936, 1.515326, -1.028591, 1.245315
17.714615, 1.481675, -1.066822, 1.220671
17.882054, 1.101889, -0.717453, 1.159251
18.047950, 0.978412, -0.659141, 1.128312
18.214586, 0.946264, -0.720450, 1.119211
18.381433, 0.888947, -0.697273, 1.121658
18.548535, 0.860718, -0.750880, 1.117500
18.714612, 0.776389, -0.704038, 1.103859
18.881572, 0.783714, -0.698555, 1.113338
19.048074, 0.793543, -0.737725, 1.118836
19.214597, 0.718859, -0.685692, 1.108476
19.381368, 0.646424, -0.635310, 1.099360
19.547964, 0.630847, -0.657402, 1.085067
19.714622, 0.498494, -0.863938, 1.051562
19.881332, 0.584395, -0.708562, 1.043616
20.047973, 0.413360, -0.473199, 1.027413
20.214590, 1.037897, -1.143458, 1.119874
20.381334, 0.598574, -0.893632, 1.067189
20.547943, 1.031172, -1.193685, 1.168409
20.714854, 0.683657, -0.914906, 1.091418
20.881416, 0.401528, -0.772454, 1.028898
21.047966, 0.314215, -0.754753, 1.054216
21.214782, 0.225167, -0.730796, 1.028230
21.381350, 0.264691, -0.753424, 1.025409
21.547968, -0.023573, -0.810352, 1.014421
21.714581, -0.338200, -0.533862, 0.947131
21.881283, 0.084237, -0.681929, 1.009163
22.047957, 0.054467, -0.643458, 0.984485
22.214560, 0.040276, -0.641171, 0.963099
22.381364, 0.038035, -0.651368, 0.957473
22.547987, 0.032497, -0.666405, 0.943449
22.714655, 0.039678, -0.707713, 0.947125
22.882394, -0.050380, -0.662289, 0.949614
23.047940, -0.115134, -0.661904, 0.957408
23.214576, -0.190612, -0.658236, 0.949877
23.381289, -0.419582, -0.681137, 0.958172
23.547949, -0.193663, -0.661818, 0.946836
23.714607, 0.366898, -1.019769, 1.042304
23.881815, 0.049835, -0.850256, 1.004685
24.048020, -0.260509, -0.772907, 1.002335
24.214819, -0.560807, -0.559783, 1.000943
24.381426, -0.589976, -0.631148, 0.998749
24.547975, -0.540066, -0.842247, 0.995485
24.714633, -0.503996, -0.761770, 0.976287
24.881554, -0.476441, -0.776448, 0.977885
25.047962, -0.557624, -0.767306, 0.964405
25.214573, -0.598095, -0.743153, 0.950939
25.381284, 0.005471, -1.004434, 0.999323
25.547969, 0.139473, -1.128027, 0.999922
25.714597, -0.428896, -0.907823, 0.903173
25.881253, -0.517010, -0.854090, 0.887261
26.048102, -0.598673, -0.856590, 0.825590
26.214607, -0.748918, -0.849098, 0.820570
26.381305, -0.780042, -0.866206, 0.824969
26.548154, -0.819303, -0.863385, 0.815828
26.714602, -0.909135, -0.806676, 0.803934
26.881239, -0.947120, -0.794436, 0.816635
27.047948, -0.899934, -0.841157, 0.828416
27.214602, -0.856722, -0.871925, 0.823957
27.381330, -0.856726, -0.871961, 0.823930
27.547999, -0.872158, -0.900595, 0.852880
27.714590, -0.850794, -0.884024, 0.753498
27.881302, -0.850791, -0.884055, 0.753379
28.047943, -1.072120, -0.830871, 0.813989
28.214580, -1.113820, -0.888595, 0.797613
28.381275, -1.287910, -0.927600, 0.815394
28.547902, -1.289142, -0.797008, 0.807928
28.714568, -1.204071, -0.861573, 0.820549
28.881325, -1.190431, -0.853182, 0.828665
29.048011, -1.191936, -0.846085, 0.837480
29.214669, -1.207398, -0.847389, 0.861080
29.381377, -1.220116, -0.862486, 0.840387
29.547962, -1.268716, -0.868873, 0.897764
29.714612, -1.299064, -1.010146, 0.886193
29.881333, -1.298888, -0.900090, 0.909529
30.048060, -0.670720, -1.159150, 1.013295
30.214613, -1.226795, -0.967839, 0.921474
30.381366, -1.253319, -1.072687, 0.943592
30.547995, -1.540852, -0.843532, 0.948533
30.714615, -1.474104, -0.854286, 0.916636
30.881359, -1.422312, -0.869761, 0.923362
31.047951, -1.466706, -0.842392, 0.894591
31.214611, -1.550174, -0.812414, 0.908102
31.381331, -1.671398, -0.693102, 0.904376
31.547952, -1.640756, -0.804069, 0.876662
31.715134, -1.661729, -0.893339, 0.842794
31.881460, -1.906589, -0.663675, 0.845645
32.048002, -1.247087, -0.953953, 0.878845
32.214572, -0.917970, -1.232358, 0.944694
32.381274, -0.896278, -1.170820, 0.930188
32.547953, -1.540741, -0.887445, 0.871806
32.714680, -1.585075, -0.885223, 0.872545
32.881272, -1.584793, -0.818201, 0.876366
33.047914, -1.599664, -0.837449, 0.831692
33.214612, -1.592723, -0.867037, 0.817854
33.381258, -1.663785, -0.798590, 0.823954
33.547960, -1.629772, -0.801065, 0.839682
33.714620, -1.600770, -0.882889, 0.786515
33.881294, -1.591617, -0.909557, 0.754472
34.047929, -1.598450, -0.947770, 0.818363
34.214613, -1.587282, -0.928948, 0.776082
34.381302, -0.949509, -1.102040, 0.880038
34.547965, -1.200997, -1.046186, 0.800953
34.714937, -1.384418, -1.004226, 0.789240
34.881283, -1.554642, -1.053103, 0.849240
35.047942, -1.570957, -0.994195, 0.864047
35.214571, -1.617254, -1.028846, 0.862654
35.381247, -1.650091, -1.041193, 0.898184
35.547966, -1.647176, -1.030563, 0.893955
35.714702, -1.667680, -1.029075, 0.886904
35.881284, -1.700399, -1.187391, 0.896922
36.048158, -1.557371, -1.109314, 0.849728
36.214934, -1.702279, -1.033008, 0.862370
36.381240, -1.864331, -0.841741, 0.890153
36.547966, -1.803391, -0.969138, 0.875916
36.714592, -1.738690, -0.951761, 0.855004
36.881285, -1.858085, -0.926240, 0.862367
37.047976, -1.109939, -1.130488, 0.922509
37.214621, -1.558296, -1.088265, 0.877738
37.381232, -1.696874, -0.922756, 0.858506
37.547941, -1.717778, -1.043504, 0.861756
37.714570, -0.414244, -1.294549, 0.982800
37.881294, -0.634333, -1.345416, 0.950027
38.047931, -1.403162, -1.020905, 0.884597
38.214644, -1.614803, -0.904348, 0.858127
38.381262, -1.604928, -0.923209, 0.870634
38.549152, -0.978812, -1.086284, 0.986509
38.714630, -1.333470, -1.053177, 0.895082
38.881243, -1.682237, -0.941172, 0.862095
39.047938, -1.685168, -0.953649, 0.854874
39.214669, -1.696847, -0.959677, 0.863234
39.381321, -1.691540, -0.982020, 0.874891
39.547933, -1.697077, -0.991733, 0.895176
39.714627, -1.908781, -0.901533, 0.903555
39.881237, -2.230515, -0.856998, 0.842013
40.047980, -2.230486, -0.856935, 0.841920
40.214570, -2.052649, -0.969935, 0.841008
40.381255, -1.953015, -0.996941, 0.857641
40.547971, -2.166108, -1.080779, 0.793580
40.715394, -2.334926, -0.817690, 0.825394
40.881258, -2.334918, -0.817689, 0.825227
41.047951, -2.356387, -0.975068, 0.765217
41.214586, -1.972855, -1.140115, 0.886571
41.381309, -1.831141, -1.147725, 0.867212
41.547948, -0.919453, -1.398120, 0.984833
41.714602, -1.324841, -1.312146, 0.905064
41.881289, -1.606262, -1.234809, 0.897825
42.048072, -1.658725, -1.245801, 0.901316
42.214613, -1.279178, -1.255522, 0.960738
42.381291, -1.435610, -1.245195, 0.915847
42.547916, -1.577241, -1.218234, 0.885070
42.714597, -1.746444, -1.211115, 0.886553
42.881295, -1.703767, -1.192020, 0.877668
43.048201, -1.739708, -1.203599, 0.888027
43.214654, -1.724953, -1.186435, 0.903706
43.381340, -1.724404, -1.293267, 0.901487
43.548119, -1.725766, -1.335239, 0.893565
43.714653, -1.804227, -1.148770, 0.918200
43.881273, -1.807114, -1.048166, 0.908065
44.047940, -1.783948, -1.294634, 0.908852
44.214642, -0.862424, -1.230370, 1.030784
44.381495, -1.302984, -1.212187, 0.955969
44.547944, -0.927685, -1.217884, 1.003959
44.715355, -0.947316, -1.245192, 0.979838
44.881253, -1.494937, -1.244998, 0.949839
45.047956, -1.710201, -1.154682, 0.933187
45.214632, -1.343489, -1.251665, 0.949951
45.381318, -1.338408, -1.169841, 0.934702
45.547990, -0.885447, -1.245742, 1.021867
45.714802, -0.991019, -1.383562, 0.992895
45.881305, -1.548879, -1.338870, 0.949113
46.047999, -1.751996, -1.226192, 0.912140
46.214708, -1.758370, -1.347517, 0.966780
46.381313, -1.925865, -1.346735, 0.882391
46.547992, -2.168235, -1.277248, 0.863305
46.714645, -1.948199, -1.500120, 0.840651
46.881402, -2.059519, -1.410078, 0.817788
47.048035, -1.969862, -1.400899, 0.832738
47.214699, -2.244847, -1.286413, 0.812738
47.381368, -2.232550, -1.354344, 0.810164
47.548004, -2.197172, -1.530310, 0.815015
47.714713, -1.193360, -1.262905, 0.973501
47.881494, -1.013586, -1.222795, 1.002460
48.048067, -0.923282, -1.215439, 1.004291
48.214809, -1.001302, -1.119856, 1.015040
48.381459, -1.051294, -1.230514, 1.026483
48.547988, -1.081272, -1.224919, 1.028194
48.714695, -1.217320, -1.258305, 1.017672
48.881545, -1.217323, -1.258337, 1.017753
49.048208, -1.162541, -1.237083, 1.031923
49.214745, -1.159823, -1.277169, 1.042790
49.381631, -1.143991, -1.330965, 1.022130
49.564697, -1.311032, -1.504999, 1.014989
49.731311, -2.133015, -1.509511, 0.953821
49.897945, -2.317717, -1.580009, 0.917496
50.064583, -2.372545, -1.571986, 0.964684
50.231271, -2.422480, -1.602585, 0.922412
50.397933, -2.327235, -1.542341, 0.998655
50.564588, -2.388468, -1.583345, 0.934016
50.731333, -2.379386, -1.529815, 1.037521
50.897916, -2.489670, -1.581548, 0.999052
51.064676, -2.489668, -1.581540, 0.999043
51.231273, -2.548895, -1.633412, 0.982834
51.397914, -2.525131, -1.713721, 1.001224
51.564675, -2.525209, -1.713444, 1.001279
51.797982, -2.588049, -1.426872, 1.008144
51.964637, -2.588046, -1.426870, 1.008183
52.131305, -2.598242, -1.403833, 1.019743
52.297930, -1.629934, -1.382093, 1.117291
52.465140, -1.607514, -1.373374, 1.110317
52.631254, -1.490488, -1.326354, 1.071315
52.797947, -1.460659, -1.298960, 1.091323
52.964533, -1.547133, -1.316407, 1.100173
53.131302, -1.546612, -1.305752, 1.078541
53.297935, -2.151527, -1.481712, 1.014573
53.465753, -1.939578, -1.456981, 1.036046
53.631362, -1.912248, -1.530077, 1.051729
53.798101, -2.258932, -1.570111, 1.013780
53.964566, -2.361465, -1.605051, 0.964023
54.131268, -2.579923, -1.680053, 0.966960
54.297936, -2.706623, -1.723521, 0.888494
54.464910, -2.713493, -1.743448, 0.916256
54.631310, -2.663368, -1.693005, 0.917522
54.797941, -2.340284, -1.571945, 0.970466
54.966676, -2.086253, -1.484821, 1.015367
55.131366, -2.100894, -1.524643, 1.032929
55.297930, -1.961250, -1.443419, 1.029003
55.464618, -1.910145, -1.451515, 1.058320
55.631255, -1.910097, -1.451609, 1.058276
55.797875, -1.877581, -1.544606, 1.067145
55.965027, -1.877549, -1.544638, 1.067244
56.131255, -1.835994, -1.619123, 0.999202
56.297939, -1.836095, -1.618924, 0.999224
56.464596, -1.881601, -1.367218, 0.985956
56.631218, -1.881825, -1.366542, 0.987487
56.798038, -1.926366, -1.529961, 1.070860
56.964629, -1.947922, -1.542015, 1.066918
57.131285, -2.106766, -1.597398, 1.058979
57.297932, -2.143254, -1.493217, 1.063232
57.464612, -2.186723, -1.651487, 1.093451
57.631231, -2.430540, -1.761036, 1.074149
57.797925, -2.680665, -1.852155, 1.043713
57.964595, -2.697312, -1.793483, 1.017739
58.131285, -2.324055, -1.767503, 1.095997
58.297967, -2.607317, -1.942658, 1.037035
58.464647, -2.321459, -1.823037, 1.087591
58.631220, -2.816421, -2.073906, 1.023977
58.797969, -2.900648, -2.125372, 0.999294
58.964734, -2.649158, -1.986806, 1.083149
59.131248, -2.534780, -1.836467, 1.070652
59.297935, -2.753739, -1.921720, 1.022276
59.464573, -2.778023, -1.866375, 1.023122
59.631239, -2.799084, -1.819215, 1.014673
59.797958, -2.799021, -1.819329, 1.014599
59.964596, -2.800421, -1.826067, 1.023159
60.131245, -2.804316, -1.829518, 1.008855
60.297919, -2.815032, -1.817712, 1.021152
60.464567, -2.616480, -1.929791, 1.056492
60.631253, -2.616444, -1.929841, 1.056437
60.797918, -2.587540, -1.836102, 1.081860
60.964598, -2.617256, -1.753006, 1.069422
61.131250, -2.959827, -1.997956, 1.010150
61.297923, -2.799204, -1.994822, 1.032282
61.464575, -2.852263, -1.847596, 1.019804
61.631279, -3.149405, -2.041064, 1.028120
61.797922, -3.178794, -2.068309, 1.019567
61.964634, -3.195696, -2.072277, 0.996706
62.131292, -3.142640, -2.060526, 1.017748
62.297921, -3.105746, -2.121047, 1.012861
62.464628, -3.270992, -2.078527, 0.992606
62.631259, -3.236402, -2.044527, 1.013056
62.797935, -3.195406, -1.992840, 1.025236
62.964895, -3.164849, -2.043535, 1.009397
63.131258, -3.291610, -1.963448, 0.993284
63.297875, -3.321462, -1.885254, 0.975834
63.464627, -3.321474, -1.885258, 0.975924
63.631330, -3.488994, -2.074529, 0.971484
63.797917, -3.514561, -1.988110, 0.943865
63.964614, -3.582908, -2.110014, 0.973892
64.131277, -3.550108, -2.073065, 0.991337
64.297964, -3.574555, -1.986576, 0.969422
64.464622, -3.593530, -1.933723, 0.950302
64.631288, -3.249387, -1.979341, 1.064059
64.797939, -3.286094, -1.862485, 1.023354
64.964648, -3.286088, -1.862440, 1.023285
65.131291, -3.309497, -1.815960, 1.031848
65.297924, -3.311857, -1.820167, 1.035545
65.464596, -3.181077, -1.924554, 1.114403
65.631290, -3.416248, -1.916512, 1.064447
65.797905, -3.745050, -2.069081, 1.082942
65.964762, -3.761781, -2.062912, 1.081688
66.131286, -3.776812, -1.992261, 1.049145
66.297918, -3.439423, -1.951296, 1.133213
66.464593, -3.411458, -2.009261, 1.106700
66.631271, -3.440634, -1.855829, 1.094959
66.797938, -3.727736, -2.039489, 1.050026
66.964639, -3.759974, -2.036588, 1.056580
67.131296, -3.895476, -2.101974, 0.993453
67.297966, -3.849433, -2.217090, 0.985675
67.464835, -3.849309, -2.217208, 0.985488
67.631283, -3.930910, -2.152746, 1.040992
67.797993, -3.954589, -2.021198, 0.985069
67.964775, -3.954563, -2.021228, 0.984984
68.131305, -3.864733, -2.133840, 1.011944
68.297949, -3.999477, -2.127743, 1.008077
68.464695, -4.012004, -2.042157, 0.985837
68.631256, -4.102004, -2.148114, 1.001774
68.797961, -4.053546, -2.277426, 1.002828
68.964625, -4.142925, -2.220084, 1.009796
69.131272, -3.335821, -1.969483, 1.098484
69.297972, -3.652785, -2.093522, 1.088310
69.464670, -3.814015, -2.117822, 1.061458
69.631279, -4.040245, -2.133138, 1.025539
69.797937, -4.110084, -2.143356, 1.010170
69.964610, -4.239805, -2.175429, 0.975011
70.131254, -4.225106, -2.132176, 0.967073
70.297917, -4.358924, -2.156736, 0.947510
70.464713, -4.386589, -2.164911, 0.938767
70.631250, -4.473231, -2.216968, 0.882773
70.797958, -4.391352, -2.167664, 0.899964
70.964669, -4.458418, -2.187700, 0.905610
71.131319, -4.438976, -2.169787, 0.924962
71.297932, -4.404207, -2.290692, 0.946039
71.464647, -4.420394, -2.137962, 0.924454
71.631286, -4.420474, -2.137720, 0.924661
71.798054, -4.378024, -2.135396, 0.921927
71.964628, -4.377776, -2.052512, 0.946300
72.131261, -4.377806, -2.052372, 0.946230
72.298072, -4.377836, -2.052321, 0.946398
72.531270, -4.394299, -1.953547, 0.902574
72.697957, -4.809750, -2.114541, 0.881694
72.864896, -4.642265, -2.164241, 0.842222
73.031261, -4.375276, -2.123809, 0.875252
73.198170, -4.351638, -2.134282, 0.861659
73.364817, -4.350410, -2.060332, 0.859821
73.531256, -4.512191, -2.033391, 0.795266
73.697996, -4.553576, -2.053659, 0.766473
73.864741, -4.607037, -2.038039, 0.753476
74.031250, -4.670457, -2.096725, 0.746813
74.198034, -4.747901, -2.139050, 0.743965
74.365240, -4.796571, -2.246518, 0.738980
74.531319, -4.875038, -2.245231, 0.770035
74.697975, -4.890443, -2.235567, 0.747687
74.865229, -4.925858, -2.144394, 0.764480
75.031463, -4.912188, -2.111847, 0.721091
75.198136, -4.878101, -2.072765, 0.678472
75.364675, -4.867316, -2.066993, 0.726482
75.531342, -4.867312, -2.066951, 0.726376
75.697993, -4.802228, -2.109403, 0.661289
75.864626, -4.773326, -2.175409, 0.600110
76.031344, -4.776380, -2.152373, 0.586994
76.198045, -4.895366, -2.028006, 0.674312
76.364810, -4.948023, -2.027983, 0.610825
76.531409, -4.880057, -2.027503, 0.658611
76.698102, -4.893758, -2.127647, 0.693412
76.864721, -4.887116, -2.037229, 0.668340
77.031359, -4.972550, -2.176449, 0.712787
77.214641, -5.056120, -2.197666, 0.713945
77.381259, -5.060432, -2.243327, 0.715570
77.547970, -5.129391, -2.243216, 0.696427
77.714624, -5.230925, -2.305745, 0.691635
77.881306, -5.267996, -2.336800, 0.683129
78.047975, -5.144090, -2.292951, 0.622144
78.214644, -5.033667, -2.392628, 0.626411
78.381286, -4.977232, -2.386184, 0.620618
78.547941, -4.950262, -2.457652, 0.630446
78.714578, -5.029601, -2.416650, 0.630791
78.881254, -5.138728, -2.423635, 0.612733
79.047966, -5.210141, -2.496879, 0.586239
79.214787, -5.180920, -2.480485, 0.600489
79.381250, -5.185327, -2.369384, 0.593539
79.547990, -5.178543, -2.367230, 0.571749
79.714790, -4.489569, -2.452105, 0.610640
79.881584, -4.551364, -2.521576, 0.594629
80.048077, -4.557962, -2.437344, 0.583157
80.214876, -4.562750, -2.569577, 0.614488
80.381350, -4.571520, -2.488858, 0.626984
80.547963, -4.473412, -2.733131, 0.590341
80.714585, -4.509936, -2.547933, 0.603420
80.881329, -4.517125, -2.494125, 0.574428
81.047923, -4.243584, -2.590822, 0.627603
81.214588, -4.320032, -2.647231, 0.608800
81.381319, -4.300106, -2.695615, 0.630992
81.547915, -4.555825, -2.753633, 0.697803
81.714559, -4.778065, -2.776448, 0.664400
81.881301, -4.722604, -2.835833, 0.643409
82.047896, -4.776113, -2.904076, 0.664552
82.214638, -4.801239, -2.793922, 0.651452
82.381266, -4.945643, -2.976338, 0.674299
82.547947, -5.029954, -2.988512, 0.636730
82.714868, -5.147813, -3.094028, 0.614492
82.881563, -5.211986, -3.121498, 0.617509
83.047949, -5.310613, -3.175596, 0.604837
83.214624, -5.382150, -3.050230, 0.592196
83.381273, -5.372731, -3.195324, 0.565169
83.547963, -5.372745, -3.195305, 0.565184
83.714613, -5.372699, -3.195388, 0.565115
84.131507, -5.167390, -3.004191, 0.647698
84.297933, -5.101627, -3.127280, 0.661278
84.464784, -5.101319, -2.988126, 0.700619
84.631317, -5.032715, -2.949607, 0.655852
84.797931, -5.041350, -2.964477, 0.701962
84.964551, -5.040810, -2.995085, 0.735540
85.131261, -5.069054, -2.983417, 0.713578
85.297919, -5.176041, -2.906503, 0.737127
85.464608, -5.255049, -3.011041, 0.753199
85.631316, -5.433849, -3.103323, 0.738943
85.798264, -5.601862, -3.167560, 0.766283
85.964725, -5.672489, -3.220348, 0.782483
86.131231, -5.717046, -3.180740, 0.786349
86.297949, -5.716236, -3.270738, 0.792896
86.464597, -5.678580, -3.278833, 0.806961
86.631273, -5.844899, -3.280529, 0.820424
86.797969, -5.881300, -3.272305, 0.834595
86.964674, -5.955701, -3.298697, 0.836099
87.131556, -6.022295, -3.329261, 0.830134
87.297969, -6.021839, -3.330438, 0.829963
87.714609, -6.076185, -3.073709, 0.883119
87.881210, -6.068977, -3.055177, 0.927507
88.047968, -6.068885, -3.055560, 0.927687
88.214676, -6.068891, -3.055499, 0.927459
88.531221, -5.976463, -2.982328, 0.821463
88.697953, -6.042529, -2.826314, 0.895447
88.864580, -6.076061, -2.930421, 0.850213
89.031234, -6.149047, -2.903263, 0.840188
89.197945, -6.104962, -2.901341, 0.826922
89.364592, -6.215944, -2.965104, 0.761862
89.531291, -6.352958, -2.933152, 0.750073
89.697896, -6.496091, -2.986441, 0.728053
89.864634, -6.602747, -3.025855, 0.697008
90.031356, -6.633529, -2.951111, 0.731006
90.197944, -6.640315, -2.966653, 0.727329
90.364964, -6.739015, -2.971577, 0.698039
90.531252, -6.921541, -3.004644, 0.698827
90.697939, -7.078093, -3.045928, 0.671400
90.864619, -7.037649, -3.005393, 0.649922
91.031266, -7.062969, -3.006596, 0.639465
91.197948, -7.137161, -3.002589, 0.632757
91.364637, -7.137227, -3.002445, 0.632887
91.914593, -7.082715, -3.144988, 0.617146
92.081384, -7.070673, -3.172564, 0.613802
92.248218, -7.065744, -3.010045, 0.680363
92.414594, -7.024239, -3.063560, 0.607026
92.581308, -6.869601, -2.808575, 0.659400
92.747877, -6.781553, -2.951473, 0.657419
92.914608, -6.669318, -2.975866, 0.701190
93.081289, -6.652431, -3.004130, 0.692092
93.247942, -6.883551, -3.073365, 0.708347
93.414602, -7.240094, -3.067789, 0.752029
93.581353, -7.589927, -3.514683, 0.865796
93.747930, -7.771089, -3.198995, 0.820232
93.914596, -7.123603, -3.011157, 0.937361
94.081275, -7.307568, -3.102755, 0.989631
94.247946, -7.394718, -3.222679, 0.944665
94.414528, -7.627023, -3.312514, 0.916239
94.581244, -7.708336, -3.401832, 0.936703
94.747935, -7.807209, -3.440228, 0.924818
94.914614, -7.890456, -3.495607, 0.995085
95.081345, -7.902010, -3.433742, 1.038044
95.247970, -7.833743, -3.531846, 1.020312
95.414557, -7.873525, -3.396962, 1.000231
95.581278, -7.852656, -3.514980, 0.996018
95.748023, -7.852625, -3.515072, 0.996076
95.914604, -7.353485, -3.166117, 1.038500
96.081301, -7.399531, -3.225321, 1.061154
96.247993, -7.376526, -3.197279, 1.017020
96.414815, -7.417440, -3.303950, 0.997940
96.581414, -7.411073, -3.315879, 0.994360
96.747992, -7.411071, -3.315912, 0.994387
96.914579, -7.411080, -3.315894, 0.994408
97.514560, -7.556428, -3.034560, 0.985640
97.681285, -7.569833, -3.013040, 0.984878
97.847997, -7.574540, -3.008252, 0.978093
98.014588, -8.232237, -3.518992, 0.961514
98.181261, -8.250551, -3.622241, 0.938735
98.347960, -8.479182, -3.651578, 0.978501
98.514610, -8.520213, -3.679804, 0.970502
98.681315, -8.673308, -3.690952, 0.922659
98.848091, -8.778873, -3.741526, 0.936185
99.014593, -8.887786, -3.792034, 0.966393
99.181322, -8.928544, -3.653431, 1.024288
99.347983, -8.785191, -3.793595, 0.995462
99.514588, -8.785127, -3.793724, 0.995484
99.681316, -8.759244, -3.828322, 0.942230
99.847942, -8.723853, -3.880240, 0.929315
100.014607, -8.746995, -3.832802, 0.945636
100.181309, -8.724691, -3.845949, 0.945984
100.347969, -8.709282, -3.859896, 0.907966
100.514650, -8.761202, -3.670420, 0.959803
100.681479, -8.653833, -3.766095, 0.967632
100.847947, -8.375293, -3.528610, 0.945213
101.014559, -8.512130, -3.586885, 0.983303
101.181259, -8.557663, -3.713597, 0.963193
101.347938, -8.639016, -3.824077, 0.966840
101.514681, -8.079840, -3.451291, 1.001037
101.681454, -8.166758, -3.590737, 1.005259
101.848103, -8.371529, -3.752349, 0.948790
102.014565, -8.558366, -3.853389, 0.847074
102.181274, -8.657356, -3.876203, 0.890866
102.347943, -8.585408, -3.951086, 0.894748
102.514586, -8.518288, -4.032683, 0.852744
102.681289, -8.678151, -4.016902, 0.891453
102.847972, -8.784191, -4.083133, 0.880558
103.014802, -8.901943, -4.122571, 0.886749
103.181656, -8.901959, -4.122621, 0.886840
103.347946, -8.902016, -4.122501, 0.886848
103.681291, -8.931316, -3.969685, 0.923572
103.847956, -8.903840, -3.892862, 0.869667
104.014637, -8.789783, -4.028183, 0.908979
104.181487, -8.776684, -4.049516, 0.902962
104.347941, -8.573321, -3.711539, 0.984853
104.514579, -8.537125, -3.827692, 0.969818
104.681353, -8.568242, -3.745679, 0.990304
104.847953, -8.387856, -3.728233, 1.036998
105.014663, -8.383725, -3.688721, 0.971432
105.181424, -8.356583, -3.728603, 0.975806
105.347971, -8.481723, -3.769640, 1.028996
105.514591, -8.404721, -3.873731, 1.010395
105.681405, -8.595815, -3.813858, 1.031856
105.847948, -8.724482, -3.867880, 1.023034
106.014739, -8.937953, -3.965097, 1.028073
106.181833, -8.981917, -4.066484, 1.018428
106.348004, -9.123311, -4.007382, 1.073512
106.514622, -9.314677, -4.129478, 1.101044
106.681278, -9.152097, -4.028613, 1.104935
106.847942, -9.229187, -4.057048, 1.075266
107.014724, -9.146656, -3.873878, 1.124171
107.181561, -9.155640, -3.856165, 1.123631
107.347940, -9.070492, -3.920746, 1.089516
107.514650, -9.098063, -3.813770, 1.026790
107.681334, -8.987035, -3.974036, 1.091266
107.847941, -9.070119, -3.844225, 1.175278
108.014602, -9.046903, -3.784654, 1.126604
108.181634, -7.979248, -3.255069, 1.161928
108.348048, -8.122239, -3.353698, 1.206281
108.514567, -8.147155, -3.251829, 1.211322
108.681463, -8.065269, -3.372594, 1.168308
108.847937, -8.294820, -3.461362, 1.178401
109.014588, -7.893509, -3.268051, 1.176857
109.181304, -8.051123, -3.314323, 1.129154
109.347965, -8.010037, -3.374619, 1.119566
109.514609, -8.370054, -3.466132, 1.069369
109.681349, -8.800174, -3.651865, 1.079792
109.847962, -8.936987, -3.667873, 1.108900
110.014646, -9.210778, -3.673205, 1.122445
110.181265, -9.417804, -3.806998, 1.103935
110.347989, -9.513769, -3.879672, 1.126072
110.514771, -9.635018, -3.891117, 1.084926
110.681248, -9.673083, -3.888659, 1.116224
110.847972, -9.773242, -3.907614, 1.107850
111.014666, -9.950145, -4.000147, 1.141761
111.181372, -9.899583, -4.087058, 1.118640
111.347959, -9.941151, -3.900355, 1.186826
111.514659, -9.859762, -3.977101, 1.154021
111.681315, -9.397380, -3.648504, 1.181016
111.847907, -9.524003, -3.832744, 1.208976
112.014625, -9.682897, -3.832172, 1.183384
112.181584, -9.608837, -3.773039, 1.136171
112.348386, -9.656782, -3.627806, 1.192846
112.514584, -9.603637, -3.728092, 1.226864
112.681490, -9.603947, -3.727429, 1.226868
112.847964, -9.527779, -3.855931, 1.165256
113.014600, -9.816131, -3.809576, 1.164883
113.181442, -10.138965, -3.934541, 1.187800
113.348029, -10.193733, -3.953027, 1.170820
113.514638, -10.177112, -3.831113, 1.228789
113.681609, -10.281734, -3.973959, 1.226558
113.848042, -10.384550, -4.031264, 1.220556
114.014686, -10.354616, -3.904843, 1.244204
114.182487, -10.255737, -3.915070, 1.245694
114.348028, -10.328821, -3.929280, 1.270305
114.514683, -9.423070, -3.427317, 1.317550
114.681527, -9.512189, -3.453720, 1.298493
114.848017, -9.773631, -3.551668, 1.388220
115.014752, -9.800129, -3.496025, 1.404956
115.181505, -9.872037, -3.690830, 1.347616
115.348022, -9.989587, -3.802189, 1.399027
115.514729, -10.196530, -3.733459, 1.364308
115.682738, -10.081874, -3.854989, 1.414617
115.848067, -10.305728, -3.928754, 1.378970
116.014896, -10.525239, -3.957848, 1.419220
116.197897, -10.525256, -3.957847, 1.419281
116.365183, -10.449316, -4.063934, 1.423663
116.531283, -10.450681, -4.064740, 1.436588
116.697877, -10.451033, -4.064236, 1.436743
116.864821, -10.451008, -4.064227, 1.436883
117.565163, -10.721747, -3.596161, 1.344586
117.731314, -10.727699, -3.596065, 1.349389
117.897982, -11.425474, -4.141702, 1.340402
118.064621, -11.913370, -4.472591, 1.307062
118.231273, -10.653841, -3.793319, 1.323982
118.397896, -10.635614, -3.801485, 1.330794
118.564616, -10.523390, -3.734530, 1.345144
118.731256, -10.623944, -3.821882, 1.360424
118.897908, -10.705442, -3.842103, 1.322821
119.064789, -10.612267, -3.949124, 1.343738
119.231314, -10.721094, -3.794345, 1.322535
119.397951, -10.911245, -4.028688, 1.383718
119.564655, -10.947679, -3.972367, 1.386508
119.731276, -10.053475, -3.136304, 1.417872
119.897913, -10.233001, -3.218100, 1.380841
120.064584, -10.406836, -3.360959, 1.388946
120.231281, -10.552999, -3.577492, 1.417626
120.397950, -10.435557, -3.369781, 1.418535
120.564734, -10.659250, -3.483438, 1.402513
120.731305, -10.803615, -3.651929, 1.395647
120.897933, -10.976668, -3.716039, 1.427328
121.064614, -10.962159, -3.700041, 1.433472
121.231316, -11.029685, -3.653924, 1.423150
121.397943, -10.686178, -3.336827, 1.389362
121.564649, -10.888698, -3.498912, 1.364979
121.731276, -10.457335, -3.057472, 1.381744
121.897968, -10.897914, -3.416334, 1.371224
122.064835, -10.929894, -3.418900, 1.345434
122.231543, -11.096679, -3.614473, 1.367495
122.397908, -10.586775, -3.059157, 1.350230
122.564600, -11.012099, -3.428940, 1.361120
122.731339, -11.104708, -3.532897, 1.372719
122.897918, -11.100662, -3.537333, 1.368121
123.064608, -11.143740, -3.492991, 1.304537
123.231261, -11.149612, -3.490502, 1.308249
123.397920, -11.298566, -3.638065, 1.418276
123.565368, -10.912934, -3.179068, 1.432861
123.731282, -11.282669, -3.396846, 1.405133
123.897893, -11.141398, -3.204964, 1.448582
124.064618, -11.002645, -3.296456, 1.421819
124.231251, -11.336684, -3.531444, 1.413533
124.398010, -11.222106, -3.388850, 1.422084
124.564688, -11.292979, -3.312126, 1.415733
124.731398, -11.574921, -3.728315, 1.376425
124.897985, -11.527862, -3.638297, 1.395112
125.064600, -11.062639, -3.126545, 1.412599
125.231254, -11.464040, -3.610034, 1.454359
125.397897, -11.500720, -3.646830, 1.506585
125.564582, -11.504522, -3.655565, 1.520353
125.731371, -11.572524, -3.729141, 1.501145
125.898064, -11.603872, -3.763360, 1.529267
126.064596, -11.627682, -3.786382, 1.519979
126.231295, -11.614037, -3.713408, 1.481235
126.397954, -11.596649, -3.668691, 1.488924
126.565614, -11.578077, -3.683279, 1.500971
126.731278, -11.507233, -3.776952, 1.466471
126.897887, -11.678465, -3.752409, 1.467510
127.064816, -11.729126, -3.710058, 1.442394
127.231248, -11.334272, -3.194582, 1.460074
127.397923, -11.224790, -3.262238, 1.490086
127.564622, -11.199556, -3.025340, 1.542830
127.731503, -11.556107, -3.762725, 1.540570
127.897944, -11.556068, -3.762694, 1.540580
128.064625, -11.788415, -3.561683, 1.590072
128.231335, -11.953793, -3.970609, 1.588727
128.397906, -11.995771, -3.725228, 1.582160
128.564592, -11.995722, -3.725258, 1.582131
128.731327, -11.986002, -3.888034, 1.525675
128.897937, -11.991639, -3.904446, 1.517729
129.064935, -12.024669, -3.903487, 1.504512
129.232316, -12.042372, -3.817937, 1.501282
129.397981, -12.129456, -3.934255, 1.503946
129.564631, -12.102113, -3.900100, 1.461221
129.731252, -12.129690, -3.886402, 1.501491
129.897938, -12.132013, -3.838671, 1.531369
130.064597, -12.176259, -3.899377, 1.524768
130.231274, -12.164710, -3.870064, 1.511789
130.397930, -12.258788, -3.936965, 1.493992
130.564607, -12.280904, -3.937108, 1.484473
130.731328, -12.266860, -3.843890, 1.457804
130.897949, -12.339063, -3.892745, 1.456032
131.064633, -12.402365, -3.889714, 1.473112
131.231266, -12.437199, -3.873294, 1.464033
131.397926, -12.328592, -3.939276, 1.455288
131.564564, -12.485751, -3.846292, 1.467382
131.731290, -12.753523, -4.341724, 1.468773
131.897928, -12.969324, -4.154484, 1.503080
132.064701, -13.205975, -4.430264, 1.514789
132.231311, -13.516820, -4.751298, 1.542808
132.397909, -12.649991, -3.782302, 1.540542
132.564814, -12.740568, -3.698823, 1.541053
132.731254, -12.771975, -3.897523, 1.553434
132.898088, -12.841697, -3.945881, 1.527011
133.064683, -12.872955, -3.946008, 1.526038
133.231244, -12.931503, -3.719824, 1.512168
133.397932, -12.934933, -3.854011, 1.541193
133.564654, -12.948617, -3.867646, 1.538697
133.731280, -13.008079, -3.868106, 1.534552
133.897898, -13.063725, -3.873828, 1.547046
134.064649, -13.091717, -3.873691, 1.562022
134.231246, -13.140251, -3.879819, 1.567641
134.397933, -13.169196, -3.896807, 1.566137
134.564626, -13.175931, -3.911465, 1.569259
134.731255, -13.235821, -3.988833, 1.580760
134.897959, -13.309928, -4.062887, 1.588043
135.064666, -13.309935, -4.062884, 1.588162
135.231284, -13.266086, -3.981373, 1.585982
135.397947, -13.875374, -4.321240, 1.599947
135.564722, -13.706874, -4.420914, 1.570080
135.731248, -14.487152, -4.749779, 1.548231
135.897917, -13.640705, -4.142685, 1.524536
136.064625, -13.571099, -4.055255, 1.486786
136.231678, -13.029032, -3.521999, 1.469164
136.397994, -13.317769, -3.692238, 1.505878
136.564763, -13.497740, -4.019225, 1.488265
136.731355, -13.511449, -4.004439, 1.518376
136.897901, -13.653910, -3.873162, 1.530558
137.064605, -13.707580, -3.869178, 1.572893
137.231259, -13.811396, -3.945409, 1.600971
137.397910, -13.717828, -3.842863, 1.596964
137.564765, -13.805449, -3.904193, 1.587831
137.731273, -13.864726, -3.903945, 1.619794
137.897901, -13.863004, -3.868897, 1.592549
138.064651, -13.889877, -3.859836, 1.573928
138.231325, -13.850277, -3.772383, 1.562716
138.397899, -13.994381, -3.814084, 1.548403
138.564629, -13.938193, -3.773423, 1.531251
138.731243, -13.933078, -3.783429, 1.510039
138.897941, -13.968276, -3.854154, 1.506678
139.064777, -13.968240, -3.854204, 1.506678
139.231243, -13.834963, -3.997476, 1.491450
139.397937, -14.659451, -4.304601, 1.518852
139.564627, -14.130682, -4.066438, 1.495637
139.731256, -14.447840, -4.451180, 1.516099
139.897939, -14.696350, -4.740913, 1.533407
140.064723, -15.018333, -5.061157, 1.524441
140.231275, -15.170737, -5.081912, 1.525931
140.397903, -15.021232, -5.195943, 1.493942
140.564781, -15.021228, -5.195959, 1.493976
140.731648, -14.983604, -5.226811, 1.473666
140.898086, -14.983942, -5.226528, 1.473607
141.597967, -15.380448, -4.878371, 1.448397
141.764664, -15.402401, -4.866671, 1.474334
141.931329, -15.424803, -4.865848, 1.506567
142.098006, -15.429215, -4.881326, 1.491129
142.264602, -15.439864, -4.882381, 1.477874
142.431280, -15.470279, -4.865974, 1.425388
142.597920, -15.513347, -4.840779, 1.407297
142.764606, -15.527382, -4.838435, 1.405732
142.931273, -15.541364, -4.850457, 1.391339
143.097905, -15.560269, -4.854051, 1.363482
143.264647, -15.560277, -4.854030, 1.363481
143.431269, -15.560260, -4.854038, 1.363379
147.464700, -17.517482, -6.000698, 1.795433
147.631253, -17.990537, -6.412060, 1.832372
147.797915, -18.432214, -6.939611, 1.870603
147.965024, -18.651033, -7.073498, 1.819680
148.131507, -18.762370, -7.183317, 1.799602
148.297975, -18.778386, -7.311759, 1.772125
148.464652, -18.828290, -7.413299, 1.774142
148.631263, -17.312124, -6.485595, 1.658138
148.797909, -15.973132, -4.944737, 1.591600
148.964901, -15.832597, -4.830819, 1.578960
149.131278, -15.929216, -4.738409, 1.597226
149.297954, -15.925264, -4.740312, 1.550843
149.464717, -15.943126, -4.722329, 1.540170
149.631299, -15.954340, -4.668517, 1.555386
149.797918, -15.956873, -4.640510, 1.538391
149.964629, -15.895729, -4.581723, 1.566602
150.131272, -15.994075, -4.628347, 1.556904
150.297927, -16.006490, -4.612024, 1.597845
150.464991, -16.053765, -4.640008, 1.599986
150.631255, -16.091063, -4.645662, 1.569630
150.797921, -16.100116, -4.644443, 1.540786
150.964611, -16.178439, -4.538562, 1.542589
151.131295, -15.748381, -4.388333, 1.463038
151.297915, -15.744279, -4.394109, 1.466337
151.464647, -15.942562, -4.578599, 1.475577
151.631264, -16.073241, -4.623050, 1.488820
151.797925, -16.153674, -4.549374, 1.465341
151.964632, -16.318500, -4.643547, 1.448791
152.131250, -16.236489, -4.580270, 1.436246
152.297933, -16.445356, -4.752858, 1.435454
152.464726, -15.544012, -4.218261, 1.418446
152.631270, -15.214003, -3.888294, 1.415127
152.797920, -15.934694, -4.563702, 1.399894
152.964659, -16.132191, -4.720644, 1.344276
153.131302, -16.172722, -4.774592, 1.377724
153.297940, -16.366217, -4.686126, 1.376400
153.464634, -16.498874, -4.806580, 1.387571
153.631213, -16.709524, -4.938566, 1.375051
153.797999, -17.011367, -5.170105, 1.411628
153.964576, -17.195111, -5.283370, 1.392191
154.131265, -17.514771, -5.410587, 1.395611
154.298489, -17.539911, -5.374711, 1.397289
154.464712, -17.538896, -5.379102, 1.410100
154.631325, -17.538908, -5.379071, 1.410121
154.797940, -17.538916, -5.379070, 1.410005
157.097926, -17.420366, -5.610404, 1.515916
157.264708, -18.015062, -5.888093, 1.525494
157.431208, -17.658442, -5.820440, 1.502676
157.598072, -17.401002, -5.770234, 1.474089
157.764657, -17.235089, -5.614232, 1.466156
157.931217, -17.067532, -5.563632, 1.413435
158.097913, -17.039580, -5.547615, 1.416830
158.264704, -17.106948, -5.623789, 1.436481
158.431273, -17.136661, -5.582866, 1.442128
158.597967, -17.244595, -5.605020, 1.423474
158.764614, -17.274822, -5.610886, 1.481747
158.931266, -17.165862, -5.761718, 1.492868
159.097975, -17.397726, -5.721522, 1.518344
159.264771, -17.397916, -5.721217, 1.518573
159.497907, -17.295850, -5.881859, 1.551013
159.664649, -17.295814, -5.881913, 1.551038
159.831258, -17.287384, -5.897833, 1.589228
159.998090, -17.297519, -5.757153, 1.598769
160.164836, -15.831328, -4.923442, 1.578949
160.331215, -15.748414, -5.046341, 1.553853
160.498250, -16.220638, -5.127350, 1.640872
160.664649, -16.217236, -5.102485, 1.499706
160.831296, -16.123884, -5.238617, 1.526506
160.997931, -16.642684, -5.538694, 1.558678
161.164706, -16.973253, -5.640711, 1.588821
161.331261, -16.834364, -5.544720, 1.609519
161.497969, -17.056928, -5.649473, 1.588630
161.664849, -17.152779, -5.705613, 1.621878
161.831249, -16.943184, -5.597458, 1.582632
161.997931, -17.170725, -5.625900, 1.563423
162.164706, -17.236943, -5.659380, 1.574871
162.331272, -17.277176, -5.687839, 1.619986
162.497926, -16.828483, -5.329592, 1.649137
162.664682, -17.047442, -5.534777, 1.653699
162.831284, -17.269663, -5.638978, 1.664280
162.997928, -17.345440, -5.679434, 1.684650
163.164648, -17.345359, -5.679320, 1.685255
163.331264, -17.345359, -5.679544, 1.684702
163.647941, -17.614258, -6.105318, 1.610359
163.814573, -17.909464, -6.289898, 1.584267
163.981361, -18.204123, -6.520832, 1.577899
164.147965, -18.426332, -6.616847, 1.568312
164.314607, -18.582513, -6.712181, 1.540011
164.481338, -18.733844, -6.868166, 1.566594
164.648153, -18.866216, -6.902503, 1.583222
164.814617, -17.547517, -6.039711, 1.571679
164.981354, -17.664709, -6.049584, 1.582304
165.147938, -17.766759, -6.097874, 1.588671
165.314631, -17.862805, -6.186026, 1.570920
165.482037, -18.137236, -6.304274, 1.580935
165.647985, -18.047305, -6.171199, 1.605095
165.814639, -18.206845, -6.247451, 1.637363
165.981264, -18.292644, -6.282064, 1.637174
166.147947, -18.292787, -6.281717, 1.637577
166.314592, -18.267270, -6.489182, 1.646095
166.481551, -18.124082, -6.428720, 1.602198
166.647929, -18.183754, -6.490472, 1.580682
166.814590, -18.287331, -6.391412, 1.573623
166.981339, -18.300366, -6.491036, 1.607910
167.147976, -18.300129, -6.491524, 1.607987
167.314604, -18.490712, -6.764019, 1.607369
167.481330, -18.813315, -6.843359, 1.636984
167.647951, -18.774943, -6.895193, 1.591511
167.814588, -18.831253, -6.723849, 1.592898
167.981415, -17.375250, -6.078069, 1.566891
168.147950, -17.374782, -6.078888, 1.566726
168.314587, -17.307460, -6.219041, 1.545669
168.481488, -17.820412, -6.138331, 1.520591
168.647968, -18.003671, -6.303045, 1.514380
168.814591, -18.381818, -6.309511, 1.507580
168.981317, -18.381663, -6.282711, 1.623207
169.148099, -18.599269, -6.620136, 1.539058
169.314553, -18.782089, -6.799841, 1.485247
169.481288, -18.859921, -6.840541, 1.425230
169.647983, -18.898748, -6.810768, 1.407023
169.814594, -18.951047, -6.794555, 1.434738
169.981236, -18.962398, -6.750169, 1.418075
170.147942, -19.039239, -6.709222, 1.431904
170.314775, -18.996101, -6.684607, 1.454973
170.481316, -18.915235, -6.706335, 1.490320
170.648032, -18.981248, -6.760643, 1.518468
170.815308, -18.993639, -6.780769, 1.505143
170.981273, -19.021269, -6.763393, 1.530596
171.147966, -19.021310, -6.763372, 1.530430
171.314595, -19.021291, -6.763307, 1.530632
171.531328, -18.926729, -6.970413, 1.420121
171.698064, -18.926825, -6.970171, 1.420266
171.898032, -19.320818, -6.835391, 1.465823
172.065458, -19.267018, -6.917677, 1.490338
172.231516, -19.302962, -6.787997, 1.507281
172.398013, -19.320179, -6.725708, 1.534732
172.565035, -19.653200, -7.117447, 1.497758
172.731379, -19.594144, -7.198889, 1.508454
172.897994, -19.936301, -7.166698, 1.578642
173.064742, -19.954117, -7.243471, 1.570016
173.231428, -20.034740, -7.233437, 1.531100
173.398014, -19.871399, -7.167126, 1.578650
173.564711, -19.891904, -7.104918, 1.586486
173.731436, -18.978074, -6.783200, 1.526455
173.898077, -19.341389, -6.930472, 1.501033
174.064703, -19.481904, -6.954134, 1.515745
174.231332, -19.645619, -7.019617, 1.498767
174.414623, -19.627702, -6.944270, 1.490152
174.582309, -19.592889, -6.915975, 1.495554
174.747993, -19.653172, -6.875944, 1.530193
174.914637, -19.670814, -6.868124, 1.539359
175.081921, -19.902060, -6.848279, 1.558392
175.247964, -20.081300, -7.142231, 1.512836
175.414609, -19.965019, -7.002416, 1.556912
175.581689, -19.992323, -6.938887, 1.509441
175.747956, -19.997201, -6.927713, 1.509426
175.914602, -19.362969, -6.758547, 1.489030
176.081761, -19.224167, -6.732114, 1.477822
176.247952, -19.491485, -6.860571, 1.456507
176.414587, -19.428725, -6.855132, 1.432997
176.581515, -19.882948, -7.162970, 1.410671
176.747978, -20.007577, -7.229796, 1.439262
176.914725, -19.970439, -7.195381, 1.421024
177.081437, -19.846118, -7.141126, 1.450101
177.247954, -20.007298, -7.258480, 1.433375
177.414573, -20.191140, -7.385779, 1.428626
177.581343, -20.134827, -7.377781, 1.458205
177.747972, -20.096996, -7.377681, 1.458778
177.914600, -20.237857, -7.629692, 1.440546
178.081267, -20.254245, -7.523939, 1.461966
178.247941, -20.285788, -7.521115, 1.476256
178.414827, -20.296647, -7.532830, 1.466886
178.581347, -20.336849, -7.585613, 1.425936
178.748103, -20.310974, -7.568340, 1.380727
178.914628, -20.372660, -7.595754, 1.359536
179.082422, -20.320968, -7.561326, 1.400833
179.247947, -20.443219, -7.644073, 1.434574
179.414616, -20.502395, -7.710713, 1.439546
179.581705, -20.307468, -7.462270, 1.432097
179.747950, -20.509473, -7.428986, 1.463797
179.914583, -20.621750, -7.778001, 1.431683
180.081371, -20.575709, -7.821742, 1.438234
180.247959, -20.617507, -7.545275, 1.461211
180.414603, -20.795692, -7.651698, 1.491551
180.581336, -20.849973, -7.850871, 1.474225
180.747952, -20.818329, -7.691957, 1.432411
180.914562, -20.856819, -7.596808, 1.375952
181.081354, -20.839303, -7.560766, 1.369629
181.247992, -20.567116, -7.310129, 1.361710
181.414560, -20.890472, -7.607087, 1.401815
181.581246, -20.924900, -7.598343, 1.403203
181.747965, -21.020933, -7.650408, 1.406949
181.914615, -20.557781, -7.200972, 1.428032
182.081318, -21.023332, -7.630912, 1.356505
182.248340, -21.046423, -7.639160, 1.350748
182.414634, -20.776333, -7.295306, 1.429402
182.581461, -20.969188, -7.474222, 1.438322
182.748008, -21.141896, -7.630007, 1.443090
182.914566, -21.225423, -7.804744, 1.428642
183.081287, -20.674911, -7.101387, 1.524020
183.247957, -20.682980, -7.093254, 1.493931
183.414794, -20.682990, -7.093239, 1.493880
183.582423, -20.868454, -7.197890, 1.472817
183.747937, -21.200215, -7.531843, 1.461826
183.914575, -21.439043, -7.924228, 1.408095
184.081217, -21.593665, -7.756600, 1.442428
184.247980, -21.513580, -7.859787, 1.416745
184.414596, -21.491576, -7.832136, 1.422876
184.581299, -21.528671, -7.861534, 1.422962
184.747936, -21.817006, -8.025175, 1.412404
184.914588, -21.584490, -7.940348, 1.437998
185.081933, -21.732896, -8.078640, 1.430196
185.248124, -21.673179, -8.024803, 1.411916
185.414620, -21.787747, -8.129692, 1.393555
185.581268, -21.871847, -8.187972, 1.398792
185.747953, -21.924897, -8.190305, 1.388740
185.914591, -21.837513, -8.069120, 1.372997
186.081373, -21.936087, -8.207952, 1.403505
186.247971, -21.951500, -8.251978, 1.420861
186.414597, -21.861203, -8.148163, 1.413748
186.581363, -21.868989, -8.148348, 1.437515
186.747961, -21.885776, -8.159373, 1.450919
186.914612, -21.932212, -8.182175, 1.423864
187.081319, -22.155437, -8.142355, 1.437970
187.247986, -22.155653, -8.142152, 1.437906
187.414666, -22.309458, -8.414204, 1.446411
187.582899, -21.996262, -8.374376, 1.467222
187.747944, -22.319445, -8.359227, 1.505774
187.914577, -22.018191, -8.424978, 1.471068
188.081284, -22.076371, -8.336365, 1.451496
188.247965, -22.080158, -8.336860, 1.471974
188.414604, -22.203904, -8.446079, 1.484178
188.581316, -22.202843, -8.494181, 1.457049
188.747963, -22.158346, -8.443358, 1.448419
188.914593, -22.137808, -8.407909, 1.448396
189.081295, -22.142538, -8.408297, 1.444792
189.247963, -22.194535, -8.491805, 1.408057
189.414571, -22.196586, -8.486641, 1.430718
189.581270, -22.223488, -8.537561, 1.437415
189.747956, -22.289035, -8.547645, 1.421662
189.914598, -22.336016, -8.578917, 1.421880
190.081329, -22.439193, -8.631835, 1.446450
190.247980, -22.423500, -8.603418, 1.441404
190.414615, -22.440144, -8.561413, 1.439921
190.581325, -22.445896, -8.559912, 1.433547
190.747974, -22.424056, -8.523730, 1.441390
190.914564, -22.414072, -8.489245, 1.388095
191.081365, -22.315978, -8.321792, 1.377423
191.248018, -21.961113, -7.996127, 1.376500
191.414644, -22.023165, -8.160682, 1.342958
191.581292, -22.135855, -8.024678, 1.342383
191.747932, -22.242629, -8.240570, 1.343536
191.914625, -22.662830, -8.325346, 1.381521
192.081390, -22.548574, -8.404824, 1.347482
192.248168, -22.551852, -8.411085, 1.299661
192.414605, -22.663183, -8.706599, 1.329428
192.581381, -22.064663, -7.917835, 1.378664
192.747943, -21.998187, -7.973908, 1.349136
192.914598, -22.413429, -8.243675, 1.322366
193.081446, -22.544984, -8.374844, 1.340738
193.247958, -22.715652, -8.436883, 1.312679
193.414633, -22.749491, -8.431925, 1.275135
193.581432, -22.836581, -8.515830, 1.280164
193.747978, -22.815279, -8.515900, 1.285037
193.915550, -22.868250, -8.552540, 1.285893
194.081379, -22.895896, -8.564851, 1.311616
194.248085, -22.871830, -8.575177, 1.338811
194.414557, -22.937690, -8.609274, 1.339102
194.581277, -22.942689, -8.574390, 1.341769
194.747953, -22.870843, -8.520388, 1.388884
194.914593, -22.358163, -8.039750, 1.423979
195.081516, -22.419318, -7.969843, 1.423287
195.248045, -22.060693, -7.863248, 1.425851
195.414580, -22.151969, -7.845352, 1.420730
195.581365, -22.179739, -7.818705, 1.414467
195.748104, -22.714674, -8.519718, 1.350202
195.915013, -22.908370, -8.572770, 1.368210
196.082307, -22.718487, -8.201128, 1.417297
196.247951, -22.718336, -8.201268, 1.417356
196.414606, -22.762136, -8.684490, 1.397549
196.581307, -22.752844, -8.692762, 1.407351
196.748036, -22.752813, -8.692793, 1.407362
197.465082, -23.126274, -8.416447, 1.472644
197.631326, -23.210362, -8.290223, 1.493382
197.798063, -23.527243, -8.984363, 1.473484
197.964699, -23.410472, -8.817544, 1.483961
198.131370, -23.446950, -8.815196, 1.480259
198.298375, -23.517310, -8.888459, 1.460516
198.464780, -23.542901, -8.910681, 1.461761
198.631277, -23.496359, -8.860045, 1.435723
198.797919, -23.555729, -8.860729, 1.415369
198.964629, -23.654512, -8.786059, 1.439384
199.131257, -23.616337, -8.929383, 1.370464
199.297931, -23.542738, -9.085644, 1.389357
199.464680, -23.872055, -9.053623, 1.369677
199.631413, -23.663073, -8.957794, 1.353779
199.797973, -23.511181, -8.694229, 1.381607
199.964643, -23.438773, -8.726582, 1.390108
200.131398, -23.538472, -8.671163, 1.368128
200.297990, -23.917657, -8.981961, 1.373547
200.464740, -23.713300, -8.910217, 1.378615
200.631265, -23.777244, -9.004373, 1.347130
200.798011, -23.714545, -8.835716, 1.318171
200.964599, -23.698479, -9.088189, 1.328629
201.131260, -23.944234, -9.030810, 1.305196
201.297965, -24.022409, -9.233496, 1.315315
201.464726, -23.750133, -8.938775, 1.309803
201.631273, -23.838589, -8.985758, 1.329667
201.798066, -23.831997, -8.888375, 1.337980
201.964614, -23.857365, -8.907599, 1.333236
202.131263, -23.884090, -8.854274, 1.367566
202.298014, -23.931078, -8.852368, 1.352303
202.464658, -23.921563, -8.778241, 1.358962
202.631411, -23.982515, -8.884330, 1.332823
202.798126, -23.943571, -8.771721, 1.303407
202.964684, -23.943528, -8.771726, 1.303440
203.131341, -24.003655, -9.174595, 1.293387
203.297952, -24.384472, -9.438565, 1.328859
203.464638, -24.384469, -9.438547, 1.328914
203.631274, -24.107034, -9.052440, 1.301963
203.798007, -24.160322, -9.469073, 1.319022
203.964659, -24.200154, -9.170537, 1.344088
204.131231, -24.187865, -9.019364, 1.309758
204.297991, -24.216053, -9.030823, 1.335541
204.464633, -24.247987, -9.049141, 1.337423
204.631267, -24.279607, -9.096416, 1.294281
204.797891, -24.334285, -9.538513, 1.307152
204.965022, -24.334641, -9.538297, 1.307030
205.131358, -24.382500, -9.099422, 1.351028
205.297883, -24.411105, -9.119813, 1.374807
205.464679, -24.423408, -9.150101, 1.402575
205.631219, -24.454150, -9.195635, 1.437336
205.797949, -24.453095, -9.245479, 1.445142
205.964614, -24.436281, -9.261584, 1.458341
206.131330, -24.391820, -9.165730, 1.500933
206.297947, -24.298629, -8.669782, 1.536089
206.464577, -24.499780, -9.148967, 1.564403
206.631248, -24.375038, -8.593829, 1.545940
206.797965, -24.531449, -9.087446, 1.590436
206.964606, -24.531313, -9.087534, 1.590512
207.131280, -24.376420, -8.356964, 1.590240
207.297941, -24.378832, -8.349265, 1.581896
207.464909, -24.412768, -8.857072, 1.595454
207.631269, -24.559144, -9.482428, 1.542042
207.797949, -24.709962, -9.282642, 1.503572
207.964648, -24.743491, -9.271609, 1.455780
208.131282, -24.773759, -9.459891, 1.487869
208.297940, -24.752483, -9.224299, 1.447257
208.464633, -24.875659, -9.187438, 1.470044
208.631352, -24.800584, -9.143097, 1.440872
208.797898, -24.873096, -9.346521, 1.445786
208.964722, -24.745917, -8.697359, 1.456731
209.131290, -24.908505, -9.233483, 1.427609
209.297967, -24.943515, -9.286888, 1.408908
209.464602, -24.972697, -9.303291, 1.391860
209.631273, -24.984160, -9.242795, 1.363481
209.797950, -24.931528, -8.717877, 1.371640
209.964662, -25.031010, -9.094747, 1.316473
210.131338, -25.113492, -9.243173, 1.281240
210.297931, -25.161932, -9.242138, 1.278502
210.464607, -25.167267, -9.156563, 1.283020
210.631275, -25.219921, -9.230967, 1.283293
210.798034, -25.233654, -9.210369, 1.298071
210.964581, -25.264066, -9.197696, 1.280724
211.131222, -25.164456, -9.217065, 1.288005
211.297991, -25.337441, -9.160375, 1.286243
211.464881, -25.319855, -9.160856, 1.315780
211.631312, -25.386845, -9.226825, 1.290886
211.797918, -25.763251, -9.743693, 1.320275
211.964591, -25.491552, -9.790916, 1.307593
212.131351, -25.714228, -9.637855, 1.318579
212.297973, -25.714697, -9.637679, 1.318617
212.464613, -25.551645, -9.160854, 1.338949
212.631276, -25.647303, -9.166562, 1.325772
212.797987, -25.862539, -9.918973, 1.305930
212.964736, -25.520557, -8.656966, 1.370500
213.131311, -25.793552, -9.157306, 1.355235
213.297922, -25.843644, -9.118620, 1.365142
213.464596, -25.919024, -9.195681, 1.382040
213.631203, -25.944589, -9.197212, 1.383806
213.797916, -25.961592, -9.127263, 1.411510
213.964649, -25.971199, -9.120718, 1.426385
214.131295, -25.984267, -9.113680, 1.427010
214.297976, -26.036980, -9.109248, 1.437871
214.464723, -26.087628, -9.108088, 1.443166
214.631197, -26.105805, -9.112214, 1.438958
214.797975, -26.151041, -9.088932, 1.433686
214.964573, -26.221855, -9.157453, 1.424088
215.131298, -26.221856, -9.157460, 1.424105
215.297929, -26.107406, -9.222329, 1.453317
215.464584, -26.229155, -9.101807, 1.443691
215.631283, -26.697955, -9.877042, 1.404359
215.797970, -26.813261, -9.429097, 1.420742
215.964891, -27.102402, -9.757909, 1.383874
216.131253, -26.543391, -8.949612, 1.417239
216.297967, -26.254394, -8.770894, 1.398563
216.464736, -26.525137, -9.099620, 1.358924
216.631308, -26.224173, -8.627186, 1.370482
216.797898, -26.495889, -9.100953, 1.330422
216.964545, -26.742863, -9.153279, 1.325348
217.131286, -26.746571, -9.091353, 1.316634
217.297941, -26.840366, -9.107019, 1.332027
217.464575, -26.981868, -9.113876, 1.334577
217.631275, -26.939574, -9.011915, 1.328517
217.797979, -26.999164, -9.008263, 1.341787
217.964764, -27.084336, -9.062433, 1.362697
218.131259, -27.103207, -9.025541, 1.370072
218.297920, -27.248832, -9.082970, 1.381335
218.464595, -27.326561, -8.987671, 1.388592
218.631239, -27.306587, -9.029087, 1.387677
218.797902, -27.337446, -8.870971, 1.404890
218.964696, -27.347700, -8.963899, 1.423734
219.131231, -27.531810, -9.078934, 1.418846
219.297940, -27.618257, -9.120407, 1.439865
219.464880, -27.618256, -9.120423, 1.439853
219.631318, -27.526974, -9.222303, 1.440775
219.797923, -27.843109, -9.251466, 1.453676
219.964584, -27.865444, -9.266151, 1.461432
220.131264, -28.015531, -9.372660, 1.503901
220.297981, -28.043069, -9.383102, 1.511759
220.464562, -28.018524, -9.370045, 1.543808
220.631274, -27.981187, -9.325429, 1.556921
220.797932, -27.966183, -9.303881, 1.568724
220.964607, -27.773761, -9.066331, 1.553272
221.131353, -27.751879, -9.046576, 1.545600
221.297922, -27.785839, -9.050119, 1.534997
221.464704, -28.018551, -9.235627, 1.512271
221.631278, -28.074504, -9.238745, 1.499456
221.797926, -28.266387, -9.341011, 1.501178
221.964620, -28.195334, -9.212493, 1.471894
222.131284, -26.458605, -8.084728, 1.510684
222.297996, -27.796608, -8.905010, 1.453407
222.464657, -28.306489, -9.158973, 1.423540
222.631262, -28.345196, -9.147082, 1.414360
222.797931, -28.399219, -9.113303, 1.407812
222.964871, -28.399082, -9.113571, 1.407503
223.131302, -28.346671, -9.202479, 1.381711
223.297986, -28.346731, -9.202406, 1.381647
223.597980, -28.476506, -9.053254, 1.341885
223.764612, -28.505495, -8.954116, 1.335450
223.931215, -28.514308, -8.972735, 1.395070
224.098009, -27.897758, -8.651125, 1.441265
224.264653, -28.246784, -8.846139, 1.425735
224.431292, -28.332202, -8.830022, 1.432576
224.597976, -28.242289, -8.802531, 1.434553
224.764878, -28.350354, -8.827429, 1.438076
224.931241, -28.362360, -8.841315, 1.440584
225.098448, -28.284110, -8.846792, 1.415728
225.264694, -28.354755, -8.882197, 1.397824
225.431256, -28.486506, -8.923063, 1.426127
225.597984, -28.143645, -8.828789, 1.511372
225.764568, -28.453612, -8.899351, 1.461922
225.931230, -28.504222, -8.898600, 1.478368
226.097921, -28.621902, -8.881101, 1.460829
226.264622, -28.550104, -8.849946, 1.454978
226.431265, -28.549080, -8.814979, 1.424822
226.597945, -28.553563, -8.866407, 1.424090
226.764875, -28.635456, -8.897981, 1.420795
226.931312, -28.636910, -9.005787, 1.408724
227.097987, -28.605918, -9.117317, 1.385803
227.264698, -28.605930, -9.117264, 1.385865
227.431275, -28.592836, -9.178500, 1.378655
227.597933, -28.592867, -9.178376, 1.377496
227.764686, -28.592838, -9.178397, 1.378720
227.964605, -29.134018, -8.962886, 1.378518
228.131294, -28.975172, -8.934806, 1.355692
228.297930, -28.928521, -8.827164, 1.375872
228.464590, -28.927170, -8.799173, 1.289886
228.631248, -28.939207, -8.801834, 1.340052
228.797962, -28.967245, -8.820760, 1.344039
228.964635, -28.967242, -8.820809, 1.344076
229.131237, -28.909920, -8.858318, 1.386252
229.297967, -28.947497, -8.837909, 1.424518
229.464664, -29.118550, -8.799168, 1.462292
229.631281, -29.080812, -8.773710, 1.462437
229.798040, -29.045555, -8.732778, 1.498698
229.964619, -29.032874, -8.727236, 1.534078
230.131406, -29.101644, -8.714610, 1.551945
230.298268, -29.255715, -8.704427, 1.585121
230.464850, -29.131059, -8.723106, 1.594090
230.631211, -29.204705, -8.719900, 1.591188
230.797933, -29.178227, -8.707372, 1.601513
230.964546, -29.276189, -8.662284, 1.604079
231.131296, -29.286122, -8.761991, 1.595081
231.297956, -29.257714, -8.705511, 1.629398
231.464576, -29.367233, -8.651636, 1.611225
231.631440, -29.325054, -8.638438, 1.607851
231.798216, -29.500629, -8.618057, 1.591247
231.964824, -29.506500, -8.629376, 1.538729
232.131438, -29.441910, -8.633896, 1.534744
232.297988, -29.504606, -8.614964, 1.502897
232.464612, -29.417355, -8.730539, 1.502515
232.631273, -29.472135, -8.638249, 1.508172
232.797907, -29.605819, -8.610988, 1.510757
232.964633, -29.584870, -8.636544, 1.494771
233.131319, -29.742294, -8.598027, 1.468477
233.297953, -29.668456, -8.618083, 1.449810
233.464645, -29.843559, -8.587467, 1.445032
233.631261, -29.868244, -8.595952, 1.461768
233.797963, -29.933919, -8.641008, 1.480695
233.964583, -29.879296, -8.691032, 1.491474
234.131274, -29.960202, -8.662512, 1.498385
234.297993, -30.066924, -8.641428, 1.476760
234.464585, -30.088011, -8.621893, 1.474654
234.631266, -30.046394, -8.631231, 1.487773
234.797911, -30.046650, -8.611435, 1.474719
234.964873, -30.060123, -8.597328, 1.470644
235.131325, -30.018533, -8.492165, 1.461547
235.297926, -30.018573, -8.492206, 1.461608
235.464619, -29.994659, -8.428185, 1.444414
235.631262, -30.182804, -8.525664, 1.460340
235.797913, -30.182637, -8.621766, 1.444195
235.964637, -30.281091, -8.520774, 1.470789
236.131321, -30.312797, -8.490556, 1.481564
236.298261, -30.309878, -8.418369, 1.480831
236.464728, -30.385673, -8.494019, 1.481047
236.631331, -30.428832, -8.488176, 1.483438
236.798001, -30.454262, -8.452831, 1.502706
236.964634, -30.484370, -8.426456, 1.505553
237.131253, -30.360128, -8.474559, 1.520763
237.297938, -30.516717, -8.405660, 1.508405
237.464707, -30.476131, -8.405506, 1.535572
237.631232, -30.559109, -8.375950, 1.537796
237.797910, -30.516689, -8.390854, 1.544873
237.964606, -30.582667, -8.370283, 1.539957
238.131578, -30.612702, -8.374056, 1.523697
238.297939, -30.694189, -8.352450, 1.531214
238.464584, -30.647473, -8.394778, 1.516047
238.631321, -30.708574, -8.379613, 1.521477
238.797950, -30.777587, -8.350530, 1.550795
238.964585, -30.810922, -8.363564, 1.551585
239.131246, -30.779755, -8.387864, 1.569859
239.298089, -30.772432, -8.383073, 1.591133
239.464625, -30.853444, -8.387807, 1.595544
239.631297, -30.875713, -8.478532, 1.584436
239.797934, -31.067913, -8.313697, 1.592859
239.964611, -31.034052, -8.304676, 1.588817
240.131273, -31.054293, -8.386385, 1.570414
240.298038, -31.006401, -8.317006, 1.548892
240.464707, -31.024676, -8.321623, 1.561867
240.631357, -31.070605, -8.327807, 1.558593
240.797923, -31.131838, -8.321105, 1.595374
240.964626, -31.190523, -8.322390, 1.599859
241.131344, -31.249685, -8.315602, 1.619691
241.297910, -31.268850, -8.340738, 1.595851
241.464579, -31.309863, -8.338464, 1.587473
241.631283, -31.337864, -8.336360, 1.584644
241.797927, -31.443420, -8.358232, 1.578168
241.964585, -31.488028, -8.366610, 1.556416
242.131297, -31.436632, -8.388686, 1.564026
242.297903, -31.516131, -8.391879, 1.556567
242.464557, -31.593895, -8.399259, 1.553968
242.631277, -31.617913, -8.400213, 1.557694
242.797924, -31.661647, -8.360515, 1.545817
242.965372, -31.676032, -8.364196, 1.554428
243.131309, -31.675970, -8.363843, 1.554338
243.298518, -31.652743, -8.334940, 1.550166
243.464756, -31.602849, -8.166056, 1.548274
243.631277, -31.670403, -8.256206, 1.545631
243.797943, -31.660557, -8.328878, 1.525834
243.964600, -31.576072, -8.205276, 1.557485
244.131395, -31.729989, -8.232987, 1.584145
244.298298, -31.852326, -8.234235, 1.605870
244.464596, -31.939253, -8.252617, 1.640494
244.631294, -31.875037, -8.261820, 1.634240
244.798063, -31.887386, -8.254291, 1.628697
244.964602, -31.886240, -8.267404, 1.658360
245.131250, -31.958051, -8.265891, 1.668924
245.298025, -32.047814, -8.290254, 1.690524
245.464596, -31.896724, -8.317456, 1.713326
245.631489, -31.993295, -8.320944, 1.729723
245.797925, -31.976969, -8.370755, 1.724098
245.964601, -32.101989, -8.353120, 1.729739
246.131332, -32.126434, -8.349629, 1.716702
246.297978, -32.073751, -8.320221, 1.695077
246.464603, -32.287413, -8.342775, 1.720416
246.631263, -32.342753, -8.312717, 1.719762
246.797911, -32.130833, -8.251411, 1.682360
246.964785, -32.200530, -8.232885, 1.699697
247.131341, -32.248308, -8.227535, 1.687068
247.298008, -31.922110, -8.240662, 1.674756
247.464680, -31.922120, -8.240938, 1.674760
247.631255, -31.907863, -8.299767, 1.633922
247.797929, -32.422359, -8.348314, 1.617186
247.964610, -32.122870, -8.287380, 1.568974
248.131271, -31.993177, -8.275312, 1.548540
248.297923, -32.574319, -8.297835, 1.534322
248.464934, -32.774083, -8.192267, 1.480925
248.631284, -32.610586, -8.251912, 1.460561
248.798034, -32.740012, -8.271873, 1.438962
248.964679, -32.888543, -8.415571, 1.407280
249.131325, -32.882242, -8.479185, 1.408283
249.298000, -32.473125, -8.271409, 1.417583
249.464811, -32.893331, -8.286026, 1.391426
249.631424, -32.976256, -8.276195, 1.401756
249.798023, -32.941214, -8.261143, 1.422560
249.965878, -33.021916, -8.124600, 1.482198
250.131364, -33.126658, -8.294556, 1.470659
250.298012, -33.166517, -8.352870, 1.494195
250.464772, -33.071952, -8.355177, 1.518790
250.631429, -33.062979, -8.364342, 1.504960
250.797977, -33.173093, -8.396746, 1.517349
250.964703, -33.153768, -8.421312, 1.537107
251.131343, -33.153771, -8.421240, 1.537192
251.298005, -33.167169, -8.309690, 1.528591
251.464652, -32.438420, -8.300055, 1.553643
251.631311, -32.441950, -8.222819, 1.547680
251.797986, -33.148114, -8.447961, 1.570657
251.981414, -32.784273, -8.367229, 1.580819
252.147970, -32.664595, -8.348463, 1.598900
252.314685, -33.271014, -8.439713, 1.610005
252.481295, -32.906992, -8.411875, 1.593437
252.647922, -33.241686, -8.511192, 1.592036
252.814631, -32.885985, -8.440880, 1.580175
252.981333, -33.165716, -8.476769, 1.570419
253.147956, -33.286574, -8.464487, 1.568598
253.314572, -33.374486, -8.437927, 1.567324
253.482241, -33.429448, -8.440564, 1.558638
253.647998, -33.467669, -8.433675, 1.558741
253.814602, -33.503051, -8.426672, 1.545382
253.981456, -33.523114, -8.425833, 1.528912
254.147957, -33.529209, -8.435747, 1.514223
254.314585, -33.507736, -8.472785, 1.497131
254.481738, -33.601933, -8.481822, 1.467777
254.647922, -33.667765, -8.502939, 1.466401
254.814581, -33.741170, -8.553781, 1.442705
254.981386, -33.390949, -8.529069, 1.450016
255.147961, -33.237627, -8.528123, 1.471694
255.314650, -33.114883, -8.499072, 1.450516
255.481322, -33.114870, -8.499015, 1.450458
255.997953, -33.103910, -8.599378, 1.488345
256.164660, -34.012784, -8.584687, 1.531349
256.331307, -33.607366, -8.500594, 1.541308
256.498241, -33.870275, -8.569376, 1.557452
256.664665, -34.029614, -8.500251, 1.529116
256.831528, -34.183039, -8.552983, 1.547870
256.998078, -33.627210, -8.445772, 1.541226
257.165505, -34.074262, -8.443026, 1.518004
257.331265, -33.658552, -8.411923, 1.491148
257.497962, -33.949233, -8.524453, 1.501903
257.664623, -34.127523, -8.443141, 1.517314
257.831254, -34.138644, -8.451375, 1.515745
257.997937, -33.839092, -8.439990, 1.544799
258.164651, -34.301868, -8.491119, 1.523842
258.331295, -34.289351, -8.492963, 1.520362
258.497938, -34.347032, -8.492329, 1.506997
258.664596, -34.240750, -8.450884, 1.507998
258.831267, -34.320861, -8.455004, 1.500265
258.997983, -34.527592, -8.420336, 1.505867
259.164845, -34.527617, -8.420706, 1.505846
259.331268, -34.527627, -8.420961, 1.505873
259.731282, -34.506884, -8.612267, 1.522304
259.897914, -34.506899, -8.612227, 1.522249
260.064615, -34.514469, -8.591349, 1.503627
260.231265, -34.524607, -8.531741, 1.487817
260.397993, -34.203005, -8.270440, 1.511437
260.564625, -34.780406, -8.284724, 1.550109
260.731296, -34.924700, -8.344084, 1.557932
260.897951, -34.913157, -8.206107, 1.545503
261.064628, -34.880741, -8.290577, 1.515012
261.231334, -35.020259, -8.346713, 1.524868
261.397955, -35.024148, -8.318086, 1.502151
261.564585, -35.028787, -8.330206, 1.524208
261.731260, -35.140780, -8.384843, 1.497837
261.897910, -35.127411, -8.382804, 1.509728
262.064590, -35.251448, -8.451941, 1.534048
262.231220, -35.323218, -8.422690, 1.545341
262.397931, -35.306319, -8.436297, 1.567963
262.564610, -35.375125, -8.546761, 1.541462
262.731286, -35.318316, -8.524706, 1.535190
262.898005, -35.418277, -8.559247, 1.535661
263.065077, -35.313383, -8.543322, 1.507702
263.231318, -35.292043, -8.648200, 1.508291
263.397929, -35.282905, -8.716007, 1.502653
263.564598, -35.288633, -8.684002, 1.488332
263.731263, -35.292746, -8.665696, 1.475644
263.897965, -35.171675, -8.338276, 1.518269
264.064663, -35.997309, -8.260967, 1.520283
264.231436, -35.999342, -8.248839, 1.528626
264.397972, -34.974177, -8.429629, 1.570081
264.564652, -34.968589, -8.441082, 1.552632
264.731617, -35.528093, -8.438933, 1.512693
264.897922, -35.262783, -8.532481, 1.501460
265.064655, -35.149413, -8.428288, 1.503081
265.231261, -35.542008, -8.486593, 1.453578
265.397960, -35.758817, -8.463303, 1.385640
265.564597, -35.765072, -8.513923, 1.391877
265.731304, -35.737986, -8.543346, 1.407281
265.897923, -35.754732, -8.587695, 1.386085
266.064614, -35.892583, -8.584679, 1.338792
266.231271, -35.865987, -8.577440, 1.343621
266.397926, -35.831307, -8.555717, 1.354904
266.564620, -35.899522, -8.571736, 1.362348
266.731255, -35.811653, -8.581776, 1.398791
266.897892, -35.856962, -8.618564, 1.430828
267.064693, -35.909954, -8.624707, 1.412721
267.231242, -35.672468, -8.614391, 1.435584
267.397941, -35.653185, -8.726112, 1.373033
267.565143, -35.653196, -8.726059, 1.372966
267.731210, -35.574659, -8.638249, 1.342897
267.898205, -35.556081, -8.730198, 1.298454
268.064673, -35.559943, -8.729926, 1.298422
268.231448, -35.565081, -8.716898, 1.302684
268.397938, -35.502579, -8.504527, 1.291001
268.564613, -35.469285, -8.628886, 1.337649
268.731239, -35.467640, -8.688799, 1.375641
268.897882, -36.531825, -8.624522, 1.388487
269.064632, -36.447352, -8.647055, 1.411916
269.231322, -36.261255, -8.557334, 1.410518
269.398040, -36.361966, -8.600281, 1.406851
269.564683, -36.331724, -8.659308, 1.392396
269.731285, -36.257227, -8.668045, 1.414289
269.897914, -36.339463, -8.735654, 1.449487
270.064602, -36.416311, -8.748022, 1.475359
270.231328, -36.416360, -8.747515, 1.475423
270.397943, -36.428517, -8.677088, 1.525768
270.564649, -36.392003, -8.673805, 1.539994
270.731345, -36.435336, -8.686778, 1.547058
270.897926, -36.417364, -8.711099, 1.563620
271.064714, -36.488724, -8.588128, 1.556348
271.231268, -36.399241, -8.726407, 1.515317
271.397944, -36.415978, -8.578364, 1.571112
271.564881, -35.896312, -8.645913, 1.510480
271.731269, -35.876337, -8.729402, 1.494925
271.897920, -35.869783, -8.769683, 1.486023
272.064657, -35.871373, -8.774282, 1.480569
272.231299, -36.655074, -8.740346, 1.544910
272.397935, -36.626052, -8.875097, 1.521514
272.564645, -36.182618, -8.670632, 1.566338
272.731252, -36.145842, -8.660642, 1.576542
272.897921, -36.116817, -8.814465, 1.553051
273.064709, -36.596483, -8.771782, 1.557121
273.231297, -36.766848, -8.787521, 1.555920
273.397903, -36.750823, -8.770267, 1.532694
273.564593, -36.767978, -8.768200, 1.563572
273.731298, -36.780027, -8.782552, 1.538070
273.897950, -36.850439, -8.782626, 1.536557
274.064643, -36.656242, -8.803356, 1.508860
274.231231, -36.659245, -8.754348, 1.506710
274.397893, -36.846878, -8.987496, 1.511799
274.564606, -36.911203, -9.026891, 1.466137
274.731234, -36.928826, -9.028041, 1.453998
274.897939, -36.915522, -9.124950, 1.454848
275.064610, -36.972091, -9.050240, 1.475629
275.231587, -37.028051, -9.066816, 1.480838
275.397987, -36.947515, -9.065776, 1.448845
275.564784, -36.926783, -9.156995, 1.450287
275.731259, -36.910612, -9.235341, 1.451619
275.897916, -36.900300, -9.300987, 1.450410
276.064586, -37.173613, -9.211682, 1.470410
276.231318, -37.216799, -9.216871, 1.474742
276.397903, -37.223249, -9.135683, 1.449720
276.564637, -37.162209, -9.356344, 1.417920
276.731283, -37.291062, -9.291640, 1.410859
276.897907, -37.355028, -9.295981, 1.357595
277.064553, -37.184503, -9.284686, 1.318213
277.231261, -37.239164, -9.264992, 1.305295
277.397936, -37.187286, -9.273713, 1.303109
277.564623, -37.255955, -9.300480, 1.308766
277.731278, -37.341661, -9.329795, 1.305154
277.897936, -37.403446, -9.305391, 1.311751
278.064638, -37.492403, -9.324220, 1.319207
278.231276, -37.355361, -9.295023, 1.336956
278.397927, -37.409546, -9.296577, 1.351996
278.564663, -37.471683, -9.334834, 1.332161
278.731340, -37.475966, -9.254435, 1.313612
278.897856, -37.496136, -9.386887, 1.378495
279.064609, -37.445626, -9.403268, 1.420370
279.231280, -37.459019, -9.395554, 1.434801
279.397903, -37.459047, -9.395447, 1.434826
279.564616, -37.459050, -9.395336, 1.434858
279.864666, -37.474270, -9.503094, 1.479905
280.031255, -37.454668, -9.588437, 1.470033
280.197942, -37.436338, -9.516679, 1.491509
280.364595, -37.281264, -9.537033, 1.478114
280.531271, -37.272753, -9.547330, 1.487366
280.697933, -36.741459, -9.110732, 1.406268
280.864843, -36.619605, -9.459541, 1.438062
281.031279, -37.201351, -9.560732, 1.467831
281.197973, -37.346342, -9.581190, 1.464712
281.364680, -37.303540, -9.599279, 1.465763
281.531275, -37.321920, -9.611239, 1.472396
281.698068, -37.305617, -9.601403, 1.476748
281.864564, -37.321237, -9.591255, 1.469415
282.031286, -37.334544, -9.605958, 1.469785
282.197953, -37.272767, -9.578310, 1.464533
282.364737, -37.390737, -9.647974, 1.472480
282.531258, -37.397870, -9.674596, 1.480791
282.697985, -37.322126, -9.688315, 1.495450
282.864561, -37.257819, -9.715156, 1.506369
283.031274, -37.313135, -9.748159, 1.508464
283.197924, -37.399700, -9.784493, 1.495150
283.364593, -37.399713, -9.784436, 1.495172
283.531290, -37.325208, -9.957285, 1.492669
283.697943, -37.323442, -9.968056, 1.488834
283.864700, -37.320132, -9.756503, 1.500928
284.031244, -37.285252, -9.831422, 1.489970
284.197921, -37.058208, -9.555448, 1.481937
284.365006, -36.997145, -9.513446, 1.466056
284.531260, -37.002559, -9.460285, 1.483903
284.697960, -37.063721, -9.440156, 1.492764
284.864599, -37.063713, -9.440161, 1.492760
285.031234, -37.017716, -9.545145, 1.449735
285.197946, -37.307520, -9.522016, 1.458722
285.364616, -37.413451, -9.570545, 1.454572
285.531398, -37.434554, -9.560861, 1.451910
285.698035, -37.400451, -9.491285, 1.451367
285.864593, -37.407894, -9.500488, 1.467746
286.031330, -37.454769, -9.512201, 1.458195
286.198059, -37.324813, -9.407135, 1.451537
286.364685, -37.334797, -9.372172, 1.427268
286.531386, -37.262798, -9.343619, 1.440974
286.698001, -37.333181, -9.339345, 1.432638
286.864580, -37.303258, -9.298704, 1.434307
287.031250, -37.318646, -9.308840, 1.424096
287.197969, -37.375197, -9.333885, 1.418055
287.364800, -37.375199, -9.333875, 1.418096
287.531258, -37.200782, -9.248012, 1.467539
287.697978, -37.109228, -9.179973, 1.467799
287.864596, -37.450800, -9.377115, 1.439429
288.031281, -37.374594, -9.350698, 1.450805
288.197954, -37.123491, -9.088485, 1.456049
288.364592, -37.042729, -8.984820, 1.482389
288.531318, -37.406067, -9.056091, 1.495364
288.697943, -37.012647, -9.018817, 1.498731
288.864664, -37.123543, -9.029977, 1.461975
289.031355, -37.117002, -8.987382, 1.471448
289.197987, -37.122774, -8.963384, 1.474978
289.364582, -37.182326, -8.951774, 1.485501
289.531248, -37.140451, -8.929499, 1.488923
289.697875, -37.259864, -8.983081, 1.485533
289.864594, -37.229273, -8.987897, 1.468671
290.031276, -37.216407, -8.983627, 1.465692
290.197994, -37.240435, -9.018208, 1.453946
290.364653, -37.230749, -9.049069, 1.436592
290.531278, -37.265967, -9.078478, 1.424002
290.697961, -37.230661, -9.079865, 1.427879
290.864621, -37.252070, -9.093999, 1.445736
291.031243, -37.227392, -9.117622, 1.441379
291.198201, -37.296007, -9.241688, 1.441649
291.364592, -37.593327, -9.176323, 1.446207
291.531293, -37.605786, -9.154602, 1.450224
291.698129, -36.930512, -8.979804, 1.401263
291.864569, -37.163381, -9.155606, 1.416801
292.031262, -37.207514, -9.159945, 1.463213
292.197966, -36.942796, -9.024474, 1.481292
292.364580, -37.133141, -9.199862, 1.470473
292.531237, -36.929760, -9.026320, 1.481681
292.698007, -37.131385, -9.106329, 1.456204
292.865006, -37.278418, -9.240475, 1.470831
293.031480, -36.986884, -9.021248, 1.488369
293.197934, -37.230491, -9.152220, 1.468887
293.364740, -37.256588, -9.162269, 1.481334
293.531297, -37.314259, -9.188563, 1.500691
293.697914, -37.280095, -9.183035, 1.517381
293.864671, -37.304240, -9.193166, 1.519954
294.031266, -37.266713, -9.172633, 1.536590
294.197954, -37.185405, -9.138480, 1.536064
294.364579, -37.232135, -9.174023, 1.526325
294.531322, -37.231491, -9.193041, 1.517621
294.698104, -37.141880, -9.151902, 1.468110
294.864607, -37.176428, -9.188694, 1.461672
295.031244, -37.157598, -9.212332, 1.482784
295.198053, -37.279484, -9.358032, 1.484587
295.364635, -37.279770, -9.357385, 1.484484
295.531254, -37.280035, -9.356847, 1.484489
295.697936, -37.390298, -9.169803, 1.483195
295.864782, -37.166229, -9.309029, 1.439451
296.031275, -37.014374, -8.949368, 1.498549
296.198026, -36.803841, -8.980621, 1.490224
296.365005, -36.742237, -8.836000, 1.464179
296.531346, -36.788440, -8.752705, 1.456284
296.698260, -36.731121, -8.915423, 1.459903
296.864637, -36.710203, -8.896837, 1.439533
297.031280, -36.577821, -8.686722, 1.448635
297.197973, -37.098439, -9.042524, 1.473305
297.364626, -37.252349, -9.106530, 1.453810
297.531257, -36.916307, -8.895986, 1.469346
297.698013, -37.215528, -9.033162, 1.472369
297.864914, -37.272590, -9.053694, 1.489030
298.031259, -37.398334, -9.135752, 1.506503
298.197947, -37.271275, -9.094915, 1.533104
298.364716, -37.294984, -9.127626, 1.543716
298.531249, -37.269989, -9.084877, 1.531522
298.697962, -37.312259, -9.112714, 1.516031
298.864662, -37.237608, -9.069811, 1.533265
299.031243, -37.249411, -9.100849, 1.553755
299.198020, -37.169109, -9.172915, 1.524037
299.364669, -37.137406, -9.146805, 1.519182
299.531276, -37.024563, -9.270670, 1.514410
299.698429, -37.024571, -9.270678, 1.514415
299.864652, -37.125670, -9.113941, 1.492513
300.031226, -37.136719, -9.102113, 1.493923
300.197903, -37.324890, -9.456551, 1.514524
300.364642, -36.748959, -9.048967, 1.486070
300.531549, -36.545334, -8.895937, 1.476955
300.698248, -36.915403, -9.226729, 1.452081
300.865015, -37.138217, -9.393874, 1.469399
301.031294, -36.850847, -9.107199, 1.465593
301.197949, -37.294268, -9.404202, 1.437262
301.364812, -37.453942, -9.493867, 1.439505
301.531313, -37.255640, -9.226176, 1.437041
301.698592, -37.378258, -9.246003, 1.415615
301.864636, -37.395243, -9.246297, 1.438555
302.031300, -37.327423, -9.199076, 1.431040
302.197938, -37.369522, -9.226908, 1.418407
302.364661, -37.284773, -9.166827, 1.422378
302.531389, -37.209999, -9.081218, 1.419628
302.698125, -36.827728, -8.829760, 1.448018
302.864722, -37.304586, -9.107645, 1.421634
303.031243, -37.364689, -9.143634, 1.421832
303.197950, -37.396029, -9.141524, 1.446982
303.364681, -37.408552, -9.262224, 1.440013
303.531246, -37.807174, -9.249535, 1.483961
303.698970, -37.807185, -9.249540, 1.484031
303.864630, -37.188211, -9.002694, 1.445362
304.031244, -37.033586, -9.019369, 1.452054
304.198071, -36.784769, -8.796770, 1.446711
304.364887, -36.725662, -8.873617, 1.434787
304.531374, -36.680744, -8.937531, 1.417629
304.698157, -37.152856, -9.077284, 1.397622
304.864697, -37.311353, -9.176405, 1.373117
305.031258, -37.384158, -9.219566, 1.371433
305.199298, -37.386767, -9.114015, 1.362129
305.364610, -37.389507, -9.101219, 1.342240
305.531270, -37.264661, -8.943872, 1.347873
305.697965, -37.246156, -8.916296, 1.373668
305.864842, -37.348251, -8.972574, 1.375672
306.031278, -37.372476, -8.996231, 1.368666
306.197966, -37.464327, -9.053680, 1.361085
306.364643, -37.472342, -9.057458, 1.353031
306.531282, -37.463888, -9.050891, 1.363411
306.697965, -37.367187, -8.961962, 1.379033
306.864763, -37.373111, -8.954724, 1.386079
307.031332, -37.250073, -8.894152, 1.382679
307.197985, -37.296735, -8.949727, 1.413389
307.364606, -37.405082, -9.116687, 1.496803
307.531287, -37.405064, -9.116705, 1.496860
307.697997, -37.498946, -8.910595, 1.386038
307.864676, -37.498922, -8.910636, 1.385957
308.031313, -37.003676, -8.866068, 1.418019
308.197971, -37.197144, -9.003083, 1.387953
308.364640, -37.224374, -8.953592, 1.397085
308.531222, -36.806706, -8.790527, 1.404948
308.697948, -37.275541, -8.952391, 1.504281
308.864623, -36.732887, -8.754404, 1.454577
309.031388, -36.585029, -8.670801, 1.447831
309.198087, -37.080755, -9.088952, 1.387853
309.364738, -37.238319, -9.202413, 1.374360
309.531287, -37.221201, -9.149061, 1.382594
309.697956, -37.249761, -9.200284, 1.381341


==> data/forest_data/uav49/_uvdar_filteredPose4_20to330.csv <==
# data in uav49/local_origin
# time, x, y, z
-0.001971, 5.187346, -0.787563, 1.849747
0.165542, 5.130825, -0.700100, 1.852189
0.331320, 5.381486, -0.637275, 1.860432
0.498043, 5.435029, -0.888149, 1.891977
0.664704, 5.356765, -0.748730, 1.874918
0.831273, 5.638685, -0.960270, 1.852802
0.998061, 5.300148, -0.781143, 1.852278
1.164981, 5.234851, -0.708629, 1.815289
1.331317, 4.485586, -0.778256, 1.739356
1.498582, 4.973182, -0.735228, 1.795620
1.664844, 5.452269, -0.644276, 1.794725
1.831353, 5.462603, -0.755888, 1.806800
1.998003, 5.715906, -0.663521, 1.840538
2.164707, 5.631216, -0.766603, 1.878020
2.331324, 5.548550, -0.787855, 1.855969
2.498005, 5.712240, -0.939086, 1.826405
2.665033, 5.512566, -0.785297, 1.789773
2.831372, 5.542651, -0.774332, 1.767285
2.998310, 5.521031, -0.784926, 1.725175
3.169701, 5.456176, -0.802734, 1.732438
3.331327, 5.526021, -0.841728, 1.709111
3.497980, 5.567695, -0.830115, 1.734917
3.664676, 5.594781, -0.842050, 1.689503
3.831363, 5.443533, -0.897074, 1.677471
3.997989, 4.886108, -1.072874, 1.636890
4.165162, 5.385448, -0.956587, 1.671366
4.331441, 5.631465, -0.908624, 1.685687
4.498015, 5.579165, -0.765390, 1.676312
4.664660, 5.889876, -0.839161, 1.677472
4.831345, 5.773775, -0.884829, 1.660380
4.998044, 5.798630, -0.937143, 1.647022
5.164888, 5.923888, -0.911076, 1.647283
5.331350, 5.912728, -0.940890, 1.615085
5.498039, 5.958154, -0.931039, 1.604019
5.664920, 5.406929, -1.110222, 1.553063
5.831325, 5.919859, -1.025209, 1.596840
5.998057, 6.050398, -0.975646, 1.607367
6.164816, 6.028920, -0.984904, 1.607878
6.331337, 5.270095, -1.144892, 1.596868
6.498070, 5.936686, -1.047238, 1.678376
6.664722, 6.152174, -0.983875, 1.704397
6.831295, 6.134895, -0.969993, 1.725750
6.998286, 6.204186, -0.960085, 1.732361
7.165083, 6.166685, -0.995782, 1.741510
7.331435, 6.276945, -1.003228, 1.752781
7.498024, 6.212962, -1.044671, 1.756730
7.664688, 6.158605, -1.092448, 1.754402
7.831318, 6.166656, -1.093611, 1.787682
7.997997, 5.952351, -1.191954, 1.769410
8.164918, 6.036968, -1.170343, 1.766712
8.331352, 6.044114, -1.183560, 1.738067
8.498432, 5.962187, -1.245042, 1.692098
8.667502, 5.962177, -1.245161, 1.692203
8.831323, 5.992993, -1.295967, 1.676049
8.998081, 6.065099, -1.295890, 1.667532
9.164860, 6.065032, -1.295684, 1.667548
9.331318, 5.986225, -1.322449, 1.660430
9.497975, 6.042318, -1.306475, 1.654697
9.665293, 5.990532, -1.196113, 1.638557
9.831313, 6.011985, -1.288329, 1.701727
9.997976, 6.006522, -1.280029, 1.736507
10.164700, 5.991588, -1.248962, 1.735823
10.331285, 6.042990, -1.224301, 1.759613
10.498026, 6.032518, -1.203844, 1.736930
10.664630, 6.659388, -1.099640, 1.775423
10.831328, 6.092517, -1.186188, 1.748493
10.998006, 6.053010, -1.201184, 1.746515
11.164676, 4.470810, -1.701048, 1.605677
11.331319, 6.033271, -1.193859, 1.718481
11.498091, 5.995270, -1.169842, 1.709580
11.664924, 5.995306, -1.168922, 1.709894
11.831301, 6.118900, -1.103165, 1.663965
11.998094, 6.034934, -1.190441, 1.626928
12.165439, 6.078463, -1.291646, 1.623450
12.331325, 6.075994, -1.180862, 1.608611
12.498038, 6.017125, -1.166455, 1.575156
12.665514, 5.608880, -1.365576, 1.525110
12.831390, 5.997175, -1.129754, 1.541651
12.998016, 6.037842, -1.071544, 1.492871
13.164797, 6.032290, -1.058213, 1.485409
13.331321, 6.038836, -1.068463, 1.456864
13.498014, 5.995886, -1.056600, 1.448841
13.664657, 6.032049, -0.986979, 1.427729
13.831330, 6.032034, -0.986948, 1.427742
13.998066, 5.951122, -0.996823, 1.419302
14.164664, 5.950078, -0.987047, 1.416993
14.331407, 5.928379, -0.974920, 1.407245
14.498000, 5.888990, -0.949360, 1.410682
14.664728, 5.889114, -0.949463, 1.410630
14.831350, 5.841461, -0.918274, 1.469603
14.998074, 5.873047, -0.831000, 1.469367
15.164752, 5.872965, -0.830880, 1.467859
15.331315, 5.729802, -0.735057, 1.482295
15.497967, 5.735108, -0.804174, 1.511818
15.664697, 5.713190, -0.814360, 1.514720
15.831514, 5.776241, -0.723482, 1.527369
15.998070, 5.762319, -0.691208, 1.557311
16.165203, 5.721909, -0.710392, 1.560382
16.331382, 5.420373, -0.992325, 1.559807
16.498259, 5.631820, -0.733534, 1.600510
16.664819, 5.638780, -0.699319, 1.602254
16.831386, 5.586700, -0.691540, 1.620114
16.998258, 5.588481, -0.710217, 1.633044
17.165411, 5.615505, -0.636382, 1.639338
17.331427, 5.334478, -0.980657, 1.596172
17.497978, 5.525930, -0.682911, 1.649301
17.664953, 5.797957, -0.381399, 1.660519
17.831360, 5.547842, -0.574640, 1.660292
17.998057, 5.540502, -0.710168, 1.651553
18.164856, 5.482014, -0.573807, 1.636642
18.331462, 5.437308, -0.559292, 1.617945
18.498085, 5.457387, -0.615339, 1.593274
18.665337, 5.374393, -0.469825, 1.584453
18.831325, 5.349530, -0.523133, 1.559463
18.998263, 5.357067, -0.491610, 1.539958
19.164969, 5.285099, -0.534670, 1.519284
19.331290, 5.398234, -0.546240, 1.521703
19.498025, 5.293994, -0.510482, 1.490757
19.664940, 5.291562, -0.537362, 1.463266
19.831313, 5.243713, -0.358496, 1.434729
19.997976, 5.356409, -0.516090, 1.430552
20.164635, 5.386261, -0.524010, 1.444091
20.331528, 5.378264, -0.479645, 1.454501
20.498006, 5.448924, -0.474033, 1.452393
20.664729, 5.538391, -0.398680, 1.463512
20.831303, 5.581255, -0.306870, 1.477664
20.998096, 5.669510, -0.367610, 1.506958
21.164968, 5.562406, -0.233313, 1.508109
21.331305, 5.575969, -0.173939, 1.528863
21.498110, 5.538653, -0.189635, 1.528616
21.665037, 5.571783, -0.154351, 1.509758
21.831340, 5.710301, 0.124912, 1.515330
21.997971, 5.736507, -0.000244, 1.529223
22.164707, 5.674457, -0.027274, 1.528834
22.331375, 5.696664, 0.004498, 1.550600
22.498030, 5.702257, 0.009885, 1.555604
22.664784, 5.659423, -0.020979, 1.559247
22.831317, 5.697283, 0.062558, 1.578665
22.998033, 5.914053, 0.357594, 1.613383
23.164729, 5.809706, 0.301748, 1.641018
23.331357, 5.781170, 0.251965, 1.637645
23.498100, 5.794665, 0.242226, 1.655941
23.664760, 5.839231, 0.361823, 1.686830
23.831339, 5.836681, 0.409753, 1.737982
23.998000, 5.625816, 0.044174, 1.688725
24.165102, 5.762073, 0.430329, 1.764022
24.331335, 5.840352, 0.609213, 1.796850
24.498063, 5.908047, 0.841983, 1.835564
24.664826, 5.862884, 0.741011, 1.824356
24.831378, 5.873392, 0.782207, 1.843648
24.998024, 5.787727, 1.016642, 1.814613
25.165222, 5.929313, 0.901114, 1.858366
25.331307, 5.960263, 1.012533, 1.869829
25.497994, 5.938680, 1.054429, 1.842919
25.664699, 5.924291, 1.106149, 1.834934
25.831350, 5.913506, 1.139976, 1.817704
25.997992, 5.906150, 1.204608, 1.812448
26.164666, 5.888334, 1.181626, 1.808715
26.331298, 5.830488, 1.053919, 1.802654
26.498139, 5.817681, 1.032717, 1.815502
26.664678, 5.858013, 1.026199, 1.778466
26.831385, 5.885554, 0.967845, 1.776030
26.997990, 5.907973, 0.925184, 1.771568
27.164671, 5.954442, 0.921137, 1.765892
27.331331, 6.052019, 0.946514, 1.761337
27.497982, 6.156512, 0.984498, 1.732838
27.664773, 6.156044, 0.854272, 1.720928
27.831455, 6.227769, 0.816243, 1.725647
27.998019, 6.233317, 0.688220, 1.689812
28.164859, 6.304053, 0.746649, 1.698004
28.331347, 6.358674, 0.679640, 1.691538
28.497977, 6.451361, 0.739646, 1.682424
28.668574, 6.509738, 0.714688, 1.676785
28.831331, 6.537110, 0.597214, 1.657580
28.998010, 6.640824, 0.648666, 1.676015
29.165107, 6.676113, 0.641060, 1.675143
29.331393, 6.678441, 0.514136, 1.699448
29.498065, 6.747688, 0.316426, 1.676098
29.664735, 6.791637, 0.490721, 1.710528
29.831347, 6.846549, 0.491119, 1.753190
29.998026, 6.940568, 0.546138, 1.763900
30.164752, 6.911139, 0.465595, 1.775158
30.331331, 6.194039, -0.469721, 1.714639
30.498033, 6.870670, 0.249387, 1.818195
30.664879, 6.870294, 0.249657, 1.818223
30.831318, 7.163466, 0.468054, 1.918322
30.998125, 7.219860, 0.402674, 1.954971
31.165751, 7.219842, 0.402701, 1.954973
31.331630, 7.445058, 0.495097, 2.039303
31.498056, 7.448889, 0.404642, 2.026985
31.664831, 7.488047, 0.356211, 2.057526
31.831372, 7.574257, 0.427452, 2.061594
31.998004, 7.701457, 0.450459, 2.071064
32.164641, 7.203654, -0.105289, 1.919101
32.331305, 7.611281, 0.244661, 2.042815
32.498002, 7.770755, 0.294939, 2.077011
32.664658, 7.932091, 0.324139, 2.134784
32.831350, 7.988176, 0.321464, 2.130417
32.998035, 8.134035, 0.348635, 2.141742
33.164722, 8.270732, 0.384343, 2.165543
33.331352, 8.216055, 0.317659, 2.151144
33.498012, 8.395915, 0.341702, 2.161675
33.664636, 8.485855, 0.381354, 2.170986
33.831354, 8.459100, 0.345990, 2.162006
33.998054, 8.495346, 0.335030, 2.155980
34.164665, 8.015711, -0.116527, 2.013997
34.331317, 8.015747, -0.116537, 2.013948
34.497969, 8.619996, 0.173192, 2.129106
34.664800, 8.619941, 0.173268, 2.129115
34.831309, 8.884020, 0.279590, 2.137682
34.997983, 8.757389, 0.106187, 2.140138
35.164681, 9.002449, 0.232558, 2.183965
35.331297, 8.953559, 0.300154, 2.174214
35.498016, 9.287357, 0.292550, 2.244203
35.665195, 9.501114, 0.340929, 2.270630
35.831404, 9.501106, 0.340979, 2.270614
35.998048, 9.164654, 0.103607, 2.168171
36.164766, 9.486444, 0.217872, 2.239914
36.331455, 9.486316, 0.218116, 2.239901
36.498023, 9.886809, 0.324089, 2.256841
36.664731, 10.128289, 0.355413, 2.267256
36.831379, 10.128308, 0.355385, 2.267225
36.998341, 10.335293, 0.306928, 2.262510
37.164922, 10.344788, 0.245689, 2.223835
37.331472, 10.344705, 0.245746, 2.224224
37.498047, 10.323948, 0.106324, 2.231269
37.664674, 10.424370, 0.176575, 2.250607
37.831331, 10.375885, 0.249446, 2.293354
37.997999, 10.645213, 0.138952, 2.235597
38.165365, 10.789838, 0.088738, 2.211369
38.331270, 10.789773, 0.088880, 2.211391
38.498020, 10.919097, -0.005260, 2.202278
38.664704, 10.968741, -0.028787, 2.234525
38.831596, 10.991693, -0.115453, 2.211865
38.998187, 10.966462, -0.001219, 2.200940
39.164862, 11.152915, -0.155587, 2.215993
39.331306, 11.149462, -0.198608, 2.226453
39.497987, 11.154361, -0.294354, 2.235819
39.664666, 11.176395, -0.427313, 2.252627
39.831309, 11.042719, -0.494736, 2.222430
39.998151, 11.086508, -0.645966, 2.240032
40.164658, 11.106061, -0.612875, 2.193604
40.331352, 11.106088, -0.612905, 2.193361
40.497973, 11.253390, -0.657410, 2.162018
40.665234, 11.201406, -0.749936, 2.152022
40.831401, 11.371127, -0.724759, 2.181631
40.997966, 11.286967, -0.713248, 2.168170
41.164619, 11.243488, -0.972083, 2.135888
41.331288, 11.244178, -1.083319, 2.156902
41.498093, 11.222100, -1.030162, 2.117674
41.664690, 11.313670, -1.076873, 2.120822
41.831306, 11.271907, -1.081766, 2.083924
41.998034, 11.265577, -1.208612, 2.088488
42.164729, 11.250024, -1.281241, 2.099087
42.331302, 11.242091, -1.274649, 2.105235
42.497996, 11.239488, -1.326412, 2.106535
42.664749, 11.235742, -1.405945, 2.120189
42.831314, 11.231725, -1.440899, 2.116493
42.997983, 11.231810, -1.469970, 2.093973
43.164655, 11.212573, -1.587034, 2.106977
43.331324, 11.204992, -1.503246, 2.104756
43.498038, 11.171328, -1.527328, 2.118111
43.664832, 11.160154, -1.622618, 2.137746
43.831293, 10.962605, -1.594191, 2.117897
43.998052, 11.110910, -1.599560, 2.133271
44.164729, 11.110743, -1.584221, 2.116527
44.331384, 11.105170, -1.550577, 2.086441
44.498008, 11.094041, -1.527819, 2.078739
44.664669, 11.219848, -1.481792, 2.093595
44.831414, 11.151614, -1.398245, 2.105910
44.998014, 11.196506, -1.401266, 2.128411
45.164650, 11.138976, -1.387378, 2.109876
45.331363, 10.653686, -1.303209, 2.056286
45.498019, 10.857734, -1.254246, 2.069630
45.664714, 10.878056, -1.212367, 2.054537
45.831321, 10.879019, -1.213638, 2.066889
45.998129, 10.980536, -1.193017, 2.064892
46.164907, 10.944544, -1.248948, 2.046577
46.331310, 10.899417, -1.191949, 2.091153
46.498031, 10.849492, -1.258471, 2.082746
46.664920, 10.896124, -1.133244, 2.077846
46.831365, 10.851967, -1.094988, 2.098747
46.998262, 10.966122, -1.083619, 2.123128
47.164742, 10.706856, -1.030642, 2.142526
47.331491, 10.694434, -1.025772, 2.133260
47.499263, 10.667340, -1.019345, 2.136286
47.664865, 10.637466, -0.987883, 2.149245
47.831434, 10.474235, -0.997977, 2.141748
47.998352, 10.503281, -0.974788, 2.154628
48.164792, 10.205421, -0.918950, 2.132200
48.331435, 10.261868, -0.936587, 2.185502
48.498083, 10.259547, -0.776760, 2.216788
48.664726, 10.081532, -0.829690, 2.217461
48.831406, 10.036772, -0.864322, 2.214044
48.998187, 9.998724, -0.800818, 2.230110
49.164903, 9.973315, -0.789793, 2.226516
49.331420, 9.953672, -0.711957, 2.203753
49.514678, 9.389515, -0.628256, 2.130256
49.681301, 9.531593, -0.662111, 2.136380
49.848079, 9.496096, -0.638693, 2.171437
50.014614, 9.460350, -0.587687, 2.179273
50.181426, 9.489365, -0.567899, 2.197048
50.348009, 9.551396, -0.566843, 2.263423
50.514644, 9.455568, -0.563875, 2.310232
50.681598, 9.388108, -0.623837, 2.325368
50.847981, 9.341401, -0.526156, 2.321395
51.014648, 9.279930, -0.506218, 2.355872
51.181489, 9.222401, -0.475229, 2.386798
51.348274, 9.204096, -0.484961, 2.394212
51.514737, 8.961181, -0.420778, 2.388082
51.681619, 8.567933, -0.379869, 2.372527
51.848268, 8.703484, -0.372892, 2.379107
52.014788, 8.686680, -0.379876, 2.408819
52.181434, 8.513259, -0.387870, 2.402001
52.348009, 8.544269, -0.409172, 2.426189
52.514706, 8.406397, -0.420238, 2.392305
52.681365, 8.456506, -0.443980, 2.405603
52.847970, 8.474635, -0.463014, 2.401420
53.014647, 8.283623, -0.484318, 2.352078
53.181357, 8.260955, -0.625696, 2.353811
53.348119, 8.026232, -0.487297, 2.280618
53.515184, 8.042749, -0.522193, 2.259652
53.681386, 7.737555, -0.516832, 2.186491
53.848411, 7.624546, -0.525215, 2.145890
54.014727, 7.536551, -0.530981, 2.116251
54.181479, 7.465366, -0.572334, 2.099642
54.348076, 7.433770, -0.560919, 2.095495
54.514729, 7.282658, -0.562080, 2.047371
54.681462, 7.295350, -0.584369, 2.036196
54.847987, 7.292211, -0.606154, 2.051536
55.014706, 7.169642, -0.601163, 2.037607
55.181629, 6.988306, -0.598565, 2.024363
55.347952, 6.970949, -0.606962, 2.037394
55.514631, 6.807046, -0.621900, 2.013620
55.681529, 6.694189, -0.609278, 2.054240
55.848110, 6.644313, -0.598370, 2.063384
56.014749, 6.602860, -0.586903, 2.035262
56.181425, 6.660484, -0.615404, 2.068283
56.347963, 6.573096, -0.617205, 2.048121
56.514706, 6.585302, -0.633122, 2.081244
56.681388, 6.485894, -0.614626, 2.098498
56.848022, 6.443785, -0.579921, 2.093557
57.014623, 6.468716, -0.577357, 2.146418
57.181400, 6.360198, -0.564983, 2.158340
57.348031, 6.360200, -0.564956, 2.158360
57.514711, 6.426011, -0.510012, 2.183348
57.682054, 6.412540, -0.483770, 2.167686
57.848103, 6.400984, -0.451745, 2.151189
58.014741, 6.452329, -0.467481, 2.166745
58.181437, 6.498030, -0.446665, 2.176290
58.348112, 5.153446, -0.275253, 1.965432
58.514707, 6.204674, -0.401372, 2.127903
58.681465, 6.409237, -0.427290, 2.141601
58.848014, 6.409222, -0.427235, 2.141605
59.014672, 6.625324, -0.473400, 2.150054
59.181394, 6.731210, -0.490768, 2.157247
59.348027, 6.731168, -0.490704, 2.157296
59.514679, 6.727446, -0.478534, 2.195870
59.681340, 6.879406, -0.485924, 2.224435
59.848100, 6.879465, -0.485310, 2.224378
60.014664, 6.841033, -0.499386, 2.200999
60.181405, 6.875645, -0.503698, 2.197850
60.348024, 6.875633, -0.503873, 2.198082
60.514668, 6.887338, -0.501815, 2.256301
60.681368, 6.871924, -0.495362, 2.279557
60.848589, 7.060707, -0.531092, 2.321407
61.014843, 6.988895, -0.474554, 2.302197
61.181881, 7.206888, -0.520023, 2.301676
61.348025, 7.181619, -0.609252, 2.340189
61.514656, 7.144986, -0.538873, 2.297047
61.681386, 7.222266, -0.516575, 2.260464
61.848059, 7.222302, -0.516494, 2.260665
62.014648, 7.224816, -0.386061, 2.269338
62.181353, 7.333718, -0.483836, 2.230563
62.348084, 7.348415, -0.485907, 2.221071
62.514684, 7.344929, -0.400666, 2.230418
62.681848, 7.436654, -0.458562, 2.240127
62.848015, 7.431511, -0.377482, 2.250963
63.014670, 4.512118, -0.145398, 1.903407
63.181431, 5.773771, -0.401000, 2.014528
63.347978, 5.773275, -0.352022, 2.009853
63.514621, 6.260952, -0.432166, 2.015151
63.681457, 6.643339, -0.465895, 2.073999
63.848059, 6.873668, -0.410615, 2.090504
64.014704, 7.038164, -0.508457, 2.122571
64.181282, 7.071708, -0.533818, 2.142989
64.348005, 7.145340, -0.559843, 2.169842
64.514682, 7.238578, -0.562970, 2.187373
64.681626, 7.064338, -0.557316, 2.145704
64.848443, 7.120211, -0.624056, 2.154229
65.014648, 7.038204, -0.547223, 2.164328
65.181494, 6.960055, -0.669152, 2.182161
65.347998, 6.960061, -0.668575, 2.182099
65.514648, 6.985901, -0.617863, 2.297489
65.681873, 6.930115, -0.653780, 2.236961
65.848085, 7.029750, -0.725161, 2.228151
66.014673, 6.900554, -0.689969, 2.270492
66.181763, 6.985219, -0.787610, 2.222391
66.348182, 7.066026, -0.673906, 2.298485
66.514731, 7.129635, -0.597227, 2.310471
66.681396, 4.663626, -0.605522, 1.939319
66.847996, 5.346600, -0.649182, 2.045604
67.014669, 5.823360, -0.583325, 2.093199
67.181371, 6.237755, -0.643977, 2.117889
67.348026, 6.643497, -0.643262, 2.147274
67.514709, 6.952865, -0.637957, 2.204077
67.681754, 7.122756, -0.559430, 2.236495
67.848221, 7.199127, -0.625506, 2.256118
68.014757, 7.347326, -0.758433, 2.296112
68.181873, 7.382858, -0.678361, 2.276927
68.348016, 7.551209, -0.664961, 2.320516
68.514686, 7.657607, -0.727721, 2.353998
68.681381, 7.768053, -0.654434, 2.371474
68.848010, 7.767315, -0.715338, 2.365518
69.014660, 7.715442, -0.582995, 2.335029
69.181364, 7.694768, -0.440315, 2.376822
69.348017, 7.908974, -0.517563, 2.334306
69.514674, 7.957897, -0.521807, 2.311464
69.681517, 8.127519, -0.473811, 2.311327
69.848124, 8.189792, -0.441189, 2.320314
70.014796, 8.288785, -0.414782, 2.398618
70.184328, 8.391591, -0.424897, 2.383221
70.348023, 8.385800, -0.376448, 2.395719
70.514683, 8.463033, -0.486419, 2.446972
70.681713, 8.523984, -0.478344, 2.471950
70.848080, 8.748372, -0.512378, 2.485411
71.014650, 8.778049, -0.542429, 2.528249
71.181541, 8.816183, -0.568041, 2.522532
71.347989, 9.067080, -0.567152, 2.577865
71.514685, 9.192841, -0.574496, 2.640144
71.681384, 9.164472, -0.646053, 2.636750
71.848029, 9.162076, -0.757181, 2.597973
72.014661, 9.177477, -0.736527, 2.592930
72.181399, 9.185631, -0.719855, 2.638534
72.348023, 9.339400, -0.712574, 2.599521
72.514667, 9.316154, -0.679218, 2.647395
72.681436, 9.372474, -0.765701, 2.585063
72.848047, 9.502169, -0.783791, 2.592632
73.014793, 9.633484, -0.792065, 2.601206
73.182849, 9.632727, -0.818195, 2.521115
73.347983, 9.637455, -0.898682, 2.513197
73.514705, 9.656166, -0.974690, 2.506450
73.681433, 9.558252, -1.038748, 2.472618
73.848338, 9.623550, -1.037984, 2.444186
74.014590, 9.808862, -1.099231, 2.449636
74.181377, 9.840471, -1.107759, 2.442923
74.349078, 9.921912, -1.131081, 2.385848
74.514842, 9.975559, -1.187916, 2.385049
74.681551, 10.060789, -1.321141, 2.294217
74.848203, 10.092432, -1.380320, 2.304923
75.014861, 10.124925, -1.466901, 2.269393
75.181503, 10.185769, -1.520645, 2.236582
75.348176, 10.078400, -1.570178, 2.158118
75.514793, 10.143754, -1.693591, 2.118176
75.681464, 10.094410, -1.858136, 2.072436
75.848009, 10.236461, -1.813764, 2.018604
76.014756, 10.249006, -1.866919, 2.004619
76.181477, 10.190090, -1.865253, 1.966362
76.348131, 10.159025, -1.918241, 1.960933
76.514703, 10.181540, -1.787711, 1.989583
76.681599, 10.168748, -1.826000, 2.011817
76.848060, 10.164806, -1.844471, 2.012958
77.014774, 10.144285, -1.906857, 2.029722
77.198458, 10.108165, -1.992667, 2.048241
77.364702, 10.089463, -2.045378, 2.063691
77.531358, 10.060493, -2.100796, 2.064487
77.698181, 10.060524, -2.100769, 2.064349
77.864695, 10.060470, -2.100798, 2.064538
78.581362, 8.613538, 0.736822, 1.850612
78.747990, 8.613539, 0.736806, 1.850573
78.914640, 5.869166, -0.427217, 1.610908
79.081379, 5.800934, -0.494393, 1.594017
79.247983, 5.807738, -0.497650, 1.594894
79.414690, 5.807679, -0.497634, 1.594914
79.581725, 5.838502, -0.475629, 1.602375
79.747970, 8.774789, -2.379954, 1.971272
79.914665, 9.280725, -2.801075, 2.053484
80.082382, 9.369358, -3.032361, 2.055497
80.248019, 9.332936, -2.942012, 2.051146
80.414730, 9.204605, -3.083525, 2.041787
80.581381, 9.266596, -3.220819, 2.068035
80.748020, 9.433405, -3.387841, 2.083113
80.914643, 9.495001, -3.584357, 2.098101
81.081363, 9.401351, -3.655446, 2.062595
81.248013, 9.413922, -3.777014, 2.044246
81.414637, 9.375378, -3.921045, 2.044604
81.581385, 9.268541, -3.852718, 2.019031
81.747987, 9.105064, -3.766963, 1.998390
81.914631, 8.717743, -3.440123, 1.894736
82.081350, 9.097495, -3.676173, 1.910753
82.248231, 8.977971, -3.889079, 1.964124
82.414693, 8.510817, -3.537537, 1.870122
82.581313, 8.587182, -3.847168, 1.878448
82.748030, 8.816052, -4.032891, 1.911547
82.914690, 8.776203, -4.143885, 1.879263
83.081537, 8.817087, -4.243118, 1.899710
83.248043, 8.818570, -4.457835, 1.903042
83.414665, 8.858899, -4.425426, 1.911414
83.581509, 8.805125, -4.467379, 1.924586
83.747989, 8.766415, -4.496851, 1.919441
83.914625, 8.747225, -4.513012, 1.932024
84.081511, 8.685687, -4.558424, 1.943453
84.248092, 5.179458, 0.223011, 1.542745
84.414637, 5.074880, 0.155000, 1.537541
84.581319, 5.015152, 0.109122, 1.540102
84.748035, 4.998088, 0.071727, 1.534740
84.914784, 5.002459, -0.043448, 1.540874
85.081290, 4.998992, -0.054060, 1.537711
85.248003, 4.961659, -0.087894, 1.531017
85.414923, 4.946909, -0.107804, 1.521136
85.581530, 4.946877, -0.107807, 1.521212
90.331423, 6.118688, -5.091450, 1.560843
90.498340, 6.266803, -5.198452, 1.568565
90.664715, 6.198871, -5.489606, 1.554988
90.831426, 6.167996, -5.672889, 1.571058
90.998066, 5.982237, -5.403719, 1.546276
91.164731, 5.478308, -4.824334, 1.533912
91.331565, 5.523750, -5.087828, 1.554755
91.498087, 5.593565, -5.301705, 1.532301
91.664745, 5.520706, -5.322420, 1.528446
91.831341, 5.418683, -5.369007, 1.550978
91.998003, 5.381663, -5.403288, 1.555369
92.164721, 5.324365, -5.515776, 1.535584
92.331352, 5.227003, -5.541115, 1.531518
92.498133, 5.287722, -5.509365, 1.547068
92.664673, 5.120453, -5.681797, 1.562245
92.831386, 5.018990, -5.654826, 1.596099
92.998091, 4.626821, -5.027949, 1.556632
93.164782, 4.683060, -5.344115, 1.601305
93.331401, 4.724952, -5.607450, 1.579039
93.498024, 4.665007, -5.865022, 1.589548
93.664790, 4.716906, -5.917644, 1.563625
93.831287, 4.647749, -6.107560, 1.637024
93.997956, 4.538173, -6.137703, 1.630969
94.164790, 4.578347, -6.023933, 1.548598
94.331425, 4.483493, -5.979637, 1.563895
94.497971, 4.613424, -6.005549, 1.560814
94.664647, 4.411758, -5.966636, 1.590927
94.831339, 4.295132, -5.929752, 1.615747
94.998080, 4.210270, -6.124686, 1.626394
95.165008, 4.112288, -6.007503, 1.568091
95.331307, 4.029408, -6.003077, 1.507687
95.498013, 3.866729, -5.934502, 1.476046
95.664748, 3.861608, -6.108317, 1.420682
95.831332, 3.736955, -6.069349, 1.384473
95.998018, 3.686623, -6.107340, 1.297045
96.164684, 3.422702, -5.570409, 1.277990
96.331378, 3.191922, -5.196308, 1.255343
96.498032, 3.038362, -5.129744, 1.205975
96.665465, 3.065992, -5.120423, 1.187368
96.831359, 3.172047, -5.410449, 1.145801
96.997989, 3.106584, -5.522237, 1.126707
97.165000, 3.069432, -5.535536, 1.099192
97.331314, 3.031943, -5.550651, 1.108772
97.497969, 3.031949, -5.550622, 1.108688
97.664706, 3.031788, -5.550622, 1.105932
98.281339, 2.190949, -5.742794, 1.199777
98.448031, 2.190945, -5.742784, 1.199720
98.614687, 2.105651, -5.759589, 1.236787
98.781384, 2.336810, -6.566298, 1.225798
98.948029, 2.373796, -6.913605, 1.267503
99.114700, 1.978184, -5.508838, 1.335089
99.281375, 1.878645, -5.384816, 1.350489
99.448029, 1.896818, -5.779803, 1.353875
99.614684, 1.890317, -6.137615, 1.319721
99.781468, 1.875068, -6.381168, 1.325212
99.948005, 1.804643, -6.345029, 1.312209
100.114699, 1.721493, -6.520410, 1.274002
100.281453, 1.638911, -6.568406, 1.294605
100.448079, 1.499863, -6.712918, 1.287280
100.614665, 1.413637, -5.760914, 1.313974
100.781367, 1.322019, -6.349202, 1.308538
100.948022, 1.443105, -6.465597, 1.315274
101.114674, 1.279965, -6.419157, 1.286491
101.281855, 1.228521, -6.379563, 1.316927
101.448026, 1.151649, -6.384007, 1.361848
101.614747, 0.673939, -1.730450, 1.451904
101.781334, 0.733855, -3.209708, 1.420695
101.948008, 0.764217, -3.648253, 1.444949
102.114637, 0.768596, -4.367376, 1.449197
102.281373, 0.685084, -5.045042, 1.521805
102.448514, 0.526806, -5.037875, 1.550624
102.614667, 0.511619, -5.690599, 1.567403
102.781526, 0.566438, -5.945772, 1.616436
102.948023, 0.389413, -6.183739, 1.589621
103.114700, 0.500989, -6.259708, 1.629392
103.281622, 0.274324, -6.324726, 1.514374
103.448207, 0.194532, -6.374903, 1.494207
103.614707, 0.061158, -5.548613, 1.426985
103.781359, 0.050625, -5.813687, 1.402797
103.948015, 0.049693, -5.359183, 1.319994
104.114713, -0.027329, -5.705842, 1.274276
104.281553, -0.151433, -6.048767, 1.190667
104.448037, -0.202794, -6.270396, 1.093310
104.614708, -0.222181, -5.776830, 1.097562
104.781393, -0.287828, -6.023282, 1.037934
104.948160, -0.381929, -6.226662, 0.978661
105.115117, -0.455125, -6.436320, 0.960685
105.282029, -0.525179, -6.653977, 1.024821
105.448049, -0.616237, -6.580988, 1.006163
105.614702, -0.515788, -6.579447, 1.032922
105.781437, -0.717737, -6.677717, 1.028569
105.948106, -0.792920, -6.618512, 1.066975
106.114702, -0.984581, -6.575392, 1.090585
106.281435, -0.874568, -6.737502, 1.156793
106.448136, -0.985545, -6.810240, 1.208834
106.615008, -0.959935, -6.815054, 1.224386
106.781523, -1.034885, -6.652157, 1.256875
106.948022, -1.130344, -6.562161, 1.295555
107.114683, -1.115692, -6.172926, 1.330585
107.281498, -1.121752, -6.383803, 1.323344
107.448555, -1.234965, -6.579623, 1.332156
107.614770, -1.253809, -6.558850, 1.365248
107.781406, -1.317152, -6.707346, 1.373347
107.948048, -1.338645, -6.653901, 1.408283
108.114717, -1.455093, -6.796723, 1.410726
108.281388, -1.455412, -6.796630, 1.410521
108.448013, -1.635650, -6.802116, 1.440605
108.614766, -1.670663, -6.902767, 1.475630
108.781413, -1.523724, -6.960557, 1.492634
108.948110, -1.623434, -6.750528, 1.513883
109.114756, -1.694735, -6.660818, 1.532711
109.281464, -1.767740, -6.603167, 1.559958
109.448047, -1.835554, -6.702250, 1.556083
109.614746, -1.896492, -6.785712, 1.567880
109.781420, -1.823687, -6.836265, 1.571881
109.948040, -1.949325, -6.854085, 1.578715
110.114629, -1.984617, -6.846817, 1.581565
110.281443, -1.984582, -6.846827, 1.581556
110.448040, -1.984902, -6.846695, 1.581548
110.664734, -2.597979, -6.630030, 1.505443
110.831371, -2.711485, -6.607145, 1.539071
110.998114, -2.824999, -6.724498, 1.518902
111.164702, -2.460193, -6.434390, 1.529011
111.331299, -2.678425, -6.525987, 1.538687
111.498013, -2.394905, -5.913318, 1.517936
111.664718, -2.529754, -6.092101, 1.494040
111.831311, -2.751045, -6.012950, 1.495307
111.998019, -2.806510, -5.767733, 1.464082
112.164743, -2.713176, -6.029301, 1.464466
112.331318, -1.678293, -3.020812, 1.454607
112.498054, -2.159419, -3.729970, 1.489791
112.664825, -2.100160, -3.739858, 1.475637
112.831339, -2.637823, -4.767772, 1.477737
112.997980, -2.866710, -5.234215, 1.486720
113.164693, -3.059154, -5.485092, 1.474814
113.331415, -3.267879, -5.653194, 1.457149
113.498057, -3.560975, -5.753304, 1.433915
113.664876, -3.554698, -5.907656, 1.421905
113.831416, -3.459896, -5.318737, 1.371121
113.998298, -3.537196, -5.238768, 1.360561
114.165602, -3.774499, -5.556460, 1.376922
114.331448, -3.974264, -5.822313, 1.324227
114.498108, -3.883730, -5.330162, 1.313276
114.664891, -4.120781, -5.532950, 1.312155
114.831535, -4.222232, -5.626975, 1.326977
114.998214, -4.487816, -5.757582, 1.318119
115.164789, -4.562670, -5.969464, 1.299385
115.331389, -4.701576, -6.074506, 1.298881
115.498100, -4.933174, -6.315018, 1.276036
115.664936, -4.941907, -6.365743, 1.264516
115.831481, -5.058468, -6.328882, 1.255017
115.998127, -5.129407, -6.282479, 1.322070
116.181381, -5.212071, -6.121315, 1.374861
116.348200, -5.279282, -6.210202, 1.364233
116.514667, -5.358711, -6.262019, 1.354463
116.681346, -5.511786, -6.312214, 1.405320
116.848058, -5.574255, -6.305558, 1.416361
117.014919, -5.662602, -6.330772, 1.443913
117.181375, -5.766886, -6.312873, 1.487249
117.348005, -5.847683, -6.346966, 1.422529
117.514754, -5.987189, -6.350299, 1.428144
117.681396, -6.142772, -6.366768, 1.407321
117.848169, -6.146563, -6.431781, 1.388226
118.014624, -6.238499, -6.445487, 1.351607
118.181438, -6.339678, -6.411456, 1.292015
118.348004, -6.372353, -6.432998, 1.306497
118.514736, -6.346845, -6.233540, 1.291350
118.681682, -6.390704, -6.303579, 1.285764
118.848122, -6.506347, -6.288489, 1.246445
119.014766, -6.595371, -6.317165, 1.247317
119.181676, -6.643069, -6.371306, 1.237548
119.348088, -6.719740, -6.339325, 1.268504
119.514670, -6.799824, -6.491469, 1.250595
119.681470, -6.787114, -6.459774, 1.239186
119.848021, -6.762181, -6.433713, 1.261634
120.014623, -6.709317, -6.417103, 1.281725
120.182412, -6.709923, -6.416646, 1.281761
120.348132, -6.605743, -6.443720, 1.280007
120.514660, -6.565718, -6.455563, 1.284894
120.681461, -6.563864, -6.457293, 1.289033
120.848060, -6.532755, -6.465877, 1.312408
121.014730, -6.547049, -6.487127, 1.298368
121.181406, -6.557702, -6.491479, 1.292207
121.348267, -6.544646, -6.512127, 1.273133
121.514748, -6.526151, -6.527933, 1.226498
121.681782, -6.579900, -6.539729, 1.214354
121.848065, -6.571903, -6.557376, 1.205168
122.014727, -6.561427, -6.573051, 1.181288
122.181551, -6.561422, -6.573048, 1.181405
122.347995, -6.850653, -6.572420, 1.112611
122.514636, -6.965330, -6.568342, 1.114890
122.681358, -6.964489, -6.568305, 1.114817
122.847997, -7.027919, -6.565961, 1.083032
123.014667, -7.028230, -6.565993, 1.083048
123.531414, -7.259116, -6.610265, 1.070511
123.698139, -7.156940, -6.729566, 1.102065
123.865057, -7.161604, -6.763282, 1.122360
124.031420, -7.274564, -6.603258, 1.179455
124.198029, -7.348667, -6.641173, 1.185619
124.365033, -7.401701, -6.599213, 1.201714
124.531423, -7.486333, -6.663150, 1.182136
124.698162, -7.621924, -6.685189, 1.197575
124.864683, -7.621083, -6.662283, 1.189248
125.031432, -7.689548, -6.418239, 1.263426
125.198145, -7.776503, -6.335864, 1.325350
125.364684, -7.734887, -6.316890, 1.324608
125.531569, -7.852394, -6.150400, 1.389423
125.698042, -7.926918, -6.115448, 1.362199
125.864724, -8.010547, -6.122695, 1.384173
126.031357, -8.005875, -6.033382, 1.343836
126.197982, -8.060406, -5.984984, 1.324865
126.365074, -8.060301, -5.984987, 1.325230
126.531463, -8.156947, -5.788667, 1.332418
126.698056, -8.228015, -5.600588, 1.283720
126.864655, -8.359839, -5.599957, 1.323920
127.031347, -8.432864, -5.506586, 1.251012
127.198039, -8.460506, -5.491969, 1.271355
127.365488, -8.398228, -5.473415, 1.263654
127.531455, -8.430479, -5.302141, 1.335229
127.698035, -8.532429, -5.175467, 1.410247
127.865019, -8.622451, -4.911177, 1.484662
128.031380, -8.558604, -4.860215, 1.516162
128.198170, -8.694293, -4.832194, 1.537288
128.365783, -8.720753, -4.785669, 1.536043
128.531453, -8.733192, -4.794967, 1.525873
128.698072, -8.759911, -4.698694, 1.537752
128.864678, -9.026958, -4.094931, 1.516353
129.031544, -8.823345, -4.724376, 1.546424
129.198373, -8.820351, -4.974573, 1.567712
129.364698, -9.004547, -4.732024, 1.575281
129.531340, -8.841007, -4.855257, 1.598357
129.698015, -9.050791, -4.859873, 1.609995
129.865031, -9.152644, -4.617913, 1.603074
130.031367, -9.128805, -4.855878, 1.638998
130.199154, -9.089341, -4.989679, 1.589215
130.364678, -9.017383, -4.961727, 1.595656
130.531390, -9.265630, -4.915134, 1.573390
130.698085, -9.245393, -4.992496, 1.523597
130.864664, -9.376109, -5.016531, 1.526995
131.031358, -9.433753, -5.134253, 1.520215
131.198063, -9.197881, -5.416088, 1.462307
131.364763, -9.115090, -5.391639, 1.466253
131.531422, -9.326010, -5.317210, 1.461475
131.698215, -9.477376, -5.156082, 1.444418
131.865574, -9.484358, -5.203447, 1.454512
132.031347, -9.555616, -5.183537, 1.452575
132.198057, -9.624053, -5.150470, 1.474197
132.364789, -9.686284, -5.155403, 1.475415
132.531516, -9.753064, -5.186850, 1.458777
132.698042, -9.755782, -5.326266, 1.457657
132.864718, -9.772746, -5.333687, 1.474720
133.031416, -9.794693, -5.078691, 1.483169
133.198053, -9.863807, -5.203833, 1.458325
133.364654, -9.873902, -5.268446, 1.475038
133.531348, -9.917970, -5.328556, 1.525292
133.698058, -9.930048, -5.327540, 1.503766
133.864758, -9.814852, -5.307374, 1.529321
134.031353, -10.028914, -5.255108, 1.570211
134.198006, -10.043056, -5.227987, 1.588125
134.365175, -10.043062, -5.227959, 1.588204
134.531414, -10.103429, -5.467960, 1.671256
134.698043, -10.196032, -5.195134, 1.675664
134.865240, -10.122341, -5.418334, 1.664856
135.031301, -10.150826, -5.413793, 1.682700
135.198108, -10.150030, -5.354881, 1.659593
135.365411, -10.143040, -5.523674, 1.640603
135.531420, -10.185547, -5.516923, 1.637426
135.698018, -10.302410, -5.552592, 1.612640
135.865025, -10.222624, -5.492333, 1.552984
136.031390, -10.229827, -5.552012, 1.532865
136.198028, -10.162378, -5.456789, 1.572062
136.364757, -10.274412, -5.483966, 1.562412
136.531360, -10.248184, -5.311977, 1.544724
136.698023, -10.276764, -5.372158, 1.553743
136.864832, -10.310259, -5.242396, 1.540170
137.031403, -10.329241, -5.341766, 1.558632
137.197985, -10.258023, -5.358199, 1.567163
137.364791, -10.380620, -5.284889, 1.537243
137.531421, -10.394926, -5.199071, 1.503571
137.698643, -10.454381, -5.171703, 1.484114
137.864777, -10.449020, -5.128658, 1.453037
138.031343, -10.476757, -5.128436, 1.417893
138.198020, -10.522214, -5.183314, 1.396499
138.365470, -10.611236, -5.094214, 1.348086
138.531444, -10.647380, -4.818669, 1.289448
138.698049, -10.762548, -4.885549, 1.239429
138.865767, -10.729764, -4.920170, 1.216497
139.031379, -10.770500, -4.923677, 1.185238
139.198042, -10.795526, -4.914404, 1.166159
139.365137, -10.836804, -5.074495, 1.139831
139.531316, -10.935950, -5.014571, 1.170962
139.698056, -10.922789, -5.047582, 1.194962
139.864732, -10.970216, -4.966051, 1.267700
140.031320, -11.010280, -5.028106, 1.275008
140.198016, -10.988128, -4.933097, 1.297852
140.364701, -11.126794, -4.913201, 1.347459
140.531394, -11.068872, -4.912158, 1.357967
140.698345, -11.099231, -5.031250, 1.353785
140.864844, -11.070893, -5.133355, 1.399575
141.031295, -11.066084, -5.094118, 1.339540
141.198045, -11.081104, -4.998801, 1.312368
141.364629, -11.153870, -4.958892, 1.358885
141.531306, -11.107890, -5.030058, 1.338262
141.698012, -11.151106, -4.912026, 1.369540
141.864751, -11.180799, -4.894664, 1.375210
142.031464, -11.187338, -4.870226, 1.364581
142.198579, -11.187384, -4.870241, 1.364799
142.364737, -11.234337, -4.837504, 1.360069
142.531394, -11.342507, -4.799059, 1.343238
142.698156, -11.394346, -4.732775, 1.339353
142.864712, -11.409479, -4.725399, 1.346363
143.031370, -11.469168, -4.611019, 1.356557
143.198335, -11.562001, -4.589655, 1.363576
143.364748, -11.524981, -4.482595, 1.362496
143.531331, -11.520427, -4.455817, 1.354292
143.698033, -11.484040, -4.484355, 1.366602
143.864685, -11.438621, -4.416455, 1.411799
144.031404, -11.422277, -4.349427, 1.408148
144.198077, -11.397270, -4.427940, 1.390652
144.364897, -11.395908, -4.425614, 1.409906
144.531356, -11.375733, -4.368314, 1.411481
144.698078, -11.386674, -4.392822, 1.400464
144.864681, -11.317518, -4.347287, 1.394014
145.031407, -11.440327, -4.379124, 1.385150
145.197980, -11.468865, -4.399038, 1.378179
145.364714, -11.484568, -4.362285, 1.389120
145.531375, -11.451707, -4.359134, 1.371610
145.698523, -11.469942, -4.230731, 1.379815
145.864966, -11.465558, -4.185150, 1.369985
146.048239, -11.433378, -4.174189, 1.357323
146.214920, -11.450315, -4.063772, 1.359978
146.381282, -11.448242, -4.172969, 1.362571
146.547933, -11.436231, -4.055460, 1.351720
146.714585, -11.459546, -4.060568, 1.345455
146.881332, -11.440297, -3.962824, 1.324504
147.047952, -11.443344, -3.998955, 1.290519
147.214637, -11.532015, -3.919741, 1.285486
147.381494, -11.485569, -4.016717, 1.279891
147.548138, -11.496996, -4.109248, 1.241239
147.714693, -11.531905, -4.104267, 1.229390
147.881411, -11.509687, -4.082007, 1.228708
148.048109, -11.515042, -4.225000, 1.223582
148.214704, -11.506520, -4.412996, 1.192322
148.381372, -11.374974, -4.404270, 1.174676
148.548009, -11.495350, -4.438944, 1.174655
148.714877, -11.568670, -4.432443, 1.196677
148.881370, -11.568647, -4.535917, 1.197735
149.048016, -11.498951, -4.580573, 1.206014
149.214744, -11.655019, -4.556252, 1.230657
149.381444, -11.715242, -4.554990, 1.231118
149.548203, -11.741183, -4.630371, 1.238760
149.714713, -11.782838, -4.578256, 1.248077
149.881347, -11.839642, -4.693835, 1.258114
150.048009, -11.846807, -4.657723, 1.274495
150.214791, -11.892795, -4.704897, 1.292913
150.381358, -11.928332, -4.766898, 1.323086
150.548071, -11.916180, -4.795650, 1.318574
150.714690, -11.972838, -4.959715, 1.308180
150.882449, -11.965541, -4.958714, 1.303265
151.048015, -11.968721, -4.961148, 1.289831
151.214643, -11.983004, -4.946257, 1.287776
151.381468, -11.869969, -4.956733, 1.298493
151.548019, -12.011583, -5.064414, 1.292442
151.714700, -12.138501, -5.132016, 1.298353
151.881391, -12.143595, -5.153835, 1.308177
152.048098, -12.121143, -5.134634, 1.291002
152.214706, -12.312269, -5.192524, 1.311305
152.381641, -12.208622, -5.204241, 1.341327
152.548036, -12.275938, -5.293799, 1.304937
152.714980, -12.443615, -5.395056, 1.302361
152.881397, -12.501522, -5.393806, 1.281170
153.048025, -12.540127, -5.345541, 1.304903
153.214852, -12.531742, -5.417974, 1.279616
153.381585, -12.597278, -5.476525, 1.272979
153.548003, -12.597824, -5.460578, 1.273826
153.714789, -12.679096, -5.716560, 1.260204
153.881373, -12.738287, -5.708437, 1.273359
154.047994, -12.719206, -5.748671, 1.254222
154.214616, -12.770464, -5.775189, 1.260683
154.381281, -12.781228, -5.857523, 1.268078
154.548003, -12.794907, -5.885039, 1.266966
154.714694, -12.869497, -5.956457, 1.276501
154.881351, -12.931178, -5.983422, 1.292740
155.048105, -12.939607, -6.045436, 1.302697
155.214751, -12.914819, -6.092789, 1.304296
155.381708, -13.035101, -6.179598, 1.320880
155.547957, -13.008521, -6.213304, 1.339882
155.714623, -13.078990, -6.294286, 1.347901
155.881756, -13.120100, -6.404067, 1.369504
156.048056, -13.120177, -6.404040, 1.369505
156.214821, -13.190224, -6.472751, 1.351040
156.381366, -13.333377, -6.564064, 1.363042
156.548043, -13.368344, -6.588309, 1.438578
156.715006, -13.376756, -6.668673, 1.377243
156.881324, -13.455630, -6.625077, 1.423096
157.048009, -13.377708, -6.652215, 1.428626
157.214664, -13.514378, -6.705614, 1.488540
157.381392, -13.435953, -6.792387, 1.493921
157.548113, -13.360620, -6.819148, 1.482947
157.714649, -13.456506, -6.974950, 1.500965
157.881309, -13.472488, -7.059979, 1.449778
158.048002, -13.543950, -7.018924, 1.456164
158.214847, -13.593685, -7.403173, 1.422083
158.381335, -13.757498, -7.508011, 1.418597
158.548091, -13.753298, -7.521251, 1.434725
158.714898, -13.876780, -7.599289, 1.425656
158.881665, -13.972530, -7.685230, 1.436211
159.048032, -13.959558, -7.648997, 1.454206
159.214700, -14.024800, -7.680125, 1.437676
159.381637, -14.178454, -7.814290, 1.501971
159.548198, -14.281802, -7.891816, 1.502191
159.714695, -14.311185, -8.070071, 1.562284
159.881419, -14.365697, -8.222932, 1.510448
160.048015, -14.436692, -8.251209, 1.564174
160.214651, -14.388505, -8.394442, 1.574038
160.381324, -14.562618, -8.350099, 1.579455
160.548183, -14.726414, -8.325024, 1.603234
160.714813, -14.820860, -8.384101, 1.628688
160.881468, -14.958017, -8.571990, 1.622571
161.048002, -14.991708, -8.566646, 1.645042
161.214822, -15.112935, -8.522107, 1.592161
161.381358, -15.138166, -8.627168, 1.623948
161.547996, -15.249786, -8.672084, 1.618494
161.714709, -15.325110, -8.745972, 1.585178
161.881395, -15.370443, -8.623702, 1.619048
162.048066, -15.340737, -8.584159, 1.559484
162.214754, -15.430613, -8.684144, 1.639357
162.381351, -15.526894, -8.667824, 1.626242
162.548051, -15.407774, -8.691606, 1.693029
162.714725, -15.498907, -8.773967, 1.669478
162.881271, -15.577419, -8.696865, 1.701517
163.047970, -15.638462, -8.809798, 1.648239
163.214903, -15.688568, -8.885824, 1.590082
163.381412, -15.750403, -8.935344, 1.601701
163.548266, -15.833841, -8.987385, 1.549958
163.714961, -15.937185, -9.066320, 1.503634
163.881375, -15.897426, -9.040904, 1.499844
164.047989, -16.039725, -9.015676, 1.438330
164.214666, -15.928769, -8.747913, 1.464608
164.381450, -16.035571, -8.828914, 1.376180
164.548517, -16.155251, -8.918870, 1.400745
164.714685, -16.246970, -8.915630, 1.412329
164.881354, -16.159973, -8.811903, 1.382017
165.048043, -16.244518, -8.858501, 1.363813
165.214950, -16.242878, -8.723087, 1.368109
165.381613, -16.206396, -8.634508, 1.337209
165.548103, -16.244295, -8.712759, 1.296137
165.714694, -16.326454, -8.592942, 1.402290
165.881464, -16.336454, -8.717380, 1.332035
166.048016, -16.488800, -8.802367, 1.307233
166.214803, -16.488612, -8.802517, 1.307497
166.382476, -16.332241, -8.597872, 1.388521
166.548018, -16.347091, -8.750285, 1.282389
166.714914, -16.344796, -8.681125, 1.350075
166.881396, -16.074534, -8.257956, 1.393555
167.048683, -15.968863, -8.130626, 1.396574
167.214747, -15.927139, -8.049716, 1.398051
167.381827, -16.051605, -8.199266, 1.379668
167.548047, -16.220017, -8.329674, 1.360255
167.714770, -16.311905, -8.442447, 1.336291
167.881526, -16.378510, -8.630940, 1.372059
168.048021, -15.903968, -8.070837, 1.336285
168.214694, -16.162519, -8.324600, 1.321665
168.381480, -16.311548, -8.468029, 1.319895
168.548019, -16.228117, -8.178865, 1.349179
168.714805, -16.482159, -8.462859, 1.333672
168.881472, -16.522566, -8.391858, 1.387110
169.048118, -16.439103, -8.602334, 1.359969
169.214660, -16.505282, -8.643009, 1.347751
169.381381, -16.618721, -8.842005, 1.354179
169.548046, -16.718388, -8.960450, 1.296968
169.714671, -17.020815, -9.190952, 1.320254
169.881415, -17.016537, -9.196184, 1.363663
170.048044, -17.469268, -9.433612, 1.318580
170.214777, -17.516046, -9.291076, 1.378629
170.381617, -17.466436, -9.328780, 1.440055
170.547958, -17.484843, -9.331797, 1.445966
170.714644, -17.497170, -9.320110, 1.430256
170.881726, -17.497171, -9.320097, 1.430413
171.048009, -17.550639, -9.267434, 1.446505
171.214641, -17.550648, -9.267462, 1.446798
171.381502, -17.550672, -9.267378, 1.446838
172.498238, -17.960573, -8.822297, 1.612599
172.664800, -17.946125, -8.839656, 1.619558
172.831404, -17.958129, -8.845260, 1.616665
172.998096, -17.919632, -8.948953, 1.653485
173.164757, -17.932401, -8.946499, 1.683430
173.331427, -17.947831, -8.987985, 1.661961
173.498076, -17.967708, -9.072372, 1.697773
173.665514, -17.402514, -8.701344, 1.699166
173.831404, -17.413261, -8.651483, 1.751822
173.998067, -17.331692, -8.584108, 1.707738
174.164943, -17.353783, -8.534991, 1.712105
174.348038, -16.327313, -7.497692, 1.631133
174.514865, -16.636183, -7.815645, 1.595353
174.681329, -16.735511, -7.930705, 1.627021
174.847968, -16.634514, -7.818284, 1.619333
175.014692, -16.721240, -8.007955, 1.589469
175.181372, -16.671608, -7.887219, 1.576753
175.348076, -16.506351, -7.779065, 1.545928
175.514811, -16.685980, -8.073569, 1.556294
175.681589, -16.699569, -7.965997, 1.587233
175.848107, -16.459109, -7.684733, 1.569899
176.014705, -16.663862, -7.971889, 1.586827
176.181487, -16.783296, -8.115892, 1.604771
176.348059, -16.867149, -8.058201, 1.614660
176.514640, -16.750095, -8.132504, 1.580636
176.681404, -16.878306, -8.129286, 1.572655
176.848082, -17.021285, -8.331056, 1.598399
177.014793, -16.957220, -8.261889, 1.575469
177.181756, -17.050233, -8.164503, 1.541606
177.348040, -17.073881, -8.254408, 1.520961
177.514644, -17.220376, -8.247421, 1.514275
177.681818, -17.119337, -8.261844, 1.482438
177.848190, -17.120034, -8.159864, 1.444506
178.014734, -17.150152, -8.006273, 1.423133
178.181396, -17.164052, -8.120318, 1.383161
178.348041, -17.356050, -8.026501, 1.390979
178.514639, -17.272425, -8.145781, 1.359231
178.681425, -17.272198, -8.097233, 1.323162
178.848063, -17.298298, -8.067813, 1.226310
179.014812, -17.378789, -8.013551, 1.284012
179.181481, -17.385181, -8.033983, 1.284640
179.348087, -17.554373, -7.736267, 1.323101
179.514809, -17.359107, -8.005910, 1.251456
179.681577, -17.459987, -8.036756, 1.258471
179.848101, -17.580828, -8.037133, 1.241080
180.014662, -17.632202, -8.015462, 1.254104
180.181439, -17.638533, -8.019938, 1.251308
180.348019, -17.694936, -8.097763, 1.278835
180.514914, -17.700783, -8.062510, 1.289412
180.681489, -17.699700, -8.008848, 1.294412
180.848121, -17.684589, -8.034715, 1.299231
181.014677, -17.637084, -8.020641, 1.282328
181.181345, -17.694748, -8.017001, 1.302012
181.348380, -17.826724, -7.901651, 1.345991
181.514971, -17.880980, -8.036574, 1.362389
181.681499, -17.909925, -7.861551, 1.429359
181.847976, -17.936488, -7.878137, 1.451740
182.014671, -17.981859, -7.954409, 1.398500
182.181389, -17.985602, -7.901226, 1.451386
182.348075, -18.017425, -7.878252, 1.405561
182.514836, -18.011816, -7.789989, 1.466394
182.681586, -18.046357, -7.769728, 1.504185
182.847990, -18.004742, -7.891295, 1.491537
183.014757, -18.004725, -7.891303, 1.491422
183.181394, -17.971344, -7.764200, 1.513691
183.348107, -17.958539, -7.826352, 1.532075
183.514758, -17.957317, -7.804843, 1.541051
183.681410, -17.992499, -7.723292, 1.537184
183.848006, -17.986992, -7.702692, 1.503938
184.014647, -17.978766, -7.715541, 1.478928
184.181555, -18.008864, -7.741453, 1.416234
184.348047, -17.978951, -7.749682, 1.408391
184.514640, -17.953666, -7.688531, 1.378187
184.681562, -17.936162, -7.651518, 1.373202
184.848015, -17.919291, -7.674848, 1.350876
185.014714, -17.906275, -7.673727, 1.337163
185.181421, -17.961364, -7.708935, 1.291189
185.347994, -17.958927, -7.688646, 1.321921
185.514669, -18.006290, -7.679029, 1.317257
185.681374, -18.098065, -7.579022, 1.288032
185.848028, -18.095990, -7.646636, 1.303313
186.014774, -18.115738, -7.648754, 1.285514
186.181520, -18.060446, -7.680752, 1.287518
186.348058, -18.171651, -7.599842, 1.300099
186.514668, -18.218158, -7.574584, 1.307463
186.681825, -18.218184, -7.574609, 1.311412
186.848016, -18.241086, -7.638224, 1.298723
187.014606, -18.284236, -7.495157, 1.337245
187.181435, -18.269835, -7.534357, 1.333888
187.348018, -18.297617, -7.560511, 1.351689
187.514625, -18.316012, -7.628015, 1.386550
187.682294, -18.373306, -7.534627, 1.403430
187.848091, -18.360774, -7.590446, 1.401607
188.015243, -18.361225, -7.660421, 1.403974
188.181361, -18.402895, -7.632507, 1.395868
188.348139, -18.424775, -7.556660, 1.406521
188.514889, -18.490085, -7.554042, 1.403324
188.682389, -18.527304, -7.668015, 1.381926
188.848084, -18.538688, -7.667610, 1.379066
189.014652, -18.598942, -7.650860, 1.392532
189.181501, -18.522307, -7.645414, 1.387195
189.348033, -18.634857, -7.528678, 1.367540
189.514930, -18.668970, -7.569180, 1.370103
189.681328, -18.709303, -7.573538, 1.338492
189.848125, -18.727783, -7.462918, 1.332442
190.014638, -18.762121, -7.473912, 1.340070
190.181339, -18.788941, -7.495908, 1.332839
190.348091, -18.806459, -7.566167, 1.324218
190.514665, -18.852552, -7.524646, 1.347307
190.681570, -18.861232, -7.538799, 1.346569
190.848222, -18.863730, -7.535166, 1.306893
191.014691, -18.872680, -7.489474, 1.326455
191.181393, -18.957528, -7.464832, 1.313130
191.348039, -18.914565, -7.530101, 1.332558
191.514847, -18.923151, -7.556482, 1.343361
191.681455, -19.012485, -7.539045, 1.349466
191.848064, -18.937521, -7.546496, 1.375713
192.014690, -18.945779, -7.513221, 1.441038
192.181339, -18.950647, -7.497544, 1.442771
192.348009, -18.953314, -7.533867, 1.437624
192.514696, -18.974603, -7.561737, 1.474229
192.681445, -18.988940, -7.544800, 1.459793
192.847998, -19.000028, -7.584440, 1.469911
193.014738, -19.032676, -7.546155, 1.481247
193.181473, -19.030350, -7.577567, 1.456707
193.348073, -19.061216, -7.558822, 1.409793
193.514800, -19.111252, -7.602295, 1.349976
193.681708, -19.112639, -7.563617, 1.343355
193.848062, -19.116763, -7.551353, 1.324623
194.014803, -19.150525, -7.614315, 1.338961
194.181402, -19.167266, -7.530563, 1.359817
194.348073, -19.166364, -7.595993, 1.351151
194.514833, -19.251839, -7.581969, 1.352308
194.681329, -19.318831, -7.523671, 1.372846
194.848044, -19.359503, -7.596516, 1.392482
195.014858, -19.388974, -7.632352, 1.356155
195.181690, -19.417465, -7.601681, 1.335959
195.348111, -19.461524, -7.563467, 1.352133
195.514658, -19.529194, -7.661894, 1.296469
195.681435, -19.540817, -7.680957, 1.283552
195.848025, -19.593446, -7.695367, 1.251132
196.014661, -19.553554, -7.667233, 1.304370
196.181410, -19.583721, -7.729057, 1.313969
196.348015, -19.655829, -7.596148, 1.319471
196.514702, -19.555085, -7.677172, 1.335692
196.681445, -19.606317, -7.652061, 1.316980
196.848095, -19.588546, -7.666368, 1.298649
197.014674, -19.523774, -7.654120, 1.292681
197.181349, -19.616848, -7.799852, 1.279056
197.348104, -19.644046, -7.743025, 1.268156
197.515599, -19.648152, -7.760041, 1.294229
197.681624, -19.676885, -7.683959, 1.302868
197.848043, -19.697304, -7.649345, 1.314800
198.014690, -19.674296, -7.782935, 1.315101
198.181850, -19.690807, -7.959142, 1.315211
198.348065, -19.678035, -7.822025, 1.315319
198.514849, -19.715116, -7.725635, 1.320322
198.681691, -19.734651, -7.813924, 1.290980
198.848063, -19.741558, -7.796784, 1.282754
199.014652, -19.804194, -7.861561, 1.276114
199.181844, -19.783938, -7.973211, 1.266156
199.348037, -19.772069, -7.873671, 1.287315
199.514689, -19.805168, -7.955174, 1.275050
199.681372, -19.696442, -7.999604, 1.285961
199.847993, -19.806290, -7.897773, 1.316415
200.014665, -19.745989, -7.843861, 1.327586
200.181472, -19.715570, -7.836817, 1.332537
200.348053, -19.742011, -7.847126, 1.355251
200.514687, -19.742042, -7.847141, 1.355256
200.681486, -19.742039, -7.847137, 1.355294
200.997940, -20.202308, -8.239832, 1.320158
201.164696, -20.162873, -8.532094, 1.293048
201.331374, -20.136428, -8.533265, 1.293918
201.497960, -20.335497, -8.076090, 1.278517
201.664692, -20.227411, -7.953404, 1.284907
201.831335, -20.168157, -8.086349, 1.266945
201.998123, -20.243069, -7.934819, 1.294279
202.164748, -20.362591, -7.898835, 1.310212
202.331338, -20.605656, -7.382534, 1.327486
202.498036, -20.384340, -7.791035, 1.273696
202.664901, -20.615584, -7.669219, 1.251469
202.831306, -20.588011, -7.646894, 1.223841
202.998069, -20.683866, -7.745049, 1.209983
203.164759, -20.670824, -7.707805, 1.238618
203.331276, -20.724394, -7.584243, 1.250367
203.498056, -20.602610, -7.583944, 1.212739
203.664846, -20.930836, -7.265267, 1.288489
203.831439, -20.720953, -7.680871, 1.256146
203.998180, -20.851897, -7.753477, 1.242130
204.164743, -20.745766, -7.682706, 1.240899
204.331362, -20.792284, -7.625813, 1.281197
204.498012, -20.770240, -7.681386, 1.289199
204.664750, -20.788936, -7.656111, 1.300833
204.831370, -20.814316, -7.674809, 1.291386
204.998078, -20.686943, -7.759722, 1.279332
205.165042, -20.810981, -7.750305, 1.300074
205.331343, -20.896332, -7.690068, 1.314199
205.498115, -21.045867, -7.762292, 1.318803
205.664963, -20.912868, -7.772798, 1.335757
205.831330, -20.907916, -7.768059, 1.343505
205.998009, -20.940025, -7.739967, 1.385326
206.164660, -20.942624, -7.703329, 1.435113
206.331459, -20.985659, -7.724361, 1.479179
206.498030, -21.129552, -7.700576, 1.506400
206.669434, -21.093894, -7.766566, 1.499326
206.831310, -21.136608, -7.774877, 1.509154
206.997961, -21.140630, -7.804328, 1.543361
207.164893, -21.183614, -7.770170, 1.555126
207.331507, -21.218400, -7.750835, 1.560466
207.498062, -21.230294, -7.752478, 1.542774
207.664757, -21.219805, -7.782473, 1.500230
207.831352, -21.201221, -7.886113, 1.475355
207.998085, -21.219252, -7.876979, 1.437533
208.164778, -21.312211, -7.800597, 1.432256
208.331416, -21.271328, -7.892701, 1.427746
208.498014, -21.423526, -7.784212, 1.415656
208.664757, -21.384427, -7.833461, 1.415934
208.831411, -21.308467, -7.925114, 1.441932
208.998019, -21.395699, -7.854931, 1.450569
209.164817, -21.433191, -7.840134, 1.450593
209.331351, -21.447719, -7.829006, 1.438724
209.498043, -21.825061, -7.488274, 1.417598
209.664738, -21.901751, -7.560743, 1.427512
209.831322, -21.469276, -7.844729, 1.407275
209.998122, -21.469296, -7.815912, 1.372301
210.166446, -21.562821, -7.775342, 1.369735
210.331347, -21.527350, -7.752017, 1.357642
210.498015, -21.560272, -7.804802, 1.351010
210.664761, -21.560053, -7.804531, 1.351028
210.831319, -21.571133, -7.811776, 1.325967
210.997972, -21.606247, -7.822456, 1.336832
211.164774, -21.606309, -7.822501, 1.336872
211.331437, -21.664825, -7.838508, 1.354985
211.498163, -21.705584, -7.839847, 1.367388
211.665428, -21.705516, -7.839704, 1.366560
211.831356, -21.690361, -7.911953, 1.375344
211.997995, -21.655257, -7.960113, 1.385003
212.164751, -21.655220, -7.960100, 1.384969
212.331357, -21.684769, -7.932689, 1.386660
212.497943, -21.648736, -7.963870, 1.398211
212.664694, -21.765916, -8.085631, 1.391059
212.831380, -21.687692, -7.933274, 1.386899
212.998095, -21.682783, -7.948599, 1.366694
213.164822, -21.682920, -7.948794, 1.366704
213.331464, -21.761073, -7.917034, 1.358621
213.498013, -21.739037, -7.965473, 1.355729
213.664668, -21.739023, -7.965470, 1.355708
213.831376, -21.826161, -7.976998, 1.395099
213.997988, -22.132514, -7.716949, 1.424362
214.165052, -22.114740, -7.981751, 1.443058
214.331324, -21.915872, -8.028807, 1.457256
214.498142, -21.913566, -8.093109, 1.446417
214.664866, -21.913617, -8.093134, 1.447317
214.831424, -21.988238, -8.085907, 1.425145
214.998090, -22.045759, -8.107695, 1.415842
215.164755, -22.129570, -8.181503, 1.416179
215.331376, -22.025300, -8.179294, 1.407709
215.498036, -22.060532, -8.221149, 1.393562
215.664731, -22.139538, -8.290349, 1.393941
215.831310, -22.111388, -8.224964, 1.357887
215.998080, -22.155261, -8.231008, 1.339882
216.165094, -22.094695, -8.157743, 1.339066
216.331665, -22.111093, -8.292697, 1.312555
216.498139, -21.647391, -8.606259, 1.292175
216.664806, -21.647314, -8.606139, 1.292338
216.831652, -22.001265, -8.445088, 1.336528
216.998049, -22.132226, -8.422535, 1.390574
217.164715, -22.087356, -8.497109, 1.413491
217.332127, -22.241607, -8.557544, 1.454154
217.498044, -22.218712, -8.604054, 1.491656
217.664821, -22.231373, -8.630599, 1.503538
217.831392, -22.513109, -8.367178, 1.468021
217.998027, -22.310049, -8.634768, 1.547678
218.164736, -22.349533, -8.638187, 1.552282
218.331388, -22.397503, -8.624690, 1.563613
218.498026, -22.398106, -8.731670, 1.568567
218.665434, -22.424396, -8.732845, 1.578306
218.831482, -22.701437, -8.504922, 1.522305
218.998102, -22.499791, -8.794612, 1.557480
219.164720, -22.472921, -8.855473, 1.564463
219.331376, -22.497721, -8.843420, 1.543025
219.498035, -22.819261, -8.559792, 1.479483
219.664929, -22.524537, -8.836599, 1.471348
219.831393, -22.627560, -9.092206, 1.452599
219.998039, -22.540254, -8.959008, 1.436199
220.164770, -22.558432, -8.988052, 1.440957
220.331335, -22.661357, -9.074305, 1.400295
220.497978, -22.632937, -8.976309, 1.420285
220.664713, -22.436115, -9.155496, 1.425379
220.831392, -22.650161, -9.087460, 1.416033
220.998096, -22.669806, -9.103322, 1.433275
221.164933, -22.682801, -9.137495, 1.430966
221.331302, -22.767925, -9.116785, 1.429459
221.498175, -22.634511, -9.213796, 1.415297
221.664686, -22.718858, -9.234668, 1.432308
221.831385, -22.830514, -9.448673, 1.446559
221.998073, -22.625104, -9.378472, 1.420987
222.164834, -22.707224, -9.433801, 1.425055
222.331293, -22.871667, -9.557706, 1.421837
222.498212, -23.092324, -9.052331, 1.435084
222.664773, -22.934460, -9.323468, 1.434684
222.831400, -22.924952, -9.408856, 1.426611
222.998000, -23.080115, -9.618999, 1.409618
223.164645, -22.914947, -9.488859, 1.445846
223.331596, -23.112144, -9.282164, 1.422503
223.498034, -22.987351, -9.521505, 1.446006
223.664753, -23.052696, -9.560954, 1.441315
223.831250, -23.139078, -9.856655, 1.460940
223.998072, -23.083062, -9.674993, 1.484473
224.165612, -23.130114, -9.710409, 1.491271
224.331288, -23.046047, -9.681123, 1.474720
224.498083, -23.075525, -9.675977, 1.473747
224.664781, -23.125392, -9.842270, 1.467261
224.831327, -23.183213, -10.170939, 1.438475
224.998225, -23.259003, -10.099118, 1.421995
225.164993, -23.084111, -10.377191, 1.404455
225.331503, -23.042241, -10.244785, 1.447417
225.498042, -23.374137, -10.019730, 1.470430
225.664858, -23.280146, -9.941180, 1.531987
225.831305, -23.254020, -9.896121, 1.559094
225.998008, -23.466055, -9.905878, 1.571802
226.165526, -23.640672, -10.021839, 1.552096
226.331334, -23.635480, -10.202346, 1.551870
226.498055, -23.382999, -10.361242, 1.559487
226.664733, -23.423367, -10.381573, 1.546262
226.831582, -23.404553, -10.397501, 1.520894
226.998132, -23.439278, -10.477100, 1.512589
227.165345, -23.400318, -10.439333, 1.506441
227.331442, -23.434336, -10.374669, 1.508662
227.498043, -23.531603, -10.411110, 1.525656
227.664764, -23.576572, -10.293881, 1.522272
227.831344, -23.610160, -10.346271, 1.527721
227.998002, -23.688009, -10.195750, 1.475587
228.164732, -23.651829, -10.332413, 1.483661
228.331369, -23.658945, -10.364943, 1.458036
228.497984, -23.659043, -10.364996, 1.458005
228.664706, -23.652179, -10.446212, 1.358958
228.831315, -23.667578, -10.403678, 1.350936
228.998056, -23.572336, -10.352968, 1.347451
229.165044, -23.779588, -10.229602, 1.334947
229.331501, -23.779596, -10.229590, 1.335176
229.498026, -23.851123, -10.303402, 1.347328
229.664704, -23.887915, -10.350612, 1.365854
229.831358, -23.940548, -10.391117, 1.377331
229.998071, -23.975379, -10.422631, 1.379171
230.165389, -23.869064, -10.610548, 1.349255
230.331275, -24.110259, -10.507986, 1.388165
230.497985, -24.089156, -10.494156, 1.397097
230.665231, -24.112497, -10.519586, 1.389549
230.831352, -24.112495, -10.519588, 1.389553
230.998089, -24.112527, -10.519604, 1.389560
231.231354, -24.313031, -10.712818, 1.407561
231.398074, -24.338777, -10.737320, 1.407723
231.564800, -24.292187, -10.732286, 1.396917
231.731499, -24.072912, -10.886806, 1.362619
231.898108, -23.943841, -11.519560, 1.330790
232.065060, -24.154570, -11.049063, 1.357414
232.231331, -24.130493, -10.952432, 1.337513
232.398047, -23.977638, -11.211806, 1.316932
232.564702, -24.205084, -11.118967, 1.319526
232.731401, -24.053296, -11.242439, 1.316653
232.898006, -24.093478, -11.279916, 1.319261
233.064916, -24.293280, -11.184047, 1.323569
233.231332, -24.516168, -10.990768, 1.362757
233.397981, -24.348282, -11.185399, 1.344164
233.564666, -24.339839, -11.284931, 1.366143
233.731323, -24.187936, -11.391844, 1.354696
233.897989, -24.027694, -11.635215, 1.376117
234.064724, -24.403088, -11.361549, 1.397749
234.231326, -24.440033, -11.401007, 1.421151
234.398045, -24.530199, -11.340061, 1.418301
234.564748, -24.543130, -11.397021, 1.430865
234.731354, -24.559623, -11.446542, 1.425540
234.897980, -24.619862, -11.523088, 1.419429
235.064663, -24.666837, -11.499815, 1.397836
235.231358, -24.699419, -11.547149, 1.383436
235.397997, -24.702826, -11.877535, 1.367299
235.564712, -24.734493, -11.662728, 1.357937
235.731661, -24.715609, -11.595398, 1.345747
235.898190, -24.825261, -11.717013, 1.332460
236.064769, -24.808643, -11.724161, 1.308124
236.231486, -24.857250, -11.703072, 1.312610
236.397987, -24.867102, -11.715859, 1.298845
236.564814, -24.877289, -11.736092, 1.280356
236.731483, -24.801950, -11.859678, 1.249658
236.898101, -24.863985, -11.793938, 1.258792
237.064680, -24.826123, -11.854614, 1.250983
237.231306, -24.841044, -11.862921, 1.261802
237.398647, -24.848510, -11.893908, 1.267044
237.565015, -24.797237, -12.013258, 1.314293
237.731359, -24.874185, -11.961305, 1.339604
237.898009, -24.909741, -11.991465, 1.344129
238.064726, -24.874084, -12.056179, 1.339458
238.231303, -24.932015, -12.089062, 1.342268
238.398169, -25.021074, -12.229679, 1.335195
238.564786, -24.976325, -12.138598, 1.358711
238.731334, -25.004376, -12.193325, 1.387231
238.897973, -25.004379, -12.193339, 1.387188
239.065460, -25.034961, -12.511343, 1.388044
239.231661, -24.904625, -12.327176, 1.423887
239.398006, -24.892366, -12.423126, 1.400695
239.564936, -25.104433, -12.257884, 1.380016
239.731346, -25.444817, -11.876279, 1.378743
239.898347, -25.444588, -11.876938, 1.378596
240.064666, -25.271308, -12.165900, 1.361064
240.231317, -25.381390, -12.124044, 1.329065
240.398033, -25.688638, -11.898763, 1.324915
240.565526, -25.418281, -12.161651, 1.321047
240.731308, -25.399354, -12.271795, 1.307253
240.897983, -25.261270, -12.406417, 1.285391
241.064942, -25.288461, -12.407191, 1.310546
241.231337, -25.702189, -11.994880, 1.343729
241.398077, -25.702243, -11.994899, 1.343741
241.564810, -25.467281, -12.318148, 1.359724
241.731541, -25.674042, -12.200476, 1.417203
241.898026, -25.469237, -12.441455, 1.395071
242.064676, -25.431239, -12.527344, 1.386455
242.231350, -25.652581, -12.379151, 1.399433
242.397971, -25.801668, -12.137398, 1.406708
242.564669, -25.828062, -12.183942, 1.414744
242.731399, -25.882727, -12.196581, 1.402851
242.898026, -25.859541, -12.306556, 1.387624
243.064714, -25.859547, -12.306563, 1.387582
243.231569, -25.840626, -12.372809, 1.416494
243.398038, -25.866776, -12.396506, 1.405422
243.564848, -25.866691, -12.396452, 1.405331
243.731306, -26.027624, -12.279693, 1.430678
243.898108, -26.127617, -12.164952, 1.415746
244.064704, -26.127632, -12.164934, 1.415658
244.231488, -26.334851, -11.908982, 1.403872
244.398032, -26.317519, -11.989044, 1.386016
244.564720, -26.317541, -11.989057, 1.385893
244.731351, -26.428931, -11.986083, 1.324556
244.898064, -26.455451, -12.016628, 1.286902
245.064748, -26.455432, -12.016624, 1.286892
245.231367, -26.634206, -11.819370, 1.292479
245.398011, -26.526720, -11.990401, 1.253742
245.564726, -26.451982, -11.932903, 1.258864
245.731318, -26.522509, -12.016249, 1.264731
245.897992, -26.540626, -11.977462, 1.279218
246.064680, -26.540721, -11.977516, 1.279288
246.231408, -26.441812, -11.946217, 1.265490
246.398131, -26.631869, -11.970909, 1.295799
246.564780, -26.655344, -11.986902, 1.315452
246.731328, -26.728118, -12.001676, 1.309326
246.897990, -26.868190, -11.816982, 1.324490
247.064703, -26.780723, -11.751488, 1.320194
247.231409, -26.808027, -11.830394, 1.326655
247.397986, -26.702931, -11.930976, 1.308878
247.564755, -26.702944, -11.931008, 1.308892
247.731307, -26.927446, -11.753482, 1.362258
247.897975, -26.981870, -11.773793, 1.367472
248.064634, -26.883400, -11.701051, 1.380555
248.231344, -26.843650, -11.826104, 1.385745
248.398089, -27.059092, -11.837007, 1.400354
248.564614, -27.019043, -11.804644, 1.390916
248.731275, -26.991773, -11.880094, 1.386052
248.898036, -27.036289, -11.847602, 1.374908
249.064806, -27.075675, -11.779270, 1.376579
249.231386, -27.164652, -11.866059, 1.395617
249.398240, -27.267689, -11.655832, 1.409914
249.564953, -27.316160, -11.677864, 1.389732
249.731513, -27.210577, -11.540227, 1.420774
249.898184, -27.468717, -11.688711, 1.384377
250.065212, -28.200751, -9.431928, 1.443155
250.231462, -27.923117, -10.623444, 1.405968
250.398068, -27.608604, -11.284422, 1.365543
250.564754, -27.584178, -11.431513, 1.353979
250.731493, -27.540096, -11.574308, 1.323331
250.898083, -27.552201, -11.548817, 1.329798
251.064839, -27.479743, -11.508181, 1.323087
251.231455, -27.564400, -11.544964, 1.296224
251.398053, -27.685990, -11.488713, 1.262792
251.564799, -27.719684, -11.458535, 1.258129
251.731478, -27.682483, -11.509530, 1.228616
251.898115, -27.764035, -11.454199, 1.205404
252.081357, -27.787545, -11.453370, 1.198713
252.248074, -27.776715, -11.442957, 1.198017
252.414749, -27.844954, -11.359542, 1.213123
252.581879, -27.885046, -11.417591, 1.199396
252.747995, -27.811139, -11.376980, 1.204562
252.914659, -28.035783, -11.405082, 1.205834
253.081475, -28.033623, -11.266982, 1.212294
253.248003, -28.084074, -11.332368, 1.211227
253.414657, -28.129115, -11.346385, 1.234022
253.581537, -28.161914, -11.343238, 1.260355
253.748011, -28.169779, -11.334885, 1.270587
253.914688, -28.233947, -11.247293, 1.283200
254.081487, -28.139055, -11.201998, 1.334264
254.248023, -28.265649, -11.228224, 1.343617
254.414762, -28.283073, -11.253027, 1.364398
254.581388, -28.390932, -11.210514, 1.397424
254.748054, -28.424757, -11.225357, 1.391151
254.914634, -28.441094, -11.159227, 1.386938
255.081338, -28.520096, -11.149303, 1.398230
255.247978, -28.520103, -11.149306, 1.398312
255.414707, -28.683843, -10.983227, 1.416620
255.581456, -28.896949, -11.157026, 1.397826
255.748222, -28.834613, -11.111216, 1.409209
255.916409, -28.949136, -11.074384, 1.403904
256.081985, -28.766285, -10.965739, 1.392484
256.248171, -28.895626, -10.706746, 1.392255
256.414640, -28.763716, -10.797572, 1.352941
256.581405, -28.871757, -10.877301, 1.340639
256.748032, -28.765994, -10.825669, 1.322527
256.914628, -29.018320, -10.940484, 1.299341
257.081532, -28.960809, -10.862913, 1.255437
257.248319, -29.052906, -10.891091, 1.224873
257.414674, -28.984589, -10.917329, 1.212135
257.583351, -29.011766, -10.879995, 1.205499
257.748022, -28.880853, -10.817325, 1.202254
257.914650, -29.042926, -10.856973, 1.208362
258.081374, -29.426850, -9.801654, 1.350955
258.248019, -29.085177, -10.771372, 1.266214
258.414910, -28.994095, -10.824902, 1.272350
258.581438, -29.123106, -10.836850, 1.264485
258.747999, -29.160091, -10.817991, 1.278110
258.914685, -29.247952, -10.670309, 1.314571
259.081492, -29.191084, -10.847808, 1.292736
259.248017, -29.244257, -10.844348, 1.267075
259.414619, -29.283364, -10.797525, 1.279329
259.581425, -29.369118, -10.504356, 1.288609
259.748014, -29.420035, -10.462435, 1.270054
259.914665, -29.337534, -10.752957, 1.251228
260.081715, -29.318698, -10.782616, 1.228718
260.248003, -29.336085, -10.884205, 1.230790
260.414696, -29.359092, -10.855372, 1.207108
260.581385, -29.449592, -10.738667, 1.225707
260.748244, -29.436012, -10.731695, 1.229659
260.914675, -29.360314, -10.862686, 1.230984
261.081414, -29.518610, -10.697185, 1.251775
261.248003, -29.388004, -10.618742, 1.257454
261.414642, -29.726209, -10.315921, 1.290588
261.581350, -29.602364, -10.590804, 1.268052
261.748084, -29.689028, -10.603752, 1.272508
261.914762, -29.713525, -10.618284, 1.275855
262.081373, -29.634637, -10.626640, 1.293094
262.247995, -29.672858, -10.638293, 1.321746
262.414681, -29.714830, -10.584993, 1.336047
262.581414, -29.720412, -10.547712, 1.319738
262.748026, -29.665114, -10.608723, 1.309405
262.914771, -29.667204, -10.589472, 1.335775
263.082039, -29.521732, -10.713201, 1.319149
263.248119, -29.636765, -10.619034, 1.333399
263.414762, -29.694001, -10.589960, 1.332801
263.581343, -29.704822, -10.583866, 1.321563
263.748028, -29.787642, -10.535617, 1.322808
263.914665, -29.784623, -10.561149, 1.333393
264.081389, -29.797142, -10.567745, 1.339895
264.248025, -29.852699, -10.478142, 1.317909
264.414655, -29.852654, -10.553590, 1.362581
264.581517, -29.896958, -10.543800, 1.365822
264.748222, -29.964569, -10.506726, 1.352292
264.914691, -30.010374, -10.513827, 1.323112
265.081470, -30.006614, -10.542469, 1.325787
265.248011, -30.033958, -10.562076, 1.292182
265.414723, -30.113039, -10.526687, 1.272003
265.581408, -30.128412, -10.471268, 1.279985
265.748116, -30.139561, -10.492117, 1.283782
265.914645, -30.149078, -10.476759, 1.265766
266.081391, -30.149223, -10.476865, 1.265791
266.248195, -30.187796, -10.491375, 1.289623
266.414734, -30.192331, -10.521632, 1.318119
266.581336, -30.243154, -10.551949, 1.319590
266.747989, -30.227213, -10.479660, 1.377677
266.914634, -30.287426, -10.516552, 1.391456
267.081447, -30.287078, -10.516319, 1.391397
267.248145, -30.196955, -10.527646, 1.349468
267.414667, -30.216948, -10.801364, 1.304405
267.581332, -30.216968, -10.801385, 1.304406
267.748019, -30.231044, -10.521154, 1.296550
267.914663, -30.465832, -10.367682, 1.287488
268.081436, -30.339838, -10.230315, 1.300397
268.248003, -30.361791, -10.434159, 1.284740
268.414701, -30.347361, -10.456696, 1.293080
268.581389, -30.507197, -10.241615, 1.308370
268.748010, -30.386004, -10.387624, 1.305910
268.914728, -30.344004, -10.445019, 1.305447
269.081376, -30.343989, -10.445041, 1.305483
269.248013, -30.391860, -10.444072, 1.313941
269.414683, -30.375951, -10.396945, 1.284350
269.581334, -30.298215, -10.318030, 1.276417
269.748320, -30.396807, -10.320392, 1.270585
269.914676, -30.419239, -10.279045, 1.311764
270.081385, -30.445463, -10.300956, 1.313393
270.248007, -30.458847, -10.495818, 1.269503
270.414908, -30.426371, -10.308771, 1.325828
270.581396, -30.490762, -10.351759, 1.328051
270.748004, -30.383010, -10.298029, 1.342926
270.914758, -30.447925, -10.173359, 1.374258
271.081615, -30.375572, -10.096725, 1.365028
271.248145, -30.361966, -10.246710, 1.343977
271.414783, -30.447196, -10.218710, 1.328817
271.581322, -30.447226, -10.218737, 1.328865
271.748011, -30.467815, -10.217709, 1.343132
271.914617, -30.513236, -10.211480, 1.356163
272.081395, -30.546859, -10.240838, 1.348824
272.248000, -30.525523, -10.247564, 1.402972
272.414671, -30.537205, -10.130599, 1.407189
272.581726, -30.518977, -10.145999, 1.420557
272.748038, -30.522834, -10.098586, 1.437966
272.914721, -30.559072, -10.016203, 1.414458
273.081476, -30.514005, -10.261525, 1.393119
273.247983, -30.463006, -10.278936, 1.373123
273.414614, -30.571232, -9.975931, 1.402908
273.581416, -30.566685, -9.966454, 1.385778
273.748010, -30.460656, -10.271284, 1.370527
273.914667, -30.534654, -10.010552, 1.369768
274.081412, -30.257207, -10.130443, 1.311102
274.248117, -30.307138, -10.052335, 1.348734
274.414831, -30.517468, -9.908215, 1.332449
274.581368, -30.286202, -9.948304, 1.296279
274.747991, -30.512436, -9.922309, 1.281845
274.914685, -30.573207, -9.851759, 1.289774
275.081410, -30.928340, -9.625686, 1.349848
275.248060, -30.570090, -9.742891, 1.328399
275.415020, -30.627993, -9.870214, 1.316332
275.581587, -30.363687, -9.946040, 1.288650
275.748118, -30.691680, -9.948207, 1.288440
275.914623, -30.461791, -9.868938, 1.280037
276.082011, -30.705373, -9.800156, 1.295006
276.248075, -31.041835, -9.565128, 1.342557
276.414660, -30.785177, -9.724351, 1.268619
276.581473, -30.796816, -9.698276, 1.259847
276.748010, -30.766147, -9.707451, 1.228462
276.915318, -30.792355, -9.676174, 1.237133
277.081337, -30.783114, -9.633754, 1.214078
277.247993, -30.800976, -9.609325, 1.205634
277.414717, -30.786648, -9.579750, 1.211551
277.581358, -30.806042, -9.520667, 1.286603
277.747993, -30.390027, -9.541647, 1.279619
277.914691, -30.740678, -9.511171, 1.341310
278.081510, -30.860570, -9.482989, 1.385085
278.248130, -30.500601, -9.492336, 1.388992
278.414761, -30.541608, -9.454635, 1.450769
278.581787, -30.887611, -9.454778, 1.470951
278.748004, -30.969203, -9.415188, 1.484269
278.914655, -30.938671, -9.279078, 1.554389
279.081402, -31.044412, -9.337044, 1.614307
279.248141, -31.098641, -9.492924, 1.627574
279.414674, -31.165505, -9.349010, 1.642435
279.581366, -31.173510, -9.372266, 1.627235
279.748019, -31.173500, -9.372278, 1.627266
279.915104, -31.307916, -9.492278, 1.547689
280.081605, -30.816071, -9.324069, 1.522112
280.248063, -31.336363, -9.284641, 1.511596
280.414716, -31.751227, -9.148489, 1.431683
280.581466, -31.148330, -9.145550, 1.454950
280.748007, -30.673849, -9.125656, 1.447053
280.914640, -31.353678, -9.259202, 1.456541
281.081315, -31.006477, -9.047835, 1.470957
281.248014, -30.732031, -9.035511, 1.454291
281.414667, -31.440402, -9.063301, 1.452994
281.581505, -30.808783, -8.876097, 1.437114
281.747994, -31.540601, -8.959196, 1.455207
281.914721, -30.999752, -9.106228, 1.408954
282.081513, -31.581112, -8.890221, 1.427852
282.248083, -31.514202, -8.906405, 1.387919
282.414720, -31.101853, -9.033610, 1.339954
282.581369, -31.118632, -9.065626, 1.338545
282.748002, -31.617925, -8.898564, 1.394495
282.914667, -31.634659, -8.865956, 1.371521
283.081399, -31.317425, -8.762096, 1.352196
283.248336, -31.663131, -8.847903, 1.374110
283.414643, -31.762691, -8.812659, 1.375919
283.581372, -31.778898, -8.804593, 1.376647
283.748084, -32.233739, -8.781112, 1.403325
283.914675, -31.905763, -8.674160, 1.386126
284.081390, -31.833983, -8.777265, 1.390995
284.248101, -31.904017, -8.739726, 1.367837
284.414663, -31.940367, -8.713420, 1.383006
284.581365, -31.955483, -8.702498, 1.389147
284.748232, -31.976196, -8.811713, 1.387402
284.914619, -32.478625, -8.615828, 1.380242
285.081497, -32.077691, -8.649185, 1.369196
285.248132, -32.120027, -8.639432, 1.361710
285.414656, -32.056080, -8.654313, 1.349388
285.581384, -32.106017, -8.646581, 1.344836
285.748045, -32.130570, -8.661224, 1.356430
285.914635, -32.194556, -8.652298, 1.340424
286.082118, -32.208230, -8.650761, 1.329533
286.248013, -32.187171, -8.651858, 1.335330
286.414850, -32.276361, -8.641121, 1.359426
286.581374, -32.215011, -8.645607, 1.372850
286.747994, -32.289265, -8.640471, 1.390802
286.914641, -32.291049, -8.666518, 1.376235
287.081361, -32.370981, -8.655282, 1.366774
287.248047, -32.358272, -8.693953, 1.372415
287.414692, -32.442112, -8.713487, 1.387368
287.581393, -32.501859, -8.724908, 1.399835
287.748001, -32.517643, -8.724973, 1.396801
287.914673, -32.561168, -8.717621, 1.419648
288.081413, -32.561218, -8.717826, 1.419666
288.247999, -32.605236, -8.729415, 1.429233
288.414695, -32.645136, -8.719501, 1.395641
288.581401, -32.645142, -8.719499, 1.395664
288.748025, -32.668849, -8.744742, 1.371812
288.914670, -32.719255, -8.726459, 1.349754
289.081337, -32.719252, -8.726464, 1.349710
289.248273, -32.735156, -8.700197, 1.325577
289.414753, -33.035170, -8.566921, 1.342320
289.581426, -33.035170, -8.566930, 1.342337
289.748026, -32.515778, -8.719868, 1.269993
289.914733, -32.703018, -8.732814, 1.279877
290.081406, -32.758764, -8.826963, 1.276563
290.248006, -32.608719, -8.800428, 1.279975
290.414958, -32.581182, -8.836140, 1.280230
290.581345, -32.579965, -8.893478, 1.283946
290.747986, -32.551108, -8.934313, 1.273703
290.914694, -32.590859, -8.930121, 1.286334
291.081417, -32.590883, -8.930134, 1.286335
291.248018, -32.625695, -8.953700, 1.324892
291.414699, -32.657445, -8.938975, 1.348100
291.581619, -32.745960, -9.032642, 1.321415
291.748062, -32.712790, -8.939976, 1.319619
291.914738, -32.769384, -8.922105, 1.397729
292.081386, -32.649478, -8.978334, 1.394368
292.248101, -32.889328, -8.910878, 1.460489
292.414666, -32.754239, -9.012075, 1.458609
292.581514, -32.754236, -9.012056, 1.458569
292.748140, -32.953949, -8.988168, 1.492489
292.914650, -33.009369, -9.044493, 1.506013
293.081352, -33.060916, -9.094534, 1.505257
293.248029, -33.043169, -9.110124, 1.530039
293.414673, -33.164074, -9.189532, 1.517989
293.581403, -33.267212, -9.508915, 1.517517
293.748073, -33.255040, -9.360556, 1.542846
293.914659, -33.311383, -9.420342, 1.555404
294.081384, -33.420866, -9.576428, 1.542733
294.248049, -33.322224, -9.464921, 1.552363
294.414671, -33.399391, -9.500109, 1.560704
294.581365, -33.450389, -9.514484, 1.525878
294.748728, -33.454245, -9.518346, 1.527960
294.914683, -33.541285, -9.529638, 1.497436
295.081425, -33.648902, -9.548591, 1.510979
295.247990, -33.604725, -9.577517, 1.522640
295.414684, -33.660987, -9.519999, 1.491890
295.581487, -33.689739, -9.648916, 1.488764
295.748022, -33.625953, -9.498745, 1.474487
295.914674, -33.728974, -9.490587, 1.455618
296.081369, -33.763875, -9.416037, 1.443984
296.247972, -33.745277, -9.415707, 1.443337
296.414806, -33.715342, -9.501085, 1.404083
296.581727, -33.708980, -9.394122, 1.398304
296.748092, -33.677961, -9.369953, 1.363091
296.914743, -33.638073, -9.339850, 1.340184
297.082032, -33.584670, -9.364783, 1.335440
297.248094, -33.580253, -9.393627, 1.331068
297.414651, -33.535435, -9.455239, 1.346824
297.581408, -33.495247, -9.435469, 1.355961
297.748121, -33.484624, -9.425557, 1.350080
297.914769, -33.454310, -9.436465, 1.345987
298.081349, -33.420246, -9.385258, 1.349945
298.248111, -33.419000, -9.381862, 1.345825
298.414707, -33.431828, -9.399499, 1.383586
298.581446, -33.488128, -9.404832, 1.377994
298.748018, -33.555507, -9.423073, 1.393374
298.914663, -33.719306, -9.448042, 1.388956
299.081311, -33.645913, -9.513514, 1.389898
299.248012, -33.751503, -9.476599, 1.401690
299.414675, -33.690245, -9.258442, 1.361390
299.581603, -33.693427, -9.191271, 1.373212
299.748180, -33.690176, -9.477345, 1.359075
299.914694, -33.698406, -9.502711, 1.379801
300.081474, -33.832897, -9.369482, 1.403420
300.248526, -33.760963, -9.385307, 1.383581
300.414699, -33.729811, -9.103382, 1.349327
300.581446, -33.814370, -9.359555, 1.348715
300.748145, -33.749809, -9.268800, 1.349168
300.914635, -33.824613, -9.239268, 1.374837
301.081410, -33.754321, -9.247971, 1.341036
301.248017, -33.758569, -9.296215, 1.318684
301.414976, -33.763580, -9.074748, 1.343859
301.581884, -33.760388, -9.151262, 1.327269
301.748324, -33.844882, -9.051937, 1.363161
301.914695, -33.778366, -8.946226, 1.365215
302.081427, -33.857954, -9.198235, 1.342759
302.248016, -33.659261, -9.374718, 1.506510
302.414715, -34.029741, -9.331060, 1.353933
302.586118, -33.979479, -9.217214, 1.340438
302.748073, -33.998782, -9.060002, 1.347229
302.914686, -33.908561, -9.085218, 1.340611
303.081474, -34.060992, -9.109401, 1.341575
303.248086, -34.359387, -8.994461, 1.342453
303.414760, -34.239674, -9.829734, 1.246716
303.582153, -34.115795, -8.841024, 1.318470
303.748021, -34.236977, -8.750627, 1.346801
303.914659, -33.926863, -8.790778, 1.404268
304.081447, -34.065152, -8.646318, 1.360668
304.248037, -34.148456, -8.582734, 1.386509
304.414746, -34.212042, -8.407005, 1.428375
304.581348, -34.243954, -8.884621, 1.386832
304.748044, -34.284338, -8.436921, 1.430814
304.914776, -34.325212, -8.361271, 1.436361
305.081648, -34.361765, -8.315203, 1.439826
305.248038, -34.375174, -8.305730, 1.435565
305.414682, -34.351023, -8.248273, 1.422351
305.581794, -34.360190, -8.241051, 1.413268
305.748024, -34.482019, -8.178208, 1.425427
305.914696, -34.516805, -8.145832, 1.418343
306.081381, -34.737246, -8.402867, 1.400499
306.248003, -34.819263, -8.403178, 1.392200
306.414715, -34.822149, -8.330572, 1.379936
306.581503, -34.911389, -8.384045, 1.380976
306.748010, -34.931915, -8.320235, 1.393948
306.914739, -34.686350, -8.014594, 1.435570
307.081594, -34.978629, -8.272590, 1.402391
307.248023, -34.997669, -8.272376, 1.409758
307.414643, -34.641917, -7.900813, 1.452055
307.581420, -35.045743, -8.077764, 1.418951
307.748054, -35.023205, -8.181698, 1.447030
307.915036, -35.094217, -8.224624, 1.466005
308.082108, -35.064065, -8.180525, 1.480330
308.248131, -35.053631, -8.146981, 1.502690
308.414718, -35.049618, -8.161854, 1.506430
308.581469, -35.406220, -8.624600, 1.508335
308.748008, -35.086016, -8.217493, 1.510981
308.914658, -35.116251, -8.290101, 1.534524
309.081393, -34.953233, -8.337322, 1.534109
309.248015, -34.695918, -8.015048, 1.528067
309.414881, -34.696000, -8.014879, 1.528555
309.581822, -34.934344, -8.306541, 1.516894
309.748555, -34.954344, -8.319527, 1.509831


==> data/forest_data/uav49/target_id_20to330.csv <==
# data about tracked target
# time, id
0.000000, 45.000000
0.058824, 45.000000
0.117647, 45.000000
0.176471, 45.000000
0.235294, 45.000000
0.294118, 45.000000
0.352941, 45.000000
0.411765, 45.000000
0.470588, 45.000000
0.529412, 45.000000
0.588235, -1.000000
0.647059, 45.000000
0.705882, 45.000000
0.764706, 45.000000
0.823529, 45.000000
0.882353, 45.000000
0.941176, 45.000000
1.000000, 45.000000
1.058824, 45.000000
1.117647, 45.000000
1.176471, 45.000000
1.235294, 45.000000
1.294118, 45.000000
1.352941, 45.000000
1.411765, 45.000000
1.470588, -1.000000
1.529412, 45.000000
1.588235, 45.000000
1.647059, 45.000000
1.705882, 45.000000
1.764706, 45.000000
1.823529, 45.000000
1.882353, 45.000000
1.941176, 45.000000
2.000000, 45.000000
2.058824, 45.000000
2.117647, 45.000000
2.176471, 45.000000
2.235294, 45.000000
2.294118, 45.000000
2.352941, -1.000000
2.411765, 45.000000
2.470588, 45.000000
2.529412, 45.000000
2.588235, 45.000000
2.647059, 45.000000
2.705882, 45.000000
2.764706, 45.000000
2.823529, 45.000000
2.882353, 45.000000
2.941176, 45.000000
3.000000, 45.000000
3.058824, 45.000000
3.117647, 45.000000
3.176471, 45.000000
3.235294, -1.000000
3.294118, 45.000000
3.352941, 45.000000
3.411765, 45.000000
3.470588, 45.000000
3.529412, 45.000000
3.588235, 45.000000
3.647059, 45.000000
3.705882, 45.000000
3.764706, 45.000000
3.823529, 45.000000
3.882353, 45.000000
3.941176, 45.000000
4.000000, -1.000000
4.058824, 45.000000
4.117647, 45.000000
4.176471, 45.000000
4.235294, 45.000000
4.294118, 45.000000
4.352941, 45.000000
4.411765, 45.000000
4.470588, 45.000000
4.529412, 45.000000
4.588235, 45.000000
4.647059, 45.000000
4.705882, 45.000000
4.764706, 45.000000
4.823529, 45.000000
4.882353, 45.000000
4.941176, -1.000000
5.000000, 45.000000
5.058824, 45.000000
5.117647, 45.000000
5.176471, 45.000000
5.235294, 45.000000
5.294118, 45.000000
5.352941, 45.000000
5.411765, 45.000000
5.470588, 45.000000
5.529412, 45.000000
5.588235, 45.000000
5.647059, 45.000000
5.705882, 45.000000
5.764706, -1.000000
5.823529, 45.000000
5.882353, 45.000000
5.941176, 45.000000
6.000000, 45.000000
6.058824, 45.000000
6.117647, 45.000000
6.176471, 45.000000
6.235294, 45.000000
6.294118, 45.000000
6.352941, 45.000000
6.411765, 45.000000
6.470588, 45.000000
6.529412, 45.000000
6.588235, -1.000000
6.647059, 45.000000
6.705882, 45.000000
6.764706, 45.000000
6.823529, 45.000000
6.882353, 45.000000
6.941176, 45.000000
7.000000, 45.000000
7.058824, 45.000000
7.117647, 45.000000
7.176471, 45.000000
7.235294, 46.000000
7.294118, 46.000000
7.352941, 46.000000
7.411765, 46.000000
7.470588, -1.000000
7.529412, 46.000000
7.588235, 46.000000
7.647059, 46.000000
7.705882, 46.000000
7.764706, 46.000000
7.823529, 46.000000
7.882353, 46.000000
7.941176, 46.000000
8.000000, 46.000000
8.058824, 46.000000
8.117647, 46.000000
8.176471, 46.000000
8.235294, 46.000000
8.294118, 46.000000
8.352941, 46.000000
8.411765, -1.000000
8.470588, 46.000000
8.529412, 46.000000
8.588235, 46.000000
8.647059, 46.000000
8.705882, 46.000000
8.764706, 46.000000
8.823529, 46.000000
8.882353, 46.000000
8.941176, 46.000000
9.000000, 46.000000
9.058824, 46.000000
9.117647, 46.000000
9.176471, 46.000000
9.235294, 46.000000
9.294118, -1.000000
9.352941, 46.000000
9.411765, 46.000000
9.470588, 46.000000
9.529412, 46.000000
9.588235, 46.000000
9.647059, 46.000000
9.705882, 46.000000
9.764706, 46.000000
9.823529, 46.000000
9.882353, 46.000000
9.941176, 46.000000
10.000000, 46.000000
10.058824, 46.000000
10.117647, 46.000000
10.176471, -1.000000
10.235294, 46.000000
10.294118, 46.000000
10.352941, 46.000000
10.411765, 46.000000
10.470588, 46.000000
10.529412, 46.000000
10.588235, 46.000000
10.647059, 46.000000
10.705882, 46.000000
10.764706, 46.000000
10.823529, 46.000000
10.882353, 46.000000
10.941176, 46.000000
11.000000, -1.000000
11.058824, 46.000000
11.117647, 46.000000
11.176471, 46.000000
11.235294, 46.000000
11.294118, 46.000000
11.352941, 46.000000
11.411765, 46.000000
11.470588, 46.000000
11.529412, 46.000000
11.588235, 46.000000
11.647059, 46.000000
11.705882, 46.000000
11.764706, 46.000000
11.823529, 46.000000
11.882353, -1.000000
11.941176, 46.000000
12.000000, 46.000000
12.058824, 46.000000
12.117647, 46.000000
12.176471, 46.000000
12.235294, 46.000000
12.294118, 46.000000
12.352941, 46.000000
12.411765, 46.000000
12.470588, 46.000000
12.529412, 46.000000
12.588235, 46.000000
12.647059, 46.000000
12.705882, 46.000000
12.764706, -1.000000
12.823529, 46.000000
12.882353, 46.000000
12.941176, 46.000000
13.000000, 46.000000
13.058824, 46.000000
13.117647, 46.000000
13.176471, 46.000000
13.235294, 46.000000
13.294118, 46.000000
13.352941, 46.000000
13.411765, 46.000000
13.470588, 46.000000
13.529412, 46.000000
13.588235, 46.000000
13.647059, -1.000000
13.705882, 46.000000
13.764706, 46.000000
13.823529, 46.000000
13.882353, 46.000000
13.941176, 46.000000
14.000000, 46.000000
14.058824, 46.000000
14.117647, 46.000000
14.176471, 46.000000
14.235294, 46.000000
14.294118, 46.000000
14.352941, 46.000000
14.411765, 46.000000
14.470588, -1.000000
14.529412, 46.000000
14.588235, 46.000000
14.647059, 46.000000
14.705882, 46.000000
14.764706, 46.000000
14.823529, 46.000000
14.882353, 46.000000
14.941176, 46.000000
15.000000, 46.000000
15.058824, 46.000000
15.117647, 46.000000
15.176471, 46.000000
15.235294, 46.000000
15.294118, 46.000000
15.352941, 46.000000
15.411765, -1.000000
15.470588, 46.000000
15.529412, 46.000000
15.588235, 46.000000
15.647059, 46.000000
15.705882, 46.000000
15.764706, 46.000000
15.823529, 46.000000
15.882353, 46.000000
15.941176, 46.000000
16.000000, 46.000000
16.058824, 46.000000
16.117647, 46.000000
16.176471, 46.000000
16.235294, 46.000000
16.294118, -1.000000
16.352941, 46.000000
16.411765, 46.000000
16.470588, 46.000000
16.529412, 46.000000
16.588235, 46.000000
16.647059, 46.000000
16.705882, 46.000000
16.764706, 46.000000
16.823529, 46.000000
16.882353, 46.000000
16.941176, 46.000000
17.000000, 46.000000
17.058824, 46.000000
17.117647, 46.000000
17.176471, -1.000000
17.235294, 46.000000
17.294118, 46.000000
17.352941, 46.000000
17.411765, 46.000000
17.470588, 46.000000
17.529412, 46.000000
17.588235, 46.000000
17.647059, 46.000000
17.705882, 46.000000
17.764706, 46.000000
17.823529, 46.000000
17.882353, 46.000000
17.941176, 46.000000
18.000000, 46.000000
18.058824, -1.000000
18.117647, 46.000000
18.176471, 46.000000
18.235294, 46.000000
18.294118, 46.000000
18.352941, 46.000000
18.411765, 46.000000
18.470588, 46.000000
18.529412, 46.000000
18.588235, 46.000000
18.647059, 46.000000
18.705882, 46.000000
18.764706, 46.000000
18.823529, 46.000000
18.882353, 46.000000
18.941176, -1.000000
19.000000, 46.000000
19.058824, 46.000000
19.117647, 46.000000
19.176471, 46.000000
19.235294, 46.000000
19.294118, 46.000000
19.352941, 46.000000
19.411765, 46.000000
19.470588, 46.000000
19.529412, 46.000000
19.588235, 46.000000
19.647059, 46.000000
19.705882, 46.000000
19.764706, -1.000000
19.823529, 46.000000
19.882353, 46.000000
19.941176, 46.000000
20.000000, 46.000000
20.058824, 46.000000
20.117647, 46.000000
20.176471, 46.000000
20.235294, 46.000000
20.294118, 46.000000
20.352941, 46.000000
20.411765, 46.000000
20.470588, 46.000000
20.529412, 46.000000
20.588235, 46.000000
20.647059, 46.000000
20.705882, 46.000000
20.764706, -1.000000
20.823529, 46.000000
20.882353, 46.000000
20.941176, 46.000000
21.000000, 46.000000
21.058824, 46.000000
21.117647, 46.000000
21.176471, 46.000000
21.235294, 46.000000
21.294118, 46.000000
21.352941, 46.000000
21.411765, 46.000000
21.470588, 46.000000
21.529412, -1.000000
21.588235, 46.000000
21.647059, 46.000000
21.705882, 46.000000
21.764706, 46.000000
21.823529, 46.000000
21.882353, 46.000000
21.941176, 46.000000
22.000000, 46.000000
22.058824, 46.000000
22.117647, 46.000000
22.176471, 46.000000
22.235294, 46.000000
22.294118, 46.000000
22.352941, 46.000000
22.411765, 46.000000
22.470588, -1.000000
22.529412, 46.000000
22.588235, 46.000000
22.647059, 46.000000
22.705882, 46.000000
22.764706, 46.000000
22.823529, 46.000000
22.882353, 46.000000
22.941176, 46.000000
23.000000, 46.000000
23.058824, 46.000000
23.117647, 46.000000
23.176471, 46.000000
23.235294, 46.000000
23.294118, -1.000000
23.352941, 46.000000
23.411765, 46.000000
23.470588, 46.000000
23.529412, 46.000000
23.588235, 46.000000
23.647059, 46.000000
23.705882, 46.000000
23.764706, 46.000000
23.823529, 46.000000
23.882353, 46.000000
23.941176, 46.000000
24.000000, 46.000000
24.058824, 46.000000
24.117647, 46.000000
24.176471, 46.000000
24.235294, -1.000000
24.294118, 46.000000
24.352941, 46.000000
24.411765, 46.000000
24.470588, 46.000000
24.529412, 46.000000
24.588235, 46.000000
24.647059, 46.000000
24.705882, 46.000000
24.764706, 46.000000
24.823529, 46.000000
24.882353, 46.000000
24.941176, 46.000000
25.000000, 46.000000
25.058824, 46.000000
25.117647, -1.000000
25.176471, 46.000000
25.235294, 46.000000
25.294118, 46.000000
25.352941, 46.000000
25.411765, 46.000000
25.470588, 46.000000
25.529412, 46.000000
25.588235, 46.000000
25.647059, 46.000000
25.705882, 46.000000
25.764706, 46.000000
25.823529, 46.000000
25.882353, 46.000000
25.941176, -1.000000
26.000000, 46.000000
26.058824, 46.000000
26.117647, 46.000000
26.176471, 46.000000
26.235294, 46.000000
26.294118, 46.000000
26.352941, 46.000000
26.411765, 46.000000
26.470588, 46.000000
26.529412, 46.000000
26.588235, 46.000000
26.647059, 46.000000
26.705882, 46.000000
26.764706, 46.000000
26.823529, 46.000000
26.882353, -1.000000
26.941176, 46.000000
27.000000, 46.000000
27.058824, 46.000000
27.117647, 46.000000
27.176471, 46.000000
27.235294, 46.000000
27.294118, 46.000000
27.352941, 46.000000
27.411765, 46.000000
27.470588, 46.000000
27.529412, 46.000000
27.588235, 46.000000
27.647059, 46.000000
27.705882, 46.000000
27.764706, -1.000000
27.823529, 46.000000
27.882353, 46.000000
27.941176, 46.000000
28.000000, 46.000000
28.058824, 46.000000
28.117647, 46.000000
28.176471, 46.000000
28.235294, 46.000000
28.294118, 46.000000
28.352941, 46.000000
28.411765, 46.000000
28.470588, 46.000000
28.529412, 46.000000
28.588235, -1.000000
28.647059, 46.000000
28.705882, 46.000000
28.764706, 46.000000
28.823529, 46.000000
28.882353, 46.000000
28.941176, 46.000000
29.000000, 46.000000
29.058824, 46.000000
29.117647, 46.000000
29.176471, 46.000000
29.235294, 46.000000
29.294118, 46.000000
29.352941, 46.000000
29.411765, 46.000000
29.470588, 46.000000
29.529412, 46.000000
29.588235, -1.000000
29.647059, 46.000000
29.705882, 46.000000
29.764706, 46.000000
29.823529, 46.000000
29.882353, 46.000000
29.941176, 46.000000
30.000000, 46.000000
30.058824, 46.000000
30.117647, 46.000000
30.176471, 46.000000
30.235294, 46.000000
30.294118, 46.000000
30.352941, 46.000000
30.411765, 46.000000
30.470588, 46.000000
30.529412, 46.000000
30.588235, 46.000000
30.647059, -1.000000
30.705882, 46.000000
30.764706, 46.000000
30.823529, 46.000000
30.882353, 46.000000
30.941176, 46.000000
31.000000, 46.000000
31.058824, 46.000000
31.117647, 46.000000
31.176471, 46.000000
31.235294, 46.000000
31.294118, 46.000000
31.352941, 46.000000
31.411765, 46.000000
31.470588, 46.000000
31.529412, 46.000000
31.588235, 46.000000
31.647059, -1.000000
31.705882, 46.000000
31.764706, 46.000000
31.823529, 46.000000
31.882353, 46.000000
31.941176, 46.000000
32.000000, 46.000000
32.058824, 46.000000
32.117647, 46.000000
32.176471, 46.000000
32.235294, 46.000000
32.294118, 46.000000
32.352941, 46.000000
32.411765, 46.000000
32.470588, 46.000000
32.529412, 46.000000
32.588235, 46.000000
32.647059, -1.000000
32.705882, 46.000000
32.764706, 46.000000
32.823529, 46.000000
32.882353, 46.000000
32.941176, 46.000000
33.000000, 46.000000
33.058824, 46.000000
33.117647, 46.000000
33.176471, 46.000000
33.235294, 46.000000
33.294118, 46.000000
33.352941, 46.000000
33.411765, 46.000000
33.470588, 46.000000
33.529412, 46.000000
33.588235, 46.000000
33.647059, 46.000000
33.705882, -1.000000
33.764706, 46.000000
33.823529, 46.000000
33.882353, 46.000000
33.941176, 46.000000
34.000000, 46.000000
34.058824, 46.000000
34.117647, 46.000000
34.176471, 46.000000
34.235294, 46.000000
34.294118, 46.000000
34.352941, 46.000000
34.411765, 46.000000
34.470588, 46.000000
34.529412, 46.000000
34.588235, 46.000000
34.647059, 46.000000
34.705882, 46.000000
34.764706, -1.000000
34.823529, 46.000000
34.882353, 46.000000
34.941176, 46.000000
35.000000, 46.000000
35.058824, 46.000000
35.117647, 46.000000
35.176471, 46.000000
35.235294, 46.000000
35.294118, 46.000000
35.352941, 46.000000
35.411765, 46.000000
35.470588, 46.000000
35.529412, 46.000000
35.588235, 46.000000
35.647059, 46.000000
35.705882, 46.000000
35.764706, -1.000000
35.823529, 46.000000
35.882353, 46.000000
35.941176, 46.000000
36.000000, 46.000000
36.058824, 46.000000
36.117647, 46.000000
36.176471, 46.000000
36.235294, 46.000000
36.294118, 46.000000
36.352941, 46.000000
36.411765, 46.000000
36.470588, 46.000000
36.529412, 46.000000
36.588235, 46.000000
36.647059, -1.000000
36.705882, 46.000000
36.764706, 46.000000
36.823529, 46.000000
36.882353, 46.000000
36.941176, 46.000000
37.000000, 46.000000
37.058824, 46.000000
37.117647, 46.000000
37.176471, 46.000000
37.235294, 46.000000
37.294118, 46.000000
37.352941, 46.000000
37.411765, 46.000000
37.470588, 46.000000
37.529412, -1.000000
37.588235, 46.000000
37.647059, 46.000000
37.705882, 46.000000
37.764706, 46.000000
37.823529, 46.000000
37.882353, 46.000000
37.941176, 46.000000
38.000000, 46.000000
38.058824, 46.000000
38.117647, 46.000000
38.176471, 46.000000
38.235294, 46.000000
38.294118, 46.000000
38.352941, -1.000000
38.411765, 46.000000
38.470588, 46.000000
38.529412, 46.000000
38.588235, 46.000000
38.647059, 46.000000
38.705882, 46.000000
38.764706, 46.000000
38.823529, 46.000000
38.882353, 46.000000
38.941176, 46.000000
39.000000, 46.000000
39.058824, 46.000000
39.117647, 46.000000
39.176471, 46.000000
39.235294, 46.000000
39.294118, -1.000000
39.352941, 46.000000
39.411765, 46.000000
39.470588, 46.000000
39.529412, 46.000000
39.588235, 46.000000
39.647059, 46.000000
39.705882, 46.000000
39.764706, 46.000000
39.823529, 46.000000
39.882353, 46.000000
39.941176, 46.000000
40.000000, 46.000000
40.058824, 46.000000
40.117647, 46.000000
40.176471, -1.000000
40.235294, 46.000000
40.294118, 46.000000
40.352941, 46.000000
40.411765, 46.000000
40.470588, 46.000000
40.529412, 46.000000
40.588235, 46.000000
40.647059, 46.000000
40.705882, 46.000000
40.764706, 46.000000
40.823529, 46.000000
40.882353, 46.000000
40.941176, 46.000000
41.000000, 46.000000
41.058824, -1.000000
41.117647, 46.000000
41.176471, 46.000000
41.235294, 46.000000
41.294118, 46.000000
41.352941, 46.000000
41.411765, 46.000000
41.470588, 46.000000
41.529412, 46.000000
41.588235, 46.000000
41.647059, 46.000000
41.705882, 46.000000
41.764706, 46.000000
41.823529, 46.000000
41.882353, -1.000000
41.941176, 46.000000
42.000000, 46.000000
42.058824, 46.000000
42.117647, 46.000000
42.176471, 46.000000
42.235294, 46.000000
42.294118, 46.000000
42.352941, 46.000000
42.411765, 46.000000
42.470588, 46.000000
42.529412, 46.000000
42.588235, 46.000000
42.647059, 46.000000
42.705882, 46.000000
42.764706, 46.000000
42.823529, -1.000000
42.882353, 46.000000
42.941176, 46.000000
43.000000, 46.000000
43.058824, 46.000000
43.117647, 46.000000
43.176471, 46.000000
43.235294, 46.000000
43.294118, 46.000000
43.352941, 46.000000
43.411765, 46.000000
43.470588, 46.000000
43.529412, 46.000000
43.588235, 46.000000
43.647059, 46.000000
43.705882, 46.000000
43.764706, 46.000000
43.823529, 46.000000
43.882353, -1.000000
43.941176, 46.000000
44.000000, 46.000000
44.058824, 46.000000
44.117647, 46.000000
44.176471, 46.000000
44.235294, 46.000000
44.294118, 46.000000
44.352941, 46.000000
44.411765, 46.000000
44.470588, 46.000000
44.529412, 46.000000
44.588235, 46.000000
44.647059, 46.000000
44.705882, 46.000000
44.764706, 46.000000
44.823529, 46.000000
44.882353, -1.000000
44.941176, 46.000000
45.000000, 46.000000
45.058824, 46.000000
45.117647, 46.000000
45.176471, 46.000000
45.235294, 46.000000
45.294118, 46.000000
45.352941, 46.000000
45.411765, 46.000000
45.470588, 46.000000
45.529412, 46.000000
45.588235, 46.000000
45.647059, 46.000000
45.705882, 46.000000
45.764706, 46.000000
45.823529, 46.000000
45.882353, 46.000000
45.941176, -1.000000
46.000000, 46.000000
46.058824, 46.000000
46.117647, 46.000000
46.176471, 46.000000
46.235294, 46.000000
46.294118, 46.000000
46.352941, 46.000000
46.411765, 46.000000
46.470588, 46.000000
46.529412, 46.000000
46.588235, 46.000000
46.647059, 46.000000
46.705882, 46.000000
46.764706, 46.000000
46.823529, 46.000000
46.882353, 46.000000
46.941176, -1.000000
47.000000, 46.000000
47.058824, 46.000000
47.117647, 46.000000
47.176471, 46.000000
47.235294, 46.000000
47.294118, 46.000000
47.352941, 46.000000
47.411765, 46.000000
47.470588, 46.000000
47.529412, 46.000000
47.588235, 46.000000
47.647059, 46.000000
47.705882, 46.000000
47.764706, 46.000000
47.823529, 46.000000
47.882353, 46.000000
47.941176, -1.000000
48.000000, 46.000000
48.058824, 46.000000
48.117647, 46.000000
48.176471, 46.000000
48.235294, 46.000000
48.294118, 46.000000
48.352941, 46.000000
48.411765, 46.000000
48.470588, 46.000000
48.529412, 46.000000
48.588235, 46.000000
48.647059, 46.000000
48.705882, 46.000000
48.764706, 46.000000
48.823529, 46.000000
48.882353, 46.000000
48.941176, -1.000000
49.000000, 46.000000
49.058824, 46.000000
49.117647, 46.000000
49.176471, 46.000000
49.235294, 46.000000
49.294118, 46.000000
49.352941, 46.000000
49.411765, 46.000000
49.470588, 46.000000
49.529412, 46.000000
49.588235, 46.000000
49.647059, 46.000000
49.705882, 46.000000
49.764706, 46.000000
49.823529, 46.000000
49.882353, 46.000000
49.941176, 46.000000
50.000000, 46.000000
50.058824, 46.000000
50.117647, -1.000000
50.176471, 46.000000
50.235294, 46.000000
50.294118, 46.000000
50.352941, 46.000000
50.411765, 46.000000
50.470588, 46.000000
50.529412, 46.000000
50.588235, 46.000000
50.647059, 46.000000
50.705882, 46.000000
50.764706, 46.000000
50.823529, 46.000000
50.882353, 46.000000
50.941176, 46.000000
51.000000, 46.000000
51.058824, -1.000000
51.117647, 46.000000
51.176471, 46.000000
51.235294, 46.000000
51.294118, 46.000000
51.352941, 46.000000
51.411765, 46.000000
51.470588, 46.000000
51.529412, 46.000000
51.588235, 46.000000
51.647059, 46.000000
51.705882, 46.000000
51.764706, 46.000000
51.823529, 46.000000
51.882353, 46.000000
51.941176, 46.000000
52.000000, 46.000000
52.058824, 46.000000
52.117647, 46.000000
52.176471, 46.000000
52.235294, -1.000000
52.294118, 46.000000
52.352941, 46.000000
52.411765, 46.000000
52.470588, 46.000000
52.529412, 46.000000
52.588235, 46.000000
52.647059, 46.000000
52.705882, 46.000000
52.764706, 46.000000
52.823529, 46.000000
52.882353, 46.000000
52.941176, 46.000000
53.000000, 46.000000
53.058824, 46.000000
53.117647, 46.000000
53.176471, 46.000000
53.235294, 46.000000
53.294118, -1.000000
53.352941, 46.000000
53.411765, 46.000000
53.470588, 46.000000
53.529412, 46.000000
53.588235, 46.000000
53.647059, 46.000000
53.705882, 46.000000
53.764706, 46.000000
53.823529, 46.000000
53.882353, 46.000000
53.941176, 46.000000
54.000000, 46.000000
54.058824, 46.000000
54.117647, 46.000000
54.176471, 46.000000
54.235294, 46.000000
54.294118, 46.000000
54.352941, -1.000000
54.411765, 46.000000
54.470588, 46.000000
54.529412, 46.000000
54.588235, 46.000000
54.647059, 46.000000
54.705882, 46.000000
54.764706, 46.000000
54.823529, 46.000000
54.882353, 46.000000
54.941176, 46.000000
55.000000, 46.000000
55.058824, 46.000000
55.117647, 46.000000
55.176471, 46.000000
55.235294, 46.000000
55.294118, 46.000000
55.352941, -1.000000
55.411765, 46.000000
55.470588, 46.000000
55.529412, 46.000000
55.588235, 46.000000
55.647059, 46.000000
55.705882, 46.000000
55.764706, 46.000000
55.823529, 46.000000
55.882353, 46.000000
55.941176, 46.000000
56.000000, 46.000000
56.058824, 46.000000
56.117647, 46.000000
56.176471, 46.000000
56.235294, 46.000000
56.294118, 46.000000
56.352941, -1.000000
56.411765, 46.000000
56.470588, 46.000000
56.529412, 46.000000
56.588235, 46.000000
56.647059, 46.000000
56.705882, 46.000000
56.764706, 46.000000
56.823529, 46.000000
56.882353, 46.000000
56.941176, 46.000000
57.000000, 46.000000
57.058824, 46.000000
57.117647, 47.000000
57.176471, 47.000000
57.235294, 47.000000
57.294118, 47.000000
57.352941, 47.000000
57.411765, -1.000000
57.470588, 47.000000
57.529412, 47.000000
57.588235, 47.000000
57.647059, 47.000000
57.705882, 47.000000
57.764706, 47.000000
57.823529, 47.000000
57.882353, 47.000000
57.941176, 47.000000
58.000000, 47.000000
58.058824, 47.000000
58.117647, 47.000000
58.176471, 47.000000
58.235294, 47.000000
58.294118, 47.000000
58.352941, -1.000000
58.411765, 47.000000
58.470588, 47.000000
58.529412, 47.000000
58.588235, 47.000000
58.647059, 47.000000
58.705882, 47.000000
58.764706, 47.000000
58.823529, 47.000000
58.882353, 47.000000
58.941176, 47.000000
59.000000, 47.000000
59.058824, 47.000000
59.117647, 47.000000
59.176471, 47.000000
59.235294, 47.000000
59.294118, -1.000000
59.352941, 47.000000
59.411765, 47.000000
59.470588, 47.000000
59.529412, 47.000000
59.588235, 47.000000
59.647059, 47.000000
59.705882, 47.000000
59.764706, 45.000000
59.823529, 45.000000
59.882353, 45.000000
59.941176, 45.000000
60.000000, 45.000000
60.058824, 45.000000
60.117647, -1.000000
60.176471, 45.000000
60.235294, 45.000000
60.294118, 45.000000
60.352941, 45.000000
60.411765, 45.000000
60.470588, 45.000000
60.529412, 45.000000
60.588235, 45.000000
60.647059, 45.000000
60.705882, 45.000000
60.764706, 45.000000
60.823529, 45.000000
60.882353, 45.000000
60.941176, 45.000000
61.000000, 45.000000
61.058824, 45.000000
61.117647, 45.000000
61.176471, -1.000000
61.235294, 45.000000
61.294118, 45.000000
61.352941, 45.000000
61.411765, 45.000000
61.470588, 45.000000
61.529412, 45.000000
61.588235, 45.000000
61.647059, 45.000000
61.705882, 45.000000
61.764706, 45.000000
61.823529, 45.000000
61.882353, 45.000000
61.941176, 45.000000
62.000000, 45.000000
62.058824, 45.000000
62.117647, 45.000000
62.176471, -1.000000
62.235294, 45.000000
62.294118, 45.000000
62.352941, 45.000000
62.411765, 45.000000
62.470588, 45.000000
62.529412, 45.000000
62.588235, 45.000000
62.647059, 45.000000
62.705882, 45.000000
62.764706, 45.000000
62.823529, 45.000000
62.882353, 45.000000
62.941176, 45.000000
63.000000, 45.000000
63.058824, 45.000000
63.117647, 45.000000
63.176471, -1.000000
63.235294, 45.000000
63.294118, 45.000000
63.352941, 45.000000
63.411765, 45.000000
63.470588, 45.000000
63.529412, 45.000000
63.588235, 45.000000
63.647059, 45.000000
63.705882, 45.000000
63.764706, 45.000000
63.823529, 45.000000
63.882353, 45.000000
63.941176, 45.000000
64.000000, 45.000000
64.058824, 45.000000
64.117647, 45.000000
64.176471, -1.000000
64.235294, 45.000000
64.294118, 45.000000
64.352941, 45.000000
64.411765, 45.000000
64.470588, 45.000000
64.529412, 45.000000
64.588235, 45.000000
64.647059, 45.000000
64.705882, 45.000000
64.764706, 45.000000
64.823529, 45.000000
64.882353, 45.000000
64.941176, 45.000000
65.000000, 45.000000
65.058824, 45.000000
65.117647, 45.000000
65.176471, -1.000000
65.235294, 45.000000
65.294118, 45.000000
65.352941, 45.000000
65.411765, 45.000000
65.470588, 45.000000
65.529412, 45.000000
65.588235, 45.000000
65.647059, 45.000000
65.705882, 45.000000
65.764706, 45.000000
65.823529, 45.000000
65.882353, 45.000000
65.941176, 45.000000
66.000000, 45.000000
66.058824, 45.000000
66.117647, 45.000000
66.176471, -1.000000
66.235294, 45.000000
66.294118, 45.000000
66.352941, 45.000000
66.411765, 45.000000
66.470588, 45.000000
66.529412, 45.000000
66.588235, 45.000000
66.647059, 45.000000
66.705882, 45.000000
66.764706, 45.000000
66.823529, 45.000000
66.882353, 45.000000
66.941176, 45.000000
67.000000, 45.000000
67.058824, -1.000000
67.117647, 45.000000
67.176471, 45.000000
67.235294, 45.000000
67.294118, 45.000000
67.352941, 45.000000
67.411765, 45.000000
67.470588, 45.000000
67.529412, 45.000000
67.588235, 45.000000
67.647059, 45.000000
67.705882, 45.000000
67.764706, 45.000000
67.823529, 45.000000
67.882353, -1.000000
67.941176, 45.000000
68.000000, 45.000000
68.058824, 45.000000
68.117647, 45.000000
68.176471, 45.000000
68.235294, 45.000000
68.294118, 45.000000
68.352941, 45.000000
68.411765, 45.000000
68.470588, 45.000000
68.529412, 45.000000
68.588235, 45.000000
68.647059, 45.000000
68.705882, 45.000000
68.764706, -1.000000
68.823529, 45.000000
68.882353, 45.000000
68.941176, 45.000000
69.000000, 45.000000
69.058824, 45.000000
69.117647, 45.000000
69.176471, 45.000000
69.235294, 45.000000
69.294118, 45.000000
69.352941, 45.000000
69.411765, 45.000000
69.470588, 45.000000
69.529412, 45.000000
69.588235, 45.000000
69.647059, -1.000000
69.705882, 45.000000
69.764706, 45.000000
69.823529, 45.000000
69.882353, 45.000000
69.941176, 45.000000
70.000000, 45.000000
70.058824, 45.000000
70.117647, 45.000000
70.176471, 45.000000
70.235294, 45.000000
70.294118, 45.000000
70.352941, 45.000000
70.411765, 45.000000
70.470588, -1.000000
70.529412, 45.000000
70.588235, 45.000000
70.647059, 45.000000
70.705882, 45.000000
70.764706, 45.000000
70.823529, 45.000000
70.882353, 45.000000
70.941176, 45.000000
71.000000, 45.000000
71.058824, 45.000000
71.117647, 45.000000
71.176471, 45.000000
71.235294, 45.000000
71.294118, -1.000000
71.352941, 45.000000
71.411765, 45.000000
71.470588, 45.000000
71.529412, 45.000000
71.588235, 45.000000
71.647059, 45.000000
71.705882, 45.000000
71.764706, 45.000000
71.823529, 45.000000
71.882353, 45.000000
71.941176, 45.000000
72.000000, 45.000000
72.058824, 45.000000
72.117647, 45.000000
72.176471, -1.000000
72.235294, 45.000000
72.294118, 45.000000
72.352941, 45.000000
72.411765, 45.000000
72.470588, 45.000000
72.529412, 45.000000
72.588235, 45.000000
72.647059, 45.000000
72.705882, 45.000000
72.764706, 45.000000
72.823529, 45.000000
72.882353, 45.000000
72.941176, 45.000000
73.000000, -1.000000
73.058824, 45.000000
73.117647, 46.000000
73.176471, 46.000000
73.235294, 46.000000
73.294118, 46.000000
73.352941, 46.000000
73.411765, 46.000000
73.470588, 46.000000
73.529412, 46.000000
73.588235, 46.000000
73.647059, 46.000000
73.705882, 46.000000
73.764706, 46.000000
73.823529, 46.000000
73.882353, -1.000000
73.941176, 46.000000
74.000000, 46.000000
74.058824, 46.000000
74.117647, 46.000000
74.176471, 46.000000
74.235294, 46.000000
74.294118, 46.000000
74.352941, 46.000000
74.411765, 46.000000
74.470588, 46.000000
74.529412, 46.000000
74.588235, 46.000000
74.647059, 46.000000
74.705882, -1.000000
74.764706, 46.000000
74.823529, 46.000000
74.882353, 46.000000
74.941176, 46.000000
75.000000, 46.000000
75.058824, 46.000000
75.117647, 46.000000
75.176471, 46.000000
75.235294, 46.000000
75.294118, 46.000000
75.352941, 46.000000
75.411765, 46.000000
75.470588, 46.000000
75.529412, -1.000000
75.588235, 46.000000
75.647059, 46.000000
75.705882, 46.000000
75.764706, 46.000000
75.823529, 46.000000
75.882353, 46.000000
75.941176, 46.000000
76.000000, 46.000000
76.058824, 46.000000
76.117647, 46.000000
76.176471, 46.000000
76.235294, 46.000000
76.294118, 46.000000
76.352941, 46.000000
76.411765, -1.000000
76.470588, 46.000000
76.529412, 46.000000
76.588235, 46.000000
76.647059, 46.000000
76.705882, 46.000000
76.764706, 46.000000
76.823529, 46.000000
76.882353, 46.000000
76.941176, 46.000000
77.000000, 46.000000
77.058824, 46.000000
77.117647, 46.000000
77.176471, 46.000000
77.235294, 46.000000
77.294118, -1.000000
77.352941, 46.000000
77.411765, 46.000000
77.470588, 46.000000
77.529412, 46.000000
77.588235, 46.000000
77.647059, 46.000000
77.705882, 46.000000
77.764706, 46.000000
77.823529, 46.000000
77.882353, 46.000000
77.941176, 46.000000
78.000000, 46.000000
78.058824, 46.000000
78.117647, -1.000000
78.176471, 46.000000
78.235294, 46.000000
78.294118, 46.000000
78.352941, 46.000000
78.411765, 46.000000
78.470588, 46.000000
78.529412, 46.000000
78.588235, 46.000000
78.647059, 46.000000
78.705882, 46.000000
78.764706, 46.000000
78.823529, 46.000000
78.882353, 46.000000
78.941176, 46.000000
79.000000, -1.000000
79.058824, 46.000000
79.117647, 46.000000
79.176471, 46.000000
79.235294, 46.000000
79.294118, 46.000000
79.352941, 46.000000
79.411765, 46.000000
79.470588, 46.000000
79.529412, 46.000000
79.588235, 46.000000
79.647059, 46.000000
79.705882, 46.000000
79.764706, 46.000000
79.823529, 46.000000
79.882353, -1.000000
79.941176, 46.000000
80.000000, 46.000000
80.058824, 46.000000
80.117647, 46.000000
80.176471, 46.000000
80.235294, 46.000000
80.294118, 46.000000
80.352941, 46.000000
80.411765, 46.000000
80.470588, 46.000000
80.529412, 46.000000
80.588235, 46.000000
80.647059, 46.000000
80.705882, -1.000000
80.764706, 46.000000
80.823529, 46.000000
80.882353, 46.000000
80.941176, 46.000000
81.000000, 46.000000
81.058824, 46.000000
81.117647, 46.000000
81.176471, 46.000000
81.235294, 46.000000
81.294118, 46.000000
81.352941, 46.000000
81.411765, 46.000000
81.470588, 46.000000
81.529412, 46.000000
81.588235, 46.000000
81.647059, 46.000000
81.705882, 46.000000
81.764706, 46.000000
81.823529, -1.000000
81.882353, 46.000000
81.941176, 46.000000
82.000000, 46.000000
82.058824, 46.000000
82.117647, 46.000000
82.176471, 46.000000
82.235294, 46.000000
82.294118, 46.000000
82.352941, 46.000000
82.411765, 46.000000
82.470588, 46.000000
82.529412, 46.000000
82.588235, 46.000000
82.647059, 46.000000
82.705882, 46.000000
82.764706, 46.000000
82.823529, 46.000000
82.882353, 46.000000
82.941176, -1.000000
83.000000, 46.000000
83.058824, 46.000000
83.117647, 46.000000
83.176471, 46.000000
83.235294, 46.000000
83.294118, 46.000000
83.352941, 46.000000
83.411765, 46.000000
83.470588, 46.000000
83.529412, 47.000000
83.588235, 47.000000
83.647059, 47.000000
83.705882, 47.000000
83.764706, 47.000000
83.823529, 47.000000
83.882353, -1.000000
83.941176, 47.000000
84.000000, 47.000000
84.058824, 47.000000
84.117647, 47.000000
84.176471, 47.000000
84.235294, 47.000000
84.294118, 47.000000
84.352941, 47.000000
84.411765, 47.000000
84.470588, 47.000000
84.529412, 47.000000
84.588235, 47.000000
84.647059, 47.000000
84.705882, 47.000000
84.764706, -1.000000
84.823529, 47.000000
84.882353, 47.000000
84.941176, 47.000000
85.000000, 47.000000
85.058824, 47.000000
85.117647, 47.000000
85.176471, 47.000000
85.235294, 47.000000
85.294118, 47.000000
85.352941, 47.000000
85.411765, 47.000000
85.470588, 47.000000
85.529412, 47.000000
85.588235, 47.000000
85.647059, -1.000000
85.705882, 47.000000
85.764706, 47.000000
85.823529, 47.000000
85.882353, 47.000000
85.941176, 47.000000
86.000000, 47.000000
86.058824, 47.000000
86.117647, 47.000000
86.176471, 47.000000
86.235294, 47.000000
86.294118, 47.000000
86.352941, 47.000000
86.411765, 47.000000
86.470588, -1.000000
86.529412, 47.000000
86.588235, 47.000000
86.647059, 47.000000
86.705882, 47.000000
86.764706, 47.000000
86.823529, 47.000000
86.882353, 47.000000
86.941176, 47.000000
87.000000, 47.000000
87.058824, 47.000000
87.117647, 47.000000
87.176471, 47.000000
87.235294, 47.000000
87.294118, 47.000000
87.352941, 47.000000
87.411765, -1.000000
87.470588, 47.000000
87.529412, 47.000000
87.588235, 47.000000
87.647059, 47.000000
87.705882, 47.000000
87.764706, 47.000000
87.823529, 47.000000
87.882353, 47.000000
87.941176, 47.000000
88.000000, 47.000000
88.058824, 47.000000
88.117647, 47.000000
88.176471, 47.000000
88.235294, 47.000000
88.294118, -1.000000
88.352941, 47.000000
88.411765, 47.000000
88.470588, 47.000000
88.529412, 47.000000
88.588235, 47.000000
88.647059, 47.000000
88.705882, 47.000000
88.764706, 47.000000
88.823529, 47.000000
88.882353, 47.000000
88.941176, 47.000000
89.000000, 47.000000
89.058824, 47.000000
89.117647, 47.000000
89.176471, -1.000000
89.235294, 47.000000
89.294118, 47.000000
89.352941, 47.000000
89.411765, 47.000000
89.470588, 47.000000
89.529412, 47.000000
89.588235, 47.000000
89.647059, 47.000000
89.705882, 47.000000
89.764706, 47.000000
89.823529, 47.000000
89.882353, 47.000000
89.941176, 47.000000
90.000000, 47.000000
90.058824, -1.000000
90.117647, 47.000000
90.176471, 47.000000
90.235294, 47.000000
90.294118, 47.000000
90.352941, 47.000000
90.411765, 47.000000
90.470588, 47.000000
90.529412, 47.000000
90.588235, 47.000000
90.647059, 47.000000
90.705882, 47.000000
90.764706, -1.000000
90.823529, -1.000000
90.882353, 47.000000
90.941176, -1.000000
91.000000, 47.000000
91.058824, -1.000000
91.117647, 47.000000
91.176471, -1.000000
91.235294, -1.000000
91.294118, -1.000000
91.352941, -1.000000
91.411765, -1.000000
91.470588, -1.000000
91.529412, 47.000000
91.588235, 47.000000
91.647059, -1.000000
91.705882, 47.000000
91.764706, -1.000000
91.823529, 47.000000
91.882353, -1.000000
91.941176, 47.000000
92.000000, -1.000000
92.058824, 47.000000
92.117647, -1.000000
92.176471, 47.000000
92.235294, -1.000000
92.294118, -1.000000
92.352941, -1.000000
92.411765, -1.000000
92.470588, -1.000000
92.529412, 47.000000
92.588235, 47.000000
92.647059, -1.000000
92.705882, 47.000000
92.764706, -1.000000
92.823529, 47.000000
92.882353, -1.000000
92.941176, 47.000000
93.000000, -1.000000
93.058824, 47.000000
93.117647, -1.000000
93.176471, 47.000000
93.235294, -1.000000
93.294118, -1.000000
93.352941, -1.000000
93.411765, -1.000000
93.470588, 47.000000
93.529412, 47.000000
93.588235, -1.000000
93.647059, 47.000000
93.705882, -1.000000
93.764706, 47.000000
93.823529, -1.000000
93.882353, 47.000000
93.941176, -1.000000
94.000000, 47.000000
94.058824, -1.000000
94.117647, 47.000000
94.176471, -1.000000
94.235294, 47.000000
94.294118, -1.000000
94.352941, 47.000000
94.411765, -1.000000
94.470588, -1.000000
94.529412, -1.000000
94.588235, -1.000000
94.647059, 47.000000
94.705882, 47.000000
94.764706, -1.000000
94.823529, 47.000000
94.882353, -1.000000
94.941176, 47.000000
95.000000, -1.000000
95.058824, 47.000000
95.117647, -1.000000
95.176471, 47.000000
95.235294, -1.000000
95.294118, 47.000000
95.352941, -1.000000
95.411765, 47.000000
95.470588, -1.000000
95.529412, -1.000000
95.588235, -1.000000
95.647059, -1.000000
95.705882, -1.000000
95.764706, 47.000000
95.823529, 47.000000
95.882353, -1.000000
95.941176, 47.000000
96.000000, -1.000000
96.058824, 47.000000
96.117647, 47.000000
96.176471, 47.000000
96.235294, 47.000000
96.294118, 47.000000
96.352941, 47.000000
96.411765, 47.000000
96.470588, 47.000000
96.529412, 47.000000
96.588235, 47.000000
96.647059, 47.000000
96.705882, 47.000000
96.764706, 47.000000
96.823529, -1.000000
96.882353, 47.000000
96.941176, 47.000000
97.000000, 47.000000
97.058824, 47.000000
97.117647, 47.000000
97.176471, 47.000000
97.235294, 47.000000
97.294118, 47.000000
97.352941, 47.000000
97.411765, 47.000000
97.470588, 47.000000
97.529412, -1.000000
97.588235, -1.000000
97.647059, 47.000000
97.705882, -1.000000
97.764706, 47.000000
97.823529, -1.000000
97.882353, 47.000000
97.941176, -1.000000
98.000000, 47.000000
98.058824, -1.000000
98.117647, 47.000000
98.176471, -1.000000
98.235294, -1.000000
98.294118, -1.000000
98.352941, -1.000000
98.411765, -1.000000
98.470588, 47.000000
98.529412, 47.000000
98.588235, -1.000000
98.647059, 47.000000
98.705882, -1.000000
98.764706, 47.000000
98.823529, -1.000000
98.882353, 47.000000
98.941176, -1.000000
99.000000, 47.000000
99.058824, -1.000000
99.117647, 47.000000
99.176471, -1.000000
99.235294, 47.000000
99.294118, -1.000000
99.352941, -1.000000
99.411765, -1.000000
99.470588, -1.000000
99.529412, 47.000000
99.588235, 47.000000
99.647059, -1.000000
99.705882, 47.000000
99.764706, -1.000000
99.823529, 47.000000
99.882353, -1.000000
99.941176, 47.000000
100.000000, -1.000000
100.058824, 47.000000
100.117647, -1.000000
100.176471, 47.000000
100.235294, -1.000000
100.294118, 47.000000
100.352941, -1.000000
100.411765, -1.000000
100.470588, -1.000000
100.529412, -1.000000
100.588235, -1.000000
100.647059, 47.000000
100.705882, 47.000000
100.764706, -1.000000
100.823529, 47.000000
100.882353, -1.000000
100.941176, 47.000000
101.000000, -1.000000
101.058824, 47.000000
101.117647, -1.000000
101.176471, 47.000000
101.235294, -1.000000
101.294118, 47.000000
101.352941, -1.000000
101.411765, 47.000000
101.470588, -1.000000
101.529412, -1.000000
101.588235, -1.000000
101.647059, -1.000000
101.705882, 47.000000
101.764706, 47.000000
101.823529, -1.000000
101.882353, 47.000000
101.941176, -1.000000
102.000000, 47.000000
102.058824, -1.000000
102.117647, 47.000000
102.176471, -1.000000
102.235294, 47.000000
102.294118, -1.000000
102.352941, 47.000000
102.411765, -1.000000
102.470588, 47.000000
102.529412, -1.000000
102.588235, -1.000000
102.647059, -1.000000
102.705882, 47.000000
102.764706, 47.000000
102.823529, 47.000000
102.882353, 47.000000
102.941176, 47.000000
103.000000, 47.000000
103.058824, 47.000000
103.117647, 47.000000
103.176471, 47.000000
103.235294, 47.000000
103.294118, 47.000000
103.352941, 47.000000
103.411765, 47.000000
103.470588, 47.000000
103.529412, 47.000000
103.588235, 47.000000
103.647059, -1.000000
103.705882, 47.000000
103.764706, 47.000000
103.823529, 47.000000
103.882353, 47.000000
103.941176, 47.000000
104.000000, 47.000000
104.058824, 47.000000
104.117647, 47.000000
104.176471, 47.000000
104.235294, 47.000000
104.294118, 47.000000
104.352941, 47.000000
104.411765, 47.000000
104.470588, 47.000000
104.529412, 47.000000
104.588235, -1.000000
104.647059, -1.000000
104.705882, 47.000000
104.764706, -1.000000
104.823529, -1.000000
104.882353, -1.000000
104.941176, -1.000000
105.000000, -1.000000
105.058824, 47.000000
105.117647, 47.000000
105.176471, -1.000000
105.235294, 47.000000
105.294118, -1.000000
105.352941, 47.000000
105.411765, -1.000000
105.470588, 47.000000
105.529412, -1.000000
105.588235, 47.000000
105.647059, -1.000000
105.705882, 47.000000
105.764706, -1.000000
105.823529, 47.000000
105.882353, -1.000000
105.941176, -1.000000
106.000000, -1.000000
106.058824, -1.000000
106.117647, 47.000000
106.176471, 47.000000
106.235294, -1.000000
106.294118, 47.000000
106.352941, -1.000000
106.411765, 47.000000
106.470588, -1.000000
106.529412, 47.000000
106.588235, -1.000000
106.647059, 47.000000
106.705882, -1.000000
106.764706, 47.000000
106.823529, -1.000000
106.882353, 47.000000
106.941176, -1.000000
107.000000, -1.000000
107.058824, -1.000000
107.117647, -1.000000
107.176471, -1.000000
107.235294, 47.000000
107.294118, 47.000000
107.352941, -1.000000
107.411765, 47.000000
107.470588, -1.000000
107.529412, 47.000000
107.588235, -1.000000
107.647059, 47.000000
107.705882, -1.000000
107.764706, 47.000000
107.823529, -1.000000
107.882353, 47.000000
107.941176, -1.000000
108.000000, 47.000000
108.058824, -1.000000
108.117647, -1.000000
108.176471, -1.000000
108.235294, -1.000000
108.294118, 47.000000
108.352941, 47.000000
108.411765, -1.000000
108.470588, 47.000000
108.529412, -1.000000
108.588235, 47.000000
108.647059, -1.000000
108.705882, 47.000000
108.764706, -1.000000
108.823529, 47.000000
108.882353, -1.000000
108.941176, 47.000000
109.000000, -1.000000
109.058824, 47.000000
109.117647, -1.000000
109.176471, 47.000000
109.235294, 47.000000
109.294118, 47.000000
109.352941, 47.000000
109.411765, 47.000000
109.470588, 47.000000
109.529412, 47.000000
109.588235, 47.000000
109.647059, 47.000000
109.705882, 47.000000
109.764706, 47.000000
109.823529, 47.000000
109.882353, 47.000000
109.941176, 47.000000
110.000000, 47.000000
110.058824, -1.000000
110.117647, 47.000000
110.176471, 47.000000
110.235294, 47.000000
110.294118, 47.000000
110.352941, 47.000000
110.411765, 47.000000
110.470588, 47.000000
110.529412, -1.000000
110.588235, -1.000000
110.647059, -1.000000
110.705882, -1.000000
110.764706, -1.000000
110.823529, 47.000000
110.882353, 47.000000
110.941176, -1.000000
111.000000, 47.000000
111.058824, -1.000000
111.117647, 47.000000
111.176471, -1.000000
111.235294, 47.000000
111.294118, -1.000000
111.352941, 47.000000
111.411765, -1.000000
111.470588, -1.000000
111.529412, 47.000000
111.588235, -1.000000
111.647059, -1.000000
111.705882, -1.000000
111.764706, -1.000000
111.823529, -1.000000
111.882353, 47.000000
111.941176, 47.000000
112.000000, -1.000000
112.058824, 47.000000
112.117647, -1.000000
112.176471, 47.000000
112.235294, -1.000000
112.294118, 47.000000
112.352941, -1.000000
112.411765, 47.000000
112.470588, -1.000000
112.529412, 47.000000
112.588235, -1.000000
112.647059, -1.000000
112.705882, -1.000000
112.764706, -1.000000
112.823529, -1.000000
112.882353, 47.000000
112.941176, 47.000000
113.000000, -1.000000
113.058824, 47.000000
113.117647, -1.000000
113.176471, 47.000000
113.235294, -1.000000
113.294118, 47.000000
113.352941, -1.000000
113.411765, 47.000000
113.470588, -1.000000
113.529412, -1.000000
113.588235, 47.000000
113.647059, -1.000000
113.705882, -1.000000
113.764706, -1.000000
113.823529, -1.000000
113.882353, -1.000000
113.941176, 47.000000
114.000000, 47.000000
114.058824, -1.000000
114.117647, 47.000000
114.176471, 47.000000
114.235294, 47.000000
114.294118, 47.000000
114.352941, 47.000000
114.411765, 47.000000
114.470588, 47.000000
114.529412, 47.000000
114.588235, 47.000000
114.647059, 47.000000
114.705882, 47.000000
114.764706, -1.000000
114.823529, 47.000000
114.882353, 47.000000
114.941176, 47.000000
115.000000, 47.000000
115.058824, 47.000000
115.117647, 47.000000
115.176471, 47.000000
115.235294, 47.000000
115.294118, 47.000000
115.352941, 47.000000
115.411765, 47.000000
115.470588, 47.000000
115.529412, 47.000000
115.588235, 47.000000
115.647059, 47.000000
115.705882, -1.000000
115.764706, 47.000000
115.823529, 47.000000
115.882353, 47.000000
115.941176, 47.000000
116.000000, 47.000000
116.058824, 47.000000
116.117647, 47.000000
116.176471, 47.000000
116.235294, 47.000000
116.294118, 47.000000
116.352941, 47.000000
116.411765, 47.000000
116.470588, 47.000000
116.529412, 47.000000
116.588235, -1.000000
116.647059, 47.000000
116.705882, 47.000000
116.764706, 47.000000
116.823529, 47.000000
116.882353, 47.000000
116.941176, 47.000000
117.000000, 47.000000
117.058824, 47.000000
117.117647, 47.000000
117.176471, 47.000000
117.235294, 47.000000
117.294118, 47.000000
117.352941, 47.000000
117.411765, -1.000000
117.470588, 47.000000
117.529412, 47.000000
117.588235, 47.000000
117.647059, 47.000000
117.705882, 47.000000
117.764706, 47.000000
117.823529, 47.000000
117.882353, 47.000000
117.941176, 47.000000
118.000000, 47.000000
118.058824, 47.000000
118.117647, 47.000000
118.176471, 47.000000
118.235294, 47.000000
118.294118, -1.000000
118.352941, 47.000000
118.411765, 47.000000
118.470588, 47.000000
118.529412, 47.000000
118.588235, 47.000000
118.647059, 47.000000
118.705882, 47.000000
118.764706, 47.000000
118.823529, 47.000000
118.882353, 47.000000
118.941176, 47.000000
119.000000, 47.000000
119.058824, 47.000000
119.117647, 47.000000
119.176471, -1.000000
119.235294, 47.000000
119.294118, 47.000000
119.352941, 47.000000
119.411765, 47.000000
119.470588, 47.000000
119.529412, 47.000000
119.588235, 47.000000
119.647059, 47.000000
119.705882, 47.000000
119.764706, 47.000000
119.823529, 47.000000
119.882353, 47.000000
119.941176, 47.000000
120.000000, 47.000000
120.058824, -1.000000
120.117647, 47.000000
120.176471, 47.000000
120.235294, 47.000000
120.294118, 47.000000
120.352941, 47.000000
120.411765, 47.000000
120.470588, 47.000000
120.529412, 47.000000
120.588235, 47.000000
120.647059, 47.000000
120.705882, 47.000000
120.764706, 47.000000
120.823529, 47.000000
120.882353, 47.000000
120.941176, -1.000000
121.000000, 47.000000
121.058824, 47.000000
121.117647, 47.000000
121.176471, 47.000000
121.235294, 47.000000
121.294118, 47.000000
121.352941, 47.000000
121.411765, 47.000000
121.470588, 47.000000
121.529412, 47.000000
121.588235, 47.000000
121.647059, 47.000000
121.705882, 47.000000
121.764706, 47.000000
121.823529, -1.000000
121.882353, 47.000000
121.941176, 47.000000
122.000000, 47.000000
122.058824, 47.000000
122.117647, 47.000000
122.176471, 47.000000
122.235294, 47.000000
122.294118, 47.000000
122.352941, 47.000000
122.411765, 47.000000
122.470588, 47.000000
122.529412, 47.000000
122.588235, 47.000000
122.647059, 47.000000
122.705882, -1.000000
122.764706, 47.000000
122.823529, 47.000000
122.882353, 47.000000
122.941176, 47.000000
123.000000, 47.000000
123.058824, 47.000000
123.117647, 47.000000
123.176471, 47.000000
123.235294, 47.000000
123.294118, 47.000000
123.352941, 47.000000
123.411765, 47.000000
123.470588, 47.000000
123.529412, 47.000000
123.588235, -1.000000
123.647059, 47.000000
123.705882, 47.000000
123.764706, 47.000000
123.823529, 47.000000
123.882353, 47.000000
123.941176, 47.000000
124.000000, 47.000000
124.058824, 47.000000
124.117647, 47.000000
124.176471, 47.000000
124.235294, 47.000000
124.294118, 47.000000
124.352941, 47.000000
124.411765, 47.000000
124.470588, -1.000000
124.529412, 47.000000
124.588235, 47.000000
124.647059, 47.000000
124.705882, 47.000000
124.764706, 47.000000
124.823529, 47.000000
124.882353, 47.000000
124.941176, 47.000000
125.000000, 47.000000
125.058824, 47.000000
125.117647, 47.000000
125.176471, 47.000000
125.235294, 47.000000
125.294118, 47.000000
125.352941, 47.000000
125.411765, -1.000000
125.470588, 47.000000
125.529412, 47.000000
125.588235, 47.000000
125.647059, 47.000000
125.705882, 47.000000
125.764706, 47.000000
125.823529, 47.000000
125.882353, 47.000000
125.941176, 47.000000
126.000000, 47.000000
126.058824, 47.000000
126.117647, 47.000000
126.176471, 47.000000
126.235294, 47.000000
126.294118, 47.000000
126.352941, 47.000000
126.411765, -1.000000
126.470588, 47.000000
126.529412, 47.000000
126.588235, 47.000000
126.647059, 47.000000
126.705882, 47.000000
126.764706, 47.000000
126.823529, 47.000000
126.882353, 47.000000
126.941176, 47.000000
127.000000, 47.000000
127.058824, 47.000000
127.117647, 47.000000
127.176471, 47.000000
127.235294, -1.000000
127.294118, 47.000000
127.352941, 47.000000
127.411765, 47.000000
127.470588, 47.000000
127.529412, 47.000000
127.588235, 47.000000
127.647059, 47.000000
127.705882, 47.000000
127.764706, 47.000000
127.823529, 47.000000
127.882353, 47.000000
127.941176, 47.000000
128.000000, 47.000000
128.058824, 47.000000
128.117647, -1.000000
128.176471, 47.000000
128.235294, 47.000000
128.294118, 47.000000
128.352941, 47.000000
128.411765, 47.000000
128.470588, 47.000000
128.529412, 47.000000
128.588235, 47.000000
128.647059, 47.000000
128.705882, 47.000000
128.764706, 47.000000
128.823529, 47.000000
128.882353, 47.000000
128.941176, 47.000000
129.000000, -1.000000
129.058824, 47.000000
129.117647, 47.000000
129.176471, 47.000000
129.235294, 47.000000
129.294118, 47.000000
129.352941, 47.000000
129.411765, 47.000000
129.470588, 47.000000
129.529412, 47.000000
129.588235, 47.000000
129.647059, 47.000000
129.705882, 47.000000
129.764706, 47.000000
129.823529, 47.000000
129.882353, -1.000000
129.941176, 47.000000
130.000000, 47.000000
130.058824, 47.000000
130.117647, 47.000000
130.176471, 47.000000
130.235294, 47.000000
130.294118, 47.000000
130.352941, 47.000000
130.411765, 47.000000
130.470588, 47.000000
130.529412, 47.000000
130.588235, 47.000000
130.647059, 47.000000
130.705882, 47.000000
130.764706, -1.000000
130.823529, 47.000000
130.882353, 47.000000
130.941176, 47.000000
131.000000, 47.000000
131.058824, 47.000000
131.117647, 47.000000
131.176471, 47.000000
131.235294, 47.000000
131.294118, 47.000000
131.352941, 47.000000
131.411765, 47.000000
131.470588, 47.000000
131.529412, 47.000000
131.588235, 47.000000
131.647059, -1.000000
131.705882, 47.000000
131.764706, 47.000000
131.823529, 47.000000
131.882353, 47.000000
131.941176, 47.000000
132.000000, 47.000000
132.058824, 47.000000
132.117647, 47.000000
132.176471, 47.000000
132.235294, 47.000000
132.294118, 47.000000
132.352941, 47.000000
132.411765, 47.000000
132.470588, 47.000000
132.529412, -1.000000
132.588235, 47.000000
132.647059, 47.000000
132.705882, 47.000000
132.764706, 47.000000
132.823529, 47.000000
132.882353, 47.000000
132.941176, 47.000000
133.000000, 47.000000
133.058824, 47.000000
133.117647, 47.000000
133.176471, 47.000000
133.235294, 47.000000
133.294118, 47.000000
133.352941, 47.000000
133.411765, -1.000000
133.470588, 47.000000
133.529412, 47.000000
133.588235, 47.000000
133.647059, 47.000000
133.705882, 47.000000
133.764706, 47.000000
133.823529, 47.000000
133.882353, 47.000000
133.941176, 47.000000
134.000000, 47.000000
134.058824, 47.000000
134.117647, 47.000000
134.176471, 47.000000
134.235294, 47.000000
134.294118, 47.000000
134.352941, -1.000000
134.411765, 47.000000
134.470588, 47.000000
134.529412, 47.000000
134.588235, 47.000000
134.647059, 47.000000
134.705882, 47.000000
134.764706, 47.000000
134.823529, 47.000000
134.882353, 47.000000
134.941176, 47.000000
135.000000, 47.000000
135.058824, 47.000000
135.117647, 47.000000
135.176471, 47.000000
135.235294, -1.000000
135.294118, 47.000000
135.352941, 47.000000
135.411765, 47.000000
135.470588, 47.000000
135.529412, 47.000000
135.588235, 47.000000
135.647059, 47.000000
135.705882, 47.000000
135.764706, 47.000000
135.823529, 47.000000
135.882353, 47.000000
135.941176, 47.000000
136.000000, 47.000000
136.058824, 47.000000
136.117647, -1.000000
136.176471, 47.000000
136.235294, 47.000000
136.294118, 47.000000
136.352941, 47.000000
136.411765, 47.000000
136.470588, 47.000000
136.529412, 47.000000
136.588235, 47.000000
136.647059, 47.000000
136.705882, 47.000000
136.764706, 47.000000
136.823529, 47.000000
136.882353, 47.000000
136.941176, 47.000000
137.000000, -1.000000
137.058824, 47.000000
137.117647, 47.000000
137.176471, 47.000000
137.235294, 47.000000
137.294118, 47.000000
137.352941, 47.000000
137.411765, 47.000000
137.470588, 47.000000
137.529412, 47.000000
137.588235, 47.000000
137.647059, 47.000000
137.705882, 47.000000
137.764706, 47.000000
137.823529, 47.000000
137.882353, -1.000000
137.941176, 47.000000
138.000000, 47.000000
138.058824, 47.000000
138.117647, 47.000000
138.176471, 47.000000
138.235294, 47.000000
138.294118, 47.000000
138.352941, 47.000000
138.411765, 47.000000
138.470588, 47.000000
138.529412, 47.000000
138.588235, 47.000000
138.647059, 47.000000
138.705882, 47.000000
138.764706, -1.000000
138.823529, 47.000000
138.882353, 47.000000
138.941176, 47.000000
139.000000, 47.000000
139.058824, 47.000000
139.117647, 47.000000
139.176471, 47.000000
139.235294, 47.000000
139.294118, 47.000000
139.352941, 47.000000
139.411765, 47.000000
139.470588, 47.000000
139.529412, 47.000000
139.588235, 47.000000
139.647059, 47.000000
139.705882, -1.000000
139.764706, 47.000000
139.823529, 47.000000
139.882353, 47.000000
139.941176, 47.000000
140.000000, 47.000000
140.058824, 47.000000
140.117647, 47.000000
140.176471, 47.000000
140.235294, 47.000000
140.294118, 47.000000
140.352941, 47.000000
140.411765, 47.000000
140.470588, 47.000000
140.529412, 47.000000
140.588235, 47.000000
140.647059, 47.000000
140.705882, -1.000000
140.764706, 47.000000
140.823529, 47.000000
140.882353, 47.000000
140.941176, 47.000000
141.000000, 47.000000
141.058824, 47.000000
141.117647, 47.000000
141.176471, 47.000000
141.235294, 47.000000
141.294118, 47.000000
141.352941, 47.000000
141.411765, 47.000000
141.470588, 47.000000
141.529412, 47.000000
141.588235, 47.000000
141.647059, 47.000000
141.705882, 47.000000
141.764706, -1.000000
141.823529, 47.000000
141.882353, 47.000000
141.941176, 47.000000
142.000000, 47.000000
142.058824, 47.000000
142.117647, 47.000000
142.176471, 47.000000
142.235294, 47.000000
142.294118, 47.000000
142.352941, 47.000000
142.411765, 47.000000
142.470588, 47.000000
142.529412, 47.000000
142.588235, 47.000000
142.647059, 47.000000
142.705882, 47.000000
142.764706, -1.000000
142.823529, 47.000000
142.882353, 47.000000
142.941176, 47.000000
143.000000, 47.000000
143.058824, 47.000000
143.117647, 47.000000
143.176471, 47.000000
143.235294, 47.000000
143.294118, 47.000000
143.352941, 47.000000
143.411765, 47.000000
143.470588, 47.000000
143.529412, 47.000000
143.588235, 47.000000
143.647059, 47.000000
143.705882, 47.000000
143.764706, 47.000000
143.823529, -1.000000
143.882353, 47.000000
143.941176, 47.000000
144.000000, 47.000000
144.058824, 47.000000
144.117647, 47.000000
144.176471, 47.000000
144.235294, 47.000000
144.294118, 47.000000
144.352941, 47.000000
144.411765, 47.000000
144.470588, 47.000000
144.529412, 47.000000
144.588235, 47.000000
144.647059, 47.000000
144.705882, 47.000000
144.764706, 47.000000
144.823529, -1.000000
144.882353, 47.000000
144.941176, 47.000000
145.000000, 47.000000
145.058824, 47.000000
145.117647, 47.000000
145.176471, 47.000000
145.235294, 47.000000
145.294118, 47.000000
145.352941, 47.000000
145.411765, 47.000000
145.470588, 47.000000
145.529412, 47.000000
145.588235, 47.000000
145.647059, 47.000000
145.705882, 47.000000
145.764706, 47.000000
145.823529, 47.000000
145.882353, -1.000000
145.941176, 47.000000
146.000000, 47.000000
146.058824, 47.000000
146.117647, 47.000000
146.176471, 47.000000
146.235294, 47.000000
146.294118, 47.000000
146.352941, 47.000000
146.411765, 47.000000
146.470588, 47.000000
146.529412, 47.000000
146.588235, 47.000000
146.647059, 47.000000
146.705882, 47.000000
146.764706, 47.000000
146.823529, 47.000000
146.882353, -1.000000
146.941176, 47.000000
147.000000, 47.000000
147.058824, 47.000000
147.117647, 47.000000
147.176471, 47.000000
147.235294, 47.000000
147.294118, 47.000000
147.352941, 47.000000
147.411765, 47.000000
147.470588, 47.000000
147.529412, 47.000000
147.588235, 47.000000
147.647059, 47.000000
147.705882, 47.000000
147.764706, 47.000000
147.823529, 47.000000
147.882353, -1.000000
147.941176, 47.000000
148.000000, 47.000000
148.058824, 47.000000
148.117647, 47.000000
148.176471, 47.000000
148.235294, 47.000000
148.294118, 47.000000
148.352941, 47.000000
148.411765, 47.000000
148.470588, 46.000000
148.529412, 46.000000
148.588235, 46.000000
148.647059, 46.000000
148.705882, 46.000000
148.764706, 46.000000
148.823529, 46.000000
148.882353, 46.000000
148.941176, -1.000000
149.000000, 46.000000
149.058824, 46.000000
149.117647, 46.000000
149.176471, 46.000000
149.235294, 46.000000
149.294118, 46.000000
149.352941, 46.000000
149.411765, 46.000000
149.470588, 46.000000
149.529412, 46.000000
149.588235, 46.000000
149.647059, 46.000000
149.705882, 46.000000
149.764706, 46.000000
149.823529, -1.000000
149.882353, 46.000000
149.941176, 46.000000
150.000000, 46.000000
150.058824, 46.000000
150.117647, 46.000000
150.176471, 46.000000
150.235294, 46.000000
150.294118, 46.000000
150.352941, 46.000000
150.411765, 46.000000
150.470588, 46.000000
150.529412, 46.000000
150.588235, 46.000000
150.647059, 46.000000
150.705882, 46.000000
150.764706, -1.000000
150.823529, 46.000000
150.882353, 46.000000
150.941176, 46.000000
151.000000, 46.000000
151.058824, 46.000000
151.117647, 46.000000
151.176471, 46.000000
151.235294, 46.000000
151.294118, 46.000000
151.352941, 46.000000
151.411765, 46.000000
151.470588, 46.000000
151.529412, 46.000000
151.588235, 46.000000
151.647059, -1.000000
151.705882, 46.000000
151.764706, 46.000000
151.823529, 46.000000
151.882353, 46.000000
151.941176, 46.000000
152.000000, 46.000000
152.058824, 46.000000
152.117647, 46.000000
152.176471, 46.000000
152.235294, 46.000000
152.294118, 46.000000
152.352941, 46.000000
152.411765, 46.000000
152.470588, 46.000000
152.529412, 46.000000
152.588235, 46.000000
152.647059, -1.000000
152.705882, 46.000000
152.764706, 46.000000
152.823529, 46.000000
152.882353, 46.000000
152.941176, 46.000000
153.000000, 46.000000
153.058824, 46.000000
153.117647, 46.000000
153.176471, 46.000000
153.235294, 46.000000
153.294118, 46.000000
153.352941, 46.000000
153.411765, 46.000000
153.470588, 46.000000
153.529412, 46.000000
153.588235, 46.000000
153.647059, -1.000000
153.705882, 46.000000
153.764706, 46.000000
153.823529, 46.000000
153.882353, 46.000000
153.941176, 46.000000
154.000000, 46.000000
154.058824, 46.000000
154.117647, 46.000000
154.176471, 46.000000
154.235294, 46.000000
154.294118, 46.000000
154.352941, 46.000000
154.411765, 46.000000
154.470588, 46.000000
154.529412, 46.000000
154.588235, 46.000000
154.647059, -1.000000
154.705882, 46.000000
154.764706, 46.000000
154.823529, 46.000000
154.882353, 46.000000
154.941176, 46.000000
155.000000, 46.000000
155.058824, 46.000000
155.117647, 46.000000
155.176471, 46.000000
155.235294, 46.000000
155.294118, 46.000000
155.352941, 46.000000
155.411765, 46.000000
155.470588, 46.000000
155.529412, 46.000000
155.588235, 46.000000
155.647059, 46.000000
155.705882, -1.000000
155.764706, 46.000000
155.823529, 46.000000
155.882353, 46.000000
155.941176, 46.000000
156.000000, 46.000000
156.058824, 46.000000
156.117647, 46.000000
156.176471, 46.000000
156.235294, 46.000000
156.294118, 46.000000
156.352941, 46.000000
156.411765, 46.000000
156.470588, 46.000000
156.529412, 46.000000
156.588235, 46.000000
156.647059, 46.000000
156.705882, -1.000000
156.764706, 46.000000
156.823529, 46.000000
156.882353, 46.000000
156.941176, 46.000000
157.000000, 46.000000
157.058824, 46.000000
157.117647, 46.000000
157.176471, 46.000000
157.235294, 46.000000
157.294118, 46.000000
157.352941, 46.000000
157.411765, 46.000000
157.470588, 46.000000
157.529412, 46.000000
157.588235, 46.000000
157.647059, 46.000000
157.705882, -1.000000
157.764706, 46.000000
157.823529, 46.000000
157.882353, 46.000000
157.941176, 46.000000
158.000000, 46.000000
158.058824, 46.000000
158.117647, 46.000000
158.176471, 46.000000
158.235294, 46.000000
158.294118, 46.000000
158.352941, 46.000000
158.411765, 46.000000
158.470588, 46.000000
158.529412, 46.000000
158.588235, 46.000000
158.647059, 46.000000
158.705882, -1.000000
158.764706, 46.000000
158.823529, 46.000000
158.882353, 46.000000
158.941176, 46.000000
159.000000, 46.000000
159.058824, 46.000000
159.117647, 46.000000
159.176471, 46.000000
159.235294, 46.000000
159.294118, 46.000000
159.352941, 46.000000
159.411765, 46.000000
159.470588, 46.000000
159.529412, -1.000000
159.588235, 47.000000
159.647059, 47.000000
159.705882, 47.000000
159.764706, 47.000000
159.823529, 47.000000
159.882353, 47.000000
159.941176, 47.000000
160.000000, 47.000000
160.058824, 47.000000
160.117647, 47.000000
160.176471, 47.000000
160.235294, 47.000000
160.294118, 47.000000
160.352941, 47.000000
160.411765, 47.000000
160.470588, 47.000000
160.529412, 47.000000
160.588235, -1.000000
160.647059, 47.000000
160.705882, 47.000000
160.764706, 47.000000
160.823529, 47.000000
160.882353, 47.000000
160.941176, 47.000000
161.000000, 47.000000
161.058824, 47.000000
161.117647, 47.000000
161.176471, 47.000000
161.235294, 47.000000
161.294118, 47.000000
161.352941, 47.000000
161.411765, -1.000000
161.470588, 47.000000
161.529412, 47.000000
161.588235, 47.000000
161.647059, 47.000000
161.705882, 47.000000
161.764706, 47.000000
161.823529, 47.000000
161.882353, 47.000000
161.941176, 47.000000
162.000000, 47.000000
162.058824, 47.000000
162.117647, 47.000000
162.176471, 47.000000
162.235294, 47.000000
162.294118, 47.000000
162.352941, -1.000000
162.411765, 47.000000
162.470588, 47.000000
162.529412, 47.000000
162.588235, 47.000000
162.647059, 47.000000
162.705882, 47.000000
162.764706, 47.000000
162.823529, 47.000000
162.882353, 47.000000
162.941176, 47.000000
163.000000, 47.000000
163.058824, 47.000000
163.117647, 47.000000
163.176471, -1.000000
163.235294, 47.000000
163.294118, 47.000000
163.352941, 47.000000
163.411765, 47.000000
163.470588, 47.000000
163.529412, -1.000000
163.588235, -1.000000
163.647059, 47.000000
163.705882, -1.000000
163.764706, 47.000000
163.823529, -1.000000
163.882353, 47.000000
163.941176, -1.000000
164.000000, -1.000000
164.058824, -1.000000
164.117647, -1.000000
164.176471, -1.000000
164.235294, 47.000000
164.294118, 47.000000
164.352941, -1.000000
164.411765, 47.000000
164.470588, -1.000000
164.529412, 47.000000
164.588235, -1.000000
164.647059, 47.000000
164.705882, -1.000000
164.764706, 47.000000
164.823529, -1.000000
164.882353, 47.000000
164.941176, -1.000000
165.000000, -1.000000
165.058824, -1.000000
165.117647, -1.000000
165.176471, -1.000000
165.235294, -1.000000
165.294118, 47.000000
165.352941, 47.000000
165.411765, -1.000000
165.470588, 47.000000
165.529412, 47.000000
165.588235, 47.000000
165.647059, 47.000000
165.705882, 47.000000
165.764706, 47.000000
165.823529, 47.000000
165.882353, 47.000000
165.941176, 47.000000
166.000000, 47.000000
166.058824, 47.000000
166.117647, -1.000000
166.176471, 47.000000
166.235294, 47.000000
166.294118, 47.000000
166.352941, 47.000000
166.411765, 47.000000
166.470588, 47.000000
166.529412, 47.000000
166.588235, 47.000000
166.647059, 47.000000
166.705882, 47.000000
166.764706, 47.000000
166.823529, 47.000000
166.882353, 47.000000
166.941176, -1.000000
167.000000, -1.000000
167.058824, 47.000000
167.117647, -1.000000
167.176471, -1.000000
167.235294, -1.000000
167.294118, -1.000000
167.352941, -1.000000
167.411765, -1.000000
167.470588, 47.000000
167.529412, 47.000000
167.588235, -1.000000
167.647059, 47.000000
167.705882, -1.000000
167.764706, 47.000000
167.823529, -1.000000
167.882353, 47.000000
167.941176, -1.000000
168.000000, 47.000000
168.058824, -1.000000
168.117647, 47.000000
168.176471, -1.000000
168.235294, -1.000000
168.294118, -1.000000
168.352941, -1.000000
168.411765, -1.000000
168.470588, 47.000000
168.529412, 47.000000
168.588235, -1.000000
168.647059, 47.000000
168.705882, -1.000000
168.764706, 47.000000
168.823529, -1.000000
168.882353, 47.000000
168.941176, -1.000000
169.000000, 47.000000
169.058824, -1.000000
169.117647, 47.000000
169.176471, -1.000000
169.235294, 47.000000
169.294118, 47.000000
169.352941, 47.000000
169.411765, 47.000000
169.470588, 47.000000
169.529412, 47.000000
169.588235, 47.000000
169.647059, 47.000000
169.705882, 47.000000
169.764706, 47.000000
169.823529, 47.000000
169.882353, 47.000000
169.941176, 47.000000
170.000000, 47.000000
170.058824, -1.000000
170.117647, 47.000000
170.176471, 47.000000
170.235294, 47.000000
170.294118, 47.000000
170.352941, 47.000000
170.411765, 47.000000
170.470588, 47.000000
170.529412, 47.000000
170.588235, 47.000000
170.647059, 47.000000
170.705882, 47.000000
170.764706, 47.000000
170.823529, 47.000000
170.882353, 47.000000
170.941176, -1.000000
171.000000, 47.000000
171.058824, 47.000000
171.117647, 47.000000
171.176471, 47.000000
171.235294, 47.000000
171.294118, 47.000000
171.352941, 47.000000
171.411765, 47.000000
171.470588, 47.000000
171.529412, 47.000000
171.588235, 47.000000
171.647059, 47.000000
171.705882, 47.000000
171.764706, 47.000000
171.823529, 47.000000
171.882353, -1.000000
171.941176, 47.000000
172.000000, 47.000000
172.058824, 47.000000
172.117647, 47.000000
172.176471, 47.000000
172.235294, 47.000000
172.294118, 47.000000
172.352941, 47.000000
172.411765, 47.000000
172.470588, 47.000000
172.529412, 47.000000
172.588235, 47.000000
172.647059, 47.000000
172.705882, 47.000000
172.764706, -1.000000
172.823529, 47.000000
172.882353, 47.000000
172.941176, 47.000000
173.000000, 47.000000
173.058824, 47.000000
173.117647, 47.000000
173.176471, 47.000000
173.235294, 47.000000
173.294118, 47.000000
173.352941, 47.000000
173.411765, 47.000000
173.470588, 47.000000
173.529412, 47.000000
173.588235, 47.000000
173.647059, -1.000000
173.705882, 47.000000
173.764706, 47.000000
173.823529, 47.000000
173.882353, 47.000000
173.941176, 47.000000
174.000000, 47.000000
174.058824, 47.000000
174.117647, 47.000000
174.176471, 47.000000
174.235294, 47.000000
174.294118, 47.000000
174.352941, 47.000000
174.411765, 47.000000
174.470588, 47.000000
174.529412, -1.000000
174.588235, 47.000000
174.647059, 47.000000
174.705882, 47.000000
174.764706, 47.000000
174.823529, 47.000000
174.882353, 47.000000
174.941176, 47.000000
175.000000, 47.000000
175.058824, 47.000000
175.117647, 47.000000
175.176471, 47.000000
175.235294, 47.000000
175.294118, 47.000000
175.352941, -1.000000
175.411765, 47.000000
175.470588, 47.000000
175.529412, 47.000000
175.588235, 47.000000
175.647059, 47.000000
175.705882, 47.000000
175.764706, 47.000000
175.823529, 47.000000
175.882353, 47.000000
175.941176, 47.000000
176.000000, 47.000000
176.058824, 47.000000
176.117647, 47.000000
176.176471, 47.000000
176.235294, 47.000000
176.294118, -1.000000
176.352941, 47.000000
176.411765, 47.000000
176.470588, 47.000000
176.529412, 47.000000
176.588235, 47.000000
176.647059, 47.000000
176.705882, 47.000000
176.764706, 47.000000
176.823529, 47.000000
176.882353, 47.000000
176.941176, 47.000000
177.000000, 47.000000
177.058824, 47.000000
177.117647, 47.000000
177.176471, -1.000000
177.235294, 47.000000
177.294118, 47.000000
177.352941, 47.000000
177.411765, 47.000000
177.470588, 47.000000
177.529412, 47.000000
177.588235, 47.000000
177.647059, 47.000000
177.705882, 47.000000
177.764706, 47.000000
177.823529, 47.000000
177.882353, 47.000000
177.941176, 47.000000
178.000000, 47.000000
178.058824, -1.000000
178.117647, 47.000000
178.176471, 47.000000
178.235294, 47.000000
178.294118, 47.000000
178.352941, 47.000000
178.411765, 47.000000
178.470588, 47.000000
178.529412, 47.000000
178.588235, 47.000000
178.647059, 47.000000
178.705882, 47.000000
178.764706, 47.000000
178.823529, 47.000000
178.882353, -1.000000
178.941176, 47.000000
179.000000, 47.000000
179.058824, 47.000000
179.117647, 47.000000
179.176471, 47.000000
179.235294, 47.000000
179.294118, 47.000000
179.352941, 47.000000
179.411765, 47.000000
179.470588, 47.000000
179.529412, 47.000000
179.588235, 47.000000
179.647059, 47.000000
179.705882, 47.000000
179.764706, -1.000000
179.823529, 47.000000
179.882353, 47.000000
179.941176, 47.000000
180.000000, 47.000000
180.058824, 47.000000
180.117647, 47.000000
180.176471, 47.000000
180.235294, 47.000000
180.294118, 47.000000
180.352941, 47.000000
180.411765, 47.000000
180.470588, 47.000000
180.529412, 47.000000
180.588235, 47.000000
180.647059, -1.000000
180.705882, 47.000000
180.764706, 47.000000
180.823529, 47.000000
180.882353, 47.000000
180.941176, 47.000000
181.000000, 47.000000
181.058824, 47.000000
181.117647, 47.000000
181.176471, 47.000000
181.235294, 47.000000
181.294118, 47.000000
181.352941, 47.000000
181.411765, 47.000000
181.470588, -1.000000
181.529412, 47.000000
181.588235, 47.000000
181.647059, 47.000000
181.705882, 47.000000
181.764706, 47.000000
181.823529, 47.000000
181.882353, 47.000000
181.941176, 47.000000
182.000000, 47.000000
182.058824, 47.000000
182.117647, 47.000000
182.176471, 47.000000
182.235294, 47.000000
182.294118, 47.000000
182.352941, 47.000000
182.411765, 47.000000
182.470588, 47.000000
182.529412, -1.000000
182.588235, 47.000000
182.647059, 47.000000
182.705882, 47.000000
182.764706, 47.000000
182.823529, 47.000000
182.882353, 47.000000
182.941176, 47.000000
183.000000, 47.000000
183.058824, 47.000000
183.117647, 47.000000
183.176471, 47.000000
183.235294, 47.000000
183.294118, 47.000000
183.352941, 47.000000
183.411765, 47.000000
183.470588, 47.000000
183.529412, -1.000000
183.588235, 47.000000
183.647059, 47.000000
183.705882, 47.000000
183.764706, 47.000000
183.823529, 47.000000
183.882353, 47.000000
183.941176, 47.000000
184.000000, 47.000000
184.058824, 47.000000
184.117647, 47.000000
184.176471, 47.000000
184.235294, 47.000000
184.294118, 47.000000
184.352941, 47.000000
184.411765, 47.000000
184.470588, 47.000000
184.529412, -1.000000
184.588235, 47.000000
184.647059, 47.000000
184.705882, 47.000000
184.764706, 47.000000
184.823529, 47.000000
184.882353, 47.000000
184.941176, 47.000000
185.000000, 47.000000
185.058824, 47.000000
185.117647, 47.000000
185.176471, 47.000000
185.235294, 47.000000
185.294118, 47.000000
185.352941, 47.000000
185.411765, 47.000000
185.470588, 47.000000
185.529412, -1.000000
185.588235, 47.000000
185.647059, 47.000000
185.705882, 47.000000
185.764706, 47.000000
185.823529, 47.000000
185.882353, 47.000000
185.941176, 47.000000
186.000000, 47.000000
186.058824, 47.000000
186.117647, 47.000000
186.176471, 47.000000
186.235294, 47.000000
186.294118, 47.000000
186.352941, 47.000000
186.411765, 47.000000
186.470588, 47.000000
186.529412, -1.000000
186.588235, 47.000000
186.647059, 47.000000
186.705882, 47.000000
186.764706, 47.000000
186.823529, 47.000000
186.882353, 47.000000
186.941176, 47.000000
187.000000, 47.000000
187.058824, 47.000000
187.117647, 47.000000
187.176471, 47.000000
187.235294, 47.000000
187.294118, 47.000000
187.352941, 47.000000
187.411765, 47.000000
187.470588, 47.000000
187.529412, -1.000000
187.588235, 47.000000
187.647059, 47.000000
187.705882, 47.000000
187.764706, 47.000000
187.823529, 47.000000
187.882353, 47.000000
187.941176, 47.000000
188.000000, 47.000000
188.058824, 47.000000
188.117647, 47.000000
188.176471, 47.000000
188.235294, 47.000000
188.294118, 47.000000
188.352941, 47.000000
188.411765, 47.000000
188.470588, 47.000000
188.529412, -1.000000
188.588235, 47.000000
188.647059, 47.000000
188.705882, 47.000000
188.764706, 47.000000
188.823529, 47.000000
188.882353, 47.000000
188.941176, 47.000000
189.000000, 47.000000
189.058824, 47.000000
189.117647, 47.000000
189.176471, 47.000000
189.235294, 47.000000
189.294118, 47.000000
189.352941, 47.000000
189.411765, 47.000000
189.470588, 47.000000
189.529412, -1.000000
189.588235, 47.000000
189.647059, 47.000000
189.705882, 47.000000
189.764706, 47.000000
189.823529, 47.000000
189.882353, 47.000000
189.941176, 47.000000
190.000000, 47.000000
190.058824, 47.000000
190.117647, 47.000000
190.176471, 47.000000
190.235294, 47.000000
190.294118, 47.000000
190.352941, 47.000000
190.411765, 47.000000
190.470588, 47.000000
190.529412, -1.000000
190.588235, 47.000000
190.647059, 47.000000
190.705882, 47.000000
190.764706, 47.000000
190.823529, 47.000000
190.882353, 47.000000
190.941176, 47.000000
191.000000, 47.000000
191.058824, 47.000000
191.117647, 47.000000
191.176471, 47.000000
191.235294, 47.000000
191.294118, 47.000000
191.352941, 47.000000
191.411765, 47.000000
191.470588, 47.000000
191.529412, -1.000000
191.588235, 47.000000
191.647059, 47.000000
191.705882, 47.000000
191.764706, 47.000000
191.823529, 47.000000
191.882353, 47.000000
191.941176, 47.000000
192.000000, 47.000000
192.058824, 47.000000
192.117647, 47.000000
192.176471, 47.000000
192.235294, 47.000000
192.294118, 47.000000
192.352941, 47.000000
192.411765, 47.000000
192.470588, 47.000000
192.529412, -1.000000
192.588235, 47.000000
192.647059, 47.000000
192.705882, 47.000000
192.764706, 47.000000
192.823529, 47.000000
192.882353, 47.000000
192.941176, 47.000000
193.000000, 47.000000
193.058824, 47.000000
193.117647, 47.000000
193.176471, 47.000000
193.235294, 47.000000
193.294118, 47.000000
193.352941, 47.000000
193.411765, 47.000000
193.470588, 47.000000
193.529412, 47.000000
193.588235, -1.000000
193.647059, 47.000000
193.705882, 47.000000
193.764706, 47.000000
193.823529, 47.000000
193.882353, 47.000000
193.941176, 47.000000
194.000000, 47.000000
194.058824, 47.000000
194.117647, 47.000000
194.176471, 47.000000
194.235294, 47.000000
194.294118, 47.000000
194.352941, 47.000000
194.411765, 47.000000
194.470588, 47.000000
194.529412, 47.000000
194.588235, -1.000000
194.647059, 47.000000
194.705882, 47.000000
194.764706, 47.000000
194.823529, 47.000000
194.882353, 47.000000
194.941176, 47.000000
195.000000, 47.000000
195.058824, 47.000000
195.117647, 47.000000
195.176471, 47.000000
195.235294, 47.000000
195.294118, 47.000000
195.352941, 47.000000
195.411765, 47.000000
195.470588, 47.000000
195.529412, 47.000000
195.588235, -1.000000
195.647059, 47.000000
195.705882, 47.000000
195.764706, 47.000000
195.823529, 47.000000
195.882353, 47.000000
195.941176, 47.000000
196.000000, 47.000000
196.058824, 47.000000
196.117647, 47.000000
196.176471, 47.000000
196.235294, 47.000000
196.294118, 47.000000
196.352941, 47.000000
196.411765, 47.000000
196.470588, 47.000000
196.529412, 47.000000
196.588235, -1.000000
196.647059, 47.000000
196.705882, 47.000000
196.764706, 47.000000
196.823529, 47.000000
196.882353, 47.000000
196.941176, 47.000000
197.000000, 47.000000
197.058824, 47.000000
197.117647, 47.000000
197.176471, 47.000000
197.235294, 47.000000
197.294118, 47.000000
197.352941, 47.000000
197.411765, 47.000000
197.470588, 47.000000
197.529412, 47.000000
197.588235, 47.000000
197.647059, -1.000000
197.705882, 47.000000
197.764706, 47.000000
197.823529, 47.000000
197.882353, 47.000000
197.941176, 47.000000
198.000000, 47.000000
198.058824, 47.000000
198.117647, 47.000000
198.176471, 47.000000
198.235294, 47.000000
198.294118, 47.000000
198.352941, 47.000000
198.411765, 47.000000
198.470588, 47.000000
198.529412, 47.000000
198.588235, 47.000000
198.647059, -1.000000
198.705882, 47.000000
198.764706, 47.000000
198.823529, 47.000000
198.882353, 47.000000
198.941176, 47.000000
199.000000, 47.000000
199.058824, 47.000000
199.117647, 47.000000
199.176471, 47.000000
199.235294, 47.000000
199.294118, 47.000000
199.352941, 47.000000
199.411765, 47.000000
199.470588, 47.000000
199.529412, 47.000000
199.588235, 47.000000
199.647059, 47.000000
199.705882, -1.000000
199.764706, 47.000000
199.823529, 47.000000
199.882353, 47.000000
199.941176, 47.000000
200.000000, 47.000000
200.058824, 47.000000
200.117647, 47.000000
200.176471, 47.000000
200.235294, 47.000000
200.294118, 47.000000
200.352941, 47.000000
200.411765, 47.000000
200.470588, 47.000000
200.529412, 47.000000
200.588235, 47.000000
200.647059, 47.000000
200.705882, -1.000000
200.764706, 47.000000
200.823529, 47.000000
200.882353, 47.000000
200.941176, 47.000000
201.000000, 47.000000
201.058824, 47.000000
201.117647, 47.000000
201.176471, 47.000000
201.235294, 47.000000
201.294118, 47.000000
201.352941, 47.000000
201.411765, 47.000000
201.470588, 47.000000
201.529412, 47.000000
201.588235, 47.000000
201.647059, 47.000000
201.705882, -1.000000
201.764706, 47.000000
201.823529, 47.000000
201.882353, 47.000000
201.941176, 47.000000
202.000000, 47.000000
202.058824, 47.000000
202.117647, 47.000000
202.176471, 47.000000
202.235294, 47.000000
202.294118, 47.000000
202.352941, 47.000000
202.411765, 47.000000
202.470588, 47.000000
202.529412, 47.000000
202.588235, 47.000000
202.647059, 47.000000
202.705882, -1.000000
202.764706, 47.000000
202.823529, 47.000000
202.882353, 47.000000
202.941176, 47.000000
203.000000, 47.000000
203.058824, 47.000000
203.117647, 47.000000
203.176471, 47.000000
203.235294, 47.000000
203.294118, 47.000000
203.352941, 47.000000
203.411765, 47.000000
203.470588, 47.000000
203.529412, 47.000000
203.588235, 47.000000
203.647059, 47.000000
203.705882, -1.000000
203.764706, 47.000000
203.823529, 47.000000
203.882353, 47.000000
203.941176, 47.000000
204.000000, 47.000000
204.058824, 47.000000
204.117647, 47.000000
204.176471, 47.000000
204.235294, 47.000000
204.294118, 47.000000
204.352941, 47.000000
204.411765, 47.000000
204.470588, 47.000000
204.529412, 47.000000
204.588235, 47.000000
204.647059, 47.000000
204.705882, -1.000000
204.764706, 47.000000
204.823529, 47.000000
204.882353, 47.000000
204.941176, 47.000000
205.000000, 47.000000
205.058824, 47.000000
205.117647, 47.000000
205.176471, 47.000000
205.235294, 47.000000
205.294118, 47.000000
205.352941, 47.000000
205.411765, 47.000000
205.470588, 47.000000
205.529412, 47.000000
205.588235, 47.000000
205.647059, 47.000000
205.705882, 47.000000
205.764706, 47.000000
205.823529, -1.000000
205.882353, 47.000000
205.941176, 47.000000
206.000000, 47.000000
206.058824, 47.000000
206.117647, 47.000000
206.176471, 47.000000
206.235294, 47.000000
206.294118, 47.000000
206.352941, 47.000000
206.411765, 47.000000
206.470588, 47.000000
206.529412, 47.000000
206.588235, 47.000000
206.647059, 47.000000
206.705882, 47.000000
206.764706, 47.000000
206.823529, -1.000000
206.882353, 47.000000
206.941176, 47.000000
207.000000, 47.000000
207.058824, 47.000000
207.117647, 47.000000
207.176471, 47.000000
207.235294, 47.000000
207.294118, 47.000000
207.352941, 47.000000
207.411765, 47.000000
207.470588, 47.000000
207.529412, 47.000000
207.588235, 47.000000
207.647059, 47.000000
207.705882, 47.000000
207.764706, 47.000000
207.823529, 47.000000
207.882353, -1.000000
207.941176, 47.000000
208.000000, 47.000000
208.058824, 47.000000
208.117647, 47.000000
208.176471, 47.000000
208.235294, 47.000000
208.294118, 47.000000
208.352941, 47.000000
208.411765, 47.000000
208.470588, 47.000000
208.529412, 47.000000
208.588235, 47.000000
208.647059, 47.000000
208.705882, 47.000000
208.764706, 47.000000
208.823529, 47.000000
208.882353, -1.000000
208.941176, 47.000000
209.000000, 47.000000
209.058824, 47.000000
209.117647, 47.000000
209.176471, 47.000000
209.235294, 47.000000
209.294118, 47.000000
209.352941, 47.000000
209.411765, 47.000000
209.470588, 47.000000
209.529412, 47.000000
209.588235, 47.000000
209.647059, 47.000000
209.705882, 47.000000
209.764706, 47.000000
209.823529, -1.000000
209.882353, 47.000000
209.941176, 47.000000
210.000000, 47.000000
210.058824, 47.000000
210.117647, 47.000000
210.176471, 47.000000
210.235294, 47.000000
210.294118, 47.000000
210.352941, 47.000000
210.411765, 47.000000
210.470588, 47.000000
210.529412, 47.000000
210.588235, 47.000000
210.647059, 47.000000
210.705882, 47.000000
210.764706, 47.000000
210.823529, -1.000000
210.882353, 47.000000
210.941176, 47.000000
211.000000, 47.000000
211.058824, 47.000000
211.117647, 47.000000
211.176471, 47.000000
211.235294, 47.000000
211.294118, 47.000000
211.352941, 47.000000
211.411765, 47.000000
211.470588, 47.000000
211.529412, 47.000000
211.588235, 47.000000
211.647059, 47.000000
211.705882, 47.000000
211.764706, 47.000000
211.823529, -1.000000
211.882353, 47.000000
211.941176, 47.000000
212.000000, 47.000000
212.058824, 47.000000
212.117647, 47.000000
212.176471, 47.000000
212.235294, 47.000000
212.294118, 47.000000
212.352941, 47.000000
212.411765, 47.000000
212.470588, 47.000000
212.529412, 47.000000
212.588235, 47.000000
212.647059, 47.000000
212.705882, 47.000000
212.764706, -1.000000
212.823529, 47.000000
212.882353, 47.000000
212.941176, 47.000000
213.000000, 47.000000
213.058824, 47.000000
213.117647, 47.000000
213.176471, 47.000000
213.235294, 47.000000
213.294118, 47.000000
213.352941, 47.000000
213.411765, 47.000000
213.470588, 47.000000
213.529412, 47.000000
213.588235, 47.000000
213.647059, -1.000000
213.705882, 47.000000
213.764706, 47.000000
213.823529, 47.000000
213.882353, 47.000000
213.941176, 47.000000
214.000000, 47.000000
214.058824, 47.000000
214.117647, 47.000000
214.176471, 47.000000
214.235294, 47.000000
214.294118, 47.000000
214.352941, 47.000000
214.411765, 47.000000
214.470588, 47.000000
214.529412, -1.000000
214.588235, 47.000000
214.647059, 47.000000
214.705882, 47.000000
214.764706, 47.000000
214.823529, 47.000000
214.882353, 47.000000
214.941176, 47.000000
215.000000, 47.000000
215.058824, 47.000000
215.117647, 47.000000
215.176471, 47.000000
215.235294, 47.000000
215.294118, 47.000000
215.352941, -1.000000
215.411765, 47.000000
215.470588, 47.000000
215.529412, 47.000000
215.588235, 47.000000
215.647059, 47.000000
215.705882, 47.000000
215.764706, 47.000000
215.823529, 47.000000
215.882353, 47.000000
215.941176, 47.000000
216.000000, 47.000000
216.058824, 47.000000
216.117647, 47.000000
216.176471, 47.000000
216.235294, 47.000000
216.294118, -1.000000
216.352941, 47.000000
216.411765, 47.000000
216.470588, 47.000000
216.529412, 47.000000
216.588235, 47.000000
216.647059, 47.000000
216.705882, 47.000000
216.764706, 47.000000
216.823529, 47.000000
216.882353, 47.000000
216.941176, 47.000000
217.000000, 47.000000
217.058824, 47.000000
217.117647, -1.000000
217.176471, 47.000000
217.235294, 47.000000
217.294118, 47.000000
217.352941, 47.000000
217.411765, 47.000000
217.470588, 47.000000
217.529412, 47.000000
217.588235, 47.000000
217.647059, 47.000000
217.705882, 47.000000
217.764706, 47.000000
217.823529, 47.000000
217.882353, 47.000000
217.941176, 47.000000
218.000000, -1.000000
218.058824, 47.000000
218.117647, 47.000000
218.176471, 47.000000
218.235294, 47.000000
218.294118, 47.000000
218.352941, 47.000000
218.411765, 47.000000
218.470588, 47.000000
218.529412, 47.000000
218.588235, 47.000000
218.647059, 47.000000
218.705882, 47.000000
218.764706, 47.000000
218.823529, 47.000000
218.882353, 47.000000
218.941176, 47.000000
219.000000, -1.000000
219.058824, 47.000000
219.117647, 47.000000
219.176471, 47.000000
219.235294, 47.000000
219.294118, 47.000000
219.352941, 47.000000
219.411765, 47.000000
219.470588, 47.000000
219.529412, 47.000000
219.588235, 47.000000
219.647059, 47.000000
219.705882, 47.000000
219.764706, 47.000000
219.823529, 47.000000
219.882353, 47.000000
219.941176, 47.000000
220.000000, 47.000000
220.058824, -1.000000
220.117647, 47.000000
220.176471, 47.000000
220.235294, 47.000000
220.294118, 47.000000
220.352941, 47.000000
220.411765, 47.000000
220.470588, 47.000000
220.529412, 47.000000
220.588235, 47.000000
220.647059, 47.000000
220.705882, 47.000000
220.764706, 47.000000
220.823529, 47.000000
220.882353, 47.000000
220.941176, 47.000000
221.000000, 47.000000
221.058824, 47.000000
221.117647, 47.000000
221.176471, -1.000000
221.235294, 47.000000
221.294118, 47.000000
221.352941, 47.000000
221.411765, 47.000000
221.470588, 47.000000
221.529412, 47.000000
221.588235, 47.000000
221.647059, 47.000000
221.705882, 47.000000
221.764706, 47.000000
221.823529, 47.000000
221.882353, 47.000000
221.941176, 47.000000
222.000000, 47.000000
222.058824, 47.000000
222.117647, 47.000000
222.176471, 47.000000
222.235294, -1.000000
222.294118, 47.000000
222.352941, 47.000000
222.411765, 47.000000
222.470588, 47.000000
222.529412, 47.000000
222.588235, 47.000000
222.647059, 47.000000
222.705882, 47.000000
222.764706, 47.000000
222.823529, 47.000000
222.882353, 47.000000
222.941176, 47.000000
223.000000, 47.000000
223.058824, 47.000000
223.117647, 47.000000
223.176471, 47.000000
223.235294, -1.000000
223.294118, 47.000000
223.352941, 47.000000
223.411765, 47.000000
223.470588, 47.000000
223.529412, 47.000000
223.588235, 47.000000
223.647059, 47.000000
223.705882, 47.000000
223.764706, 47.000000
223.823529, 47.000000
223.882353, 47.000000
223.941176, 47.000000
224.000000, 47.000000
224.058824, 47.000000
224.117647, 47.000000
224.176471, 47.000000
224.235294, 47.000000
224.294118, -1.000000
224.352941, 47.000000
224.411765, 47.000000
224.470588, 47.000000
224.529412, 47.000000
224.588235, 47.000000
224.647059, 47.000000
224.705882, 47.000000
224.764706, 47.000000
224.823529, 47.000000
224.882353, 47.000000
224.941176, 47.000000
225.000000, 47.000000
225.058824, 47.000000
225.117647, 47.000000
225.176471, 47.000000
225.235294, 47.000000
225.294118, 47.000000
225.352941, -1.000000
225.411765, 47.000000
225.470588, 47.000000
225.529412, 47.000000
225.588235, 47.000000
225.647059, 47.000000
225.705882, 47.000000
225.764706, 47.000000
225.823529, 47.000000
225.882353, 47.000000
225.941176, 47.000000
226.000000, 47.000000
226.058824, 47.000000
226.117647, 47.000000
226.176471, 47.000000
226.235294, 47.000000
226.294118, 47.000000
226.352941, -1.000000
226.411765, 47.000000
226.470588, 47.000000
226.529412, 47.000000
226.588235, 47.000000
226.647059, 47.000000
226.705882, 47.000000
226.764706, 47.000000
226.823529, 47.000000
226.882353, 47.000000
226.941176, 47.000000
227.000000, 47.000000
227.058824, 47.000000
227.117647, 47.000000
227.176471, 47.000000
227.235294, 47.000000
227.294118, 47.000000
227.352941, -1.000000
227.411765, 47.000000
227.470588, 47.000000
227.529412, 47.000000
227.588235, 47.000000
227.647059, 47.000000
227.705882, 47.000000
227.764706, 47.000000
227.823529, 47.000000
227.882353, 47.000000
227.941176, 47.000000
228.000000, 47.000000
228.058824, 47.000000
228.117647, 47.000000
228.176471, 47.000000
228.235294, 47.000000
228.294118, 47.000000
228.352941, 47.000000
228.411765, -1.000000
228.470588, 47.000000
228.529412, 47.000000
228.588235, 47.000000
228.647059, 47.000000
228.705882, 47.000000
228.764706, 47.000000
228.823529, 47.000000
228.882353, 47.000000
228.941176, 47.000000
229.000000, 47.000000
229.058824, 47.000000
229.117647, 47.000000
229.176471, 47.000000
229.235294, 47.000000
229.294118, 47.000000
229.352941, 47.000000
229.411765, -1.000000
229.470588, 47.000000
229.529412, 47.000000
229.588235, 47.000000
229.647059, 47.000000
229.705882, 47.000000
229.764706, 47.000000
229.823529, 47.000000
229.882353, 47.000000
229.941176, 47.000000
230.000000, 47.000000
230.058824, 47.000000
230.117647, 47.000000
230.176471, 47.000000
230.235294, 47.000000
230.294118, 47.000000
230.352941, 47.000000
230.411765, 47.000000
230.470588, -1.000000
230.529412, 47.000000
230.588235, 47.000000
230.647059, 47.000000
230.705882, 47.000000
230.764706, 47.000000
230.823529, 47.000000
230.882353, 47.000000
230.941176, 47.000000
231.000000, 47.000000
231.058824, 47.000000
231.117647, 47.000000
231.176471, 47.000000
231.235294, 47.000000
231.294118, 47.000000
231.352941, 47.000000
231.411765, 47.000000
231.470588, -1.000000
231.529412, 47.000000
231.588235, 47.000000
231.647059, 47.000000
231.705882, 47.000000
231.764706, 47.000000
231.823529, 47.000000
231.882353, 47.000000
231.941176, 47.000000
232.000000, 47.000000
232.058824, 47.000000
232.117647, 47.000000
232.176471, 47.000000
232.235294, 47.000000
232.294118, 47.000000
232.352941, 47.000000
232.411765, 47.000000
232.470588, -1.000000
232.529412, 47.000000
232.588235, 47.000000
232.647059, 47.000000
232.705882, 47.000000
232.764706, 47.000000
232.823529, 47.000000
232.882353, 47.000000
232.941176, 47.000000
233.000000, 47.000000
233.058824, 47.000000
233.117647, 47.000000
233.176471, 47.000000
233.235294, 47.000000
233.294118, 47.000000
233.352941, 47.000000
233.411765, 47.000000
233.470588, -1.000000
233.529412, 47.000000
233.588235, 47.000000
233.647059, 47.000000
233.705882, 47.000000
233.764706, 47.000000
233.823529, 47.000000
233.882353, 47.000000
233.941176, 47.000000
234.000000, 47.000000
234.058824, 47.000000
234.117647, 47.000000
234.176471, 47.000000
234.235294, 47.000000
234.294118, 47.000000
234.352941, 47.000000
234.411765, 47.000000
234.470588, -1.000000
234.529412, 47.000000
234.588235, 47.000000
234.647059, 47.000000
234.705882, 47.000000
234.764706, 47.000000
234.823529, 47.000000
234.882353, 47.000000
234.941176, 47.000000
235.000000, 47.000000
235.058824, 47.000000
235.117647, 47.000000
235.176471, 47.000000
235.235294, 47.000000
235.294118, 47.000000
235.352941, 47.000000
235.411765, 47.000000
235.470588, -1.000000
235.529412, 47.000000
235.588235, 47.000000
235.647059, 47.000000
235.705882, 47.000000
235.764706, 47.000000
235.823529, 47.000000
235.882353, 47.000000
235.941176, 47.000000
236.000000, 47.000000
236.058824, 47.000000
236.117647, 47.000000
236.176471, 47.000000
236.235294, 47.000000
236.294118, 47.000000
236.352941, 47.000000
236.411765, 47.000000
236.470588, -1.000000
236.529412, 47.000000
236.588235, 47.000000
236.647059, 47.000000
236.705882, 47.000000
236.764706, 47.000000
236.823529, 47.000000
236.882353, 47.000000
236.941176, 47.000000
237.000000, 47.000000
237.058824, 47.000000
237.117647, 47.000000
237.176471, 47.000000
237.235294, 47.000000
237.294118, 47.000000
237.352941, 47.000000
237.411765, 47.000000
237.470588, 47.000000
237.529412, 47.000000
237.588235, -1.000000
237.647059, 47.000000
237.705882, 47.000000
237.764706, 47.000000
237.823529, 47.000000
237.882353, 47.000000
237.941176, 47.000000
238.000000, 47.000000
238.058824, 47.000000
238.117647, 47.000000
238.176471, 47.000000
238.235294, 47.000000
238.294118, 47.000000
238.352941, 47.000000
238.411765, 47.000000
238.470588, 47.000000
238.529412, 47.000000
238.588235, -1.000000
238.647059, 47.000000
238.705882, 47.000000
238.764706, 47.000000
238.823529, 47.000000
238.882353, 47.000000
238.941176, 47.000000
239.000000, 47.000000
239.058824, 47.000000
239.117647, 47.000000
239.176471, 47.000000
239.235294, 47.000000
239.294118, 47.000000
239.352941, 47.000000
239.411765, 47.000000
239.470588, 47.000000
239.529412, 47.000000
239.588235, -1.000000
239.647059, 47.000000
239.705882, 47.000000
239.764706, 47.000000
239.823529, 47.000000
239.882353, 47.000000
239.941176, 47.000000
240.000000, 47.000000
240.058824, 47.000000
240.117647, 47.000000
240.176471, 47.000000
240.235294, 47.000000
240.294118, 47.000000
240.352941, 47.000000
240.411765, 47.000000
240.470588, 47.000000
240.529412, 47.000000
240.588235, 47.000000
240.647059, -1.000000
240.705882, 47.000000
240.764706, 47.000000
240.823529, 47.000000
240.882353, 47.000000
240.941176, 47.000000
241.000000, 47.000000
241.058824, 47.000000
241.117647, 47.000000
241.176471, 47.000000
241.235294, 47.000000
241.294118, 47.000000
241.352941, 47.000000
241.411765, 47.000000
241.470588, 47.000000
241.529412, 47.000000
241.588235, 47.000000
241.647059, 47.000000
241.705882, -1.000000
241.764706, 47.000000
241.823529, 47.000000
241.882353, 47.000000
241.941176, 47.000000
242.000000, 47.000000
242.058824, 47.000000
242.117647, 47.000000
242.176471, 47.000000
242.235294, 47.000000
242.294118, 47.000000
242.352941, 47.000000
242.411765, 47.000000
242.470588, 47.000000
242.529412, 47.000000
242.588235, 47.000000
242.647059, 47.000000
242.705882, 47.000000
242.764706, -1.000000
242.823529, 47.000000
242.882353, 47.000000
242.941176, 47.000000
243.000000, 47.000000
243.058824, 47.000000
243.117647, 47.000000
243.176471, 47.000000
243.235294, 47.000000
243.294118, 47.000000
243.352941, 47.000000
243.411765, 47.000000
243.470588, 47.000000
243.529412, 47.000000
243.588235, 47.000000
243.647059, 47.000000
243.705882, 47.000000
243.764706, -1.000000
243.823529, 47.000000
243.882353, 47.000000
243.941176, 47.000000
244.000000, 47.000000
244.058824, 47.000000
244.117647, 47.000000
244.176471, 47.000000
244.235294, 47.000000
244.294118, 47.000000
244.352941, 47.000000
244.411765, 47.000000
244.470588, 47.000000
244.529412, 47.000000
244.588235, 47.000000
244.647059, 47.000000
244.705882, -1.000000
244.764706, 47.000000
244.823529, 47.000000
244.882353, 47.000000
244.941176, 47.000000
245.000000, 47.000000
245.058824, 47.000000
245.117647, 47.000000
245.176471, 47.000000
245.235294, 47.000000
245.294118, 47.000000
245.352941, 47.000000
245.411765, 47.000000
245.470588, 47.000000
245.529412, 47.000000
245.588235, -1.000000
245.647059, 47.000000
245.705882, 47.000000
245.764706, 47.000000
245.823529, 47.000000
245.882353, 47.000000
245.941176, 47.000000
246.000000, 47.000000
246.058824, 47.000000
246.117647, 47.000000
246.176471, 47.000000
246.235294, 47.000000
246.294118, 47.000000
246.352941, 47.000000
246.411765, 47.000000
246.470588, -1.000000
246.529412, 47.000000
246.588235, 47.000000
246.647059, 47.000000
246.705882, 47.000000
246.764706, 47.000000
246.823529, 47.000000
246.882353, 47.000000
246.941176, 47.000000
247.000000, 47.000000
247.058824, 47.000000
247.117647, 47.000000
247.176471, 47.000000
247.235294, 47.000000
247.294118, 47.000000
247.352941, -1.000000
247.411765, 47.000000
247.470588, 47.000000
247.529412, 47.000000
247.588235, 47.000000
247.647059, 47.000000
247.705882, 47.000000
247.764706, 47.000000
247.823529, 47.000000
247.882353, 47.000000
247.941176, 47.000000
248.000000, 47.000000
248.058824, 47.000000
248.117647, 47.000000
248.176471, -1.000000
248.235294, 47.000000
248.294118, 47.000000
248.352941, 47.000000
248.411765, 47.000000
248.470588, 47.000000
248.529412, 47.000000
248.588235, 47.000000
248.647059, 47.000000
248.705882, 47.000000
248.764706, 47.000000
248.823529, 47.000000
248.882353, 47.000000
248.941176, 47.000000
249.000000, 47.000000
249.058824, 47.000000
249.117647, 47.000000
249.176471, 47.000000
249.235294, 47.000000
249.294118, -1.000000
249.352941, 47.000000
249.411765, 47.000000
249.470588, 47.000000
249.529412, 47.000000
249.588235, 47.000000
249.647059, 47.000000
249.705882, 47.000000
249.764706, 47.000000
249.823529, 47.000000
249.882353, 47.000000
249.941176, 47.000000
250.000000, 47.000000
250.058824, 47.000000
250.117647, 47.000000
250.176471, 47.000000
250.235294, 47.000000
250.294118, -1.000000
250.352941, 47.000000
250.411765, 47.000000
250.470588, 47.000000
250.529412, 47.000000
250.588235, 47.000000
250.647059, 47.000000
250.705882, 47.000000
250.764706, 47.000000
250.823529, 47.000000
250.882353, 47.000000
250.941176, 47.000000
251.000000, 47.000000
251.058824, 47.000000
251.117647, 47.000000
251.176471, 47.000000
251.235294, 47.000000
251.294118, -1.000000
251.352941, 47.000000
251.411765, 47.000000
251.470588, 47.000000
251.529412, 47.000000
251.588235, 47.000000
251.647059, 47.000000
251.705882, 47.000000
251.764706, 47.000000
251.823529, 47.000000
251.882353, 47.000000
251.941176, 47.000000
252.000000, 47.000000
252.058824, 47.000000
252.117647, 47.000000
252.176471, 47.000000
252.235294, 47.000000
252.294118, -1.000000
252.352941, 47.000000
252.411765, 47.000000
252.470588, 47.000000
252.529412, 47.000000
252.588235, 47.000000
252.647059, 47.000000
252.705882, 47.000000
252.764706, 47.000000
252.823529, 47.000000
252.882353, 47.000000
252.941176, 47.000000
253.000000, 47.000000
253.058824, 47.000000
253.117647, 47.000000
253.176471, 47.000000
253.235294, 47.000000
253.294118, -1.000000
253.352941, 47.000000
253.411765, 47.000000
253.470588, 47.000000
253.529412, 47.000000
253.588235, 47.000000
253.647059, 47.000000
253.705882, 47.000000
253.764706, 47.000000
253.823529, 47.000000
253.882353, 47.000000
253.941176, 47.000000
254.000000, 47.000000
254.058824, 47.000000
254.117647, 47.000000
254.176471, 47.000000
254.235294, 47.000000
254.294118, -1.000000
254.352941, 47.000000
254.411765, 47.000000
254.470588, 47.000000
254.529412, 47.000000
254.588235, 47.000000
254.647059, 47.000000
254.705882, 47.000000
254.764706, 47.000000
254.823529, 47.000000
254.882353, 47.000000
254.941176, 47.000000
255.000000, 47.000000
255.058824, 47.000000
255.117647, 47.000000
255.176471, 47.000000
255.235294, 47.000000
255.294118, -1.000000
255.352941, 47.000000
255.411765, 47.000000
255.470588, 47.000000
255.529412, 47.000000
255.588235, 47.000000
255.647059, 47.000000
255.705882, 47.000000
255.764706, 47.000000
255.823529, 47.000000
255.882353, 47.000000
255.941176, 47.000000
256.000000, 47.000000
256.058824, 47.000000
256.117647, 47.000000
256.176471, 47.000000
256.235294, 47.000000
256.294118, -1.000000
256.352941, 47.000000
256.411765, 47.000000
256.470588, 47.000000
256.529412, 47.000000
256.588235, 47.000000
256.647059, 47.000000
256.705882, 47.000000
256.764706, 47.000000
256.823529, 47.000000
256.882353, 47.000000
256.941176, 47.000000
257.000000, 47.000000
257.058824, 47.000000
257.117647, 47.000000
257.176471, 47.000000
257.235294, 47.000000
257.294118, 47.000000
257.352941, -1.000000
257.411765, 47.000000
257.470588, 47.000000
257.529412, 47.000000
257.588235, 47.000000
257.647059, 47.000000
257.705882, 47.000000
257.764706, 47.000000
257.823529, 47.000000
257.882353, 47.000000
257.941176, 47.000000
258.000000, 47.000000
258.058824, 47.000000
258.117647, 47.000000
258.176471, 47.000000
258.235294, 47.000000
258.294118, 47.000000
258.352941, 47.000000
258.411765, -1.000000
258.470588, 47.000000
258.529412, 47.000000
258.588235, 47.000000
258.647059, 47.000000
258.705882, 47.000000
258.764706, 47.000000
258.823529, 47.000000
258.882353, 47.000000
258.941176, 47.000000
259.000000, 47.000000
259.058824, 47.000000
259.117647, 47.000000
259.176471, 47.000000
259.235294, 47.000000
259.294118, 47.000000
259.352941, 47.000000
259.411765, 47.000000
259.470588, -1.000000
259.529412, 47.000000
259.588235, 47.000000
259.647059, 47.000000
259.705882, 47.000000
259.764706, 47.000000
259.823529, 47.000000
259.882353, 47.000000
259.941176, 47.000000
260.000000, 47.000000
260.058824, 47.000000
260.117647, 47.000000
260.176471, 47.000000
260.235294, 47.000000
260.294118, 47.000000
260.352941, 47.000000
260.411765, 47.000000
260.470588, -1.000000
260.529412, 47.000000
260.588235, 47.000000
260.647059, 47.000000
260.705882, 47.000000
260.764706, 47.000000
260.823529, 47.000000
260.882353, 47.000000
260.941176, 47.000000
261.000000, 47.000000
261.058824, 47.000000
261.117647, 47.000000
261.176471, 47.000000
261.235294, 47.000000
261.294118, 47.000000
261.352941, 47.000000
261.411765, 47.000000
261.470588, 47.000000
261.529412, -1.000000
261.588235, 47.000000
261.647059, 47.000000
261.705882, 47.000000
261.764706, 47.000000
261.823529, 47.000000
261.882353, 47.000000
261.941176, 47.000000
262.000000, 47.000000
262.058824, 47.000000
262.117647, 47.000000
262.176471, 47.000000
262.235294, 47.000000
262.294118, 47.000000
262.352941, 47.000000
262.411765, 47.000000
262.470588, 47.000000
262.529412, 47.000000
262.588235, -1.000000
262.647059, 47.000000
262.705882, 47.000000
262.764706, 47.000000
262.823529, 47.000000
262.882353, 47.000000
262.941176, 47.000000
263.000000, 47.000000
263.058824, 47.000000
263.117647, 47.000000
263.176471, 47.000000
263.235294, 47.000000
263.294118, 47.000000
263.352941, 47.000000
263.411765, 47.000000
263.470588, 47.000000
263.529412, 47.000000
263.588235, 47.000000
263.647059, -1.000000
263.705882, 47.000000
263.764706, 47.000000
263.823529, 47.000000
263.882353, 47.000000
263.941176, 47.000000
264.000000, 47.000000
264.058824, 47.000000
264.117647, 47.000000
264.176471, 47.000000
264.235294, 47.000000
264.294118, 47.000000
264.352941, 47.000000
264.411765, 47.000000
264.470588, 47.000000
264.529412, 47.000000
264.588235, 47.000000
264.647059, -1.000000
264.705882, 47.000000
264.764706, 47.000000
264.823529, 47.000000
264.882353, 47.000000
264.941176, 47.000000
265.000000, 47.000000
265.058824, 47.000000
265.117647, 47.000000
265.176471, 47.000000
265.235294, 47.000000
265.294118, 47.000000
265.352941, 47.000000
265.411765, 47.000000
265.470588, 47.000000
265.529412, 47.000000
265.588235, 47.000000
265.647059, 47.000000
265.705882, -1.000000
265.764706, 47.000000
265.823529, 47.000000
265.882353, 47.000000
265.941176, 47.000000
266.000000, 47.000000
266.058824, 47.000000
266.117647, 47.000000
266.176471, 47.000000
266.235294, 47.000000
266.294118, 47.000000
266.352941, 47.000000
266.411765, 47.000000
266.470588, 47.000000
266.529412, 47.000000
266.588235, 47.000000
266.647059, 47.000000
266.705882, -1.000000
266.764706, 47.000000
266.823529, 47.000000
266.882353, 47.000000
266.941176, 47.000000
267.000000, 47.000000
267.058824, 47.000000
267.117647, 47.000000
267.176471, 47.000000
267.235294, 47.000000
267.294118, 47.000000
267.352941, 47.000000
267.411765, 47.000000
267.470588, 47.000000
267.529412, 47.000000
267.588235, 47.000000
267.647059, 47.000000
267.705882, -1.000000
267.764706, 47.000000
267.823529, 47.000000
267.882353, 47.000000
267.941176, 47.000000
268.000000, 47.000000
268.058824, 47.000000
268.117647, 47.000000
268.176471, 47.000000
268.235294, 47.000000
268.294118, 47.000000
268.352941, 47.000000
268.411765, 47.000000
268.470588, 47.000000
268.529412, 47.000000
268.588235, 47.000000
268.647059, 47.000000
268.705882, 47.000000
268.764706, -1.000000
268.823529, 47.000000
268.882353, 47.000000
268.941176, 47.000000
269.000000, 47.000000
269.058824, 47.000000
269.117647, 47.000000
269.176471, 47.000000
269.235294, 47.000000
269.294118, 47.000000
269.352941, 47.000000
269.411765, 47.000000
269.470588, 47.000000
269.529412, 47.000000
269.588235, 47.000000
269.647059, 47.000000
269.705882, 47.000000
269.764706, -1.000000
269.823529, 47.000000
269.882353, 47.000000
269.941176, 47.000000
270.000000, 47.000000
270.058824, 47.000000
270.117647, 47.000000
270.176471, 47.000000
270.235294, 47.000000
270.294118, 47.000000
270.352941, 47.000000
270.411765, 47.000000
270.470588, 47.000000
270.529412, 47.000000
270.588235, 47.000000
270.647059, 47.000000
270.705882, 47.000000
270.764706, -1.000000
270.823529, 47.000000
270.882353, 47.000000
270.941176, 47.000000
271.000000, 47.000000
271.058824, 47.000000
271.117647, 47.000000
271.176471, 47.000000
271.235294, 47.000000
271.294118, 47.000000
271.352941, 47.000000
271.411765, 47.000000
271.470588, 47.000000
271.529412, 47.000000
271.588235, 47.000000
271.647059, 47.000000
271.705882, 47.000000
271.764706, -1.000000
271.823529, 47.000000
271.882353, 47.000000
271.941176, 47.000000
272.000000, 47.000000
272.058824, 47.000000
272.117647, 47.000000
272.176471, 47.000000
272.235294, 47.000000
272.294118, 47.000000
272.352941, 47.000000
272.411765, 47.000000
272.470588, 47.000000
272.529412, 47.000000
272.588235, 47.000000
272.647059, 47.000000
272.705882, 47.000000
272.764706, 47.000000
272.823529, -1.000000
272.882353, 47.000000
272.941176, 47.000000
273.000000, 47.000000
273.058824, 47.000000
273.117647, 47.000000
273.176471, 47.000000
273.235294, 47.000000
273.294118, 47.000000
273.352941, 47.000000
273.411765, 47.000000
273.470588, 47.000000
273.529412, 47.000000
273.588235, 47.000000
273.647059, 47.000000
273.705882, 47.000000
273.764706, 47.000000
273.823529, 47.000000
273.882353, -1.000000
273.941176, 47.000000
274.000000, 47.000000
274.058824, 47.000000
274.117647, 47.000000
274.176471, 47.000000
274.235294, 47.000000
274.294118, 47.000000
274.352941, 47.000000
274.411765, 47.000000
274.470588, 47.000000
274.529412, 47.000000
274.588235, 47.000000
274.647059, 47.000000
274.705882, 47.000000
274.764706, 47.000000
274.823529, 47.000000
274.882353, -1.000000
274.941176, 47.000000
275.000000, 47.000000
275.058824, 47.000000
275.117647, 47.000000
275.176471, 47.000000
275.235294, 47.000000
275.294118, 47.000000
275.352941, 47.000000
275.411765, 47.000000
275.470588, 47.000000
275.529412, 47.000000
275.588235, 47.000000
275.647059, 47.000000
275.705882, 47.000000
275.764706, 47.000000
275.823529, 47.000000
275.882353, 47.000000
275.941176, 47.000000
276.000000, -1.000000
276.058824, 47.000000
276.117647, 47.000000
276.176471, 47.000000
276.235294, 47.000000
276.294118, 47.000000
276.352941, 47.000000
276.411765, 47.000000
276.470588, 47.000000
276.529412, 47.000000
276.588235, 47.000000
276.647059, 47.000000
276.705882, 47.000000
276.764706, 47.000000
276.823529, 47.000000
276.882353, 47.000000
276.941176, 47.000000
277.000000, 47.000000
277.058824, -1.000000
277.117647, 47.000000
277.176471, 47.000000
277.235294, 47.000000
277.294118, 47.000000
277.352941, 47.000000
277.411765, 47.000000
277.470588, 47.000000
277.529412, 47.000000
277.588235, 47.000000
277.647059, 47.000000
277.705882, 47.000000
277.764706, 47.000000
277.823529, 47.000000
277.882353, 47.000000
277.941176, 47.000000
278.000000, 47.000000
278.058824, 47.000000
278.117647, -1.000000
278.176471, 47.000000
278.235294, 47.000000
278.294118, 47.000000
278.352941, 47.000000
278.411765, 47.000000
278.470588, 47.000000
278.529412, 47.000000
278.588235, 47.000000
278.647059, 47.000000
278.705882, 47.000000
278.764706, 47.000000
278.823529, 47.000000
278.882353, 47.000000
278.941176, 47.000000
279.000000, 47.000000
279.058824, -1.000000
279.117647, 47.000000
279.176471, 47.000000
279.235294, 47.000000
279.294118, 47.000000
279.352941, 47.000000
279.411765, 47.000000
279.470588, 47.000000
279.529412, 47.000000
279.588235, 47.000000
279.647059, 47.000000
279.705882, 47.000000
279.764706, 47.000000
279.823529, 47.000000
279.882353, 47.000000
279.941176, 47.000000
280.000000, -1.000000
280.058824, 47.000000
280.117647, 47.000000
280.176471, 47.000000
280.235294, 47.000000
280.294118, 47.000000
280.352941, 47.000000
280.411765, 47.000000
280.470588, 47.000000
280.529412, 47.000000
280.588235, 47.000000
280.647059, 46.000000
280.705882, 46.000000
280.764706, 46.000000
280.823529, 46.000000
280.882353, 46.000000
280.941176, 46.000000
281.000000, -1.000000
281.058824, 46.000000
281.117647, 46.000000
281.176471, 46.000000
281.235294, 46.000000
281.294118, 46.000000
281.352941, 46.000000
281.411765, 46.000000
281.470588, 46.000000
281.529412, 46.000000
281.588235, 46.000000
281.647059, 46.000000
281.705882, 46.000000
281.764706, 46.000000
281.823529, 46.000000
281.882353, 46.000000
281.941176, 46.000000
282.000000, 46.000000
282.058824, -1.000000
282.117647, 46.000000
282.176471, 46.000000
282.235294, 46.000000
282.294118, 46.000000
282.352941, 46.000000
282.411765, 46.000000
282.470588, 46.000000
282.529412, 46.000000
282.588235, 46.000000
282.647059, 46.000000
282.705882, 46.000000
282.764706, 46.000000
282.823529, 46.000000
282.882353, 46.000000
282.941176, 46.000000
283.000000, 46.000000
283.058824, -1.000000
283.117647, 46.000000
283.176471, 46.000000
283.235294, 46.000000
283.294118, 46.000000
283.352941, 46.000000
283.411765, 46.000000
283.470588, 46.000000
283.529412, 46.000000
283.588235, 46.000000
283.647059, 46.000000
283.705882, 46.000000
283.764706, 46.000000
283.823529, 46.000000
283.882353, 46.000000
283.941176, 46.000000
284.000000, 46.000000
284.058824, -1.000000
284.117647, 46.000000
284.176471, 46.000000
284.235294, 46.000000
284.294118, 46.000000
284.352941, 46.000000
284.411765, 46.000000
284.470588, 46.000000
284.529412, 46.000000
284.588235, 46.000000
284.647059, 46.000000
284.705882, 46.000000
284.764706, 46.000000
284.823529, 46.000000
284.882353, 46.000000
284.941176, 46.000000
285.000000, 46.000000
285.058824, 46.000000
285.117647, 46.000000
285.176471, -1.000000
285.235294, 46.000000
285.294118, 46.000000
285.352941, 46.000000
285.411765, 46.000000
285.470588, 46.000000
285.529412, 46.000000
285.588235, 46.000000
285.647059, 46.000000
285.705882, 46.000000
285.764706, 46.000000
285.823529, 46.000000
285.882353, 46.000000
285.941176, 46.000000
286.000000, 46.000000
286.058824, 46.000000
286.117647, 46.000000
286.176471, 46.000000
286.235294, -1.000000
286.294118, 46.000000
286.352941, 46.000000
286.411765, 46.000000
286.470588, 46.000000
286.529412, 46.000000
286.588235, 46.000000
286.647059, 46.000000
286.705882, 46.000000
286.764706, 46.000000
286.823529, 46.000000
286.882353, 46.000000
286.941176, 46.000000
287.000000, 46.000000
287.058824, 46.000000
287.117647, 46.000000
287.176471, 46.000000
287.235294, -1.000000
287.294118, 46.000000
287.352941, 46.000000
287.411765, 46.000000
287.470588, 46.000000
287.529412, 46.000000
287.588235, 46.000000
287.647059, 46.000000
287.705882, 46.000000
287.764706, 46.000000
287.823529, 46.000000
287.882353, 46.000000
287.941176, 46.000000
288.000000, 46.000000
288.058824, 46.000000
288.117647, 46.000000
288.176471, 46.000000
288.235294, -1.000000
288.294118, 46.000000
288.352941, 46.000000
288.411765, 46.000000
288.470588, 46.000000
288.529412, 46.000000
288.588235, 46.000000
288.647059, 46.000000
288.705882, 46.000000
288.764706, 46.000000
288.823529, 46.000000
288.882353, 46.000000
288.941176, 46.000000
289.000000, 46.000000
289.058824, 46.000000
289.117647, 46.000000
289.176471, 46.000000
289.235294, -1.000000
289.294118, 46.000000
289.352941, 46.000000
289.411765, 46.000000
289.470588, 46.000000
289.529412, 46.000000
289.588235, 46.000000
289.647059, 46.000000
289.705882, 46.000000
289.764706, 46.000000
289.823529, 46.000000
289.882353, 46.000000
289.941176, 46.000000
290.000000, 46.000000
290.058824, 46.000000
290.117647, 46.000000
290.176471, 46.000000
290.235294, -1.000000
290.294118, -1.000000
290.352941, -1.000000
290.411765, -1.000000
290.470588, -1.000000
290.529412, 46.000000
290.588235, 46.000000
290.647059, -1.000000
290.705882, 46.000000
290.764706, -1.000000
290.823529, 46.000000
290.882353, -1.000000
290.941176, 46.000000
291.000000, -1.000000
291.058824, 46.000000
291.117647, -1.000000
291.176471, 46.000000
291.235294, -1.000000
291.294118, 46.000000
291.352941, -1.000000
291.411765, -1.000000
291.470588, -1.000000
291.529412, -1.000000
291.588235, 46.000000
291.647059, 46.000000
291.705882, -1.000000
291.764706, 46.000000
291.823529, -1.000000
291.882353, 46.000000
291.941176, -1.000000
292.000000, 46.000000
292.058824, -1.000000
292.117647, 46.000000
292.176471, -1.000000
292.235294, 46.000000
292.294118, -1.000000
292.352941, 46.000000
292.411765, -1.000000
292.470588, -1.000000
292.529412, -1.000000
292.588235, -1.000000
292.647059, -1.000000
292.705882, 46.000000
292.764706, 46.000000
292.823529, -1.000000
292.882353, 46.000000
292.941176, -1.000000
293.000000, 46.000000
293.058824, -1.000000
293.117647, 46.000000
293.176471, -1.000000
293.235294, 46.000000
293.294118, -1.000000
293.352941, 46.000000
293.411765, -1.000000
293.470588, 46.000000
293.529412, -1.000000
293.588235, -1.000000
293.647059, -1.000000
293.705882, -1.000000
293.764706, 46.000000
293.823529, 46.000000
293.882353, -1.000000
293.941176, 46.000000
294.000000, -1.000000
294.058824, 46.000000
294.117647, -1.000000
294.176471, 46.000000
294.235294, -1.000000
294.294118, 46.000000
294.352941, 46.000000
294.411765, 46.000000
294.470588, -1.000000
294.529412, 46.000000
294.588235, 46.000000
294.647059, 46.000000
294.705882, 46.000000
294.764706, 46.000000
294.823529, 46.000000
294.882353, 46.000000
294.941176, 46.000000
295.000000, 46.000000
295.058824, 46.000000
295.117647, 46.000000
295.176471, 46.000000
295.235294, 46.000000
295.294118, 46.000000
295.352941, 46.000000
295.411765, 46.000000
295.470588, -1.000000
295.529412, 46.000000
295.588235, 46.000000
295.647059, 46.000000
295.705882, 46.000000
295.764706, 46.000000
295.823529, 46.000000
295.882353, 46.000000
295.941176, 46.000000
296.000000, 46.000000
296.058824, 46.000000
296.117647, 46.000000
296.176471, 46.000000
296.235294, 46.000000
296.294118, 46.000000
296.352941, 46.000000
296.411765, 46.000000
296.470588, 46.000000
296.529412, -1.000000
296.588235, 46.000000
296.647059, 46.000000
296.705882, 46.000000
296.764706, 46.000000
296.823529, 46.000000
296.882353, 46.000000
296.941176, 46.000000
297.000000, 46.000000
297.058824, 46.000000
297.117647, 46.000000
297.176471, 46.000000
297.235294, 46.000000
297.294118, 46.000000
297.352941, 46.000000
297.411765, 46.000000
297.470588, 46.000000
297.529412, -1.000000
297.588235, 46.000000
297.647059, 46.000000
297.705882, 46.000000
297.764706, 46.000000
297.823529, 46.000000
297.882353, 46.000000
297.941176, 46.000000
298.000000, 46.000000
298.058824, 46.000000
298.117647, 46.000000
298.176471, 46.000000
298.235294, 46.000000
298.294118, 46.000000
298.352941, 46.000000
298.411765, 46.000000
298.470588, -1.000000
298.529412, 46.000000
298.588235, 46.000000
298.647059, 46.000000
298.705882, 46.000000
298.764706, 46.000000
298.823529, 46.000000
298.882353, 46.000000
298.941176, 46.000000
299.000000, 46.000000
299.058824, 46.000000
299.117647, 46.000000
299.176471, 46.000000
299.235294, 46.000000
299.294118, 46.000000
299.352941, 46.000000
299.411765, 46.000000
299.470588, 46.000000
299.529412, -1.000000
299.588235, 46.000000
299.647059, 46.000000
299.705882, 46.000000
299.764706, 46.000000
299.823529, 46.000000
299.882353, 46.000000
299.941176, 46.000000
300.000000, 46.000000
300.058824, 46.000000
300.117647, 46.000000
300.176471, 46.000000
300.235294, 46.000000
300.294118, 46.000000
300.352941, 46.000000
300.411765, 46.000000
300.470588, 46.000000
300.529412, -1.000000
300.588235, 46.000000
300.647059, 46.000000
300.705882, 46.000000
300.764706, 46.000000
300.823529, 46.000000
300.882353, 46.000000
300.941176, 46.000000
301.000000, 46.000000
301.058824, 46.000000
301.117647, 46.000000
301.176471, 46.000000
301.235294, 46.000000
301.294118, 46.000000
301.352941, 46.000000
301.411765, 46.000000
301.470588, -1.000000
301.529412, 46.000000
301.588235, 46.000000
301.647059, 46.000000
301.705882, 46.000000
301.764706, 46.000000
301.823529, 46.000000
301.882353, 46.000000
301.941176, 46.000000
302.000000, 46.000000
302.058824, 46.000000
302.117647, 46.000000
302.176471, 46.000000
302.235294, 46.000000
302.294118, 46.000000
302.352941, 46.000000
302.411765, 46.000000
302.470588, 46.000000
302.529412, -1.000000
302.588235, 46.000000
302.647059, 46.000000
302.705882, 46.000000
302.764706, 46.000000
302.823529, 46.000000
302.882353, 46.000000
302.941176, 46.000000
303.000000, 46.000000
303.058824, 46.000000
303.117647, 46.000000
303.176471, 46.000000
303.235294, 46.000000
303.294118, 46.000000
303.352941, 46.000000
303.411765, 46.000000
303.470588, 46.000000
303.529412, -1.000000
303.588235, 46.000000
303.647059, 46.000000
303.705882, 46.000000
303.764706, 46.000000
303.823529, 46.000000
303.882353, 46.000000
303.941176, 46.000000
304.000000, 46.000000
304.058824, 46.000000
304.117647, 46.000000
304.176471, 46.000000
304.235294, 46.000000
304.294118, 46.000000
304.352941, 46.000000
304.411765, 46.000000
304.470588, 46.000000
304.529412, 46.000000
304.588235, -1.000000
304.647059, 46.000000
304.705882, 46.000000
304.764706, 46.000000
304.823529, 46.000000
304.882353, 46.000000
304.941176, 46.000000
305.000000, 46.000000
305.058824, 46.000000
305.117647, 46.000000
305.176471, 46.000000
305.235294, 46.000000
305.294118, 46.000000
305.352941, 46.000000
305.411765, 46.000000
305.470588, 46.000000
305.529412, 46.000000
305.588235, -1.000000
305.647059, 46.000000
305.705882, 46.000000
305.764706, 46.000000
305.823529, 46.000000
305.882353, 46.000000
305.941176, 46.000000
306.000000, 46.000000
306.058824, 46.000000
306.117647, 46.000000
306.176471, 46.000000
306.235294, 46.000000
306.294118, 46.000000
306.352941, 46.000000
306.411765, 46.000000
306.470588, 46.000000
306.529412, 46.000000
306.588235, -1.000000
306.647059, 46.000000
306.705882, 46.000000
306.764706, 46.000000
306.823529, 46.000000
306.882353, 46.000000
306.941176, 46.000000
307.000000, 46.000000
307.058824, 46.000000
307.117647, 46.000000
307.176471, 46.000000
307.235294, 46.000000
307.294118, 46.000000
307.352941, 46.000000
307.411765, 46.000000
307.470588, 46.000000
307.529412, 46.000000
307.588235, -1.000000
307.647059, 46.000000
307.705882, 46.000000
307.764706, 46.000000
307.823529, 46.000000
307.882353, 46.000000
307.941176, 46.000000
308.000000, 46.000000
308.058824, 46.000000
308.117647, 46.000000
308.176471, 46.000000
308.235294, 46.000000
308.294118, 46.000000
308.352941, 46.000000
308.411765, 46.000000
308.470588, 46.000000
308.529412, 46.000000
308.588235, -1.000000
308.647059, 46.000000
308.705882, 46.000000
308.764706, 46.000000
308.823529, 46.000000
308.882353, 46.000000
308.941176, 46.000000
309.000000, 46.000000
309.058824, 46.000000
309.117647, 46.000000
309.176471, 46.000000
309.235294, 46.000000
309.294118, 46.000000
309.352941, 46.000000
309.411765, 46.000000
309.470588, 46.000000
309.529412, 46.000000
309.588235, -1.000000
309.647059, 46.000000
309.705882, 46.000000
309.764706, 46.000000
309.823529, 46.000000
309.882353, 46.000000
309.941176, 46.000000
310.000000, 46.000000
310.058824, 46.000000
310.117647, 46.000000
310.176471, 46.000000
310.235294, 46.000000
310.294118, 46.000000
310.352941, 46.000000
310.411765, 46.000000
310.470588, 46.000000
310.529412, 46.000000
310.588235, -1.000000
310.647059, 46.000000
310.705882, 46.000000
310.764706, 46.000000
310.823529, 46.000000
310.882353, 46.000000
310.941176, 46.000000
311.000000, 46.000000
311.058824, 46.000000
311.117647, 46.000000
311.176471, 46.000000
311.235294, 46.000000
311.294118, 46.000000
311.352941, 46.000000
311.411765, 46.000000
311.470588, 46.000000
311.529412, 46.000000
311.588235, -1.000000
311.647059, 46.000000
311.705882, 46.000000
311.764706, 46.000000
311.823529, 46.000000
311.882353, 46.000000

